Damped energy-norm a posteriori error estimates for fully discrete approximations of the wave equation using C2-reconstructions with the leapfrog scheme

We derive a posteriori error estimates for the the scalar wave equation discretized in space by continuous finite elements and in time by the explicit leapfrog scheme. Our analysis combines the idea of invoking extra time-regularity for the right-hand side, as previously introduced in the space semi-discrete setting, with a novel, piecewise quartic, globally twice-differentiable time-reconstruction of the fully discrete solution. Our main results show that the proposed estimator is reliable and efficient in a damped energy norm. These properties are illustrated in a series of numerical examples.

==> figures/propagating/data/rho0.01_p0_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 17.9245 8.05332 10.8877 16.5391 11.2924 9.87364 95.1021 9.61019 53.2405 107.679 6.39262 60.156 3.57559 60.3258 1.04631 0.01
8 9.19169 7.01592 8.69673 8.80937 9.12328 8.08206 7.70363 7.65906 6.62314 3.14032 2.98436 3.8867 3.76984 4.90214 0.807754 0.01
16 7.04497 7.11927 7.62173 7.00347 7.75146 7.52248 6.9965 7.47233 7.48395 0.204792 1.09146 0.39734 2.24857 2.40469 0.157025 0.01
32 4.81663 5.95515 6.07488 4.81123 6.07713 6.0662 4.85003 6.07621 6.13744 0.109848 0.208522 0.175799 0.402921 1.25563 0.0427258 0.01
64 2.51675 3.79336 3.84112 2.51571 3.81777 3.83948 2.52628 3.82188 3.86164 0.0377099 0.0504806 0.0592674 0.094202 0.627006 0.00844061 0.01
128 0.912664 1.59775 1.62739 0.912492 1.60102 1.62709 0.913739 1.60163 1.63028 0.0107441 0.0127585 0.0168035 0.0235407 0.312475 0.00195248 0.01
256 0.250413 0.464394 0.489832 0.25039 0.464646 0.489791 0.250441 0.464653 0.489996 0.0028525 0.00323078 0.0044556 0.00594337 0.156052 0.0004779 0.01
512 0.0632184 0.118193 0.141598 0.0632155 0.118206 0.141594 0.0632121 0.118199 0.1416 0.000734062 0.000814374 0.00114623 0.00149701 0.0779992 0.00011883 0.01


==> figures/propagating/data/rho0.01_p0_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
17.9245 8.05332 10.8877
U poly errors: v/t/g
16.5391 11.2924 9.87364
W poly errors: v/t/g
95.1021 9.61019 53.2405
Mismatch: v/t/g/tg
107.679 6.39262 60.156 3.57559
R
60.3258
etaf
1.04631


==> figures/propagating/data/rho0.01_p0_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
9.19169 7.01592 8.69673
U poly errors: v/t/g
8.80937 9.12328 8.08206
W poly errors: v/t/g
7.70363 7.65906 6.62314
Mismatch: v/t/g/tg
3.14032 2.98436 3.8867 3.76984
R
4.90214
etaf
0.807754


==> figures/propagating/data/rho0.01_p0_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
7.04497 7.11927 7.62173
U poly errors: v/t/g
7.00347 7.75146 7.52248
W poly errors: v/t/g
6.9965 7.47233 7.48395
Mismatch: v/t/g/tg
0.204792 1.09146 0.39734 2.24857
R
2.40469
etaf
0.157025


==> figures/propagating/data/rho0.01_p0_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
4.81663 5.95515 6.07488
U poly errors: v/t/g
4.81123 6.07713 6.0662
W poly errors: v/t/g
4.85003 6.07621 6.13744
Mismatch: v/t/g/tg
0.109848 0.208522 0.175799 0.402921
R
1.25563
etaf
0.0427258


==> figures/propagating/data/rho0.01_p0_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
2.51675 3.79336 3.84112
U poly errors: v/t/g
2.51571 3.81777 3.83948
W poly errors: v/t/g
2.52628 3.82188 3.86164
Mismatch: v/t/g/tg
0.0377099 0.0504806 0.0592674 0.094202
R
0.627006
etaf
0.00844061


==> figures/propagating/data/rho0.01_p0_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.912664 1.59775 1.62739
U poly errors: v/t/g
0.912492 1.60102 1.62709
W poly errors: v/t/g
0.913739 1.60163 1.63028
Mismatch: v/t/g/tg
0.0107441 0.0127585 0.0168035 0.0235407
R
0.312475
etaf
0.00195248


==> figures/propagating/data/rho0.01_p0_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.250413 0.464394 0.489832
U poly errors: v/t/g
0.25039 0.464646 0.489791
W poly errors: v/t/g
0.250441 0.464653 0.489996
Mismatch: v/t/g/tg
0.0028525 0.00323078 0.0044556 0.00594337
R
0.156052
etaf
0.0004779


==> figures/propagating/data/rho0.01_p0_r0.9/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.0632184 0.118193 0.141598
U poly errors: v/t/g
0.0632155 0.118206 0.141594
W poly errors: v/t/g
0.0632121 0.118199 0.1416
Mismatch: v/t/g/tg
0.000734062 0.000814374 0.00114623 0.00149701
R
0.0779992
etaf
0.00011883


==> figures/propagating/data/rho0.01_p1_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 35.0647 10.4997 12.5765 34.3955 13.6262 12.3127 48.7259 11.2532 23.8404 56.21 5.59128 31.5492 3.14472 32.1208 1.28361 0.01
4 9.34115 7.81942 10.239 8.86755 10.9001 9.45518 7.64879 8.79063 7.57054 2.37623 3.7192 3.21843 5.13358 5.7949 0.551286 0.01
8 5.43375 6.36345 6.73938 5.40112 6.83556 6.6747 5.41742 6.66685 6.69904 0.182117 0.786128 0.328785 1.61284 1.94105 0.137994 0.01
16 2.74423 4.10899 4.18558 2.73876 4.18933 4.17696 2.76011 4.18589 4.22132 0.0910881 0.154423 0.142471 0.295695 0.554463 0.0398443 0.01
32 0.840753 1.53326 1.54816 0.839803 1.54362 1.54648 0.842213 1.54321 1.55299 0.0302 0.038961 0.047137 0.0718918 0.159644 0.00518699 0.01
64 0.189739 0.361121 0.363839 0.189613 0.361818 0.363605 0.189708 0.361491 0.363766 0.00846433 0.00991739 0.0132127 0.0182402 0.0415852 0.000774299 0.01
128 0.0443808 0.0835547 0.0841854 0.0443649 0.0836189 0.0841561 0.0444082 0.0835587 0.0841763 0.00223094 0.00251304 0.00348301 0.00461921 0.0105354 0.000103353 0.01
256 0.0108831 0.0203907 0.0205467 0.0108811 0.0204028 0.020543 0.0109001 0.0203951 0.0205595 0.00057213 0.000633188 0.000893261 0.0011637 0.00264648 1.31647e-05 0.01


==> figures/propagating/data/rho0.01_p1_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
35.0647 10.4997 12.5765
U poly errors: v/t/g
34.3955 13.6262 12.3127
W poly errors: v/t/g
48.7259 11.2532 23.8404
Mismatch: v/t/g/tg
56.21 5.59128 31.5492 3.14472
R
32.1208
etaf
1.28361


==> figures/propagating/data/rho0.01_p1_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
9.34115 7.81942 10.239
U poly errors: v/t/g
8.86755 10.9001 9.45518
W poly errors: v/t/g
7.64879 8.79063 7.57054
Mismatch: v/t/g/tg
2.37623 3.7192 3.21843 5.13358
R
5.7949
etaf
0.551286


==> figures/propagating/data/rho0.01_p1_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
5.43375 6.36345 6.73938
U poly errors: v/t/g
5.40112 6.83556 6.6747
W poly errors: v/t/g
5.41742 6.66685 6.69904
Mismatch: v/t/g/tg
0.182117 0.786128 0.328785 1.61284
R
1.94105
etaf
0.137994


==> figures/propagating/data/rho0.01_p1_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
2.74423 4.10899 4.18558
U poly errors: v/t/g
2.73876 4.18933 4.17696
W poly errors: v/t/g
2.76011 4.18589 4.22132
Mismatch: v/t/g/tg
0.0910881 0.154423 0.142471 0.295695
R
0.554463
etaf
0.0398443


==> figures/propagating/data/rho0.01_p1_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.840753 1.53326 1.54816
U poly errors: v/t/g
0.839803 1.54362 1.54648
W poly errors: v/t/g
0.842213 1.54321 1.55299
Mismatch: v/t/g/tg
0.0302 0.038961 0.047137 0.0718918
R
0.159644
etaf
0.00518699


==> figures/propagating/data/rho0.01_p1_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.189739 0.361121 0.363839
U poly errors: v/t/g
0.189613 0.361818 0.363605
W poly errors: v/t/g
0.189708 0.361491 0.363766
Mismatch: v/t/g/tg
0.00846433 0.00991739 0.0132127 0.0182402
R
0.0415852
etaf
0.000774299


==> figures/propagating/data/rho0.01_p1_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0443808 0.0835547 0.0841854
U poly errors: v/t/g
0.0443649 0.0836189 0.0841561
W poly errors: v/t/g
0.0444082 0.0835587 0.0841763
Mismatch: v/t/g/tg
0.00223094 0.00251304 0.00348301 0.00461921
R
0.0105354
etaf
0.000103353


==> figures/propagating/data/rho0.01_p1_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.0108831 0.0203907 0.0205467
U poly errors: v/t/g
0.0108811 0.0204028 0.020543
W poly errors: v/t/g
0.0109001 0.0203951 0.0205595
Mismatch: v/t/g/tg
0.00057213 0.000633188 0.000893261 0.0011637
R
0.00264648
etaf
1.31647e-05


==> figures/propagating/data/rho0.01_p2_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 9.29634 7.40843 8.7707 8.96422 9.19053 8.38575 7.35506 7.90141 6.60986 3.08785 2.5207 3.19148 2.61771 5.72004 0.849204 0.01
4 5.72809 6.45326 7.05837 5.67076 7.23061 6.91795 5.64217 6.8511 6.83751 0.23076 1.27472 0.467607 2.68063 2.83055 0.154161 0.01
8 2.97178 4.35335 4.44854 2.96393 4.46114 4.43648 2.98911 4.45106 4.48668 0.108294 0.200177 0.166476 0.378812 0.591218 0.0801161 0.01
16 0.938217 1.67949 1.69442 0.936766 1.69437 1.69187 0.939895 1.69318 1.70026 0.038737 0.0516836 0.0604092 0.0952467 0.123589 0.00374132 0.01
32 0.232174 0.433365 0.434546 0.23198 0.434442 0.434184 0.232109 0.433941 0.434404 0.0110814 0.013156 0.017296 0.0242004 0.0230285 0.000567741 0.01
64 0.0576489 0.10779 0.107875 0.0576246 0.107888 0.107829 0.0576763 0.107797 0.107848 0.00294664 0.00333819 0.00460027 0.00613624 0.0049993 4.9345e-05 0.01
128 0.0143973 0.0269253 0.026933 0.0143943 0.0269419 0.0269274 0.0144179 0.0269299 0.0269468 0.000758759 0.00084195 0.00118464 0.0015474 0.00121 5.52944e-06 0.01


==> figures/propagating/data/rho0.01_p2_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
9.29634 7.40843 8.7707
U poly errors: v/t/g
8.96422 9.19053 8.38575
W poly errors: v/t/g
7.35506 7.90141 6.60986
Mismatch: v/t/g/tg
3.08785 2.5207 3.19148 2.61771
R
5.72004
etaf
0.849204


==> figures/propagating/data/rho0.01_p2_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
5.72809 6.45326 7.05837
U poly errors: v/t/g
5.67076 7.23061 6.91795
W poly errors: v/t/g
5.64217 6.8511 6.83751
Mismatch: v/t/g/tg
0.23076 1.27472 0.467607 2.68063
R
2.83055
etaf
0.154161


==> figures/propagating/data/rho0.01_p2_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
2.97178 4.35335 4.44854
U poly errors: v/t/g
2.96393 4.46114 4.43648
W poly errors: v/t/g
2.98911 4.45106 4.48668
Mismatch: v/t/g/tg
0.108294 0.200177 0.166476 0.378812
R
0.591218
etaf
0.0801161


==> figures/propagating/data/rho0.01_p2_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.938217 1.67949 1.69442
U poly errors: v/t/g
0.936766 1.69437 1.69187
W poly errors: v/t/g
0.939895 1.69318 1.70026
Mismatch: v/t/g/tg
0.038737 0.0516836 0.0604092 0.0952467
R
0.123589
etaf
0.00374132


==> figures/propagating/data/rho0.01_p2_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.232174 0.433365 0.434546
U poly errors: v/t/g
0.23198 0.434442 0.434184
W poly errors: v/t/g
0.232109 0.433941 0.434404
Mismatch: v/t/g/tg
0.0110814 0.013156 0.017296 0.0242004
R
0.0230285
etaf
0.000567741


==> figures/propagating/data/rho0.01_p2_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.0576489 0.10779 0.107875
U poly errors: v/t/g
0.0576246 0.107888 0.107829
W poly errors: v/t/g
0.0576763 0.107797 0.107848
Mismatch: v/t/g/tg
0.00294664 0.00333819 0.00460027 0.00613624
R
0.0049993
etaf
4.9345e-05


==> figures/propagating/data/rho0.01_p2_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0143973 0.0269253 0.026933
U poly errors: v/t/g
0.0143943 0.0269419 0.0269274
W poly errors: v/t/g
0.0144179 0.0269299 0.0269468
Mismatch: v/t/g/tg
0.000758759 0.00084195 0.00118464 0.0015474
R
0.00121
etaf
5.52944e-06


==> figures/propagating/data/rho0.01_p2_sts/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 9.29634 7.40843 8.7707 8.96422 9.19053 8.38575 7.35506 7.90141 6.60986 3.08785 2.5207 3.19148 2.61771 5.72004 0.849204 0.01
4 5.20283 6.33697 6.60419 5.1875 6.67569 6.57097 5.22954 6.60325 6.65825 0.171399 0.557225 0.315542 1.16285 2.68475 0.0875614 0.01
8 2.14595 3.53684 3.57296 2.145 3.5611 3.57152 2.15607 3.56554 3.59413 0.0376542 0.0498014 0.0580808 0.0941775 0.563284 0.0774819 0.01
16 0.286209 0.633032 0.642559 0.286149 0.634026 0.64245 0.286485 0.63418 0.643412 0.00574789 0.00663255 0.00897176 0.0121856 0.107548 0.002606 0.01
32 0.018132 0.037774 0.0407712 0.018129 0.0377873 0.0407661 0.0181451 0.0377759 0.0407764 0.000758753 0.000841946 0.00118463 0.00154742 0.0152261 0.000454968 0.01
64 0.00185681 0.00353371 0.00404182 0.00185668 0.00353562 0.0040416 0.00186071 0.00353524 0.00404532 9.66468e-05 0.000105898 0.000150883 0.000194617 0.0019622 2.4941e-05 0.01
128 0.00022582 0.000423324 0.000489941 0.000225814 0.000423591 0.000489932 0.000226404 0.000423606 0.00049052 1.21755e-05 1.32675e-05 1.89937e-05 2.43826e-05 0.000247147 1.48479e-06 0.01


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0002/OUTPUT.txt <==
U node errors: v/t/g
9.29634 7.40843 8.7707
U poly errors: v/t/g
8.96422 9.19053 8.38575
W poly errors: v/t/g
7.35506 7.90141 6.60986
Mismatch: v/t/g/tg
3.08785 2.5207 3.19148 2.61771
R
5.72004
etaf
0.849204


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0004/OUTPUT.txt <==
U node errors: v/t/g
5.20283 6.33697 6.60419
U poly errors: v/t/g
5.1875 6.67569 6.57097
W poly errors: v/t/g
5.22954 6.60325 6.65825
Mismatch: v/t/g/tg
0.171399 0.557225 0.315542 1.16285
R
2.68475
etaf
0.0875614


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0008/OUTPUT.txt <==
U node errors: v/t/g
2.14595 3.53684 3.57296
U poly errors: v/t/g
2.145 3.5611 3.57152
W poly errors: v/t/g
2.15607 3.56554 3.59413
Mismatch: v/t/g/tg
0.0376542 0.0498014 0.0580808 0.0941775
R
0.563284
etaf
0.0774819


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0016/OUTPUT.txt <==
U node errors: v/t/g
0.286209 0.633032 0.642559
U poly errors: v/t/g
0.286149 0.634026 0.64245
W poly errors: v/t/g
0.286485 0.63418 0.643412
Mismatch: v/t/g/tg
0.00574789 0.00663255 0.00897176 0.0121856
R
0.107548
etaf
0.002606


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0032/OUTPUT.txt <==
U node errors: v/t/g
0.018132 0.037774 0.0407712
U poly errors: v/t/g
0.018129 0.0377873 0.0407661
W poly errors: v/t/g
0.0181451 0.0377759 0.0407764
Mismatch: v/t/g/tg
0.000758753 0.000841946 0.00118463 0.00154742
R
0.0152261
etaf
0.000454968


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00185681 0.00353371 0.00404182
U poly errors: v/t/g
0.00185668 0.00353562 0.0040416
W poly errors: v/t/g
0.00186071 0.00353524 0.00404532
Mismatch: v/t/g/tg
9.66468e-05 0.000105898 0.000150883 0.000194617
R
0.0019622
etaf
2.4941e-05


==> figures/propagating/data/rho0.01_p2_sts/run_0.01_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00022582 0.000423324 0.000489941
U poly errors: v/t/g
0.000225814 0.000423591 0.000489932
W poly errors: v/t/g
0.000226404 0.000423606 0.00049052
Mismatch: v/t/g/tg
1.21755e-05 1.32675e-05 1.89937e-05 2.43826e-05
R
0.000247147
etaf
1.48479e-06


==> figures/propagating/data/rho0.05_p1/data_0.100.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.80858 2.29485 2.32917 2.80848 2.29846 2.32917 2.8136 2.29933 2.33156 0.0142052 0.0193829 0.00732869 0.00943789 0.875846 0.636751 0.05
4 1.99265 2.24008 2.29102 1.99258 2.24467 2.29095 1.99623 2.24615 2.29648 0.00896181 0.0101052 0.0110227 0.0126824 1.15918 0.259581 0.05
8 1.05703 1.66838 1.71058 1.05701 1.67015 1.71055 1.058 1.67083 1.71288 0.00275828 0.00354093 0.00452138 0.00687909 0.67242 0.0850358 0.05
16 0.228087 0.460988 0.501212 0.228084 0.461128 0.501206 0.228124 0.461177 0.501393 0.000696647 0.000807732 0.00104366 0.00143779 0.201983 0.0319759 0.05
32 0.0235188 0.0530559 0.0788201 0.0235184 0.0530565 0.0788195 0.0235127 0.0530543 0.0788226 0.000180109 0.000204595 0.000268471 0.000353299 0.0575099 0.00416666 0.05
64 0.00181095 0.00403816 0.0155213 0.0018109 0.00403724 0.0155212 0.00180997 0.00403638 0.0155213 4.55529e-05 5.13396e-05 6.7866e-05 8.85406e-05 0.0149277 0.000633427 0.05
128 0.000161877 0.000341328 0.00378736 0.000161871 0.000341364 0.00378736 0.000162281 0.000341245 0.00378742 1.14532e-05 1.28608e-05 1.70627e-05 2.21777e-05 0.00376818 8.49962e-05 0.05


==> figures/propagating/data/rho0.05_p1/data_0.200.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.83508 2.29801 2.33866 2.83411 2.31361 2.33859 2.84245 2.31207 2.343 0.0277318 0.076439 0.014255 0.0372634 0.884053 0.638981 0.05
4 2.01038 2.24758 2.3084 2.00969 2.26621 2.30771 2.01994 2.26861 2.32375 0.028275 0.0395187 0.0348352 0.0496742 1.17198 0.259697 0.05
8 1.06584 1.67525 1.72085 1.06567 1.68229 1.72059 1.06884 1.68417 1.72837 0.00995212 0.0138963 0.0162987 0.0270485 0.674751 0.0850422 0.05
16 0.233818 0.469918 0.509636 0.233788 0.470474 0.509587 0.233896 0.470581 0.510199 0.00265589 0.00318794 0.003978 0.00567741 0.202159 0.0319761 0.05
32 0.0252375 0.0563502 0.0810755 0.0252337 0.0563568 0.0810704 0.0252171 0.0563395 0.0810782 0.0007039 0.00081225 0.00104921 0.00140278 0.0575306 0.0041667 0.05
64 0.00223317 0.00485584 0.0157536 0.0022327 0.00485646 0.0157534 0.00223838 0.00485257 0.0157556 0.000180142 0.000204547 0.000268378 0.000352773 0.0149307 0.000633431 0.05
128 0.000268613 0.000545392 0.0038112 0.000268552 0.000547652 0.00381119 0.000274643 0.000547412 0.00381212 4.55535e-05 5.13388e-05 6.78643e-05 8.85313e-05 0.0037688 8.49966e-05 0.05


==> figures/propagating/data/rho0.05_p1/data_0.500.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.89619 2.30232 2.3501 2.87775 2.37778 2.35695 2.73422 2.3031 2.28747 0.381839 0.310095 0.201895 0.159938 0.880833 0.883527 0.05
4 2.17364 2.34709 2.49674 2.15694 2.48774 2.4757 2.15196 2.42807 2.47207 0.0581466 0.267059 0.0738972 0.342318 1.26229 0.27936 0.05
8 1.12819 1.72103 1.79288 1.12515 1.76637 1.78786 1.13325 1.76181 1.8102 0.0426639 0.0866755 0.0697337 0.17043 0.692231 0.0864585 0.05
16 0.274601 0.532226 0.569568 0.274122 0.536145 0.568751 0.274305 0.535311 0.570706 0.0141718 0.0194001 0.0212017 0.0346608 0.204176 0.0320411 0.05
32 0.0379546 0.0801263 0.0991704 0.0378912 0.0803527 0.0990737 0.037997 0.0800848 0.0991354 0.00409037 0.00497977 0.00609606 0.00860735 0.0579246 0.00417467 0.05
64 0.00552692 0.0110194 0.0186093 0.00551875 0.0110919 0.0186002 0.00566665 0.011053 0.0186785 0.00108714 0.00126434 0.00161957 0.002181 0.0150212 0.000634257 0.05
128 0.00111457 0.00212003 0.00432881 0.00111354 0.00214737 0.00432786 0.00117173 0.00214479 0.00435763 0.000279859 0.000318982 0.000416921 0.000550099 0.00379152 8.5093e-05 0.05


==> figures/propagating/data/rho0.05_p1/data_0.800.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 5.25923 2.5319 2.47593 5.18568 2.60585 2.46144 5.35023 2.5667 2.70003 3.67283 0.566944 1.98821 0.308173 2.1065 1.05959 0.05
4 2.58315 2.54484 3.01746 2.47265 3.09751 2.86225 2.28475 2.71387 2.58327 0.378592 0.846636 0.491006 1.1285 1.52632 0.363425 0.05
8 1.24743 1.79631 1.92867 1.23321 1.92428 1.90382 1.23184 1.87136 1.90884 0.0659661 0.235472 0.111126 0.465612 0.720491 0.103387 0.05
16 0.351293 0.644426 0.681826 0.349253 0.656926 0.678291 0.349089 0.651191 0.680014 0.0302138 0.049324 0.0451547 0.0885527 0.209647 0.0330059 0.05
32 0.0627762 0.125411 0.138834 0.0625066 0.126499 0.138377 0.0629757 0.125399 0.138479 0.00968602 0.0125689 0.0144327 0.021758 0.0595291 0.00429749 0.05
64 0.0118922 0.0228348 0.0273638 0.0118582 0.0230864 0.0273108 0.0122638 0.0229287 0.0275874 0.00268412 0.00320501 0.0039984 0.00553083 0.0154692 0.000647149 0.05
128 0.00271272 0.00508956 0.00634462 0.00270847 0.00516427 0.00633824 0.00285499 0.00514919 0.00645626 0.000704036 0.000812044 0.00104882 0.00140054 0.00391236 8.66035e-05 0.05


==> figures/propagating/data/rho0.05_p1/data_0.900.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 12.7455 3.61517 4.30876 12.3023 5.09341 4.41047 21.36 4.46664 10.6686 23.7237 2.31285 13.0033 1.27196 13.1867 1.09324 0.05
4 3.01343 2.69582 3.64812 2.77341 3.85761 3.29555 2.32774 3.04104 2.62549 0.911696 1.44942 1.21016 1.95987 2.15754 0.467386 0.05
8 1.30088 1.82527 1.98898 1.27969 1.99494 1.95138 1.27026 1.91076 1.94015 0.0697273 0.306555 0.121611 0.605095 0.73129 0.117261 0.05
16 0.384491 0.691203 0.730071 0.381558 0.708295 0.724968 0.381049 0.699563 0.725983 0.0357415 0.0625344 0.053418 0.112457 0.212238 0.0339937 0.05
32 0.0737499 0.145177 0.157281 0.0733633 0.146754 0.156611 0.0739463 0.145192 0.156667 0.0119296 0.0158507 0.0177747 0.027457 0.0604883 0.00442655 0.05
64 0.0146853 0.0280125 0.0318463 0.0146369 0.0283463 0.0317665 0.0151375 0.0281212 0.0321122 0.00335542 0.00404419 0.00499828 0.00698016 0.0157613 0.00066091 0.05
128 0.00341049 0.00638584 0.00743041 0.00340443 0.00648094 0.00742068 0.00358654 0.00645809 0.00757542 0.000885817 0.0010259 0.00131961 0.00176945 0.00399374 8.82227e-05 0.05


==> figures/propagating/data/rho0.05_p2/data_0.100.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.60981 2.75121 2.67528 2.60975 2.75773 2.67525 2.61671 2.75993 2.6823 0.0113939 0.0118013 0.0112136 0.0112694 1.61055 0.320451 0.05
4 1.26551 1.95325 1.98055 1.2655 1.95468 1.98054 1.2663 1.95528 1.9825 0.0019303 0.00256489 0.00336682 0.00506701 0.953615 0.0585873 0.05
8 0.298882 0.598268 0.633403 0.298881 0.598323 0.633402 0.298909 0.598346 0.633482 0.000233242 0.000263887 0.000343861 0.00046524 0.215233 0.0661049 0.05
16 0.0189466 0.0477512 0.0632785 0.0189466 0.047752 0.0632785 0.0189467 0.0477523 0.0632799 3.0391e-05 3.42011e-05 4.52707e-05 5.89376e-05 0.0400844 0.00222231 0.05
32 0.000553142 0.00132261 0.00601802 0.000553141 0.00132253 0.00601802 0.000553072 0.00132249 0.00601801 3.82139e-06 4.28428e-06 5.69284e-06 7.38805e-06 0.00581262 0.000388369 0.05
64 2.60602e-05 5.55083e-05 0.000753324 2.60601e-05 5.55072e-05 0.000753324 2.60645e-05 5.55055e-05 0.000753324 4.78976e-07 5.35954e-07 7.13318e-07 9.24211e-07 0.000749416 2.12906e-05 0.05


==> figures/propagating/data/rho0.05_p2/data_0.200.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.62681 2.75227 2.68721 2.62625 2.7789 2.68679 2.64596 2.78307 2.707 0.0340813 0.0459934 0.0335809 0.0439193 1.62788 0.320716 0.05
4 1.2694 1.9547 1.98509 1.26933 1.96039 1.98498 1.2721 1.96233 1.99195 0.0071136 0.0100842 0.0124044 0.0199416 0.955962 0.05859 0.05
8 0.300397 0.600535 0.635623 0.300392 0.600752 0.635615 0.300487 0.600831 0.635907 0.00090817 0.00104655 0.00133876 0.00184535 0.21528 0.0661049 0.05
16 0.0191677 0.0481934 0.0636135 0.0191676 0.0481966 0.0636132 0.019168 0.0481972 0.0636182 0.000120439 0.000136359 0.000179407 0.000234988 0.0400862 0.00222231 0.05
32 0.000573977 0.00136819 0.00602817 0.00057397 0.00136799 0.00602817 0.000573967 0.0013678 0.00602818 1.5235e-05 1.71169e-05 2.26966e-05 2.95173e-05 0.00581269 0.000388369 0.05
64 2.76684e-05 5.88918e-05 0.000753581 2.76682e-05 5.89233e-05 0.000753581 2.77758e-05 5.89211e-05 0.000753589 1.91268e-06 2.14289e-06 2.84926e-06 3.69526e-06 0.000749421 2.12906e-05 0.05


==> figures/propagating/data/rho0.05_p2/data_0.500.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.76319 2.76121 2.78849 2.74707 2.95369 2.77362 2.72959 2.87916 2.7572 0.0580724 0.304696 0.0566705 0.295756 1.75032 0.361808 0.05
4 1.29726 1.96463 2.01759 1.29598 2.00078 2.0154 1.30602 2.00314 2.04219 0.0333576 0.0623078 0.0581565 0.124024 0.972911 0.0592106 0.05
8 0.311111 0.616422 0.651252 0.311034 0.617784 0.651122 0.311439 0.617991 0.652486 0.00521283 0.00640272 0.00767967 0.0113001 0.21571 0.0661061 0.05
16 0.0207937 0.0513757 0.0660643 0.0207905 0.0514014 0.0660594 0.0208034 0.0513946 0.0660872 0.00073169 0.0008444 0.0010899 0.00145536 0.0401104 0.00222238 0.05
32 0.00076669 0.00174789 0.00612546 0.000766535 0.00175009 0.00612538 0.000774945 0.00174899 0.00612747 9.42858e-05 0.000106608 0.000140464 0.000183845 0.0058145 0.00038837 0.05
64 5.32759e-05 0.000106059 0.000758741 5.32681e-05 0.000107028 0.000758739 5.56201e-05 0.000107107 0.000759083 1.19115e-05 1.33763e-05 1.77453e-05 2.30664e-05 0.000749628 2.12906e-05 0.05


==> figures/propagating/data/rho0.05_p2/data_0.800.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 3.24551 2.86904 3.25935 3.12229 3.59655 3.12361 2.62863 3.08236 2.63539 0.783298 0.981276 0.787093 0.983124 2.23432 0.636182 0.05
4 1.35191 1.98193 2.08168 1.34562 2.0796 2.07003 1.35543 2.05897 2.09952 0.0593645 0.166194 0.104449 0.334098 1.00275 0.0673109 0.05
8 0.331449 0.64594 0.680618 0.331121 0.649598 0.680063 0.331848 0.649429 0.682618 0.0121691 0.0161507 0.0179104 0.028548 0.216843 0.0661245 0.05
16 0.0240999 0.0576217 0.0710537 0.0240851 0.0577139 0.0710311 0.0241597 0.0576681 0.0711079 0.00181932 0.00214351 0.00270986 0.00369536 0.0402052 0.00222348 0.05
32 0.00122642 0.00259994 0.00642125 0.00122567 0.00261391 0.00642069 0.0012625 0.00261073 0.00643428 0.000238988 0.000271995 0.000356034 0.000469067 0.005824 0.000388383 0.05
64 0.000116203 0.000221901 0.000783476 0.000116168 0.000225016 0.000783457 0.000123159 0.00022524 0.000785614 3.03874e-05 3.42004e-05 4.52703e-05 5.89765e-05 0.000750789 2.12911e-05 0.05


==> figures/propagating/data/rho0.05_p2/data_0.900.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.97521 2.62201 3.02436 2.82258 3.23616 2.84459 2.25476 2.76985 2.28213 1.16977 0.970811 1.1907 0.993478 2.11604 0.719312 0.05
4 1.3769 1.9889 2.1113 1.36741 2.11593 2.0933 1.37395 2.07824 2.11598 0.0654367 0.215195 0.116303 0.434166 1.01459 0.0745206 0.05
8 0.340462 0.658788 0.693528 0.339989 0.66353 0.692726 0.340806 0.663024 0.695612 0.0149094 0.0203699 0.0219355 0.0360275 0.217433 0.0661443 0.05
16 0.0256282 0.0604523 0.0733827 0.0256065 0.060582 0.0733492 0.0257175 0.0605112 0.0734496 0.0022799 0.00270575 0.00339583 0.00466518 0.0402651 0.00222467 0.05
32 0.00144263 0.00299799 0.00659294 0.00144153 0.00301813 0.00659202 0.00149162 0.00301374 0.00661307 0.000301464 0.000343863 0.000449107 0.000593015 0.00583056 0.000388396 0.05
64 0.000144655 0.000274554 0.000800054 0.000144604 0.000278595 0.000800022 0.000153562 0.00027886 0.000803382 3.84147e-05 4.32673e-05 5.72291e-05 7.46119e-05 0.000751607 2.12916e-05 0.05


==> figures/propagating/data/rho0.20_p0_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 1.31744 0.71898 0.849558 1.05636 0.979384 0.715069 11.855 0.93939 6.19044 12.4651 0.793274 6.54906 0.416671 6.56258 0.480919 0.20
8 0.466898 0.539449 0.59511 0.4072 0.590302 0.51698 0.449149 0.521515 0.518107 0.293608 0.287194 0.333161 0.336379 0.4333 0.370838 0.20
16 0.243202 0.353935 0.431054 0.231406 0.400523 0.409463 0.221835 0.354815 0.393415 0.0217069 0.122457 0.0367334 0.21746 0.239424 0.0723759 0.20
32 0.0805632 0.142101 0.186351 0.0793012 0.14574 0.184397 0.0775742 0.140014 0.183028 0.0127272 0.0268052 0.0170427 0.0416422 0.125945 0.0204418 0.20
64 0.021452 0.0400702 0.0736835 0.0213005 0.0402676 0.0735179 0.021126 0.0393173 0.0734981 0.00457436 0.00675552 0.00597613 0.0100165 0.0627719 0.00405809 0.20
128 0.00538773 0.0101452 0.0327365 0.00536898 0.0101581 0.0327249 0.0054047 0.00999491 0.0327614 0.00132938 0.00173427 0.00172547 0.00253663 0.0312543 0.000940113 0.20
256 0.00134681 0.00253857 0.0157921 0.00134446 0.00254193 0.0157913 0.00136788 0.00251322 0.0158 0.000356106 0.000442124 0.00046144 0.000644412 0.0156037 0.000230179 0.20
512 0.000336668 0.000634686 0.0078221 0.000336374 0.000635839 0.00782205 0.000344367 0.000630413 0.00782346 9.20245e-05 0.000111791 0.000119195 0.000162795 0.0077985 5.72374e-05 0.20


==> figures/propagating/data/rho0.20_p0_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
1.31744 0.71898 0.849558
U poly errors: v/t/g
1.05636 0.979384 0.715069
W poly errors: v/t/g
11.855 0.93939 6.19044
Mismatch: v/t/g/tg
12.4651 0.793274 6.54906 0.416671
R
6.56258
etaf
0.480919


==> figures/propagating/data/rho0.20_p0_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.466898 0.539449 0.59511
U poly errors: v/t/g
0.4072 0.590302 0.51698
W poly errors: v/t/g
0.449149 0.521515 0.518107
Mismatch: v/t/g/tg
0.293608 0.287194 0.333161 0.336379
R
0.4333
etaf
0.370838


==> figures/propagating/data/rho0.20_p0_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.243202 0.353935 0.431054
U poly errors: v/t/g
0.231406 0.400523 0.409463
W poly errors: v/t/g
0.221835 0.354815 0.393415
Mismatch: v/t/g/tg
0.0217069 0.122457 0.0367334 0.21746
R
0.239424
etaf
0.0723759


==> figures/propagating/data/rho0.20_p0_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0805632 0.142101 0.186351
U poly errors: v/t/g
0.0793012 0.14574 0.184397
W poly errors: v/t/g
0.0775742 0.140014 0.183028
Mismatch: v/t/g/tg
0.0127272 0.0268052 0.0170427 0.0416422
R
0.125945
etaf
0.0204418


==> figures/propagating/data/rho0.20_p0_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.021452 0.0400702 0.0736835
U poly errors: v/t/g
0.0213005 0.0402676 0.0735179
W poly errors: v/t/g
0.021126 0.0393173 0.0734981
Mismatch: v/t/g/tg
0.00457436 0.00675552 0.00597613 0.0100165
R
0.0627719
etaf
0.00405809


==> figures/propagating/data/rho0.20_p0_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00538773 0.0101452 0.0327365
U poly errors: v/t/g
0.00536898 0.0101581 0.0327249
W poly errors: v/t/g
0.0054047 0.00999491 0.0327614
Mismatch: v/t/g/tg
0.00132938 0.00173427 0.00172547 0.00253663
R
0.0312543
etaf
0.000940113


==> figures/propagating/data/rho0.20_p0_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.00134681 0.00253857 0.0157921
U poly errors: v/t/g
0.00134446 0.00254193 0.0157913
W poly errors: v/t/g
0.00136788 0.00251322 0.0158
Mismatch: v/t/g/tg
0.000356106 0.000442124 0.00046144 0.000644412
R
0.0156037
etaf
0.000230179


==> figures/propagating/data/rho0.20_p0_r0.9/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.000336668 0.000634686 0.0078221
U poly errors: v/t/g
0.000336374 0.000635839 0.00782205
W poly errors: v/t/g
0.000344367 0.000630413 0.00782346
Mismatch: v/t/g/tg
9.20245e-05 0.000111791 0.000119195 0.000162795
R
0.0077985
etaf
5.72374e-05


==> figures/propagating/data/rho0.20_p1_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 2.36263 0.901762 0.855426 2.18283 1.22319 0.863365 6.61868 1.23369 3.34941 6.84883 0.715405 3.60962 0.377485 3.64397 0.618222 0.20
4 0.581915 0.544225 0.805906 0.495061 0.839254 0.689275 0.414942 0.603581 0.55639 0.251334 0.415473 0.312866 0.5293 0.548272 0.256762 0.20
8 0.202852 0.318106 0.377164 0.195073 0.34854 0.363204 0.188102 0.318225 0.352944 0.0194339 0.0911488 0.0303708 0.159184 0.205924 0.0649373 0.20
16 0.0374487 0.0767661 0.097864 0.0366529 0.0792229 0.0966062 0.0371624 0.0747954 0.0955903 0.010775 0.020439 0.0140492 0.0310203 0.0606467 0.019127 0.20
32 0.00562694 0.0109201 0.0192789 0.00551878 0.0120305 0.0191677 0.00711932 0.0112344 0.0197914 0.0036863 0.00525728 0.00477899 0.0076935 0.0164631 0.00249304 0.20
64 0.00112759 0.00205178 0.0045678 0.00111365 0.00246233 0.00455655 0.00176608 0.0023657 0.00484994 0.00104994 0.00135188 0.00135993 0.00197021 0.00429393 0.000372553 0.20
128 0.000263541 0.000465477 0.00112806 0.000261789 0.000582334 0.00112676 0.000452745 0.000574557 0.00121655 0.000278815 0.000344263 0.000361095 0.000501313 0.00108873 4.97444e-05 0.20
256 6.4735e-05 0.000113319 0.000281196 6.45161e-05 0.000143726 0.000281036 0.00011524 0.000143905 0.000305472 7.17601e-05 8.69561e-05 9.29352e-05 0.000126601 0.000273607 6.33705e-06 0.20


==> figures/propagating/data/rho0.20_p1_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
2.36263 0.901762 0.855426
U poly errors: v/t/g
2.18283 1.22319 0.863365
W poly errors: v/t/g
6.61868 1.23369 3.34941
Mismatch: v/t/g/tg
6.84883 0.715405 3.60962 0.377485
R
3.64397
etaf
0.618222


==> figures/propagating/data/rho0.20_p1_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.581915 0.544225 0.805906
U poly errors: v/t/g
0.495061 0.839254 0.689275
W poly errors: v/t/g
0.414942 0.603581 0.55639
Mismatch: v/t/g/tg
0.251334 0.415473 0.312866 0.5293
R
0.548272
etaf
0.256762


==> figures/propagating/data/rho0.20_p1_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.202852 0.318106 0.377164
U poly errors: v/t/g
0.195073 0.34854 0.363204
W poly errors: v/t/g
0.188102 0.318225 0.352944
Mismatch: v/t/g/tg
0.0194339 0.0911488 0.0303708 0.159184
R
0.205924
etaf
0.0649373


==> figures/propagating/data/rho0.20_p1_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.0374487 0.0767661 0.097864
U poly errors: v/t/g
0.0366529 0.0792229 0.0966062
W poly errors: v/t/g
0.0371624 0.0747954 0.0955903
Mismatch: v/t/g/tg
0.010775 0.020439 0.0140492 0.0310203
R
0.0606467
etaf
0.019127


==> figures/propagating/data/rho0.20_p1_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00562694 0.0109201 0.0192789
U poly errors: v/t/g
0.00551878 0.0120305 0.0191677
W poly errors: v/t/g
0.00711932 0.0112344 0.0197914
Mismatch: v/t/g/tg
0.0036863 0.00525728 0.00477899 0.0076935
R
0.0164631
etaf
0.00249304


==> figures/propagating/data/rho0.20_p1_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00112759 0.00205178 0.0045678
U poly errors: v/t/g
0.00111365 0.00246233 0.00455655
W poly errors: v/t/g
0.00176608 0.0023657 0.00484994
Mismatch: v/t/g/tg
0.00104994 0.00135188 0.00135993 0.00197021
R
0.00429393
etaf
0.000372553


==> figures/propagating/data/rho0.20_p1_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.000263541 0.000465477 0.00112806
U poly errors: v/t/g
0.000261789 0.000582334 0.00112676
W poly errors: v/t/g
0.000452745 0.000574557 0.00121655
Mismatch: v/t/g/tg
0.000278815 0.000344263 0.000361095 0.000501313
R
0.00108873
etaf
4.97444e-05


==> figures/propagating/data/rho0.20_p1_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
6.4735e-05 0.000113319 0.000281196
U poly errors: v/t/g
6.45161e-05 0.000143726 0.000281036
W poly errors: v/t/g
0.00011524 0.000143905 0.000305472
Mismatch: v/t/g/tg
7.17601e-05 8.69561e-05 9.29352e-05 0.000126601
R
0.000273607
etaf
6.33705e-06


==> figures/propagating/data/rho0.20_p2_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.595618 0.614919 0.667669 0.549716 0.683598 0.600296 0.517044 0.592862 0.528695 0.328672 0.290231 0.317195 0.282876 0.547183 0.394609 0.20
4 0.295398 0.435723 0.517753 0.28306 0.498229 0.493527 0.273578 0.448011 0.476223 0.0234999 0.13569 0.0425053 0.253687 0.293138 0.070584 0.20
8 0.0515084 0.104216 0.123509 0.0504213 0.107973 0.121699 0.0510128 0.102295 0.120258 0.0127472 0.0267634 0.0163593 0.0401204 0.0634637 0.0385087 0.20
16 0.00648332 0.0122811 0.0160527 0.00631549 0.0142065 0.0158286 0.00870235 0.0130363 0.0171589 0.0047029 0.00695419 0.00609497 0.010172 0.0116971 0.00178284 0.20
32 0.00139445 0.00245891 0.00296252 0.00137272 0.00306819 0.00293004 0.00226743 0.00291948 0.00364654 0.00137129 0.00179066 0.00177617 0.00261035 0.00241536 0.000272053 0.20
64 0.000343242 0.000599371 0.000635518 0.000340539 0.000759802 0.000630899 0.000595132 0.000746775 0.000873293 0.000367845 0.000456954 0.0004764 0.000665463 0.000521009 2.35679e-05 0.20
128 8.56904e-05 0.000149541 0.000151836 8.53538e-05 0.000190306 0.000151234 0.000152671 0.000190171 0.000219031 9.51167e-05 0.000115582 0.000123184 0.00016828 0.000126016 2.63937e-06 0.20


==> figures/propagating/data/rho0.20_p2_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.595618 0.614919 0.667669
U poly errors: v/t/g
0.549716 0.683598 0.600296
W poly errors: v/t/g
0.517044 0.592862 0.528695
Mismatch: v/t/g/tg
0.328672 0.290231 0.317195 0.282876
R
0.547183
etaf
0.394609


==> figures/propagating/data/rho0.20_p2_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.295398 0.435723 0.517753
U poly errors: v/t/g
0.28306 0.498229 0.493527
W poly errors: v/t/g
0.273578 0.448011 0.476223
Mismatch: v/t/g/tg
0.0234999 0.13569 0.0425053 0.253687
R
0.293138
etaf
0.070584


==> figures/propagating/data/rho0.20_p2_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0515084 0.104216 0.123509
U poly errors: v/t/g
0.0504213 0.107973 0.121699
W poly errors: v/t/g
0.0510128 0.102295 0.120258
Mismatch: v/t/g/tg
0.0127472 0.0267634 0.0163593 0.0401204
R
0.0634637
etaf
0.0385087


==> figures/propagating/data/rho0.20_p2_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00648332 0.0122811 0.0160527
U poly errors: v/t/g
0.00631549 0.0142065 0.0158286
W poly errors: v/t/g
0.00870235 0.0130363 0.0171589
Mismatch: v/t/g/tg
0.0047029 0.00695419 0.00609497 0.010172
R
0.0116971
etaf
0.00178284


==> figures/propagating/data/rho0.20_p2_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00139445 0.00245891 0.00296252
U poly errors: v/t/g
0.00137272 0.00306819 0.00293004
W poly errors: v/t/g
0.00226743 0.00291948 0.00364654
Mismatch: v/t/g/tg
0.00137129 0.00179066 0.00177617 0.00261035
R
0.00241536
etaf
0.000272053


==> figures/propagating/data/rho0.20_p2_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000343242 0.000599371 0.000635518
U poly errors: v/t/g
0.000340539 0.000759802 0.000630899
W poly errors: v/t/g
0.000595132 0.000746775 0.000873293
Mismatch: v/t/g/tg
0.000367845 0.000456954 0.0004764 0.000665463
R
0.000521009
etaf
2.35679e-05


==> figures/propagating/data/rho0.20_p2_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
8.56904e-05 0.000149541 0.000151836
U poly errors: v/t/g
8.53538e-05 0.000190306 0.000151234
W poly errors: v/t/g
0.000152671 0.000190171 0.000219031
Mismatch: v/t/g/tg
9.51167e-05 0.000115582 0.000123184 0.00016828
R
0.000126016
etaf
2.63937e-06


==> figures/propagating/data/rho0.20_p2_sts/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.595618 0.614919 0.667669 0.549716 0.683598 0.600296 0.517044 0.592862 0.528695 0.328672 0.290231 0.317195 0.282876 0.547183 0.394609 0.20
4 0.268082 0.420123 0.474185 0.26448 0.444559 0.467433 0.262143 0.4303 0.467355 0.0181853 0.0625222 0.0287338 0.11262 0.279803 0.0415054 0.20
8 0.0407285 0.0875548 0.108707 0.0406264 0.0877782 0.108525 0.0405102 0.0872015 0.108446 0.00462733 0.00682335 0.00592348 0.0101306 0.0609333 0.0373209 0.20
16 0.00223725 0.00501409 0.011404 0.00223287 0.0050839 0.0114005 0.00240197 0.00505301 0.0114566 0.000714926 0.000905751 0.000925863 0.00131882 0.00994821 0.00125524 0.20
32 0.000151555 0.000302974 0.00167787 0.000151331 0.000322866 0.0016778 0.00019574 0.000321523 0.00168494 9.51162e-05 0.000115581 0.000123184 0.000168282 0.00163879 0.000219151 0.20
64 1.30164e-05 2.40209e-05 0.000212728 1.30039e-05 2.81614e-05 0.000212725 2.07513e-05 2.83385e-05 0.000213698 1.21456e-05 1.45644e-05 1.57295e-05 2.12034e-05 0.000211429 1.20137e-05 0.20
128 1.45706e-06 2.51256e-06 2.66991e-05 1.45645e-06 3.12359e-06 2.6699e-05 2.52329e-06 3.16402e-06 2.68235e-05 1.52952e-06 1.82592e-06 1.98085e-06 2.6582e-06 2.66377e-05 7.152e-07 0.20


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0002/OUTPUT.txt <==
U node errors: v/t/g
0.595618 0.614919 0.667669
U poly errors: v/t/g
0.549716 0.683598 0.600296
W poly errors: v/t/g
0.517044 0.592862 0.528695
Mismatch: v/t/g/tg
0.328672 0.290231 0.317195 0.282876
R
0.547183
etaf
0.394609


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0004/OUTPUT.txt <==
U node errors: v/t/g
0.268082 0.420123 0.474185
U poly errors: v/t/g
0.26448 0.444559 0.467433
W poly errors: v/t/g
0.262143 0.4303 0.467355
Mismatch: v/t/g/tg
0.0181853 0.0625222 0.0287338 0.11262
R
0.279803
etaf
0.0415054


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0407285 0.0875548 0.108707
U poly errors: v/t/g
0.0406264 0.0877782 0.108525
W poly errors: v/t/g
0.0405102 0.0872015 0.108446
Mismatch: v/t/g/tg
0.00462733 0.00682335 0.00592348 0.0101306
R
0.0609333
etaf
0.0373209


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00223725 0.00501409 0.011404
U poly errors: v/t/g
0.00223287 0.0050839 0.0114005
W poly errors: v/t/g
0.00240197 0.00505301 0.0114566
Mismatch: v/t/g/tg
0.000714926 0.000905751 0.000925863 0.00131882
R
0.00994821
etaf
0.00125524


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0032/OUTPUT.txt <==
U node errors: v/t/g
0.000151555 0.000302974 0.00167787
U poly errors: v/t/g
0.000151331 0.000322866 0.0016778
W poly errors: v/t/g
0.00019574 0.000321523 0.00168494
Mismatch: v/t/g/tg
9.51162e-05 0.000115581 0.000123184 0.000168282
R
0.00163879
etaf
0.000219151


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0064/OUTPUT.txt <==
U node errors: v/t/g
1.30164e-05 2.40209e-05 0.000212728
U poly errors: v/t/g
1.30039e-05 2.81614e-05 0.000212725
W poly errors: v/t/g
2.07513e-05 2.83385e-05 0.000213698
Mismatch: v/t/g/tg
1.21456e-05 1.45644e-05 1.57295e-05 2.12034e-05
R
0.000211429
etaf
1.20137e-05


==> figures/propagating/data/rho0.20_p2_sts/run_0.20_0128/OUTPUT.txt <==
U node errors: v/t/g
1.45706e-06 2.51256e-06 2.66991e-05
U poly errors: v/t/g
1.45645e-06 3.12359e-06 2.6699e-05
W poly errors: v/t/g
2.52329e-06 3.16402e-06 2.68235e-05
Mismatch: v/t/g/tg
1.52952e-06 1.82592e-06 1.98085e-06 2.6582e-06
R
2.66377e-05
etaf
7.152e-07


==> figures/propagating/solution/data/snapshot_04.txt <==
x f u
-10 -0 2.3148e-196
-9.99512 -0 1.18079e-23
-9.99023 -0 2.36431e-23
-9.98535 -0 3.55331e-23
-9.98047 -0 4.75052e-23
-9.97559 -0 5.95871e-23
-9.9707 -0 7.18068e-23
-9.96582 -0 8.41925e-23
-9.96094 -0 9.67729e-23
-9.95605 -0 1.09577e-22
-9.95117 -0 1.22634e-22
-9.94629 -0 1.35974e-22
-9.94141 -0 1.49628e-22
-9.93652 -0 1.63628e-22
-9.93164 -0 1.78005e-22
-9.92676 -0 1.92792e-22
-9.92188 -0 2.08024e-22
-9.91699 -0 2.23735e-22
-9.91211 -0 2.39962e-22
-9.90723 -0 2.5674e-22
-9.90234 -0 2.74109e-22
-9.89746 -0 2.92109e-22
-9.89258 -0 3.10779e-22
-9.8877 -0 3.30164e-22
-9.88281 -0 3.50305e-22
-9.87793 -0 3.71251e-22
-9.87305 -0 3.93047e-22
-9.86816 -0 4.15743e-22
-9.86328 -0 4.39391e-22
-9.8584 -0 4.64043e-22
-9.85352 -0 4.89756e-22
-9.84863 -0 5.16588e-22
-9.84375 -0 5.44598e-22
-9.83887 -0 5.7385e-22
-9.83398 -0 6.04409e-22
-9.8291 -0 6.36344e-22
-9.82422 -0 6.69726e-22
-9.81934 -0 7.04631e-22
-9.81445 -0 7.41135e-22
-9.80957 -0 7.79321e-22
-9.80469 -0 8.19273e-22
-9.7998 -0 8.6108e-22
-9.79492 -0 9.04836e-22
-9.79004 -0 9.50638e-22
-9.78516 -0 9.98586e-22
-9.78027 -0 1.04879e-21
-9.77539 -0 1.10135e-21
-9.77051 -0 1.1564e-21
-9.76562 -0 1.21405e-21
-9.76074 -0 1.27443e-21
-9.75586 -0 1.33767e-21
-9.75098 -0 1.40391e-21
-9.74609 -0 1.47331e-21
-9.74121 -0 1.546e-21
-9.73633 -0 1.62214e-21
-9.73145 -0 1.70192e-21
-9.72656 -0 1.7855e-21
-9.72168 -0 1.87306e-21
-9.7168 -0 1.96479e-21
-9.71191 -0 2.0609e-21
-9.70703 -0 2.16159e-21
-9.70215 -0 2.26709e-21
-9.69727 -0 2.37762e-21
-9.69238 -0 2.49343e-21
-9.6875 -0 2.61476e-21
-9.68262 -0 2.74187e-21
-9.67773 -0 2.87505e-21
-9.67285 -0 3.01458e-21
-9.66797 -0 3.16077e-21
-9.66309 -0 3.31392e-21
-9.6582 -0 3.47437e-21
-9.65332 -0 3.64246e-21
-9.64844 -0 3.81856e-21
-9.64355 -0 4.00305e-21
-9.63867 -0 4.19631e-21
-9.63379 -0 4.39877e-21
-9.62891 -0 4.61086e-21
-9.62402 -0 4.83304e-21
-9.61914 -0 5.06577e-21
-9.61426 -0 5.30956e-21
-9.60938 -0 5.56492e-21
-9.60449 -0 5.8324e-21
-9.59961 -0 6.11258e-21
-9.59473 -0 6.40603e-21
-9.58984 -0 6.7134e-21
-9.58496 -0 7.03533e-21
-9.58008 -0 7.3725e-21
-9.5752 -0 7.72564e-21
-9.57031 -0 8.09547e-21
-9.56543 -0 8.4828e-21
-9.56055 -0 8.88843e-21
-9.55566 -0 9.31322e-21
-9.55078 -0 9.75807e-21
-9.5459 -0 1.02239e-20
-9.54102 -0 1.07117e-20
-9.53613 -0 1.12225e-20
-9.53125 -0 1.17574e-20
-9.52637 -0 1.23175e-20
-9.52148 -0 1.29039e-20
-9.5166 -0 1.35179e-20
-9.51172 -0 1.41608e-20
-9.50684 -0 1.48339e-20
-9.50195 -0 1.55386e-20
-9.49707 -0 1.62764e-20
-9.49219 -0 1.70488e-20
-9.4873 -0 1.78574e-20
-9.48242 -0 1.8704e-20
-9.47754 -0 1.95902e-20
-9.47266 -0 2.05179e-20
-9.46777 -0 2.1489e-20
-9.46289 -0 2.25055e-20
-9.45801 -0 2.35696e-20
-9.45312 -0 2.46833e-20
-9.44824 -0 2.58491e-20
-9.44336 -0 2.70692e-20
-9.43848 -0 2.83463e-20
-9.43359 -0 2.9683e-20
-9.42871 -0 3.10819e-20
-9.42383 -0 3.2546e-20
-9.41895 -0 3.40782e-20
-9.41406 -0 3.56817e-20
-9.40918 -0 3.73597e-20
-9.4043 -0 3.91157e-20
-9.39941 -0 4.09533e-20
-9.39453 -0 4.28762e-20
-9.38965 -0 4.48883e-20
-9.38477 -0 4.69937e-20
-9.37988 -0 4.91967e-20
-9.375 -0 5.15017e-20
-9.37012 -0 5.39134e-20
-9.36523 -0 5.64368e-20
-9.36035 -0 5.90768e-20
-9.35547 -0 6.18388e-20
-9.35059 -0 6.47284e-20
-9.3457 -0 6.77514e-20
-9.34082 -0 7.0914e-20
-9.33594 -0 7.42223e-20
-9.33105 -0 7.76832e-20
-9.32617 -0 8.13035e-20
-9.32129 -0 8.50905e-20
-9.31641 -0 8.90517e-20
-9.31152 -0 9.31952e-20
-9.30664 -0 9.75291e-20
-9.30176 -0 1.02062e-19
-9.29688 -0 1.06803e-19
-9.29199 -0 1.11762e-19
-9.28711 -0 1.16948e-19
-9.28223 -0 1.22372e-19
-9.27734 -0 1.28044e-19
-9.27246 -0 1.33977e-19
-9.26758 -0 1.4018e-19
-9.2627 -0 1.46668e-19
-9.25781 -0 1.53452e-19
-9.25293 -0 1.60545e-19
-9.24805 -0 1.67963e-19
-9.24316 -0 1.7572e-19
-9.23828 -0 1.8383e-19
-9.2334 -0 1.9231e-19
-9.22852 -0 2.01176e-19
-9.22363 -0 2.10446e-19
-9.21875 -0 2.20138e-19
-9.21387 -0 2.30271e-19
-9.20898 -0 2.40864e-19
-9.2041 -0 2.51939e-19
-9.19922 -0 2.63517e-19
-9.19434 -0 2.7562e-19
-9.18945 -0 2.88273e-19
-9.18457 -0 3.01499e-19
-9.17969 -0 3.15324e-19
-9.1748 -0 3.29775e-19
-9.16992 -0 3.4488e-19
-9.16504 -0 3.60669e-19
-9.16016 -0 3.77171e-19
-9.15527 -0 3.9442e-19
-9.15039 -0 4.12447e-19
-9.14551 -0 4.31287e-19
-9.14062 -0 4.50978e-19
-9.13574 -0 4.71556e-19
-9.13086 -0 4.93062e-19
-9.12598 -0 5.15536e-19
-9.12109 -0 5.39022e-19
-9.11621 -0 5.63564e-19
-9.11133 -0 5.89209e-19
-9.10645 -0 6.16007e-19
-9.10156 -0 6.44008e-19
-9.09668 -0 6.73266e-19
-9.0918 -0 7.03836e-19
-9.08691 -0 7.35777e-19
-9.08203 -0 7.69149e-19
-9.07715 -0 8.04016e-19
-9.07227 -0 8.40443e-19
-9.06738 -0 8.785e-19
-9.0625 -0 9.18258e-19
-9.05762 -0 9.59792e-19
-9.05273 -0 1.00318e-18
-9.04785 -0 1.04851e-18
-9.04297 -0 1.09585e-18
-9.03809 -0 1.14531e-18
-9.0332 -0 1.19697e-18
-9.02832 -0 1.25094e-18
-9.02344 -0 1.3073e-18
-9.01855 -0 1.36617e-18
-9.01367 -0 1.42766e-18
-9.00879 -0 1.49188e-18
-9.00391 -0 1.55895e-18
-8.99902 -0 1.629e-18
-8.99414 -0 1.70215e-18
-8.98926 -0 1.77855e-18
-8.98438 -0 1.85833e-18
-8.97949 -0 1.94165e-18
-8.97461 -0 2.02865e-18
-8.96973 -0 2.1195e-18
-8.96484 -0 2.21436e-18
-8.95996 -0 2.31342e-18
-8.95508 -0 2.41685e-18
-8.9502 -0 2.52484e-18
-8.94531 -0 2.6376e-18
-8.94043 -0 2.75532e-18
-8.93555 -0 2.87823e-18
-8.93066 -0 3.00656e-18
-8.92578 -0 3.14053e-18
-8.9209 -0 3.28039e-18
-8.91602 -0 3.42639e-18
-8.91113 -0 3.57882e-18
-8.90625 -0 3.73793e-18
-8.90137 -0 3.90402e-18
-8.89648 -0 4.0774e-18
-8.8916 -0 4.25837e-18
-8.88672 -0 4.44727e-18
-8.88184 -0 4.64444e-18
-8.87695 -0 4.85024e-18
-8.87207 -0 5.06503e-18
-8.86719 -0 5.28921e-18
-8.8623 -0 5.52318e-18
-8.85742 -0 5.76736e-18
-8.85254 -0 6.0222e-18
-8.84766 -0 6.28814e-18
-8.84277 -0 6.56567e-18
-8.83789 -0 6.85529e-18
-8.83301 -0 7.15751e-18
-8.82812 -0 7.47288e-18
-8.82324 -0 7.80196e-18
-8.81836 -0 8.14533e-18
-8.81348 -0 8.50361e-18
-8.80859 -0 8.87745e-18
-8.80371 -0 9.26749e-18
-8.79883 -0 9.67444e-18
-8.79395 -0 1.0099e-17
-8.78906 -0 1.0542e-17
-8.78418 -0 1.10041e-17
-8.7793 -0 1.14862e-17
-8.77441 -0 1.19892e-17
-8.76953 -0 1.25139e-17
-8.76465 -0 1.30612e-17
-8.75977 -0 1.36321e-17
-8.75488 -0 1.42277e-17
-8.75 -0 1.48489e-17
-8.74512 -0 1.54969e-17
-8.74023 -0 1.61727e-17
-8.73535 -0 1.68777e-17
-8.73047 -0 1.76129e-17
-8.72559 -0 1.83798e-17
-8.7207 -0 1.91795e-17
-8.71582 -0 2.00136e-17
-8.71094 -0 2.08835e-17
-8.70605 -0 2.17907e-17
-8.70117 -0 2.27367e-17
-8.69629 -0 2.37232e-17
-8.69141 -0 2.4752e-17
-8.68652 -0 2.58247e-17
-8.68164 -0 2.69433e-17
-8.67676 -0 2.81096e-17
-8.67188 -0 2.93258e-17
-8.66699 -0 3.05939e-17
-8.66211 -0 3.1916e-17
-8.65723 -0 3.32944e-17
-8.65234 -0 3.47316e-17
-8.64746 -0 3.62299e-17
-8.64258 -0 3.7792e-17
-8.6377 -0 3.94205e-17
-8.63281 -0 4.11182e-17
-8.62793 -0 4.28879e-17
-8.62305 -0 4.47328e-17
-8.61816 -0 4.66559e-17
-8.61328 -0 4.86606e-17
-8.6084 -0 5.07501e-17
-8.60352 -0 5.29281e-17
-8.59863 -0 5.51983e-17
-8.59375 -0 5.75645e-17
-8.58887 -0 6.00307e-17
-8.58398 -0 6.2601e-17
-8.5791 -0 6.52799e-17
-8.57422 -0 6.80717e-17
-8.56934 -0 7.09813e-17
-8.56445 -0 7.40135e-17
-8.55957 -0 7.71733e-17
-8.55469 -0 8.04662e-17
-8.5498 -0 8.38975e-17
-8.54492 -0 8.74731e-17
-8.54004 -0 9.11988e-17
-8.53516 -0 9.50811e-17
-8.53027 -0 9.91262e-17
-8.52539 -0 1.03341e-16
-8.52051 -0 1.07732e-16
-8.51562 -0 1.12308e-16
-8.51074 -0 1.17074e-16
-8.50586 -0 1.22041e-16
-8.50098 -0 1.27214e-16
-8.49609 -0 1.32605e-16
-8.49121 -0 1.3822e-16
-8.48633 -0 1.44069e-16
-8.48145 -0 1.50163e-16
-8.47656 -0 1.5651e-16
-8.47168 -0 1.63122e-16
-8.4668 -0 1.70009e-16
-8.46191 -0 1.77183e-16
-8.45703 -0 1.84655e-16
-8.45215 -0 1.92437e-16
-8.44727 -0 2.00543e-16
-8.44238 -0 2.08985e-16
-8.4375 -0 2.17777e-16
-8.43262 -0 2.26934e-16
-8.42773 -0 2.3647e-16
-8.42285 -0 2.46401e-16
-8.41797 -0 2.56743e-16
-8.41309 -0 2.67513e-16
-8.4082 -0 2.78728e-16
-8.40332 -0 2.90406e-16
-8.39844 -0 3.02566e-16
-8.39355 -0 3.15228e-16
-8.38867 -0 3.28412e-16
-8.38379 -0 3.42139e-16
-8.37891 -0 3.56431e-16
-8.37402 -0 3.71312e-16
-8.36914 -0 3.86804e-16
-8.36426 -0 4.02933e-16
-8.35938 -0 4.19725e-16
-8.35449 -0 4.37207e-16
-8.34961 -0 4.55405e-16
-8.34473 -0 4.7435e-16
-8.33984 -0 4.94071e-16
-8.33496 -0 5.146e-16
-8.33008 -0 5.35968e-16
-8.3252 -0 5.58211e-16
-8.32031 -0 5.81363e-16
-8.31543 -0 6.05461e-16
-8.31055 -0 6.30543e-16
-8.30566 -0 6.56648e-16
-8.30078 -0 6.83818e-16
-8.2959 -0 7.12094e-16
-8.29102 -0 7.41523e-16
-8.28613 -0 7.72149e-16
-8.28125 -0 8.04021e-16
-8.27637 -0 8.37188e-16
-8.27148 -0 8.71703e-16
-8.2666 -0 9.07619e-16
-8.26172 -0 9.44993e-16
-8.25684 -0 9.83882e-16
-8.25195 -0 1.02435e-15
-8.24707 -0 1.06645e-15
-8.24219 -0 1.11026e-15
-8.2373 -0 1.15584e-15
-8.23242 -0 1.20326e-15
-8.22754 -0 1.2526e-15
-8.22266 -0 1.30393e-15
-8.21777 -0 1.35733e-15
-8.21289 -0 1.41289e-15
-8.20801 -0 1.47068e-15
-8.20312 -0 1.5308e-15
-8.19824 -0 1.59334e-15
-8.19336 -0 1.6584e-15
-8.18848 -0 1.72607e-15
-8.18359 -0 1.79646e-15
-8.17871 -0 1.86967e-15
-8.17383 -0 1.94583e-15
-8.16895 -0 2.02503e-15
-8.16406 -0 2.10742e-15
-8.15918 -0 2.1931e-15
-8.1543 -0 2.2822e-15
-8.14941 -0 2.37488e-15
-8.14453 -0 2.47125e-15
-8.13965 -0 2.57148e-15
-8.13477 -0 2.67571e-15
-8.12988 -0 2.7841e-15
-8.125 -0 2.8968e-15
-8.12012 -0 3.014e-15
-8.11523 -0 3.13587e-15
-8.11035 -0 3.26258e-15
-8.10547 -0 3.39434e-15
-8.10059 -0 3.53133e-15
-8.0957 -0 3.67376e-15
-8.09082 -0 3.82185e-15
-8.08594 -0 3.97581e-15
-8.08105 -0 4.13587e-15
-8.07617 -0 4.30228e-15
-8.07129 -0 4.47527e-15
-8.06641 -0 4.65511e-15
-8.06152 -0 4.84206e-15
-8.05664 -0 5.0364e-15
-8.05176 -0 5.23841e-15
-8.04688 -0 5.4484e-15
-8.04199 -0 5.66667e-15
-8.03711 -0 5.89354e-15
-8.03223 -0 6.12935e-15
-8.02734 -0 6.37444e-15
-8.02246 -0 6.62918e-15
-8.01758 -0 6.89393e-15
-8.0127 -0 7.16908e-15
-8.00781 -0 7.45504e-15
-8.00293 -0 7.75222e-15
-7.99805 -0 8.06105e-15
-7.99316 -0 8.38198e-15
-7.98828 -0 8.71549e-15
-7.9834 -0 9.06205e-15
-7.97852 -0 9.42216e-15
-7.97363 -0 9.79636e-15
-7.96875 -0 1.01852e-14
-7.96387 -0 1.05892e-14
-7.95898 -0 1.10089e-14
-7.9541 -0 1.1445e-14
-7.94922 -0 1.18981e-14
-7.94434 -0 1.23689e-14
-7.93945 -0 1.2858e-14
-7.93457 -0 1.3366e-14
-7.92969 -0 1.38939e-14
-7.9248 -0 1.44422e-14
-7.91992 -0 1.50118e-14
-7.91504 -0 1.56036e-14
-7.91016 -0 1.62182e-14
-7.90527 -0 1.68567e-14
-7.90039 -0 1.75199e-14
-7.89551 -0 1.82087e-14
-7.89062 -0 1.89242e-14
-7.88574 -0 1.96673e-14
-7.88086 -0 2.04391e-14
-7.87598 -0 2.12407e-14
-7.87109 -0 2.20732e-14
-7.86621 -0 2.29377e-14
-7.86133 -0 2.38356e-14
-7.85645 -0 2.4768e-14
-7.85156 -0 2.57363e-14
-7.84668 -0 2.67418e-14
-7.8418 -0 2.7786e-14
-7.83691 -0 2.88702e-14
-7.83203 -0 2.9996e-14
-7.82715 -0 3.1165e-14
-7.82227 -0 3.23787e-14
-7.81738 -0 3.36389e-14
-7.8125 -0 3.49473e-14
-7.80762 -0 3.63058e-14
-7.80273 -0 3.77162e-14
-7.79785 -0 3.91804e-14
-7.79297 -0 4.07005e-14
-7.78809 -0 4.22785e-14
-7.7832 -0 4.39167e-14
-7.77832 -0 4.56173e-14
-7.77344 -0 4.73826e-14
-7.76855 -0 4.92151e-14
-7.76367 -0 5.11172e-14
-7.75879 -0 5.30915e-14
-7.75391 -0 5.51408e-14
-7.74902 -0 5.72678e-14
-7.74414 -0 5.94754e-14
-7.73926 -0 6.17667e-14
-7.73438 -0 6.41447e-14
-7.72949 -0 6.66127e-14
-7.72461 -0 6.9174e-14
-7.71973 -0 7.18321e-14
-7.71484 -0 7.45905e-14
-7.70996 -0 7.7453e-14
-7.70508 -0 8.04235e-14
-7.7002 -0 8.35058e-14
-7.69531 -0 8.67043e-14
-7.69043 -0 9.00231e-14
-7.68555 -0 9.34667e-14
-7.68066 -0 9.70397e-14
-7.67578 -0 1.00747e-13
-7.6709 -0 1.04593e-13
-7.66602 -0 1.08584e-13
-7.66113 -0 1.12724e-13
-7.65625 -0 1.17019e-13
-7.65137 -0 1.21475e-13
-7.64648 -0 1.26098e-13
-7.6416 -0 1.30893e-13
-7.63672 -0 1.35868e-13
-7.63184 -0 1.41028e-13
-7.62695 -0 1.46381e-13
-7.62207 -0 1.51933e-13
-7.61719 -0 1.57693e-13
-7.6123 -0 1.63666e-13
-7.60742 -0 1.69862e-13
-7.60254 -0 1.76288e-13
-7.59766 -0 1.82953e-13
-7.59277 -0 1.89866e-13
-7.58789 -0 1.97034e-13
-7.58301 -0 2.04469e-13
-7.57812 -0 2.12179e-13
-7.57324 -0 2.20175e-13
-7.56836 -0 2.28466e-13
-7.56348 -0 2.37064e-13
-7.55859 -0 2.4598e-13
-7.55371 -0 2.55225e-13
-7.54883 -0 2.64811e-13
-7.54395 -0 2.74751e-13
-7.53906 -0 2.85057e-13
-7.53418 -0 2.95742e-13
-7.5293 -0 3.06821e-13
-7.52441 -0 3.18307e-13
-7.51953 -0 3.30215e-13
-7.51465 -0 3.42561e-13
-7.50977 -0 3.5536e-13
-7.50488 -0 3.68628e-13
-7.5 -0 3.82382e-13
-7.49512 -0 3.9664e-13
-7.49023 -0 4.1142e-13
-7.48535 -0 4.26741e-13
-7.48047 -0 4.42621e-13
-7.47559 -0 4.59082e-13
-7.4707 -0 4.76143e-13
-7.46582 -0 4.93826e-13
-7.46094 -0 5.12155e-13
-7.45605 -0 5.3115e-13
-7.45117 -0 5.50837e-13
-7.44629 -0 5.7124e-13
-7.44141 -0 5.92385e-13
-7.43652 -0 6.14298e-13
-7.43164 -0 6.37006e-13
-7.42676 -0 6.60538e-13
-7.42188 -0 6.84923e-13
-7.41699 -0 7.10191e-13
-7.41211 -0 7.36374e-13
-7.40723 -0 7.63504e-13
-7.40234 -0 7.91614e-13
-7.39746 -0 8.2074e-13
-7.39258 -0 8.50917e-13
-7.3877 -0 8.82183e-13
-7.38281 -0 9.14576e-13
-7.37793 -0 9.48135e-13
-7.37305 -0 9.82903e-13
-7.36816 -0 1.01892e-12
-7.36328 -0 1.05623e-12
-7.3584 -0 1.09489e-12
-7.35352 -0 1.13493e-12
-7.34863 -0 1.17641e-12
-7.34375 -0 1.21937e-12
-7.33887 -0 1.26387e-12
-7.33398 -0 1.30997e-12
-7.3291 -0 1.35771e-12
-7.32422 -0 1.40716e-12
-7.31934 -0 1.45838e-12
-7.31445 -0 1.51143e-12
-7.30957 -0 1.56636e-12
-7.30469 -0 1.62326e-12
-7.2998 -0 1.68218e-12
-7.29492 -0 1.7432e-12
-7.29004 -0 1.80639e-12
-7.28516 -0 1.87183e-12
-7.28027 -0 1.93959e-12
-7.27539 -0 2.00975e-12
-7.27051 -0 2.0824e-12
-7.26562 -0 2.15763e-12
-7.26074 -0 2.23553e-12
-7.25586 -0 2.31618e-12
-7.25098 -0 2.39968e-12
-7.24609 -0 2.48613e-12
-7.24121 -0 2.57564e-12
-7.23633 -0 2.6683e-12
-7.23145 -0 2.76424e-12
-7.22656 -0 2.86355e-12
-7.22168 -0 2.96636e-12
-7.2168 -0 3.07279e-12
-7.21191 -0 3.18296e-12
-7.20703 -0 3.29701e-12
-7.20215 -0 3.41506e-12
-7.19727 -0 3.53725e-12
-7.19238 -0 3.66372e-12
-7.1875 -0 3.79463e-12
-7.18262 -0 3.93012e-12
-7.17773 -0 4.07035e-12
-7.17285 -0 4.21549e-12
-7.16797 -0 4.36569e-12
-7.16309 -0 4.52114e-12
-7.1582 -0 4.68202e-12
-7.15332 -0 4.8485e-12
-7.14844 -0 5.02078e-12
-7.14355 -0 5.19906e-12
-7.13867 -0 5.38355e-12
-7.13379 -0 5.57444e-12
-7.12891 -0 5.77197e-12
-7.12402 -0 5.97635e-12
-7.11914 -0 6.18783e-12
-7.11426 -0 6.40663e-12
-7.10938 -0 6.63301e-12
-7.10449 -0 6.86723e-12
-7.09961 -0 7.10955e-12
-7.09473 -0 7.36024e-12
-7.08984 -0 7.61959e-12
-7.08496 -0 7.8879e-12
-7.08008 -0 8.16545e-12
-7.0752 -0 8.45257e-12
-7.07031 -0 8.74958e-12
-7.06543 -0 9.05681e-12
-7.06055 -0 9.3746e-12
-7.05566 -0 9.70332e-12
-7.05078 -0 1.00433e-11
-7.0459 -0 1.0395e-11
-7.04102 -0 1.07587e-11
-7.03613 -0 1.11349e-11
-7.03125 -0 1.15239e-11
-7.02637 -0 1.19263e-11
-7.02148 -0 1.23424e-11
-7.0166 -0 1.27728e-11
-7.01172 -0 1.32178e-11
-7.00684 -0 1.3678e-11
-7.00195 -0 1.41539e-11
-6.99707 -0 1.4646e-11
-6.99219 -0 1.51549e-11
-6.9873 -0 1.5681e-11
-6.98242 -0 1.62251e-11
-6.97754 -0 1.67876e-11
-6.97266 -0 1.73692e-11
-6.96777 -0 1.79705e-11
-6.96289 -0 1.85922e-11
-6.95801 -0 1.92349e-11
-6.95312 -0 1.98994e-11
-6.94824 -0 2.05864e-11
-6.94336 -0 2.12966e-11
-6.93848 -0 2.20307e-11
-6.93359 -0 2.27896e-11
-6.92871 -0 2.35741e-11
-6.92383 -0 2.4385e-11
-6.91895 -0 2.52232e-11
-6.91406 -0 2.60896e-11
-6.90918 -0 2.69851e-11
-6.9043 -0 2.79106e-11
-6.89941 -0 2.88673e-11
-6.89453 -0 2.9856e-11
-6.88965 -0 3.08778e-11
-6.88477 -0 3.19338e-11
-6.87988 -0 3.30252e-11
-6.875 -0 3.41531e-11
-6.87012 -0 3.53186e-11
-6.86523 -0 3.65231e-11
-6.86035 -0 3.77677e-11
-6.85547 -0 3.90538e-11
-6.85059 -0 4.03827e-11
-6.8457 -0 4.17559e-11
-6.84082 -0 4.31747e-11
-6.83594 -0 4.46406e-11
-6.83105 -0 4.61553e-11
-6.82617 -0 4.77202e-11
-6.82129 -0 4.93369e-11
-6.81641 -0 5.10073e-11
-6.81152 -0 5.27329e-11
-6.80664 -0 5.45156e-11
-6.80176 -0 5.63572e-11
-6.79688 -0 5.82597e-11
-6.79199 -0 6.02249e-11
-6.78711 -0 6.2255e-11
-6.78223 -0 6.43519e-11
-6.77734 -0 6.65179e-11
-6.77246 -0 6.87552e-11
-6.76758 -0 7.1066e-11
-6.7627 -0 7.34527e-11
-6.75781 -0 7.59177e-11
-6.75293 -0 7.84637e-11
-6.74805 -0 8.1093e-11
-6.74316 -0 8.38085e-11
-6.73828 -0 8.66128e-11
-6.7334 -0 8.95089e-11
-6.72852 -0 9.24996e-11
-6.72363 -0 9.55879e-11
-6.71875 -0 9.8777e-11
-6.71387 -0 1.0207e-10
-6.70898 -0 1.0547e-10
-6.7041 -0 1.08981e-10
-6.69922 -0 1.12606e-10
-6.69434 -0 1.16349e-10
-6.68945 -0 1.20214e-10
-6.68457 -0 1.24204e-10
-6.67969 -0 1.28323e-10
-6.6748 -0 1.32576e-10
-6.66992 -0 1.36967e-10
-6.66504 -0 1.41499e-10
-6.66016 -0 1.46178e-10
-6.65527 -0 1.51008e-10
-6.65039 -0 1.55994e-10
-6.64551 -0 1.61141e-10
-6.64062 -0 1.66453e-10
-6.63574 -0 1.71937e-10
-6.63086 -0 1.77597e-10
-6.62598 -0 1.83439e-10
-6.62109 -0 1.89469e-10
-6.61621 -0 1.95692e-10
-6.61133 -0 2.02115e-10
-6.60645 -0 2.08743e-10
-6.60156 -0 2.15584e-10
-6.59668 -0 2.22644e-10
-6.5918 -0 2.29929e-10
-6.58691 -0 2.37448e-10
-6.58203 -0 2.45206e-10
-6.57715 -0 2.53211e-10
-6.57227 -0 2.61472e-10
-6.56738 -0 2.69996e-10
-6.5625 -0 2.78791e-10
-6.55762 -0 2.87866e-10
-6.55273 -0 2.97229e-10
-6.54785 -0 3.06889e-10
-6.54297 -0 3.16855e-10
-6.53809 -0 3.27138e-10
-6.5332 -0 3.37746e-10
-6.52832 -0 3.4869e-10
-6.52344 -0 3.59979e-10
-6.51855 -0 3.71626e-10
-6.51367 -0 3.8364e-10
-6.50879 -0 3.96033e-10
-6.50391 -0 4.08817e-10
-6.49902 -0 4.22003e-10
-6.49414 -0 4.35604e-10
-6.48926 -0 4.49633e-10
-6.48438 -0 4.64103e-10
-6.47949 -0 4.79026e-10
-6.47461 -0 4.94418e-10
-6.46973 -0 5.10293e-10
-6.46484 -0 5.26664e-10
-6.45996 -0 5.43548e-10
-6.45508 -0 5.60959e-10
-6.4502 -0 5.78915e-10
-6.44531 -0 5.97431e-10
-6.44043 -0 6.16524e-10
-6.43555 -0 6.36213e-10
-6.43066 -0 6.56515e-10
-6.42578 -0 6.77448e-10
-6.4209 -0 6.99032e-10
-6.41602 -0 7.21287e-10
-6.41113 -0 7.44232e-10
-6.40625 -0 7.67889e-10
-6.40137 -0 7.9228e-10
-6.39648 -0 8.17425e-10
-6.3916 -0 8.43348e-10
-6.38672 -0 8.70073e-10
-6.38184 -0 8.97623e-10
-6.37695 -0 9.26024e-10
-6.37207 -0 9.553e-10
-6.36719 -0 9.85478e-10
-6.3623 -0 1.01659e-09
-6.35742 -0 1.04865e-09
-6.35254 -0 1.0817e-09
-6.34766 -0 1.11576e-09
-6.34277 -0 1.15088e-09
-6.33789 -0 1.18706e-09
-6.33301 -0 1.22436e-09
-6.32812 -0 1.26279e-09
-6.32324 -0 1.30241e-09
-6.31836 -0 1.34323e-09
-6.31348 -0 1.3853e-09
-6.30859 -0 1.42865e-09
-6.30371 -0 1.47333e-09
-6.29883 -0 1.51936e-09
-6.29395 -0 1.5668e-09
-6.28906 -0 1.61568e-09
-6.28418 -0 1.66605e-09
-6.2793 -0 1.71794e-09
-6.27441 -0 1.77141e-09
-6.26953 -0 1.8265e-09
-6.26465 -0 1.88325e-09
-6.25977 -0 1.94173e-09
-6.25488 -0 2.00197e-09
-6.25 -0 2.06403e-09
-6.24512 -0 2.12796e-09
-6.24023 -0 2.19383e-09
-6.23535 -0 2.26167e-09
-6.23047 -0 2.33156e-09
-6.22559 -0 2.40356e-09
-6.2207 -0 2.47771e-09
-6.21582 -0 2.5541e-09
-6.21094 -0 2.63277e-09
-6.20605 -0 2.71381e-09
-6.20117 -0 2.79727e-09
-6.19629 -0 2.88323e-09
-6.19141 -0 2.97176e-09
-6.18652 -0 3.06294e-09
-6.18164 -0 3.15683e-09
-6.17676 -0 3.25353e-09
-6.17188 -0 3.35311e-09
-6.16699 -0 3.45566e-09
-6.16211 -0 3.56126e-09
-6.15723 -0 3.67e-09
-6.15234 -0 3.78196e-09
-6.14746 -0 3.89725e-09
-6.14258 -0 4.01596e-09
-6.1377 -0 4.13819e-09
-6.13281 -0 4.26403e-09
-6.12793 -0 4.3936e-09
-6.12305 -0 4.527e-09
-6.11816 -0 4.66433e-09
-6.11328 -0 4.80572e-09
-6.1084 -0 4.95127e-09
-6.10352 -0 5.10111e-09
-6.09863 -0 5.25536e-09
-6.09375 -0 5.41415e-09
-6.08887 -0 5.5776e-09
-6.08398 -0 5.74585e-09
-6.0791 -0 5.91903e-09
-6.07422 -0 6.09728e-09
-6.06934 -0 6.28076e-09
-6.06445 -0 6.4696e-09
-6.05957 -0 6.66396e-09
-6.05469 -0 6.864e-09
-6.0498 -0 7.06987e-09
-6.04492 -0 7.28174e-09
-6.04004 -0 7.49978e-09
-6.03516 -0 7.72417e-09
-6.03027 -0 7.95508e-09
-6.02539 -0 8.1927e-09
-6.02051 -0 8.43722e-09
-6.01562 -0 8.68883e-09
-6.01074 -0 8.94772e-09
-6.00586 -0 9.21412e-09
-6.00098 -0 9.48821e-09
-5.99609 -0 9.77023e-09
-5.99121 -0 1.00604e-08
-5.98633 -0 1.03589e-08
-5.98145 -0 1.06661e-08
-5.97656 -0 1.0982e-08
-5.97168 -0 1.13071e-08
-5.9668 -0 1.16415e-08
-5.96191 -0 1.19855e-08
-5.95703 -0 1.23394e-08
-5.95215 -0 1.27035e-08
-5.94727 -0 1.30779e-08
-5.94238 -0 1.34631e-08
-5.9375 -0 1.38593e-08
-5.93262 -0 1.42668e-08
-5.92773 -0 1.4686e-08
-5.92285 -0 1.51171e-08
-5.91797 -0 1.55605e-08
-5.91309 -0 1.60165e-08
-5.9082 -0 1.64854e-08
-5.90332 -0 1.69678e-08
-5.89844 -0 1.74638e-08
-5.89355 -0 1.79738e-08
-5.88867 -0 1.84984e-08
-5.88379 -0 1.90377e-08
-5.87891 -0 1.95924e-08
-5.87402 -0 2.01627e-08
-5.86914 -0 2.07491e-08
-5.86426 -0 2.13521e-08
-5.85938 -0 2.19721e-08
-5.85449 -0 2.26095e-08
-5.84961 -0 2.32649e-08
-5.84473 -0 2.39387e-08
-5.83984 -0 2.46314e-08
-5.83496 -0 2.53436e-08
-5.83008 -0 2.60757e-08
-5.8252 -0 2.68284e-08
-5.82031 -0 2.76021e-08
-5.81543 -0 2.83974e-08
-5.81055 -0 2.9215e-08
-5.80566 -0 3.00554e-08
-5.80078 -0 3.09192e-08
-5.7959 -0 3.18071e-08
-5.79102 -0 3.27198e-08
-5.78613 -0 3.36578e-08
-5.78125 -0 3.46218e-08
-5.77637 -0 3.56127e-08
-5.77148 -0 3.6631e-08
-5.7666 -0 3.76775e-08
-5.76172 -0 3.8753e-08
-5.75684 -0 3.98583e-08
-5.75195 -0 4.09941e-08
-5.74707 -0 4.21612e-08
-5.74219 -0 4.33606e-08
-5.7373 -0 4.4593e-08
-5.73242 -0 4.58594e-08
-5.72754 -0 4.71606e-08
-5.72266 -0 4.84975e-08
-5.71777 -0 4.98712e-08
-5.71289 -0 5.12825e-08
-5.70801 -0 5.27326e-08
-5.70312 -0 5.42223e-08
-5.69824 -0 5.57528e-08
-5.69336 -0 5.73252e-08
-5.68848 -0 5.89404e-08
-5.68359 -0 6.05998e-08
-5.67871 -0 6.23043e-08
-5.67383 -0 6.40553e-08
-5.66895 -0 6.5854e-08
-5.66406 -0 6.77015e-08
-5.65918 -0 6.95992e-08
-5.6543 -0 7.15483e-08
-5.64941 -0 7.35504e-08
-5.64453 -0 7.56066e-08
-5.63965 -0 7.77185e-08
-5.63477 -0 7.98874e-08
-5.62988 -0 8.21149e-08
-5.625 -0 8.44025e-08
-5.62012 -0 8.67518e-08
-5.61523 -0 8.91644e-08
-5.61035 -0 9.16418e-08
-5.60547 -0 9.41859e-08
-5.60059 -0 9.67982e-08
-5.5957 -0 9.94807e-08
-5.59082 -0 1.02235e-07
-5.58594 -0 1.05063e-07
-5.58105 -0 1.07967e-07
-5.57617 -0 1.10948e-07
-5.57129 -0 1.14009e-07
-5.56641 -0 1.17152e-07
-5.56152 -0 1.20378e-07
-5.55664 -0 1.23691e-07
-5.55176 -0 1.27091e-07
-5.54688 -0 1.30582e-07
-5.54199 -0 1.34165e-07
-5.53711 -0 1.37844e-07
-5.53223 -0 1.4162e-07
-5.52734 -0 1.45496e-07
-5.52246 -0 1.49474e-07
-5.51758 -0 1.53558e-07
-5.5127 -0 1.57749e-07
-5.50781 -0 1.62051e-07
-5.50293 -0 1.66466e-07
-5.49805 -0 1.70998e-07
-5.49316 -0 1.75648e-07
-5.48828 -0 1.80421e-07
-5.4834 -0 1.85319e-07
-5.47852 -0 1.90346e-07
-5.47363 -0 1.95504e-07
-5.46875 -0 2.00797e-07
-5.46387 -0 2.06229e-07
-5.45898 -0 2.11803e-07
-5.4541 -0 2.17522e-07
-5.44922 -0 2.2339e-07
-5.44434 -0 2.29411e-07
-5.43945 -0 2.35588e-07
-5.43457 -0 2.41926e-07
-5.42969 -0 2.48429e-07
-5.4248 -0 2.551e-07
-5.41992 -0 2.61945e-07
-5.41504 -0 2.68966e-07
-5.41016 -0 2.76169e-07
-5.40527 -0 2.83559e-07
-5.40039 -0 2.91139e-07
-5.39551 -0 2.98915e-07
-5.39062 -0 3.06891e-07
-5.38574 -0 3.15072e-07
-5.38086 -0 3.23463e-07
-5.37598 -0 3.32071e-07
-5.37109 -0 3.40899e-07
-5.36621 -0 3.49953e-07
-5.36133 -0 3.5924e-07
-5.35645 -0 3.68764e-07
-5.35156 -0 3.78532e-07
-5.34668 -0 3.88549e-07
-5.3418 -0 3.98821e-07
-5.33691 -0 4.09356e-07
-5.33203 -0 4.20158e-07
-5.32715 -0 4.31236e-07
-5.32227 -0 4.42595e-07
-5.31738 -0 4.54242e-07
-5.3125 -0 4.66185e-07
-5.30762 -0 4.7843e-07
-5.30273 -0 4.90985e-07
-5.29785 -0 5.03858e-07
-5.29297 -0 5.17056e-07
-5.28809 -0 5.30587e-07
-5.2832 -0 5.44459e-07
-5.27832 -0 5.5868e-07
-5.27344 -0 5.73259e-07
-5.26855 -0 5.88205e-07
-5.26367 -0 6.03526e-07
-5.25879 -0 6.19231e-07
-5.25391 -0 6.3533e-07
-5.24902 -0 6.51832e-07
-5.24414 -0 6.68746e-07
-5.23926 -0 6.86083e-07
-5.23438 -0 7.03853e-07
-5.22949 -0 7.22065e-07
-5.22461 -0 7.40732e-07
-5.21973 -0 7.59862e-07
-5.21484 -0 7.79469e-07
-5.20996 -0 7.99562e-07
-5.20508 -0 8.20153e-07
-5.2002 -0 8.41255e-07
-5.19531 -0 8.62879e-07
-5.19043 -0 8.85037e-07
-5.18555 -0 9.07743e-07
-5.18066 -0 9.3101e-07
-5.17578 -0 9.5485e-07
-5.1709 -0 9.79277e-07
-5.16602 -0 1.00431e-06
-5.16113 -0 1.02995e-06
-5.15625 -0 1.05622e-06
-5.15137 -0 1.08314e-06
-5.14648 -0 1.11072e-06
-5.1416 -0 1.13897e-06
-5.13672 -0 1.16791e-06
-5.13184 -0 1.19756e-06
-5.12695 -0 1.22793e-06
-5.12207 -0 1.25904e-06
-5.11719 -0 1.29091e-06
-5.1123 -0 1.32356e-06
-5.10742 -0 1.357e-06
-5.10254 -0 1.39125e-06
-5.09766 -0 1.42633e-06
-5.09277 -0 1.46226e-06
-5.08789 -0 1.49906e-06
-5.08301 -0 1.53675e-06
-5.07812 -0 1.57535e-06
-5.07324 -0 1.61488e-06
-5.06836 -0 1.65536e-06
-5.06348 -0 1.69682e-06
-5.05859 -0 1.73928e-06
-5.05371 -0 1.78275e-06
-5.04883 -0 1.82727e-06
-5.04395 -0 1.87285e-06
-5.03906 -0 1.91953e-06
-5.03418 -0 1.96732e-06
-5.0293 -0 2.01625e-06
-5.02441 -0 2.06636e-06
-5.01953 -0 2.11765e-06
-5.01465 -0 2.17017e-06
-5.00977 -0 2.22394e-06
-5.00488 -0 2.27898e-06
-5 -0 2.33533e-06
-4.99512 -0 2.39302e-06
-4.99023 -0 2.45208e-06
-4.98535 -0 2.51253e-06
-4.98047 -0 2.57441e-06
-4.97559 -0 2.63775e-06
-4.9707 -0 2.70259e-06
-4.96582 -0 2.76895e-06
-4.96094 -0 2.83688e-06
-4.95605 -0 2.9064e-06
-4.95117 -0 2.97756e-06
-4.94629 -0 3.05038e-06
-4.94141 -0 3.12491e-06
-4.93652 -0 3.20119e-06
-4.93164 -0 3.27925e-06
-4.92676 -0 3.35913e-06
-4.92188 -0 3.44088e-06
-4.91699 -0 3.52454e-06
-4.91211 -0 3.61014e-06
-4.90723 -0 3.69773e-06
-4.90234 -0 3.78735e-06
-4.89746 -0 3.87906e-06
-4.89258 -0 3.97289e-06
-4.8877 -0 4.0689e-06
-4.88281 -0 4.16712e-06
-4.87793 -0 4.26762e-06
-4.87305 -0 4.37043e-06
-4.86816 -0 4.47562e-06
-4.86328 -0 4.58322e-06
-4.8584 -0 4.69331e-06
-4.85352 -0 4.80592e-06
-4.84863 -0 4.92111e-06
-4.84375 -0 5.03895e-06
-4.83887 -0 5.15949e-06
-4.83398 -0 5.28278e-06
-4.8291 -0 5.40889e-06
-4.82422 -0 5.53788e-06
-4.81934 -0 5.66981e-06
-4.81445 -0 5.80474e-06
-4.80957 -0 5.94275e-06
-4.80469 -0 6.08389e-06
-4.7998 -0 6.22823e-06
-4.79492 -0 6.37585e-06
-4.79004 -0 6.52681e-06
-4.78516 -0 6.68118e-06
-4.78027 -0 6.83904e-06
-4.77539 -0 7.00047e-06
-4.77051 -0 7.16553e-06
-4.76562 -0 7.33431e-06
-4.76074 -0 7.50689e-06
-4.75586 -0 7.68335e-06
-4.75098 -0 7.86377e-06
-4.74609 -0 8.04823e-06
-4.74121 -0 8.23682e-06
-4.73633 -0 8.42963e-06
-4.73145 -0 8.62675e-06
-4.72656 -0 8.82826e-06
-4.72168 -0 9.03427e-06
-4.7168 -0 9.24487e-06
-4.71191 -0 9.46014e-06
-4.70703 -0 9.68021e-06
-4.70215 -0 9.90515e-06
-4.69727 -0 1.01351e-05
-4.69238 -0 1.03701e-05
-4.6875 -0 1.06103e-05
-4.68262 -0 1.08558e-05
-4.67773 -0 1.11068e-05
-4.67285 -0 1.13632e-05
-4.66797 -0 1.16254e-05
-4.66309 -0 1.18932e-05
-4.6582 -0 1.2167e-05
-4.65332 -0 1.24468e-05
-4.64844 -0 1.27326e-05
-4.64355 -0 1.30248e-05
-4.63867 -0 1.33233e-05
-4.63379 -0 1.36284e-05
-4.62891 -0 1.39401e-05
-4.62402 -0 1.42586e-05
-4.61914 -0 1.4584e-05
-4.61426 -0 1.49165e-05
-4.60938 -0 1.52562e-05
-4.60449 -0 1.56033e-05
-4.59961 -0 1.59579e-05
-4.59473 -0 1.63201e-05
-4.58984 -0 1.66902e-05
-4.58496 -0 1.70683e-05
-4.58008 -0 1.74545e-05
-4.5752 -0 1.7849e-05
-4.57031 -0 1.8252e-05
-4.56543 -0 1.86637e-05
-4.56055 -0 1.90842e-05
-4.55566 -0 1.95137e-05
-4.55078 -0 1.99524e-05
-4.5459 -0 2.04005e-05
-4.54102 -0 2.08581e-05
-4.53613 -0 2.13255e-05
-4.53125 -0 2.18029e-05
-4.52637 -0 2.22904e-05
-4.52148 -0 2.27882e-05
-4.5166 -0 2.32967e-05
-4.51172 -0 2.38159e-05
-4.50684 -0 2.43461e-05
-4.50195 -0 2.48875e-05
-4.49707 -0 2.54403e-05
-4.49219 -0 2.60048e-05
-4.4873 -0 2.65812e-05
-4.48242 -0 2.71697e-05
-4.47754 -0 2.77706e-05
-4.47266 -0 2.83841e-05
-4.46777 -0 2.90104e-05
-4.46289 -0 2.96499e-05
-4.45801 -0 3.03027e-05
-4.45312 -0 3.09692e-05
-4.44824 -0 3.16496e-05
-4.44336 -0 3.23442e-05
-4.43848 -0 3.30532e-05
-4.43359 -0 3.37769e-05
-4.42871 -0 3.45157e-05
-4.42383 -0 3.52698e-05
-4.41895 -0 3.60395e-05
-4.41406 -0 3.68251e-05
-4.40918 -0 3.7627e-05
-4.4043 -0 3.84454e-05
-4.39941 -0 3.92807e-05
-4.39453 -0 4.01331e-05
-4.38965 -0 4.10031e-05
-4.38477 -0 4.1891e-05
-4.37988 -0 4.2797e-05
-4.375 -0 4.37216e-05
-4.37012 -0 4.46651e-05
-4.36523 -0 4.56279e-05
-4.36035 -0 4.66103e-05
-4.35547 -0 4.76128e-05
-4.35059 -0 4.86356e-05
-4.3457 -0 4.96792e-05
-4.34082 -0 5.0744e-05
-4.33594 -0 5.18304e-05
-4.33105 -0 5.29388e-05
-4.32617 -0 5.40697e-05
-4.32129 -0 5.52233e-05
-4.31641 -0 5.64002e-05
-4.31152 -0 5.76009e-05
-4.30664 -0 5.88257e-05
-4.30176 -0 6.0075e-05
-4.29688 -0 6.13495e-05
-4.29199 -0 6.26495e-05
-4.28711 -0 6.39756e-05
-4.28223 -0 6.53281e-05
-4.27734 -0 6.67077e-05
-4.27246 -0 6.81147e-05
-4.26758 -0 6.95498e-05
-4.2627 -0 7.10134e-05
-4.25781 -0 7.25061e-05
-4.25293 -0 7.40284e-05
-4.24805 -0 7.55809e-05
-4.24316 -0 7.71641e-05
-4.23828 -0 7.87786e-05
-4.2334 -0 8.04249e-05
-4.22852 -0 8.21037e-05
-4.22363 -0 8.38155e-05
-4.21875 -0 8.55609e-05
-4.21387 -0 8.73407e-05
-4.20898 -0 8.91553e-05
-4.2041 -0 9.10055e-05
-4.19922 -0 9.28918e-05
-4.19434 -0 9.4815e-05
-4.18945 -0 9.67757e-05
-4.18457 -0 9.87746e-05
-4.17969 -0 0.000100812
-4.1748 -0 0.00010289
-4.16992 -0 0.000105007
-4.16504 -0 0.000107166
-4.16016 -0 0.000109367
-4.15527 -0 0.000111609
-4.15039 -0 0.000113896
-4.14551 -0 0.000116226
-4.14062 -0 0.000118601
-4.13574 -0 0.000121022
-4.13086 -0 0.000123489
-4.12598 -0 0.000126004
-4.12109 -0 0.000128567
-4.11621 -0 0.000131178
-4.11133 -0 0.00013384
-4.10645 -0 0.000136552
-4.10156 -0 0.000139316
-4.09668 -0 0.000142133
-4.0918 -0 0.000145003
-4.08691 -0 0.000147927
-4.08203 -0 0.000150907
-4.07715 -0 0.000153943
-4.07227 -0 0.000157037
-4.06738 -0 0.000160189
-4.0625 -0 0.0001634
-4.05762 -0 0.000166672
-4.05273 -0 0.000170005
-4.04785 -0 0.0001734
-4.04297 -0 0.00017686
-4.03809 -0 0.000180384
-4.0332 -0 0.000183973
-4.02832 -0 0.00018763
-4.02344 -0 0.000191355
-4.01855 -0 0.000195149
-4.01367 -0 0.000199014
-4.00879 -0 0.00020295
-4.00391 -0 0.000206959
-3.99902 -0 0.000211043
-3.99414 -0 0.000215202
-3.98926 -0 0.000219437
-3.98438 -0 0.000223751
-3.97949 -0 0.000228144
-3.97461 -0 0.000232617
-3.96973 -0 0.000237173
-3.96484 -0 0.000241812
-3.95996 -0 0.000246536
-3.95508 -0 0.000251347
-3.9502 -0 0.000256245
-3.94531 -0 0.000261232
-3.94043 -0 0.00026631
-3.93555 -0 0.00027148
-3.93066 -0 0.000276745
-3.92578 -0 0.000282104
-3.9209 -0 0.00028756
-3.91602 -0 0.000293115
-3.91113 -0 0.00029877
-3.90625 -0 0.000304527
-3.90137 -0 0.000310388
-3.89648 -0 0.000316353
-3.8916 -0 0.000322426
-3.88672 -0 0.000328607
-3.88184 -0 0.000334899
-3.87695 -0 0.000341303
-3.87207 -0 0.000347822
-3.86719 -0 0.000354456
-3.8623 -0 0.000361209
-3.85742 -0 0.000368081
-3.85254 -0 0.000375075
-3.84766 -0 0.000382193
-3.84277 -0 0.000389437
-3.83789 -0 0.000396808
-3.83301 -0 0.000404309
-3.82812 -0 0.000411943
-3.82324 -0 0.00041971
-3.81836 -0 0.000427614
-3.81348 -0 0.000435656
-3.80859 -0 0.000443839
-3.80371 -0 0.000452165
-3.79883 -0 0.000460636
-3.79395 -0 0.000469254
-3.78906 -0 0.000478022
-3.78418 -0 0.000486943
-3.7793 -0 0.000496018
-3.77441 -0 0.00050525
-3.76953 -0 0.000514642
-3.76465 -0 0.000524196
-3.75977 -0 0.000533915
-3.75488 -0 0.0005438
-3.75 -0 0.000553856
-3.74512 -0 0.000564084
-3.74023 -0 0.000574487
-3.73535 -0 0.000585069
-3.73047 -0 0.00059583
-3.72559 -0 0.000606776
-3.7207 -0 0.000617908
-3.71582 -0 0.000629228
-3.71094 -0 0.000640742
-3.70605 -0 0.00065245
-3.70117 -0 0.000664356
-3.69629 -0 0.000676463
-3.69141 -0 0.000688775
-3.68652 -0 0.000701294
-3.68164 -0 0.000714024
-3.67676 -0 0.000726967
-3.67188 -0 0.000740127
-3.66699 -0 0.000753507
-3.66211 -0 0.000767112
-3.65723 -0 0.000780943
-3.65234 -0 0.000795004
-3.64746 -0 0.0008093
-3.64258 -0 0.000823832
-3.6377 -0 0.000838606
-3.63281 -0 0.000853624
-3.62793 -0 0.000868891
-3.62305 -0 0.00088441
-3.61816 -0 0.000900184
-3.61328 -0 0.000916218
-3.6084 -0 0.000932515
-3.60352 -0 0.000949079
-3.59863 -0 0.000965915
-3.59375 -0 0.000983026
-3.58887 -0 0.00100042
-3.58398 -0 0.00101809
-3.5791 -0 0.00103605
-3.57422 -0 0.0010543
-3.56934 -0 0.00107285
-3.56445 -0 0.0010917
-3.55957 -0 0.00111085
-3.55469 -0 0.00113032
-3.5498 -0 0.00115009
-3.54492 -0 0.00117019
-3.54004 -0 0.0011906
-3.53516 -0 0.00121135
-3.53027 -0 0.00123243
-3.52539 -0 0.00125384
-3.52051 -0 0.00127559
-3.51562 -0 0.0012977
-3.51074 -0 0.00132015
-3.50586 -0 0.00134296
-3.50098 -0 0.00136613
-3.49609 -0 0.00138967
-3.49121 -0 0.00141358
-3.48633 -0 0.00143786
-3.48145 -0 0.00146253
-3.47656 -0 0.00148759
-3.47168 -0 0.00151304
-3.4668 -0 0.00153889
-3.46191 -0 0.00156514
-3.45703 -0 0.0015918
-3.45215 -0 0.00161888
-3.44727 -0 0.00164638
-3.44238 -0 0.00167431
-3.4375 -0 0.00170267
-3.43262 -0 0.00173147
-3.42773 -0 0.00176071
-3.42285 -0 0.00179041
-3.41797 -0 0.00182056
-3.41309 -0 0.00185118
-3.4082 -0 0.00188226
-3.40332 -0 0.00191383
-3.39844 -0 0.00194587
-3.39355 -0 0.00197841
-3.38867 -0 0.00201144
-3.38379 -0 0.00204497
-3.37891 -0 0.00207902
-3.37402 -0 0.00211358
-3.36914 -0 0.00214866
-3.36426 -0 0.00218428
-3.35938 -0 0.00222043
-3.35449 -0 0.00225712
-3.34961 -0 0.00229437
-3.34473 -0 0.00233218
-3.33984 -0 0.00237055
-3.33496 -0 0.0024095
-3.33008 -0 0.00244902
-3.3252 -0 0.00248914
-3.32031 -0 0.00252985
-3.31543 -0 0.00257117
-3.31055 -0 0.0026131
-3.30566 -0 0.00265566
-3.30078 -0 0.00269884
-3.2959 -0 0.00274265
-3.29102 -0 0.00278712
-3.28613 -0 0.00283223
-3.28125 -0 0.00287801
-3.27637 -0 0.00292446
-3.27148 -0 0.00297158
-3.2666 -0 0.0030194
-3.26172 -0 0.0030679
-3.25684 -0 0.00311712
-3.25195 -0 0.00316705
-3.24707 -0 0.0032177
-3.24219 -0 0.00326908
-3.2373 -0 0.00332121
-3.23242 -0 0.00337408
-3.22754 -0 0.00342772
-3.22266 -0 0.00348213
-3.21777 -0 0.00353731
-3.21289 -0 0.00359328
-3.20801 -0 0.00365006
-3.20312 -0 0.00370764
-3.19824 -0 0.00376604
-3.19336 -0 0.00382526
-3.18848 -0 0.00388533
-3.18359 -0 0.00394625
-3.17871 -0 0.00400802
-3.17383 -0 0.00407067
-3.16895 -0 0.00413419
-3.16406 -0 0.00419861
-3.15918 -0 0.00426393
-3.1543 -0 0.00433016
-3.14941 -0 0.00439732
-3.14453 -0 0.00446541
-3.13965 -0 0.00453445
-3.13477 -0 0.00460444
-3.12988 -0 0.00467541
-3.125 -0 0.00474735
-3.12012 -0 0.00482029
-3.11523 -0 0.00489423
-3.11035 -0 0.00496919
-3.10547 -0 0.00504517
-3.10059 -0 0.00512219
-3.0957 -0 0.00520027
-3.09082 -0 0.00527941
-3.08594 -0 0.00535963
-3.08105 -0 0.00544093
-3.07617 -0 0.00552334
-3.07129 -0 0.00560686
-3.06641 -0 0.00569151
-3.06152 -0 0.0057773
-3.05664 -0 0.00586424
-3.05176 -0 0.00595235
-3.04688 -0 0.00604164
-3.04199 -0 0.00613212
-3.03711 -0 0.00622381
-3.03223 -0 0.00631672
-3.02734 -0 0.00641087
-3.02246 -0 0.00650626
-3.01758 -0 0.00660291
-3.0127 -0 0.00670084
-3.00781 -0 0.00680006
-3.00293 -0 0.00690058
-2.99805 -0 0.00700243
-2.99316 -0 0.0071056
-2.98828 -0 0.00721013
-2.9834 -0 0.00731602
-2.97852 -0 0.00742329
-2.97363 -0 0.00753195
-2.96875 -0 0.00764201
-2.96387 -0 0.00775351
-2.95898 -0 0.00786644
-2.9541 -0 0.00798082
-2.94922 -0 0.00809668
-2.94434 -0 0.00821402
-2.93945 -0 0.00833286
-2.93457 -0 0.00845322
-2.92969 -0 0.00857512
-2.9248 -0 0.00869857
-2.91992 -0 0.00882358
-2.91504 -0 0.00895017
-2.91016 -0 0.00907837
-2.90527 -0 0.00920818
-2.90039 -0 0.00933963
-2.89551 -0 0.00947273
-2.89062 -0 0.00960749
-2.88574 -0 0.00974394
-2.88086 -0 0.00988209
-2.87598 -0 0.010022
-2.87109 -0 0.0101636
-2.86621 -0 0.0103069
-2.86133 -0 0.0104521
-2.85645 -0 0.010599
-2.85156 -0 0.0107477
-2.84668 -0 0.0108983
-2.8418 -0 0.0110507
-2.83691 -0 0.011205
-2.83203 -0 0.0113611
-2.82715 -0 0.0115192
-2.82227 -0 0.0116792
-2.81738 -0 0.0118411
-2.8125 -0 0.012005
-2.80762 -0 0.0121708
-2.80273 -0 0.0123387
-2.79785 -0 0.0125086
-2.79297 -0 0.0126805
-2.78809 -0 0.0128544
-2.7832 -0 0.0130305
-2.77832 -0 0.0132086
-2.77344 -0 0.0133888
-2.76855 -0 0.0135712
-2.76367 -0 0.0137558
-2.75879 -0 0.0139425
-2.75391 -0 0.0141314
-2.74902 -0 0.0143225
-2.74414 -0 0.0145159
-2.73926 -0 0.0147115
-2.73438 -0 0.0149095
-2.72949 -0 0.0151097
-2.72461 -0 0.0153122
-2.71973 -0 0.0155171
-2.71484 -0 0.0157244
-2.70996 -0 0.015934
-2.70508 -0 0.0161461
-2.7002 -0 0.0163605
-2.69531 -0 0.0165775
-2.69043 -0 0.0167969
-2.68555 -0 0.0170188
-2.68066 -0 0.0172432
-2.67578 -0 0.0174702
-2.6709 -0 0.0176997
-2.66602 -0 0.0179319
-2.66113 -0 0.0181666
-2.65625 -0 0.018404
-2.65137 -0 0.018644
-2.64648 -0 0.0188867
-2.6416 -0 0.0191321
-2.63672 -0 0.0193803
-2.63184 -0 0.0196312
-2.62695 -0 0.0198848
-2.62207 -0 0.0201413
-2.61719 -0 0.0204006
-2.6123 -0 0.0206627
-2.60742 -0 0.0209277
-2.60254 -0 0.0211956
-2.59766 -0 0.0214664
-2.59277 -0 0.0217402
-2.58789 -0 0.0220169
-2.58301 -0 0.0222966
-2.57812 -0 0.0225793
-2.57324 -0 0.0228651
-2.56836 -0 0.0231539
-2.56348 -0 0.0234458
-2.55859 -0 0.0237409
-2.55371 -0 0.0240391
-2.54883 -0 0.0243404
-2.54395 -0 0.0246449
-2.53906 -0 0.0249527
-2.53418 -0 0.0252636
-2.5293 -0 0.0255779
-2.52441 -0 0.0258954
-2.51953 -0 0.0262163
-2.51465 -0 0.0265405
-2.50977 -0 0.026868
-2.50488 -0 0.027199
-2.5 -0 0.0275334
-2.49512 -0 0.0278712
-2.49023 -0 0.0282125
-2.48535 -0 0.0285573
-2.48047 -0 0.0289056
-2.47559 -0 0.0292575
-2.4707 -0 0.029613
-2.46582 -0 0.029972
-2.46094 -0 0.0303347
-2.45605 -0 0.0307011
-2.45117 -0 0.0310711
-2.44629 -0 0.0314448
-2.44141 -0 0.0318223
-2.43652 -0 0.0322035
-2.43164 -0 0.0325886
-2.42676 -0 0.0329774
-2.42188 -0 0.0333701
-2.41699 -0 0.0337667
-2.41211 -0 0.0341671
-2.40723 -0 0.0345715
-2.40234 -0 0.0349798
-2.39746 -0 0.0353921
-2.39258 -0 0.0358085
-2.3877 -0 0.0362288
-2.38281 -0 0.0366532
-2.37793 -0 0.0370817
-2.37305 -0 0.0375144
-2.36816 -0 0.0379511
-2.36328 -0 0.038392
-2.3584 -0 0.0388372
-2.35352 -0 0.0392865
-2.34863 -0 0.0397401
-2.34375 -0 0.040198
-2.33887 -0 0.0406602
-2.33398 -0 0.0411267
-2.3291 -0 0.0415976
-2.32422 -0 0.0420729
-2.31934 -0 0.0425526
-2.31445 -0 0.0430367
-2.30957 -0 0.0435253
-2.30469 -0 0.0440184
-2.2998 -0 0.044516
-2.29492 -0 0.0450182
-2.29004 -0 0.0455249
-2.28516 -0 0.0460363
-2.28027 -0 0.0465523
-2.27539 -0 0.0470729
-2.27051 -0 0.0475983
-2.26562 -0 0.0481283
-2.26074 -0 0.0486631
-2.25586 -0 0.0492027
-2.25098 -0 0.0497471
-2.24609 -0 0.0502963
-2.24121 -0 0.0508503
-2.23633 -0 0.0514092
-2.23145 -0 0.0519731
-2.22656 -0 0.0525418
-2.22168 -0 0.0531155
-2.2168 -0 0.0536942
-2.21191 -0 0.0542779
-2.20703 -0 0.0548667
-2.20215 -0 0.0554605
-2.19727 -0 0.0560594
-2.19238 -0 0.0566634
-2.1875 -0 0.0572725
-2.18262 -0 0.0578869
-2.17773 -0 0.0585064
-2.17285 -0 0.0591311
-2.16797 -0 0.0597611
-2.16309 -0 0.0603964
-2.1582 -0 0.0610369
-2.15332 -0 0.0616828
-2.14844 -0 0.062334
-2.14355 -0 0.0629906
-2.13867 -0 0.0636526
-2.13379 -0 0.0643201
-2.12891 -0 0.0649929
-2.12402 -0 0.0656713
-2.11914 -0 0.0663551
-2.11426 -0 0.0670445
-2.10938 -0 0.0677394
-2.10449 -0 0.0684399
-2.09961 -0 0.069146
-2.09473 -0 0.0698577
-2.08984 -0 0.070575
-2.08496 -0 0.071298
-2.08008 -0 0.0720267
-2.0752 -0 0.0727611
-2.07031 -0 0.0735013
-2.06543 -0 0.0742472
-2.06055 -0 0.0749988
-2.05566 -0 0.0757563
-2.05078 -0 0.0765197
-2.0459 -0 0.0772888
-2.04102 -0 0.0780638
-2.03613 -0 0.0788448
-2.03125 -0 0.0796316
-2.02637 -0 0.0804244
-2.02148 -0 0.0812231
-2.0166 -0 0.0820278
-2.01172 -0 0.0828385
-2.00684 -0 0.0836553
-2.00195 -0 0.084478
-1.99707 -0 0.0853068
-1.99219 -0 0.0861417
-1.9873 -0 0.0869827
-1.98242 -0 0.0878298
-1.97754 -0 0.0886831
-1.97266 -0 0.0895425
-1.96777 -0 0.090408
-1.96289 -0 0.0912798
-1.95801 -0 0.0921578
-1.95312 -0 0.093042
-1.94824 -0 0.0939324
-1.94336 -0 0.0948291
-1.93848 -0 0.0957321
-1.93359 -0 0.0966414
-1.92871 -0 0.097557
-1.92383 -0 0.0984789
-1.91895 -0 0.0994071
-1.91406 -0 0.100342
-1.90918 -0 0.101283
-1.9043 -0 0.10223
-1.89941 -0 0.103184
-1.89453 -0 0.104144
-1.88965 -0 0.105111
-1.88477 -0 0.106084
-1.87988 -0 0.107063
-1.875 -0 0.108049
-1.87012 -0 0.109042
-1.86523 -0 0.110041
-1.86035 -0 0.111046
-1.85547 -0 0.112058
-1.85059 -0 0.113077
-1.8457 -0 0.114102
-1.84082 -0 0.115133
-1.83594 -0 0.116171
-1.83105 -0 0.117216
-1.82617 -0 0.118267
-1.82129 -0 0.119325
-1.81641 -0 0.12039
-1.81152 -0 0.121461
-1.80664 -0 0.122538
-1.80176 -0 0.123623
-1.79688 -0 0.124714
-1.79199 -0 0.125811
-1.78711 -0 0.126915
-1.78223 -0 0.128026
-1.77734 -0 0.129143
-1.77246 -0 0.130268
-1.76758 -0 0.131398
-1.7627 -0 0.132536
-1.75781 -0 0.13368
-1.75293 -0 0.13483
-1.74805 -0 0.135988
-1.74316 -0 0.137152
-1.73828 -0 0.138323
-1.7334 -0 0.1395
-1.72852 -0 0.140684
-1.72363 -0 0.141875
-1.71875 -0 0.143072
-1.71387 -0 0.144276
-1.70898 -0 0.145487
-1.7041 -0 0.146704
-1.69922 -0 0.147928
-1.69434 -0 0.149159
-1.68945 -0 0.150396
-1.68457 -0 0.15164
-1.67969 -0 0.152891
-1.6748 -0 0.154148
-1.66992 -0 0.155412
-1.66504 -0 0.156683
-1.66016 -0 0.15796
-1.65527 -0 0.159243
-1.65039 -0 0.160534
-1.64551 -0 0.161831
-1.64062 -0 0.163134
-1.63574 -0 0.164445
-1.63086 -0 0.165761
-1.62598 -0 0.167084
-1.62109 -0 0.168414
-1.61621 -0 0.169751
-1.61133 -0 0.171094
-1.60645 -0 0.172443
-1.60156 -0 0.173799
-1.59668 -0 0.175161
-1.5918 -0 0.17653
-1.58691 -0 0.177905
-1.58203 -0 0.179287
-1.57715 -0 0.180675
-1.57227 -0 0.18207
-1.56738 -0 0.183471
-1.5625 -0 0.184878
-1.55762 -0 0.186292
-1.55273 -0 0.187712
-1.54785 -0 0.189138
-1.54297 -0 0.190571
-1.53809 -0 0.19201
-1.5332 -0 0.193455
-1.52832 -0 0.194906
-1.52344 -0 0.196364
-1.51855 -0 0.197827
-1.51367 -0 0.199297
-1.50879 -0 0.200773
-1.50391 -0 0.202256
-1.49902 -0 0.203744
-1.49414 -0 0.205238
-1.48926 -0 0.206739
-1.48438 -0 0.208245
-1.47949 -0 0.209757
-1.47461 -0 0.211276
-1.46973 -0 0.2128
-1.46484 -0 0.21433
-1.45996 -0 0.215866
-1.45508 -0 0.217407
-1.4502 -0 0.218955
-1.44531 -0 0.220508
-1.44043 -0 0.222067
-1.43555 -0 0.223632
-1.43066 -0 0.225202
-1.42578 -0 0.226778
-1.4209 -0 0.22836
-1.41602 -0 0.229947
-1.41113 -0 0.23154
-1.40625 -0 0.233138
-1.40137 -0 0.234741
-1.39648 -0 0.23635
-1.3916 -0 0.237965
-1.38672 -0 0.239584
-1.38184 -0 0.241209
-1.37695 -0 0.242839
-1.37207 -0 0.244474
-1.36719 -0 0.246115
-1.3623 -0 0.24776
-1.35742 -0 0.249411
-1.35254 -0 0.251067
-1.34766 -0 0.252727
-1.34277 -0 0.254393
-1.33789 -0 0.256063
-1.33301 -0 0.257738
-1.32812 -0 0.259418
-1.32324 -0 0.261103
-1.31836 -0 0.262792
-1.31348 -0 0.264486
-1.30859 -0 0.266185
-1.30371 -0 0.267888
-1.29883 -0 0.269595
-1.29395 -0 0.271307
-1.28906 -0 0.273024
-1.28418 -0 0.274744
-1.2793 -0 0.276469
-1.27441 -0 0.278198
-1.26953 -0 0.279931
-1.26465 -0 0.281669
-1.25977 -0 0.28341
-1.25488 -0 0.285155
-1.25 -0 0.286905
-1.24512 -0 0.288658
-1.24023 -0 0.290414
-1.23535 -0 0.292175
-1.23047 -0 0.293939
-1.22559 -0 0.295707
-1.2207 -0 0.297478
-1.21582 -0 0.299253
-1.21094 -0 0.301031
-1.20605 -0 0.302813
-1.20117 -0 0.304598
-1.19629 -0 0.306386
-1.19141 -0 0.308177
-1.18652 -0 0.309972
-1.18164 -0 0.311769
-1.17676 -0 0.313569
-1.17188 -0 0.315372
-1.16699 -0 0.317178
-1.16211 -0 0.318987
-1.15723 -0 0.320798
-1.15234 -0 0.322612
-1.14746 -0 0.324429
-1.14258 -0 0.326248
-1.1377 -0 0.328069
-1.13281 -0 0.329893
-1.12793 -0 0.331719
-1.12305 -0 0.333547
-1.11816 -0 0.335377
-1.11328 -0 0.337209
-1.1084 -0 0.339043
-1.10352 -0 0.340878
-1.09863 -0 0.342716
-1.09375 -0 0.344555
-1.08887 -0 0.346396
-1.08398 -0 0.348239
-1.0791 -0 0.350083
-1.07422 -0 0.351928
-1.06934 -0 0.353775
-1.06445 -0 0.355622
-1.05957 -0 0.357471
-1.05469 -0 0.359321
-1.0498 -0 0.361172
-1.04492 -0 0.363024
-1.04004 -0 0.364876
-1.03516 -0 0.36673
-1.03027 -0 0.368584
-1.02539 -0 0.370438
-1.02051 -0 0.372293
-1.01562 -0 0.374148
-1.01074 -0 0.376004
-1.00586 -0 0.37786
-1.00098 -0 0.379716
-0.996094 -0 0.381571
-0.991211 -0 0.383427
-0.986328 -0 0.385283
-0.981445 -0 0.387138
-0.976562 -0 0.388993
-0.97168 -0 0.390848
-0.966797 -0 0.392702
-0.961914 -0 0.394556
-0.957031 -0 0.396408
-0.952148 -0 0.39826
-0.947266 -0 0.400112
-0.942383 -0 0.401962
-0.9375 -0 0.403811
-0.932617 -0 0.405659
-0.927734 -0 0.407505
-0.922852 -0 0.409351
-0.917969 -0 0.411194
-0.913086 -0 0.413037
-0.908203 -0 0.414877
-0.90332 -0 0.416716
-0.898438 -0 0.418553
-0.893555 -0 0.420389
-0.888672 -0 0.422222
-0.883789 -0 0.424053
-0.878906 -0 0.425882
-0.874023 -0 0.427708
-0.869141 -0 0.429532
-0.864258 -0 0.431354
-0.859375 -0 0.433173
-0.854492 -0 0.434989
-0.849609 -0 0.436803
-0.844727 -0 0.438613
-0.839844 -0 0.440421
-0.834961 -0 0.442225
-0.830078 -0 0.444027
-0.825195 -0 0.445825
-0.820312 -0 0.447619
-0.81543 -0 0.44941
-0.810547 -0 0.451198
-0.805664 -0 0.452982
-0.800781 -0 0.454762
-0.795898 -0 0.456538
-0.791016 -0 0.45831
-0.786133 -0 0.460078
-0.78125 -0 0.461842
-0.776367 -0 0.463602
-0.771484 -0 0.465357
-0.766602 -0 0.467108
-0.761719 -0 0.468854
-0.756836 -0 0.470596
-0.751953 -0 0.472332
-0.74707 -0 0.474064
-0.742188 -0 0.475791
-0.737305 -0 0.477513
-0.732422 -0 0.479229
-0.727539 -0 0.48094
-0.722656 -0 0.482646
-0.717773 -0 0.484346
-0.712891 -0 0.486041
-0.708008 -0 0.48773
-0.703125 -0 0.489413
-0.698242 -0 0.49109
-0.693359 -0 0.492762
-0.688477 -0 0.494427
-0.683594 -0 0.496086
-0.678711 -0 0.497739
-0.673828 -0 0.499385
-0.668945 -0 0.501025
-0.664062 -0 0.502658
-0.65918 -0 0.504284
-0.654297 -0 0.505904
-0.649414 -0 0.507517
-0.644531 -0 0.509123
-0.639648 -0 0.510721
-0.634766 -0 0.512313
-0.629883 -0 0.513897
-0.625 -0 0.515474
-0.620117 -0 0.517043
-0.615234 -0 0.518605
-0.610352 -0 0.520159
-0.605469 -0 0.521705
-0.600586 -0 0.523244
-0.595703 -0 0.524774
-0.59082 -0 0.526297
-0.585938 -0 0.527811
-0.581055 -0 0.529317
-0.576172 -0 0.530814
-0.571289 -0 0.532304
-0.566406 -0 0.533784
-0.561523 -0 0.535256
-0.556641 -0 0.536719
-0.551758 -0 0.538174
-0.546875 -0 0.539619
-0.541992 -0 0.541055
-0.537109 -0 0.542483
-0.532227 -0 0.543901
-0.527344 -0 0.54531
-0.522461 -0 0.546709
-0.517578 -0 0.548099
-0.512695 -0 0.549479
-0.507812 -0 0.55085
-0.50293 -0 0.552211
-0.498047 -0 0.553562
-0.493164 -0 0.554903
-0.488281 -0 0.556235
-0.483398 -0 0.557556
-0.478516 -0 0.558867
-0.473633 -0 0.560167
-0.46875 -0 0.561458
-0.463867 -0 0.562737
-0.458984 -0 0.564007
-0.454102 -0 0.565265
-0.449219 -0 0.566513
-0.444336 -0 0.567751
-0.439453 -0 0.568977
-0.43457 -0 0.570192
-0.429688 -0 0.571397
-0.424805 -0 0.57259
-0.419922 -0 0.573772
-0.415039 -0 0.574943
-0.410156 -0 0.576102
-0.405273 -0 0.57725
-0.400391 -0 0.578387
-0.395508 -0 0.579512
-0.390625 -0 0.580625
-0.385742 -0 0.581727
-0.380859 -0 0.582817
-0.375977 -0 0.583894
-0.371094 -0 0.58496
-0.366211 -0 0.586014
-0.361328 -0 0.587056
-0.356445 -0 0.588086
-0.351562 -0 0.589103
-0.34668 -0 0.590108
-0.341797 -0 0.591101
-0.336914 -0 0.592081
-0.332031 -0 0.593049
-0.327148 -0 0.594004
-0.322266 -0 0.594947
-0.317383 -0 0.595877
-0.3125 -0 0.596794
-0.307617 -0 0.597698
-0.302734 -0 0.598589
-0.297852 -0 0.599467
-0.292969 -0 0.600333
-0.288086 -0 0.601185
-0.283203 -0 0.602024
-0.27832 -0 0.60285
-0.273438 -0 0.603663
-0.268555 -0 0.604462
-0.263672 -0 0.605248
-0.258789 -0 0.60602
-0.253906 -0 0.606779
-0.249023 -0 0.607525
-0.244141 -0 0.608257
-0.239258 -0 0.608975
-0.234375 -0 0.60968
-0.229492 -0 0.61037
-0.224609 -0 0.611048
-0.219727 -0 0.611711
-0.214844 -0 0.61236
-0.209961 -0 0.612996
-0.205078 -0 0.613617
-0.200195 -0 0.614224
-0.195312 -0 0.614818
-0.19043 -0 0.615397
-0.185547 -0 0.615962
-0.180664 -0 0.616513
-0.175781 -0 0.61705
-0.170898 -0 0.617572
-0.166016 -0 0.618081
-0.161133 -0 0.618574
-0.15625 -0 0.619054
-0.151367 -0 0.619519
-0.146484 -0 0.61997
-0.141602 -0 0.620406
-0.136719 -0 0.620828
-0.131836 -0 0.621235
-0.126953 -0 0.621627
-0.12207 -0 0.622005
-0.117188 -0 0.622369
-0.112305 -0 0.622718
-0.107422 -0 0.623052
-0.102539 -0 0.623371
-0.0976562 -0 0.623676
-0.0927734 -0 0.623966
-0.0878906 -0 0.624241
-0.0830078 -0 0.624502
-0.078125 -0 0.624748
-0.0732422 -0 0.624978
-0.0683594 -0 0.625195
-0.0634766 -0 0.625396
-0.0585938 -0 0.625582
-0.0537109 -0 0.625754
-0.0488281 -0 0.62591
-0.0439453 -0 0.626052
-0.0390625 -0 0.626179
-0.0341797 -0 0.626291
-0.0292969 -0 0.626388
-0.0244141 -0 0.62647
-0.0195312 -0 0.626538
-0.0146484 -0 0.62659
-0.00976562 -0 0.626627
-0.00488281 -0 0.62665
0 -0 0.626657
0.00488281 -0 0.62665
0.00976562 -0 0.626627
0.0146484 -0 0.62659
0.0195312 -0 0.626538
0.0244141 -0 0.62647
0.0292969 -0 0.626388
0.0341797 -0 0.626291
0.0390625 -0 0.626179
0.0439453 -0 0.626052
0.0488281 -0 0.62591
0.0537109 -0 0.625754
0.0585938 -0 0.625582
0.0634766 -0 0.625396
0.0683594 -0 0.625195
0.0732422 -0 0.624978
0.078125 -0 0.624748
0.0830078 -0 0.624502
0.0878906 -0 0.624241
0.0927734 -0 0.623966
0.0976562 -0 0.623676
0.102539 -0 0.623371
0.107422 -0 0.623052
0.112305 -0 0.622718
0.117188 -0 0.622369
0.12207 -0 0.622005
0.126953 -0 0.621627
0.131836 -0 0.621235
0.136719 -0 0.620828
0.141602 -0 0.620406
0.146484 -0 0.61997
0.151367 -0 0.619519
0.15625 -0 0.619054
0.161133 -0 0.618574
0.166016 -0 0.618081
0.170898 -0 0.617572
0.175781 -0 0.61705
0.180664 -0 0.616513
0.185547 -0 0.615962
0.19043 -0 0.615397
0.195312 -0 0.614818
0.200195 -0 0.614224
0.205078 -0 0.613617
0.209961 -0 0.612996
0.214844 -0 0.61236
0.219727 -0 0.611711
0.224609 -0 0.611048
0.229492 -0 0.61037
0.234375 -0 0.60968
0.239258 -0 0.608975
0.244141 -0 0.608257
0.249023 -0 0.607525
0.253906 -0 0.606779
0.258789 -0 0.60602
0.263672 -0 0.605248
0.268555 -0 0.604462
0.273438 -0 0.603663
0.27832 -0 0.60285
0.283203 -0 0.602024
0.288086 -0 0.601185
0.292969 -0 0.600333
0.297852 -0 0.599467
0.302734 -0 0.598589
0.307617 -0 0.597698
0.3125 -0 0.596794
0.317383 -0 0.595877
0.322266 -0 0.594947
0.327148 -0 0.594004
0.332031 -0 0.593049
0.336914 -0 0.592081
0.341797 -0 0.591101
0.34668 -0 0.590108
0.351562 -0 0.589103
0.356445 -0 0.588086
0.361328 -0 0.587056
0.366211 -0 0.586014
0.371094 -0 0.58496
0.375977 -0 0.583894
0.380859 -0 0.582817
0.385742 -0 0.581727
0.390625 -0 0.580625
0.395508 -0 0.579512
0.400391 -0 0.578387
0.405273 -0 0.57725
0.410156 -0 0.576102
0.415039 -0 0.574943
0.419922 -0 0.573772
0.424805 -0 0.57259
0.429688 -0 0.571397
0.43457 -0 0.570192
0.439453 -0 0.568977
0.444336 -0 0.567751
0.449219 -0 0.566513
0.454102 -0 0.565265
0.458984 -0 0.564007
0.463867 -0 0.562737
0.46875 -0 0.561458
0.473633 -0 0.560167
0.478516 -0 0.558867
0.483398 -0 0.557556
0.488281 -0 0.556235
0.493164 -0 0.554903
0.498047 -0 0.553562
0.50293 -0 0.552211
0.507812 -0 0.55085
0.512695 -0 0.549479
0.517578 -0 0.548099
0.522461 -0 0.546709
0.527344 -0 0.54531
0.532227 -0 0.543901
0.537109 -0 0.542483
0.541992 -0 0.541055
0.546875 -0 0.539619
0.551758 -0 0.538174
0.556641 -0 0.536719
0.561523 -0 0.535256
0.566406 -0 0.533784
0.571289 -0 0.532304
0.576172 -0 0.530814
0.581055 -0 0.529317
0.585938 -0 0.527811
0.59082 -0 0.526297
0.595703 -0 0.524774
0.600586 -0 0.523244
0.605469 -0 0.521705
0.610352 -0 0.520159
0.615234 -0 0.518605
0.620117 -0 0.517043
0.625 -0 0.515474
0.629883 -0 0.513897
0.634766 -0 0.512313
0.639648 -0 0.510721
0.644531 -0 0.509123
0.649414 -0 0.507517
0.654297 -0 0.505904
0.65918 -0 0.504284
0.664062 -0 0.502658
0.668945 -0 0.501025
0.673828 -0 0.499385
0.678711 -0 0.497739
0.683594 -0 0.496086
0.688477 -0 0.494427
0.693359 -0 0.492762
0.698242 -0 0.49109
0.703125 -0 0.489413
0.708008 -0 0.48773
0.712891 -0 0.486041
0.717773 -0 0.484346
0.722656 -0 0.482646
0.727539 -0 0.48094
0.732422 -0 0.479229
0.737305 -0 0.477513
0.742188 -0 0.475791
0.74707 -0 0.474064
0.751953 -0 0.472332
0.756836 -0 0.470596
0.761719 -0 0.468854
0.766602 -0 0.467108
0.771484 -0 0.465357
0.776367 -0 0.463602
0.78125 -0 0.461842
0.786133 -0 0.460078
0.791016 -0 0.45831
0.795898 -0 0.456538
0.800781 -0 0.454762
0.805664 -0 0.452982
0.810547 -0 0.451198
0.81543 -0 0.44941
0.820312 -0 0.447619
0.825195 -0 0.445825
0.830078 -0 0.444027
0.834961 -0 0.442225
0.839844 -0 0.440421
0.844727 -0 0.438613
0.849609 -0 0.436803
0.854492 -0 0.434989
0.859375 -0 0.433173
0.864258 -0 0.431354
0.869141 -0 0.429532
0.874023 -0 0.427708
0.878906 -0 0.425882
0.883789 -0 0.424053
0.888672 -0 0.422222
0.893555 -0 0.420389
0.898438 -0 0.418553
0.90332 -0 0.416716
0.908203 -0 0.414877
0.913086 -0 0.413037
0.917969 -0 0.411194
0.922852 -0 0.409351
0.927734 -0 0.407505
0.932617 -0 0.405659
0.9375 -0 0.403811
0.942383 -0 0.401962
0.947266 -0 0.400112
0.952148 -0 0.39826
0.957031 -0 0.396408
0.961914 -0 0.394556
0.966797 -0 0.392702
0.97168 -0 0.390848
0.976562 -0 0.388993
0.981445 -0 0.387138
0.986328 -0 0.385283
0.991211 -0 0.383427
0.996094 -0 0.381571
1.00098 -0 0.379716
1.00586 -0 0.37786
1.01074 -0 0.376004
1.01562 -0 0.374148
1.02051 -0 0.372293
1.02539 -0 0.370438
1.03027 -0 0.368584
1.03516 -0 0.36673
1.04004 -0 0.364876
1.04492 -0 0.363024
1.0498 -0 0.361172
1.05469 -0 0.359321
1.05957 -0 0.357471
1.06445 -0 0.355622
1.06934 -0 0.353775
1.07422 -0 0.351928
1.0791 -0 0.350083
1.08398 -0 0.348239
1.08887 -0 0.346396
1.09375 -0 0.344555
1.09863 -0 0.342716
1.10352 -0 0.340878
1.1084 -0 0.339043
1.11328 -0 0.337209
1.11816 -0 0.335377
1.12305 -0 0.333547
1.12793 -0 0.331719
1.13281 -0 0.329893
1.1377 -0 0.328069
1.14258 -0 0.326248
1.14746 -0 0.324429
1.15234 -0 0.322612
1.15723 -0 0.320798
1.16211 -0 0.318987
1.16699 -0 0.317178
1.17188 -0 0.315372
1.17676 -0 0.313569
1.18164 -0 0.311769
1.18652 -0 0.309972
1.19141 -0 0.308177
1.19629 -0 0.306386
1.20117 -0 0.304598
1.20605 -0 0.302813
1.21094 -0 0.301031
1.21582 -0 0.299253
1.2207 -0 0.297478
1.22559 -0 0.295707
1.23047 -0 0.293939
1.23535 -0 0.292175
1.24023 -0 0.290414
1.24512 -0 0.288658
1.25 -0 0.286905
1.25488 -0 0.285155
1.25977 -0 0.28341
1.26465 -0 0.281669
1.26953 -0 0.279931
1.27441 -0 0.278198
1.2793 -0 0.276469
1.28418 -0 0.274744
1.28906 -0 0.273024
1.29395 -0 0.271307
1.29883 -0 0.269595
1.30371 -0 0.267888
1.30859 -0 0.266185
1.31348 -0 0.264486
1.31836 -0 0.262792
1.32324 -0 0.261103
1.32812 -0 0.259418
1.33301 -0 0.257738
1.33789 -0 0.256063
1.34277 -0 0.254393
1.34766 -0 0.252727
1.35254 -0 0.251067
1.35742 -0 0.249411
1.3623 -0 0.24776
1.36719 -0 0.246115
1.37207 -0 0.244474
1.37695 -0 0.242839
1.38184 -0 0.241209
1.38672 -0 0.239584
1.3916 -0 0.237965
1.39648 -0 0.23635
1.40137 -0 0.234741
1.40625 -0 0.233138
1.41113 -0 0.23154
1.41602 -0 0.229947
1.4209 -0 0.22836
1.42578 -0 0.226778
1.43066 -0 0.225202
1.43555 -0 0.223632
1.44043 -0 0.222067
1.44531 -0 0.220508
1.4502 -0 0.218955
1.45508 -0 0.217407
1.45996 -0 0.215866
1.46484 -0 0.21433
1.46973 -0 0.2128
1.47461 -0 0.211276
1.47949 -0 0.209757
1.48438 -0 0.208245
1.48926 -0 0.206739
1.49414 -0 0.205238
1.49902 -0 0.203744
1.50391 -0 0.202256
1.50879 -0 0.200773
1.51367 -0 0.199297
1.51855 -0 0.197827
1.52344 -0 0.196364
1.52832 -0 0.194906
1.5332 -0 0.193455
1.53809 -0 0.19201
1.54297 -0 0.190571
1.54785 -0 0.189138
1.55273 -0 0.187712
1.55762 -0 0.186292
1.5625 -0 0.184878
1.56738 -0 0.183471
1.57227 -0 0.18207
1.57715 -0 0.180675
1.58203 -0 0.179287
1.58691 -0 0.177905
1.5918 -0 0.17653
1.59668 -0 0.175161
1.60156 -0 0.173799
1.60645 -0 0.172443
1.61133 -0 0.171094
1.61621 -0 0.169751
1.62109 -0 0.168414
1.62598 -0 0.167084
1.63086 -0 0.165761
1.63574 -0 0.164445
1.64062 -0 0.163134
1.64551 -0 0.161831
1.65039 -0 0.160534
1.65527 -0 0.159243
1.66016 -0 0.15796
1.66504 -0 0.156683
1.66992 -0 0.155412
1.6748 -0 0.154148
1.67969 -0 0.152891
1.68457 -0 0.15164
1.68945 -0 0.150396
1.69434 -0 0.149159
1.69922 -0 0.147928
1.7041 -0 0.146704
1.70898 -0 0.145487
1.71387 -0 0.144276
1.71875 -0 0.143072
1.72363 -0 0.141875
1.72852 -0 0.140684
1.7334 -0 0.1395
1.73828 -0 0.138323
1.74316 -0 0.137152
1.74805 -0 0.135988
1.75293 -0 0.13483
1.75781 -0 0.13368
1.7627 -0 0.132536
1.76758 -0 0.131398
1.77246 -0 0.130268
1.77734 -0 0.129143
1.78223 -0 0.128026
1.78711 -0 0.126915
1.79199 -0 0.125811
1.79688 -0 0.124714
1.80176 -0 0.123623
1.80664 -0 0.122538
1.81152 -0 0.121461
1.81641 -0 0.12039
1.82129 -0 0.119325
1.82617 -0 0.118267
1.83105 -0 0.117216
1.83594 -0 0.116171
1.84082 -0 0.115133
1.8457 -0 0.114102
1.85059 -0 0.113077
1.85547 -0 0.112058
1.86035 -0 0.111046
1.86523 -0 0.110041
1.87012 -0 0.109042
1.875 -0 0.108049
1.87988 -0 0.107063
1.88477 -0 0.106084
1.88965 -0 0.105111
1.89453 -0 0.104144
1.89941 -0 0.103184
1.9043 -0 0.10223
1.90918 -0 0.101283
1.91406 -0 0.100342
1.91895 -0 0.0994071
1.92383 -0 0.0984789
1.92871 -0 0.097557
1.93359 -0 0.0966414
1.93848 -0 0.0957321
1.94336 -0 0.0948291
1.94824 -0 0.0939324
1.95312 -0 0.093042
1.95801 -0 0.0921578
1.96289 -0 0.0912798
1.96777 -0 0.090408
1.97266 -0 0.0895425
1.97754 -0 0.0886831
1.98242 -0 0.0878298
1.9873 -0 0.0869827
1.99219 -0 0.0861417
1.99707 -0 0.0853068
2.00195 -0 0.084478
2.00684 -0 0.0836553
2.01172 -0 0.0828385
2.0166 -0 0.0820278
2.02148 -0 0.0812231
2.02637 -0 0.0804244
2.03125 -0 0.0796316
2.03613 -0 0.0788448
2.04102 -0 0.0780638
2.0459 -0 0.0772888
2.05078 -0 0.0765197
2.05566 -0 0.0757563
2.06055 -0 0.0749988
2.06543 -0 0.0742472
2.07031 -0 0.0735013
2.0752 -0 0.0727611
2.08008 -0 0.0720267
2.08496 -0 0.071298
2.08984 -0 0.070575
2.09473 -0 0.0698577
2.09961 -0 0.069146
2.10449 -0 0.0684399
2.10938 -0 0.0677394
2.11426 -0 0.0670445
2.11914 -0 0.0663551
2.12402 -0 0.0656713
2.12891 -0 0.0649929
2.13379 -0 0.0643201
2.13867 -0 0.0636526
2.14355 -0 0.0629906
2.14844 -0 0.062334
2.15332 -0 0.0616828
2.1582 -0 0.0610369
2.16309 -0 0.0603964
2.16797 -0 0.0597611
2.17285 -0 0.0591311
2.17773 -0 0.0585064
2.18262 -0 0.0578869
2.1875 -0 0.0572725
2.19238 -0 0.0566634
2.19727 -0 0.0560594
2.20215 -0 0.0554605
2.20703 -0 0.0548667
2.21191 -0 0.0542779
2.2168 -0 0.0536942
2.22168 -0 0.0531155
2.22656 -0 0.0525418
2.23145 -0 0.0519731
2.23633 -0 0.0514092
2.24121 -0 0.0508503
2.24609 -0 0.0502963
2.25098 -0 0.0497471
2.25586 -0 0.0492027
2.26074 -0 0.0486631
2.26562 -0 0.0481283
2.27051 -0 0.0475983
2.27539 -0 0.0470729
2.28027 -0 0.0465523
2.28516 -0 0.0460363
2.29004 -0 0.0455249
2.29492 -0 0.0450182
2.2998 -0 0.044516
2.30469 -0 0.0440184
2.30957 -0 0.0435253
2.31445 -0 0.0430367
2.31934 -0 0.0425526
2.32422 -0 0.0420729
2.3291 -0 0.0415976
2.33398 -0 0.0411267
2.33887 -0 0.0406602
2.34375 -0 0.040198
2.34863 -0 0.0397401
2.35352 -0 0.0392865
2.3584 -0 0.0388372
2.36328 -0 0.038392
2.36816 -0 0.0379511
2.37305 -0 0.0375144
2.37793 -0 0.0370817
2.38281 -0 0.0366532
2.3877 -0 0.0362288
2.39258 -0 0.0358085
2.39746 -0 0.0353921
2.40234 -0 0.0349798
2.40723 -0 0.0345715
2.41211 -0 0.0341671
2.41699 -0 0.0337667
2.42188 -0 0.0333701
2.42676 -0 0.0329774
2.43164 -0 0.0325886
2.43652 -0 0.0322035
2.44141 -0 0.0318223
2.44629 -0 0.0314448
2.45117 -0 0.0310711
2.45605 -0 0.0307011
2.46094 -0 0.0303347
2.46582 -0 0.029972
2.4707 -0 0.029613
2.47559 -0 0.0292575
2.48047 -0 0.0289056
2.48535 -0 0.0285573
2.49023 -0 0.0282125
2.49512 -0 0.0278712
2.5 -0 0.0275334
2.50488 -0 0.027199
2.50977 -0 0.026868
2.51465 -0 0.0265405
2.51953 -0 0.0262163
2.52441 -0 0.0258954
2.5293 -0 0.0255779
2.53418 -0 0.0252636
2.53906 -0 0.0249527
2.54395 -0 0.0246449
2.54883 -0 0.0243404
2.55371 -0 0.0240391
2.55859 -0 0.0237409
2.56348 -0 0.0234458
2.56836 -0 0.0231539
2.57324 -0 0.0228651
2.57812 -0 0.0225793
2.58301 -0 0.0222966
2.58789 -0 0.0220169
2.59277 -0 0.0217402
2.59766 -0 0.0214664
2.60254 -0 0.0211956
2.60742 -0 0.0209277
2.6123 -0 0.0206627
2.61719 -0 0.0204006
2.62207 -0 0.0201413
2.62695 -0 0.0198848
2.63184 -0 0.0196312
2.63672 -0 0.0193803
2.6416 -0 0.0191321
2.64648 -0 0.0188867
2.65137 -0 0.018644
2.65625 -0 0.018404
2.66113 -0 0.0181666
2.66602 -0 0.0179319
2.6709 -0 0.0176997
2.67578 -0 0.0174702
2.68066 -0 0.0172432
2.68555 -0 0.0170188
2.69043 -0 0.0167969
2.69531 -0 0.0165775
2.7002 -0 0.0163605
2.70508 -0 0.0161461
2.70996 -0 0.015934
2.71484 -0 0.0157244
2.71973 -0 0.0155171
2.72461 -0 0.0153122
2.72949 -0 0.0151097
2.73438 -0 0.0149095
2.73926 -0 0.0147115
2.74414 -0 0.0145159
2.74902 -0 0.0143225
2.75391 -0 0.0141314
2.75879 -0 0.0139425
2.76367 -0 0.0137558
2.76855 -0 0.0135712
2.77344 -0 0.0133888
2.77832 -0 0.0132086
2.7832 -0 0.0130305
2.78809 -0 0.0128544
2.79297 -0 0.0126805
2.79785 -0 0.0125086
2.80273 -0 0.0123387
2.80762 -0 0.0121708
2.8125 -0 0.012005
2.81738 -0 0.0118411
2.82227 -0 0.0116792
2.82715 -0 0.0115192
2.83203 -0 0.0113611
2.83691 -0 0.011205
2.8418 -0 0.0110507
2.84668 -0 0.0108983
2.85156 -0 0.0107477
2.85645 -0 0.010599
2.86133 -0 0.0104521
2.86621 -0 0.0103069
2.87109 -0 0.0101636
2.87598 -0 0.010022
2.88086 -0 0.00988209
2.88574 -0 0.00974394
2.89062 -0 0.00960749
2.89551 -0 0.00947273
2.90039 -0 0.00933963
2.90527 -0 0.00920818
2.91016 -0 0.00907837
2.91504 -0 0.00895017
2.91992 -0 0.00882358
2.9248 -0 0.00869857
2.92969 -0 0.00857512
2.93457 -0 0.00845322
2.93945 -0 0.00833286
2.94434 -0 0.00821402
2.94922 -0 0.00809668
2.9541 -0 0.00798082
2.95898 -0 0.00786644
2.96387 -0 0.00775351
2.96875 -0 0.00764201
2.97363 -0 0.00753195
2.97852 -0 0.00742329
2.9834 -0 0.00731602
2.98828 -0 0.00721013
2.99316 -0 0.0071056
2.99805 -0 0.00700243
3.00293 -0 0.00690058
3.00781 -0 0.00680006
3.0127 -0 0.00670084
3.01758 -0 0.00660291
3.02246 -0 0.00650626
3.02734 -0 0.00641087
3.03223 -0 0.00631672
3.03711 -0 0.00622381
3.04199 -0 0.00613212
3.04688 -0 0.00604164
3.05176 -0 0.00595235
3.05664 -0 0.00586424
3.06152 -0 0.0057773
3.06641 -0 0.00569151
3.07129 -0 0.00560686
3.07617 -0 0.00552334
3.08105 -0 0.00544093
3.08594 -0 0.00535963
3.09082 -0 0.00527941
3.0957 -0 0.00520027
3.10059 -0 0.00512219
3.10547 -0 0.00504517
3.11035 -0 0.00496919
3.11523 -0 0.00489423
3.12012 -0 0.00482029
3.125 -0 0.00474735
3.12988 -0 0.00467541
3.13477 -0 0.00460444
3.13965 -0 0.00453445
3.14453 -0 0.00446541
3.14941 -0 0.00439732
3.1543 -0 0.00433016
3.15918 -0 0.00426393
3.16406 -0 0.00419861
3.16895 -0 0.00413419
3.17383 -0 0.00407067
3.17871 -0 0.00400802
3.18359 -0 0.00394625
3.18848 -0 0.00388533
3.19336 -0 0.00382526
3.19824 -0 0.00376604
3.20312 -0 0.00370764
3.20801 -0 0.00365006
3.21289 -0 0.00359328
3.21777 -0 0.00353731
3.22266 -0 0.00348213
3.22754 -0 0.00342772
3.23242 -0 0.00337408
3.2373 -0 0.00332121
3.24219 -0 0.00326908
3.24707 -0 0.0032177
3.25195 -0 0.00316705
3.25684 -0 0.00311712
3.26172 -0 0.0030679
3.2666 -0 0.0030194
3.27148 -0 0.00297158
3.27637 -0 0.00292446
3.28125 -0 0.00287801
3.28613 -0 0.00283223
3.29102 -0 0.00278712
3.2959 -0 0.00274265
3.30078 -0 0.00269884
3.30566 -0 0.00265566
3.31055 -0 0.0026131
3.31543 -0 0.00257117
3.32031 -0 0.00252985
3.3252 -0 0.00248914
3.33008 -0 0.00244902
3.33496 -0 0.0024095
3.33984 -0 0.00237055
3.34473 -0 0.00233218
3.34961 -0 0.00229437
3.35449 -0 0.00225712
3.35938 -0 0.00222043
3.36426 -0 0.00218428
3.36914 -0 0.00214866
3.37402 -0 0.00211358
3.37891 -0 0.00207902
3.38379 -0 0.00204497
3.38867 -0 0.00201144
3.39355 -0 0.00197841
3.39844 -0 0.00194587
3.40332 -0 0.00191383
3.4082 -0 0.00188226
3.41309 -0 0.00185118
3.41797 -0 0.00182056
3.42285 -0 0.00179041
3.42773 -0 0.00176071
3.43262 -0 0.00173147
3.4375 -0 0.00170267
3.44238 -0 0.00167431
3.44727 -0 0.00164638
3.45215 -0 0.00161888
3.45703 -0 0.0015918
3.46191 -0 0.00156514
3.4668 -0 0.00153889
3.47168 -0 0.00151304
3.47656 -0 0.00148759
3.48145 -0 0.00146253
3.48633 -0 0.00143786
3.49121 -0 0.00141358
3.49609 -0 0.00138967
3.50098 -0 0.00136613
3.50586 -0 0.00134296
3.51074 -0 0.00132015
3.51562 -0 0.0012977
3.52051 -0 0.00127559
3.52539 -0 0.00125384
3.53027 -0 0.00123243
3.53516 -0 0.00121135
3.54004 -0 0.0011906
3.54492 -0 0.00117019
3.5498 -0 0.00115009
3.55469 -0 0.00113032
3.55957 -0 0.00111085
3.56445 -0 0.0010917
3.56934 -0 0.00107285
3.57422 -0 0.0010543
3.5791 -0 0.00103605
3.58398 -0 0.00101809
3.58887 -0 0.00100042
3.59375 -0 0.000983026
3.59863 -0 0.000965915
3.60352 -0 0.000949079
3.6084 -0 0.000932515
3.61328 -0 0.000916218
3.61816 -0 0.000900184
3.62305 -0 0.00088441
3.62793 -0 0.000868891
3.63281 -0 0.000853624
3.6377 -0 0.000838606
3.64258 -0 0.000823832
3.64746 -0 0.0008093
3.65234 -0 0.000795004
3.65723 -0 0.000780943
3.66211 -0 0.000767112
3.66699 -0 0.000753507
3.67188 -0 0.000740127
3.67676 -0 0.000726967
3.68164 -0 0.000714024
3.68652 -0 0.000701294
3.69141 -0 0.000688775
3.69629 -0 0.000676463
3.70117 -0 0.000664356
3.70605 -0 0.00065245
3.71094 -0 0.000640742
3.71582 -0 0.000629228
3.7207 -0 0.000617908
3.72559 -0 0.000606776
3.73047 -0 0.00059583
3.73535 -0 0.000585069
3.74023 -0 0.000574487
3.74512 -0 0.000564084
3.75 -0 0.000553856
3.75488 -0 0.0005438
3.75977 -0 0.000533915
3.76465 -0 0.000524196
3.76953 -0 0.000514642
3.77441 -0 0.00050525
3.7793 -0 0.000496018
3.78418 -0 0.000486943
3.78906 -0 0.000478022
3.79395 -0 0.000469254
3.79883 -0 0.000460636
3.80371 -0 0.000452165
3.80859 -0 0.000443839
3.81348 -0 0.000435656
3.81836 -0 0.000427614
3.82324 -0 0.00041971
3.82812 -0 0.000411943
3.83301 -0 0.000404309
3.83789 -0 0.000396808
3.84277 -0 0.000389437
3.84766 -0 0.000382193
3.85254 -0 0.000375075
3.85742 -0 0.000368081
3.8623 -0 0.000361209
3.86719 -0 0.000354456
3.87207 -0 0.000347822
3.87695 -0 0.000341303
3.88184 -0 0.000334899
3.88672 -0 0.000328607
3.8916 -0 0.000322426
3.89648 -0 0.000316353
3.90137 -0 0.000310388
3.90625 -0 0.000304527
3.91113 -0 0.00029877
3.91602 -0 0.000293115
3.9209 -0 0.00028756
3.92578 -0 0.000282104
3.93066 -0 0.000276745
3.93555 -0 0.00027148
3.94043 -0 0.00026631
3.94531 -0 0.000261232
3.9502 -0 0.000256245
3.95508 -0 0.000251347
3.95996 -0 0.000246536
3.96484 -0 0.000241812
3.96973 -0 0.000237173
3.97461 -0 0.000232617
3.97949 -0 0.000228144
3.98438 -0 0.000223751
3.98926 -0 0.000219437
3.99414 -0 0.000215202
3.99902 -0 0.000211043
4.00391 -0 0.000206959
4.00879 -0 0.00020295
4.01367 -0 0.000199014
4.01855 -0 0.000195149
4.02344 -0 0.000191355
4.02832 -0 0.00018763
4.0332 -0 0.000183973
4.03809 -0 0.000180384
4.04297 -0 0.00017686
4.04785 -0 0.0001734
4.05273 -0 0.000170005
4.05762 -0 0.000166672
4.0625 -0 0.0001634
4.06738 -0 0.000160189
4.07227 -0 0.000157037
4.07715 -0 0.000153943
4.08203 -0 0.000150907
4.08691 -0 0.000147927
4.0918 -0 0.000145003
4.09668 -0 0.000142133
4.10156 -0 0.000139316
4.10645 -0 0.000136552
4.11133 -0 0.00013384
4.11621 -0 0.000131178
4.12109 -0 0.000128567
4.12598 -0 0.000126004
4.13086 -0 0.000123489
4.13574 -0 0.000121022
4.14062 -0 0.000118601
4.14551 -0 0.000116226
4.15039 -0 0.000113896
4.15527 -0 0.000111609
4.16016 -0 0.000109367
4.16504 -0 0.000107166
4.16992 -0 0.000105007
4.1748 -0 0.00010289
4.17969 -0 0.000100812
4.18457 -0 9.87746e-05
4.18945 -0 9.67757e-05
4.19434 -0 9.4815e-05
4.19922 -0 9.28918e-05
4.2041 -0 9.10055e-05
4.20898 -0 8.91553e-05
4.21387 -0 8.73407e-05
4.21875 -0 8.55609e-05
4.22363 -0 8.38155e-05
4.22852 -0 8.21037e-05
4.2334 -0 8.04249e-05
4.23828 -0 7.87786e-05
4.24316 -0 7.71641e-05
4.24805 -0 7.55809e-05
4.25293 -0 7.40284e-05
4.25781 -0 7.25061e-05
4.2627 -0 7.10134e-05
4.26758 -0 6.95498e-05
4.27246 -0 6.81147e-05
4.27734 -0 6.67077e-05
4.28223 -0 6.53281e-05
4.28711 -0 6.39756e-05
4.29199 -0 6.26495e-05
4.29688 -0 6.13495e-05
4.30176 -0 6.0075e-05
4.30664 -0 5.88257e-05
4.31152 -0 5.76009e-05
4.31641 -0 5.64002e-05
4.32129 -0 5.52233e-05
4.32617 -0 5.40697e-05
4.33105 -0 5.29388e-05
4.33594 -0 5.18304e-05
4.34082 -0 5.0744e-05
4.3457 -0 4.96792e-05
4.35059 -0 4.86356e-05
4.35547 -0 4.76128e-05
4.36035 -0 4.66103e-05
4.36523 -0 4.56279e-05
4.37012 -0 4.46651e-05
4.375 -0 4.37216e-05
4.37988 -0 4.2797e-05
4.38477 -0 4.1891e-05
4.38965 -0 4.10031e-05
4.39453 -0 4.01331e-05
4.39941 -0 3.92807e-05
4.4043 -0 3.84454e-05
4.40918 -0 3.7627e-05
4.41406 -0 3.68251e-05
4.41895 -0 3.60395e-05
4.42383 -0 3.52698e-05
4.42871 -0 3.45157e-05
4.43359 -0 3.37769e-05
4.43848 -0 3.30532e-05
4.44336 -0 3.23442e-05
4.44824 -0 3.16496e-05
4.45312 -0 3.09692e-05
4.45801 -0 3.03027e-05
4.46289 -0 2.96499e-05
4.46777 -0 2.90104e-05
4.47266 -0 2.83841e-05
4.47754 -0 2.77706e-05
4.48242 -0 2.71697e-05
4.4873 -0 2.65812e-05
4.49219 -0 2.60048e-05
4.49707 -0 2.54403e-05
4.50195 -0 2.48875e-05
4.50684 -0 2.43461e-05
4.51172 -0 2.38159e-05
4.5166 -0 2.32967e-05
4.52148 -0 2.27882e-05
4.52637 -0 2.22904e-05
4.53125 -0 2.18029e-05
4.53613 -0 2.13255e-05
4.54102 -0 2.08581e-05
4.5459 -0 2.04005e-05
4.55078 -0 1.99524e-05
4.55566 -0 1.95137e-05
4.56055 -0 1.90842e-05
4.56543 -0 1.86637e-05
4.57031 -0 1.8252e-05
4.5752 -0 1.7849e-05
4.58008 -0 1.74545e-05
4.58496 -0 1.70683e-05
4.58984 -0 1.66902e-05
4.59473 -0 1.63201e-05
4.59961 -0 1.59579e-05
4.60449 -0 1.56033e-05
4.60938 -0 1.52562e-05
4.61426 -0 1.49165e-05
4.61914 -0 1.4584e-05
4.62402 -0 1.42586e-05
4.62891 -0 1.39401e-05
4.63379 -0 1.36284e-05
4.63867 -0 1.33233e-05
4.64355 -0 1.30248e-05
4.64844 -0 1.27326e-05
4.65332 -0 1.24468e-05
4.6582 -0 1.2167e-05
4.66309 -0 1.18932e-05
4.66797 -0 1.16254e-05
4.67285 -0 1.13632e-05
4.67773 -0 1.11068e-05
4.68262 -0 1.08558e-05
4.6875 -0 1.06103e-05
4.69238 -0 1.03701e-05
4.69727 -0 1.01351e-05
4.70215 -0 9.90515e-06
4.70703 -0 9.68021e-06
4.71191 -0 9.46014e-06
4.7168 -0 9.24487e-06
4.72168 -0 9.03427e-06
4.72656 -0 8.82826e-06
4.73145 -0 8.62675e-06
4.73633 -0 8.42963e-06
4.74121 -0 8.23682e-06
4.74609 -0 8.04823e-06
4.75098 -0 7.86377e-06
4.75586 -0 7.68335e-06
4.76074 -0 7.50689e-06
4.76562 -0 7.33431e-06
4.77051 -0 7.16553e-06
4.77539 -0 7.00047e-06
4.78027 -0 6.83904e-06
4.78516 -0 6.68118e-06
4.79004 -0 6.52681e-06
4.79492 -0 6.37585e-06
4.7998 -0 6.22823e-06
4.80469 -0 6.08389e-06
4.80957 -0 5.94275e-06
4.81445 -0 5.80474e-06
4.81934 -0 5.66981e-06
4.82422 -0 5.53788e-06
4.8291 -0 5.40889e-06
4.83398 -0 5.28278e-06
4.83887 -0 5.15949e-06
4.84375 -0 5.03895e-06
4.84863 -0 4.92111e-06
4.85352 -0 4.80592e-06
4.8584 -0 4.69331e-06
4.86328 -0 4.58322e-06
4.86816 -0 4.47562e-06
4.87305 -0 4.37043e-06
4.87793 -0 4.26762e-06
4.88281 -0 4.16712e-06
4.8877 -0 4.0689e-06
4.89258 -0 3.97289e-06
4.89746 -0 3.87906e-06
4.90234 -0 3.78735e-06
4.90723 -0 3.69773e-06
4.91211 -0 3.61014e-06
4.91699 -0 3.52454e-06
4.92188 -0 3.44088e-06
4.92676 -0 3.35913e-06
4.93164 -0 3.27925e-06
4.93652 -0 3.20119e-06
4.94141 -0 3.12491e-06
4.94629 -0 3.05038e-06
4.95117 -0 2.97756e-06
4.95605 -0 2.9064e-06
4.96094 -0 2.83688e-06
4.96582 -0 2.76895e-06
4.9707 -0 2.70259e-06
4.97559 -0 2.63775e-06
4.98047 -0 2.57441e-06
4.98535 -0 2.51253e-06
4.99023 -0 2.45208e-06
4.99512 -0 2.39302e-06
5 -0 2.33533e-06
5.00488 -0 2.27898e-06
5.00977 -0 2.22394e-06
5.01465 -0 2.17017e-06
5.01953 -0 2.11765e-06
5.02441 -0 2.06636e-06
5.0293 -0 2.01625e-06
5.03418 -0 1.96732e-06
5.03906 -0 1.91953e-06
5.04395 -0 1.87285e-06
5.04883 -0 1.82727e-06
5.05371 -0 1.78275e-06
5.05859 -0 1.73928e-06
5.06348 -0 1.69682e-06
5.06836 -0 1.65536e-06
5.07324 -0 1.61488e-06
5.07812 -0 1.57535e-06
5.08301 -0 1.53675e-06
5.08789 -0 1.49906e-06
5.09277 -0 1.46226e-06
5.09766 -0 1.42633e-06
5.10254 -0 1.39125e-06
5.10742 -0 1.357e-06
5.1123 -0 1.32356e-06
5.11719 -0 1.29091e-06
5.12207 -0 1.25904e-06
5.12695 -0 1.22793e-06
5.13184 -0 1.19756e-06
5.13672 -0 1.16791e-06
5.1416 -0 1.13897e-06
5.14648 -0 1.11072e-06
5.15137 -0 1.08314e-06
5.15625 -0 1.05622e-06
5.16113 -0 1.02995e-06
5.16602 -0 1.00431e-06
5.1709 -0 9.79277e-07
5.17578 -0 9.5485e-07
5.18066 -0 9.3101e-07
5.18555 -0 9.07743e-07
5.19043 -0 8.85037e-07
5.19531 -0 8.62879e-07
5.2002 -0 8.41255e-07
5.20508 -0 8.20153e-07
5.20996 -0 7.99562e-07
5.21484 -0 7.79469e-07
5.21973 -0 7.59862e-07
5.22461 -0 7.40732e-07
5.22949 -0 7.22065e-07
5.23438 -0 7.03853e-07
5.23926 -0 6.86083e-07
5.24414 -0 6.68746e-07
5.24902 -0 6.51832e-07
5.25391 -0 6.3533e-07
5.25879 -0 6.19231e-07
5.26367 -0 6.03526e-07
5.26855 -0 5.88205e-07
5.27344 -0 5.73259e-07
5.27832 -0 5.5868e-07
5.2832 -0 5.44459e-07
5.28809 -0 5.30587e-07
5.29297 -0 5.17056e-07
5.29785 -0 5.03858e-07
5.30273 -0 4.90985e-07
5.30762 -0 4.7843e-07
5.3125 -0 4.66185e-07
5.31738 -0 4.54242e-07
5.32227 -0 4.42595e-07
5.32715 -0 4.31236e-07
5.33203 -0 4.20158e-07
5.33691 -0 4.09356e-07
5.3418 -0 3.98821e-07
5.34668 -0 3.88549e-07
5.35156 -0 3.78532e-07
5.35645 -0 3.68764e-07
5.36133 -0 3.5924e-07
5.36621 -0 3.49953e-07
5.37109 -0 3.40899e-07
5.37598 -0 3.32071e-07
5.38086 -0 3.23463e-07
5.38574 -0 3.15072e-07
5.39062 -0 3.06891e-07
5.39551 -0 2.98915e-07
5.40039 -0 2.91139e-07
5.40527 -0 2.83559e-07
5.41016 -0 2.76169e-07
5.41504 -0 2.68966e-07
5.41992 -0 2.61945e-07
5.4248 -0 2.551e-07
5.42969 -0 2.48429e-07
5.43457 -0 2.41926e-07
5.43945 -0 2.35588e-07
5.44434 -0 2.29411e-07
5.44922 -0 2.2339e-07
5.4541 -0 2.17522e-07
5.45898 -0 2.11803e-07
5.46387 -0 2.06229e-07
5.46875 -0 2.00797e-07
5.47363 -0 1.95504e-07
5.47852 -0 1.90346e-07
5.4834 -0 1.85319e-07
5.48828 -0 1.80421e-07
5.49316 -0 1.75648e-07
5.49805 -0 1.70998e-07
5.50293 -0 1.66466e-07
5.50781 -0 1.62051e-07
5.5127 -0 1.57749e-07
5.51758 -0 1.53558e-07
5.52246 -0 1.49474e-07
5.52734 -0 1.45496e-07
5.53223 -0 1.4162e-07
5.53711 -0 1.37844e-07
5.54199 -0 1.34165e-07
5.54688 -0 1.30582e-07
5.55176 -0 1.27091e-07
5.55664 -0 1.23691e-07
5.56152 -0 1.20378e-07
5.56641 -0 1.17152e-07
5.57129 -0 1.14009e-07
5.57617 -0 1.10948e-07
5.58105 -0 1.07967e-07
5.58594 -0 1.05063e-07
5.59082 -0 1.02235e-07
5.5957 -0 9.94807e-08
5.60059 -0 9.67982e-08
5.60547 -0 9.41859e-08
5.61035 -0 9.16418e-08
5.61523 -0 8.91644e-08
5.62012 -0 8.67518e-08
5.625 -0 8.44025e-08
5.62988 -0 8.21149e-08
5.63477 -0 7.98874e-08
5.63965 -0 7.77185e-08
5.64453 -0 7.56066e-08
5.64941 -0 7.35504e-08
5.6543 -0 7.15483e-08
5.65918 -0 6.95992e-08
5.66406 -0 6.77015e-08
5.66895 -0 6.5854e-08
5.67383 -0 6.40553e-08
5.67871 -0 6.23043e-08
5.68359 -0 6.05998e-08
5.68848 -0 5.89404e-08
5.69336 -0 5.73252e-08
5.69824 -0 5.57528e-08
5.70312 -0 5.42223e-08
5.70801 -0 5.27326e-08
5.71289 -0 5.12825e-08
5.71777 -0 4.98712e-08
5.72266 -0 4.84975e-08
5.72754 -0 4.71606e-08
5.73242 -0 4.58594e-08
5.7373 -0 4.4593e-08
5.74219 -0 4.33606e-08
5.74707 -0 4.21612e-08
5.75195 -0 4.09941e-08
5.75684 -0 3.98583e-08
5.76172 -0 3.8753e-08
5.7666 -0 3.76775e-08
5.77148 -0 3.6631e-08
5.77637 -0 3.56127e-08
5.78125 -0 3.46218e-08
5.78613 -0 3.36578e-08
5.79102 -0 3.27198e-08
5.7959 -0 3.18071e-08
5.80078 -0 3.09192e-08
5.80566 -0 3.00554e-08
5.81055 -0 2.9215e-08
5.81543 -0 2.83974e-08
5.82031 -0 2.76021e-08
5.8252 -0 2.68284e-08
5.83008 -0 2.60757e-08
5.83496 -0 2.53436e-08
5.83984 -0 2.46314e-08
5.84473 -0 2.39387e-08
5.84961 -0 2.32649e-08
5.85449 -0 2.26095e-08
5.85938 -0 2.19721e-08
5.86426 -0 2.13521e-08
5.86914 -0 2.07491e-08
5.87402 -0 2.01627e-08
5.87891 -0 1.95924e-08
5.88379 -0 1.90377e-08
5.88867 -0 1.84984e-08
5.89355 -0 1.79738e-08
5.89844 -0 1.74638e-08
5.90332 -0 1.69678e-08
5.9082 -0 1.64854e-08
5.91309 -0 1.60165e-08
5.91797 -0 1.55605e-08
5.92285 -0 1.51171e-08
5.92773 -0 1.4686e-08
5.93262 -0 1.42668e-08
5.9375 -0 1.38593e-08
5.94238 -0 1.34631e-08
5.94727 -0 1.30779e-08
5.95215 -0 1.27035e-08
5.95703 -0 1.23394e-08
5.96191 -0 1.19855e-08
5.9668 -0 1.16415e-08
5.97168 -0 1.13071e-08
5.97656 -0 1.0982e-08
5.98145 -0 1.06661e-08
5.98633 -0 1.03589e-08
5.99121 -0 1.00604e-08
5.99609 -0 9.77023e-09
6.00098 -0 9.48821e-09
6.00586 -0 9.21412e-09
6.01074 -0 8.94772e-09
6.01562 -0 8.68883e-09
6.02051 -0 8.43722e-09
6.02539 -0 8.1927e-09
6.03027 -0 7.95508e-09
6.03516 -0 7.72417e-09
6.04004 -0 7.49978e-09
6.04492 -0 7.28174e-09
6.0498 -0 7.06987e-09
6.05469 -0 6.864e-09
6.05957 -0 6.66396e-09
6.06445 -0 6.4696e-09
6.06934 -0 6.28076e-09
6.07422 -0 6.09728e-09
6.0791 -0 5.91903e-09
6.08398 -0 5.74585e-09
6.08887 -0 5.5776e-09
6.09375 -0 5.41415e-09
6.09863 -0 5.25536e-09
6.10352 -0 5.10111e-09
6.1084 -0 4.95127e-09
6.11328 -0 4.80572e-09
6.11816 -0 4.66433e-09
6.12305 -0 4.527e-09
6.12793 -0 4.3936e-09
6.13281 -0 4.26403e-09
6.1377 -0 4.13819e-09
6.14258 -0 4.01596e-09
6.14746 -0 3.89725e-09
6.15234 -0 3.78196e-09
6.15723 -0 3.67e-09
6.16211 -0 3.56126e-09
6.16699 -0 3.45566e-09
6.17188 -0 3.35311e-09
6.17676 -0 3.25353e-09
6.18164 -0 3.15683e-09
6.18652 -0 3.06294e-09
6.19141 -0 2.97176e-09
6.19629 -0 2.88323e-09
6.20117 -0 2.79727e-09
6.20605 -0 2.71381e-09
6.21094 -0 2.63277e-09
6.21582 -0 2.5541e-09
6.2207 -0 2.47771e-09
6.22559 -0 2.40356e-09
6.23047 -0 2.33156e-09
6.23535 -0 2.26167e-09
6.24023 -0 2.19383e-09
6.24512 -0 2.12796e-09
6.25 -0 2.06403e-09
6.25488 -0 2.00197e-09
6.25977 -0 1.94173e-09
6.26465 -0 1.88325e-09
6.26953 -0 1.8265e-09
6.27441 -0 1.77141e-09
6.2793 -0 1.71794e-09
6.28418 -0 1.66605e-09
6.28906 -0 1.61568e-09
6.29395 -0 1.5668e-09
6.29883 -0 1.51936e-09
6.30371 -0 1.47333e-09
6.30859 -0 1.42865e-09
6.31348 -0 1.3853e-09
6.31836 -0 1.34323e-09
6.32324 -0 1.30241e-09
6.32812 -0 1.26279e-09
6.33301 -0 1.22436e-09
6.33789 -0 1.18706e-09
6.34277 -0 1.15088e-09
6.34766 -0 1.11576e-09
6.35254 -0 1.0817e-09
6.35742 -0 1.04865e-09
6.3623 -0 1.01659e-09
6.36719 -0 9.85478e-10
6.37207 -0 9.553e-10
6.37695 -0 9.26024e-10
6.38184 -0 8.97623e-10
6.38672 -0 8.70073e-10
6.3916 -0 8.43348e-10
6.39648 -0 8.17425e-10
6.40137 -0 7.9228e-10
6.40625 -0 7.67889e-10
6.41113 -0 7.44232e-10
6.41602 -0 7.21287e-10
6.4209 -0 6.99032e-10
6.42578 -0 6.77448e-10
6.43066 -0 6.56515e-10
6.43555 -0 6.36213e-10
6.44043 -0 6.16524e-10
6.44531 -0 5.97431e-10
6.4502 -0 5.78915e-10
6.45508 -0 5.60959e-10
6.45996 -0 5.43548e-10
6.46484 -0 5.26664e-10
6.46973 -0 5.10293e-10
6.47461 -0 4.94418e-10
6.47949 -0 4.79026e-10
6.48438 -0 4.64103e-10
6.48926 -0 4.49633e-10
6.49414 -0 4.35604e-10
6.49902 -0 4.22003e-10
6.50391 -0 4.08817e-10
6.50879 -0 3.96033e-10
6.51367 -0 3.8364e-10
6.51855 -0 3.71626e-10
6.52344 -0 3.59979e-10
6.52832 -0 3.4869e-10
6.5332 -0 3.37746e-10
6.53809 -0 3.27138e-10
6.54297 -0 3.16855e-10
6.54785 -0 3.06889e-10
6.55273 -0 2.97229e-10
6.55762 -0 2.87866e-10
6.5625 -0 2.78791e-10
6.56738 -0 2.69996e-10
6.57227 -0 2.61472e-10
6.57715 -0 2.53211e-10
6.58203 -0 2.45206e-10
6.58691 -0 2.37448e-10
6.5918 -0 2.29929e-10
6.59668 -0 2.22644e-10
6.60156 -0 2.15584e-10
6.60645 -0 2.08743e-10
6.61133 -0 2.02115e-10
6.61621 -0 1.95692e-10
6.62109 -0 1.89469e-10
6.62598 -0 1.83439e-10
6.63086 -0 1.77597e-10
6.63574 -0 1.71937e-10
6.64062 -0 1.66453e-10
6.64551 -0 1.61141e-10
6.65039 -0 1.55994e-10
6.65527 -0 1.51008e-10
6.66016 -0 1.46178e-10
6.66504 -0 1.41499e-10
6.66992 -0 1.36967e-10
6.6748 -0 1.32576e-10
6.67969 -0 1.28323e-10
6.68457 -0 1.24204e-10
6.68945 -0 1.20214e-10
6.69434 -0 1.16349e-10
6.69922 -0 1.12606e-10
6.7041 -0 1.08981e-10
6.70898 -0 1.0547e-10
6.71387 -0 1.0207e-10
6.71875 -0 9.8777e-11
6.72363 -0 9.55879e-11
6.72852 -0 9.24996e-11
6.7334 -0 8.95089e-11
6.73828 -0 8.66128e-11
6.74316 -0 8.38085e-11
6.74805 -0 8.1093e-11
6.75293 -0 7.84637e-11
6.75781 -0 7.59177e-11
6.7627 -0 7.34527e-11
6.76758 -0 7.1066e-11
6.77246 -0 6.87552e-11
6.77734 -0 6.65179e-11
6.78223 -0 6.43519e-11
6.78711 -0 6.2255e-11
6.79199 -0 6.02249e-11
6.79688 -0 5.82597e-11
6.80176 -0 5.63572e-11
6.80664 -0 5.45156e-11
6.81152 -0 5.27329e-11
6.81641 -0 5.10073e-11
6.82129 -0 4.93369e-11
6.82617 -0 4.77202e-11
6.83105 -0 4.61553e-11
6.83594 -0 4.46406e-11
6.84082 -0 4.31747e-11
6.8457 -0 4.17559e-11
6.85059 -0 4.03827e-11
6.85547 -0 3.90538e-11
6.86035 -0 3.77677e-11
6.86523 -0 3.65231e-11
6.87012 -0 3.53186e-11
6.875 -0 3.41531e-11
6.87988 -0 3.30252e-11
6.88477 -0 3.19338e-11
6.88965 -0 3.08778e-11
6.89453 -0 2.9856e-11
6.89941 -0 2.88673e-11
6.9043 -0 2.79106e-11
6.90918 -0 2.69851e-11
6.91406 -0 2.60896e-11
6.91895 -0 2.52232e-11
6.92383 -0 2.4385e-11
6.92871 -0 2.35741e-11
6.93359 -0 2.27896e-11
6.93848 -0 2.20307e-11
6.94336 -0 2.12966e-11
6.94824 -0 2.05864e-11
6.95312 -0 1.98994e-11
6.95801 -0 1.92349e-11
6.96289 -0 1.85922e-11
6.96777 -0 1.79705e-11
6.97266 -0 1.73692e-11
6.97754 -0 1.67876e-11
6.98242 -0 1.62251e-11
6.9873 -0 1.5681e-11
6.99219 -0 1.51549e-11
6.99707 -0 1.4646e-11
7.00195 -0 1.41539e-11
7.00684 -0 1.3678e-11
7.01172 -0 1.32178e-11
7.0166 -0 1.27728e-11
7.02148 -0 1.23424e-11
7.02637 -0 1.19263e-11
7.03125 -0 1.15239e-11
7.03613 -0 1.11349e-11
7.04102 -0 1.07587e-11
7.0459 -0 1.0395e-11
7.05078 -0 1.00433e-11
7.05566 -0 9.70332e-12
7.06055 -0 9.3746e-12
7.06543 -0 9.05681e-12
7.07031 -0 8.74958e-12
7.0752 -0 8.45257e-12
7.08008 -0 8.16545e-12
7.08496 -0 7.8879e-12
7.08984 -0 7.61959e-12
7.09473 -0 7.36024e-12
7.09961 -0 7.10955e-12
7.10449 -0 6.86723e-12
7.10938 -0 6.63301e-12
7.11426 -0 6.40663e-12
7.11914 -0 6.18783e-12
7.12402 -0 5.97635e-12
7.12891 -0 5.77197e-12
7.13379 -0 5.57444e-12
7.13867 -0 5.38355e-12
7.14355 -0 5.19906e-12
7.14844 -0 5.02078e-12
7.15332 -0 4.8485e-12
7.1582 -0 4.68202e-12
7.16309 -0 4.52114e-12
7.16797 -0 4.36569e-12
7.17285 -0 4.21549e-12
7.17773 -0 4.07035e-12
7.18262 -0 3.93012e-12
7.1875 -0 3.79463e-12
7.19238 -0 3.66372e-12
7.19727 -0 3.53725e-12
7.20215 -0 3.41506e-12
7.20703 -0 3.29701e-12
7.21191 -0 3.18296e-12
7.2168 -0 3.07279e-12
7.22168 -0 2.96636e-12
7.22656 -0 2.86355e-12
7.23145 -0 2.76424e-12
7.23633 -0 2.6683e-12
7.24121 -0 2.57564e-12
7.24609 -0 2.48613e-12
7.25098 -0 2.39968e-12
7.25586 -0 2.31618e-12
7.26074 -0 2.23553e-12
7.26562 -0 2.15763e-12
7.27051 -0 2.0824e-12
7.27539 -0 2.00975e-12
7.28027 -0 1.93959e-12
7.28516 -0 1.87183e-12
7.29004 -0 1.80639e-12
7.29492 -0 1.7432e-12
7.2998 -0 1.68218e-12
7.30469 -0 1.62326e-12
7.30957 -0 1.56636e-12
7.31445 -0 1.51143e-12
7.31934 -0 1.45838e-12
7.32422 -0 1.40716e-12
7.3291 -0 1.35771e-12
7.33398 -0 1.30997e-12
7.33887 -0 1.26387e-12
7.34375 -0 1.21937e-12
7.34863 -0 1.17641e-12
7.35352 -0 1.13493e-12
7.3584 -0 1.09489e-12
7.36328 -0 1.05623e-12
7.36816 -0 1.01892e-12
7.37305 -0 9.82903e-13
7.37793 -0 9.48135e-13
7.38281 -0 9.14576e-13
7.3877 -0 8.82183e-13
7.39258 -0 8.50917e-13
7.39746 -0 8.2074e-13
7.40234 -0 7.91614e-13
7.40723 -0 7.63504e-13
7.41211 -0 7.36374e-13
7.41699 -0 7.10191e-13
7.42188 -0 6.84923e-13
7.42676 -0 6.60538e-13
7.43164 -0 6.37006e-13
7.43652 -0 6.14298e-13
7.44141 -0 5.92385e-13
7.44629 -0 5.7124e-13
7.45117 -0 5.50837e-13
7.45605 -0 5.3115e-13
7.46094 -0 5.12155e-13
7.46582 -0 4.93826e-13
7.4707 -0 4.76143e-13
7.47559 -0 4.59082e-13
7.48047 -0 4.42621e-13
7.48535 -0 4.26741e-13
7.49023 -0 4.1142e-13
7.49512 -0 3.9664e-13
7.5 -0 3.82382e-13
7.50488 -0 3.68628e-13
7.50977 -0 3.5536e-13
7.51465 -0 3.42561e-13
7.51953 -0 3.30215e-13
7.52441 -0 3.18307e-13
7.5293 -0 3.06821e-13
7.53418 -0 2.95742e-13
7.53906 -0 2.85057e-13
7.54395 -0 2.74751e-13
7.54883 -0 2.64811e-13
7.55371 -0 2.55225e-13
7.55859 -0 2.4598e-13
7.56348 -0 2.37064e-13
7.56836 -0 2.28466e-13
7.57324 -0 2.20175e-13
7.57812 -0 2.12179e-13
7.58301 -0 2.04469e-13
7.58789 -0 1.97034e-13
7.59277 -0 1.89866e-13
7.59766 -0 1.82953e-13
7.60254 -0 1.76288e-13
7.60742 -0 1.69862e-13
7.6123 -0 1.63666e-13
7.61719 -0 1.57693e-13
7.62207 -0 1.51933e-13
7.62695 -0 1.46381e-13
7.63184 -0 1.41028e-13
7.63672 -0 1.35868e-13
7.6416 -0 1.30893e-13
7.64648 -0 1.26098e-13
7.65137 -0 1.21475e-13
7.65625 -0 1.17019e-13
7.66113 -0 1.12724e-13
7.66602 -0 1.08584e-13
7.6709 -0 1.04593e-13
7.67578 -0 1.00747e-13
7.68066 -0 9.70397e-14
7.68555 -0 9.34667e-14
7.69043 -0 9.00231e-14
7.69531 -0 8.67043e-14
7.7002 -0 8.35058e-14
7.70508 -0 8.04235e-14
7.70996 -0 7.7453e-14
7.71484 -0 7.45905e-14
7.71973 -0 7.18321e-14
7.72461 -0 6.9174e-14
7.72949 -0 6.66127e-14
7.73438 -0 6.41447e-14
7.73926 -0 6.17667e-14
7.74414 -0 5.94754e-14
7.74902 -0 5.72678e-14
7.75391 -0 5.51408e-14
7.75879 -0 5.30915e-14
7.76367 -0 5.11172e-14
7.76855 -0 4.92151e-14
7.77344 -0 4.73826e-14
7.77832 -0 4.56173e-14
7.7832 -0 4.39167e-14
7.78809 -0 4.22785e-14
7.79297 -0 4.07005e-14
7.79785 -0 3.91804e-14
7.80273 -0 3.77162e-14
7.80762 -0 3.63058e-14
7.8125 -0 3.49473e-14
7.81738 -0 3.36389e-14
7.82227 -0 3.23787e-14
7.82715 -0 3.1165e-14
7.83203 -0 2.9996e-14
7.83691 -0 2.88702e-14
7.8418 -0 2.7786e-14
7.84668 -0 2.67418e-14
7.85156 -0 2.57363e-14
7.85645 -0 2.4768e-14
7.86133 -0 2.38356e-14
7.86621 -0 2.29377e-14
7.87109 -0 2.20732e-14
7.87598 -0 2.12407e-14
7.88086 -0 2.04391e-14
7.88574 -0 1.96673e-14
7.89062 -0 1.89242e-14
7.89551 -0 1.82087e-14
7.90039 -0 1.75199e-14
7.90527 -0 1.68567e-14
7.91016 -0 1.62182e-14
7.91504 -0 1.56036e-14
7.91992 -0 1.50118e-14
7.9248 -0 1.44422e-14
7.92969 -0 1.38939e-14
7.93457 -0 1.3366e-14
7.93945 -0 1.2858e-14
7.94434 -0 1.23689e-14
7.94922 -0 1.18981e-14
7.9541 -0 1.1445e-14
7.95898 -0 1.10089e-14
7.96387 -0 1.05892e-14
7.96875 -0 1.01852e-14
7.97363 -0 9.79636e-15
7.97852 -0 9.42216e-15
7.9834 -0 9.06205e-15
7.98828 -0 8.71549e-15
7.99316 -0 8.38198e-15
7.99805 -0 8.06105e-15
8.00293 -0 7.75222e-15
8.00781 -0 7.45504e-15
8.0127 -0 7.16908e-15
8.01758 -0 6.89393e-15
8.02246 -0 6.62918e-15
8.02734 -0 6.37444e-15
8.03223 -0 6.12935e-15
8.03711 -0 5.89354e-15
8.04199 -0 5.66667e-15
8.04688 -0 5.4484e-15
8.05176 -0 5.23841e-15
8.05664 -0 5.0364e-15
8.06152 -0 4.84206e-15
8.06641 -0 4.65511e-15
8.07129 -0 4.47527e-15
8.07617 -0 4.30228e-15
8.08105 -0 4.13587e-15
8.08594 -0 3.97581e-15
8.09082 -0 3.82185e-15
8.0957 -0 3.67376e-15
8.10059 -0 3.53133e-15
8.10547 -0 3.39434e-15
8.11035 -0 3.26258e-15
8.11523 -0 3.13587e-15
8.12012 -0 3.014e-15
8.125 -0 2.8968e-15
8.12988 -0 2.7841e-15
8.13477 -0 2.67571e-15
8.13965 -0 2.57148e-15
8.14453 -0 2.47125e-15
8.14941 -0 2.37488e-15
8.1543 -0 2.2822e-15
8.15918 -0 2.1931e-15
8.16406 -0 2.10742e-15
8.16895 -0 2.02503e-15
8.17383 -0 1.94583e-15
8.17871 -0 1.86967e-15
8.18359 -0 1.79646e-15
8.18848 -0 1.72607e-15
8.19336 -0 1.6584e-15
8.19824 -0 1.59334e-15
8.20312 -0 1.5308e-15
8.20801 -0 1.47068e-15
8.21289 -0 1.41289e-15
8.21777 -0 1.35733e-15
8.22266 -0 1.30393e-15
8.22754 -0 1.2526e-15
8.23242 -0 1.20326e-15
8.2373 -0 1.15584e-15
8.24219 -0 1.11026e-15
8.24707 -0 1.06645e-15
8.25195 -0 1.02435e-15
8.25684 -0 9.83882e-16
8.26172 -0 9.44993e-16
8.2666 -0 9.07619e-16
8.27148 -0 8.71703e-16
8.27637 -0 8.37188e-16
8.28125 -0 8.04021e-16
8.28613 -0 7.72149e-16
8.29102 -0 7.41523e-16
8.2959 -0 7.12094e-16
8.30078 -0 6.83818e-16
8.30566 -0 6.56648e-16
8.31055 -0 6.30543e-16
8.31543 -0 6.05461e-16
8.32031 -0 5.81363e-16
8.3252 -0 5.58211e-16
8.33008 -0 5.35968e-16
8.33496 -0 5.146e-16
8.33984 -0 4.94071e-16
8.34473 -0 4.7435e-16
8.34961 -0 4.55405e-16
8.35449 -0 4.37207e-16
8.35938 -0 4.19725e-16
8.36426 -0 4.02933e-16
8.36914 -0 3.86804e-16
8.37402 -0 3.71312e-16
8.37891 -0 3.56431e-16
8.38379 -0 3.42139e-16
8.38867 -0 3.28412e-16
8.39355 -0 3.15228e-16
8.39844 -0 3.02566e-16
8.40332 -0 2.90406e-16
8.4082 -0 2.78728e-16
8.41309 -0 2.67513e-16
8.41797 -0 2.56743e-16
8.42285 -0 2.46401e-16
8.42773 -0 2.3647e-16
8.43262 -0 2.26934e-16
8.4375 -0 2.17777e-16
8.44238 -0 2.08985e-16
8.44727 -0 2.00543e-16
8.45215 -0 1.92437e-16
8.45703 -0 1.84655e-16
8.46191 -0 1.77183e-16
8.4668 -0 1.70009e-16
8.47168 -0 1.63122e-16
8.47656 -0 1.5651e-16
8.48145 -0 1.50163e-16
8.48633 -0 1.44069e-16
8.49121 -0 1.3822e-16
8.49609 -0 1.32605e-16
8.50098 -0 1.27214e-16
8.50586 -0 1.22041e-16
8.51074 -0 1.17074e-16
8.51562 -0 1.12308e-16
8.52051 -0 1.07732e-16
8.52539 -0 1.03341e-16
8.53027 -0 9.91262e-17
8.53516 -0 9.50811e-17
8.54004 -0 9.11988e-17
8.54492 -0 8.74731e-17
8.5498 -0 8.38975e-17
8.55469 -0 8.04662e-17
8.55957 -0 7.71733e-17
8.56445 -0 7.40135e-17
8.56934 -0 7.09813e-17
8.57422 -0 6.80717e-17
8.5791 -0 6.52799e-17
8.58398 -0 6.2601e-17
8.58887 -0 6.00307e-17
8.59375 -0 5.75645e-17
8.59863 -0 5.51983e-17
8.60352 -0 5.29281e-17
8.6084 -0 5.07501e-17
8.61328 -0 4.86606e-17
8.61816 -0 4.66559e-17
8.62305 -0 4.47328e-17
8.62793 -0 4.28879e-17
8.63281 -0 4.11182e-17
8.6377 -0 3.94205e-17
8.64258 -0 3.7792e-17
8.64746 -0 3.62299e-17
8.65234 -0 3.47316e-17
8.65723 -0 3.32944e-17
8.66211 -0 3.1916e-17
8.66699 -0 3.05939e-17
8.67188 -0 2.93258e-17
8.67676 -0 2.81096e-17
8.68164 -0 2.69433e-17
8.68652 -0 2.58247e-17
8.69141 -0 2.4752e-17
8.69629 -0 2.37232e-17
8.70117 -0 2.27367e-17
8.70605 -0 2.17907e-17
8.71094 -0 2.08835e-17
8.71582 -0 2.00136e-17
8.7207 -0 1.91795e-17
8.72559 -0 1.83798e-17
8.73047 -0 1.76129e-17
8.73535 -0 1.68777e-17
8.74023 -0 1.61727e-17
8.74512 -0 1.54969e-17
8.75 -0 1.48489e-17
8.75488 -0 1.42277e-17
8.75977 -0 1.36321e-17
8.76465 -0 1.30612e-17
8.76953 -0 1.25139e-17
8.77441 -0 1.19892e-17
8.7793 -0 1.14862e-17
8.78418 -0 1.10041e-17
8.78906 -0 1.0542e-17
8.79395 -0 1.0099e-17
8.79883 -0 9.67444e-18
8.80371 -0 9.26749e-18
8.80859 -0 8.87745e-18
8.81348 -0 8.50361e-18
8.81836 -0 8.14533e-18
8.82324 -0 7.80196e-18
8.82812 -0 7.47288e-18
8.83301 -0 7.15751e-18
8.83789 -0 6.85529e-18
8.84277 -0 6.56567e-18
8.84766 -0 6.28814e-18
8.85254 -0 6.0222e-18
8.85742 -0 5.76736e-18
8.8623 -0 5.52318e-18
8.86719 -0 5.28921e-18
8.87207 -0 5.06503e-18
8.87695 -0 4.85024e-18
8.88184 -0 4.64444e-18
8.88672 -0 4.44727e-18
8.8916 -0 4.25837e-18
8.89648 -0 4.0774e-18
8.90137 -0 3.90402e-18
8.90625 -0 3.73793e-18
8.91113 -0 3.57882e-18
8.91602 -0 3.42639e-18
8.9209 -0 3.28039e-18
8.92578 -0 3.14053e-18
8.93066 -0 3.00656e-18
8.93555 -0 2.87823e-18
8.94043 -0 2.75532e-18
8.94531 -0 2.6376e-18
8.9502 -0 2.52484e-18
8.95508 -0 2.41685e-18
8.95996 -0 2.31342e-18
8.96484 -0 2.21436e-18
8.96973 -0 2.1195e-18
8.97461 -0 2.02865e-18
8.97949 -0 1.94165e-18
8.98438 -0 1.85833e-18
8.98926 -0 1.77855e-18
8.99414 -0 1.70215e-18
8.99902 -0 1.629e-18
9.00391 -0 1.55895e-18
9.00879 -0 1.49188e-18
9.01367 -0 1.42766e-18
9.01855 -0 1.36617e-18
9.02344 -0 1.3073e-18
9.02832 -0 1.25094e-18
9.0332 -0 1.19697e-18
9.03809 -0 1.14531e-18
9.04297 -0 1.09585e-18
9.04785 -0 1.04851e-18
9.05273 -0 1.00318e-18
9.05762 -0 9.59792e-19
9.0625 -0 9.18258e-19
9.06738 -0 8.785e-19
9.07227 -0 8.40443e-19
9.07715 -0 8.04016e-19
9.08203 -0 7.69149e-19
9.08691 -0 7.35777e-19
9.0918 -0 7.03836e-19
9.09668 -0 6.73266e-19
9.10156 -0 6.44008e-19
9.10645 -0 6.16007e-19
9.11133 -0 5.89209e-19
9.11621 -0 5.63564e-19
9.12109 -0 5.39022e-19
9.12598 -0 5.15536e-19
9.13086 -0 4.93062e-19
9.13574 -0 4.71556e-19
9.14062 -0 4.50978e-19
9.14551 -0 4.31287e-19
9.15039 -0 4.12447e-19
9.15527 -0 3.9442e-19
9.16016 -0 3.77171e-19
9.16504 -0 3.60669e-19
9.16992 -0 3.4488e-19
9.1748 -0 3.29775e-19
9.17969 -0 3.15324e-19
9.18457 -0 3.01499e-19
9.18945 -0 2.88273e-19
9.19434 -0 2.7562e-19
9.19922 -0 2.63517e-19
9.2041 -0 2.51939e-19
9.20898 -0 2.40864e-19
9.21387 -0 2.30271e-19
9.21875 -0 2.20138e-19
9.22363 -0 2.10446e-19
9.22852 -0 2.01176e-19
9.2334 -0 1.9231e-19
9.23828 -0 1.8383e-19
9.24316 -0 1.7572e-19
9.24805 -0 1.67963e-19
9.25293 -0 1.60545e-19
9.25781 -0 1.53452e-19
9.2627 -0 1.46668e-19
9.26758 -0 1.4018e-19
9.27246 -0 1.33977e-19
9.27734 -0 1.28044e-19
9.28223 -0 1.22372e-19
9.28711 -0 1.16948e-19
9.29199 -0 1.11762e-19
9.29688 -0 1.06803e-19
9.30176 -0 1.02062e-19
9.30664 -0 9.75291e-20
9.31152 -0 9.31952e-20
9.31641 -0 8.90517e-20
9.32129 -0 8.50905e-20
9.32617 -0 8.13035e-20
9.33105 -0 7.76832e-20
9.33594 -0 7.42223e-20
9.34082 -0 7.0914e-20
9.3457 -0 6.77514e-20
9.35059 -0 6.47284e-20
9.35547 -0 6.18388e-20
9.36035 -0 5.90768e-20
9.36523 -0 5.64368e-20
9.37012 -0 5.39134e-20
9.375 -0 5.15017e-20
9.37988 -0 4.91967e-20
9.38477 -0 4.69937e-20
9.38965 -0 4.48883e-20
9.39453 -0 4.28762e-20
9.39941 -0 4.09533e-20
9.4043 -0 3.91157e-20
9.40918 -0 3.73597e-20
9.41406 -0 3.56817e-20
9.41895 -0 3.40782e-20
9.42383 -0 3.2546e-20
9.42871 -0 3.10819e-20
9.43359 -0 2.9683e-20
9.43848 -0 2.83463e-20
9.44336 -0 2.70692e-20
9.44824 -0 2.58491e-20
9.45312 -0 2.46833e-20
9.45801 -0 2.35696e-20
9.46289 -0 2.25055e-20
9.46777 -0 2.1489e-20
9.47266 -0 2.05179e-20
9.47754 -0 1.95902e-20
9.48242 -0 1.8704e-20
9.4873 -0 1.78574e-20
9.49219 -0 1.70488e-20
9.49707 -0 1.62764e-20
9.50195 -0 1.55386e-20
9.50684 -0 1.48339e-20
9.51172 -0 1.41608e-20
9.5166 -0 1.35179e-20
9.52148 -0 1.29039e-20
9.52637 -0 1.23175e-20
9.53125 -0 1.17574e-20
9.53613 -0 1.12225e-20
9.54102 -0 1.07117e-20
9.5459 -0 1.02239e-20
9.55078 -0 9.75807e-21
9.55566 -0 9.31322e-21
9.56055 -0 8.88843e-21
9.56543 -0 8.4828e-21
9.57031 -0 8.09547e-21
9.5752 -0 7.72564e-21
9.58008 -0 7.3725e-21
9.58496 -0 7.03533e-21
9.58984 -0 6.7134e-21
9.59473 -0 6.40603e-21
9.59961 -0 6.11258e-21
9.60449 -0 5.8324e-21
9.60938 -0 5.56492e-21
9.61426 -0 5.30956e-21
9.61914 -0 5.06577e-21
9.62402 -0 4.83304e-21
9.62891 -0 4.61086e-21
9.63379 -0 4.39877e-21
9.63867 -0 4.19631e-21
9.64355 -0 4.00305e-21
9.64844 -0 3.81856e-21
9.65332 -0 3.64246e-21
9.6582 -0 3.47437e-21
9.66309 -0 3.31392e-21
9.66797 -0 3.16077e-21
9.67285 -0 3.01458e-21
9.67773 -0 2.87505e-21
9.68262 -0 2.74187e-21
9.6875 -0 2.61476e-21
9.69238 -0 2.49343e-21
9.69727 -0 2.37762e-21
9.70215 -0 2.26709e-21
9.70703 -0 2.16159e-21
9.71191 -0 2.0609e-21
9.7168 -0 1.96479e-21
9.72168 -0 1.87306e-21
9.72656 -0 1.7855e-21
9.73145 -0 1.70192e-21
9.73633 -0 1.62214e-21
9.74121 -0 1.546e-21
9.74609 -0 1.47331e-21
9.75098 -0 1.40391e-21
9.75586 -0 1.33767e-21
9.76074 -0 1.27443e-21
9.76562 -0 1.21405e-21
9.77051 -0 1.1564e-21
9.77539 -0 1.10135e-21
9.78027 -0 1.04879e-21
9.78516 -0 9.98586e-22
9.79004 -0 9.50638e-22
9.79492 -0 9.04836e-22
9.7998 -0 8.6108e-22
9.80469 -0 8.19273e-22
9.80957 -0 7.79321e-22
9.81445 -0 7.41135e-22
9.81934 -0 7.04631e-22
9.82422 -0 6.69726e-22
9.8291 -0 6.36344e-22
9.83398 -0 6.04409e-22
9.83887 -0 5.7385e-22
9.84375 -0 5.44598e-22
9.84863 -0 5.16588e-22
9.85352 -0 4.89756e-22
9.8584 -0 4.64043e-22
9.86328 -0 4.39391e-22
9.86816 -0 4.15743e-22
9.87305 -0 3.93047e-22
9.87793 -0 3.71251e-22
9.88281 -0 3.50305e-22
9.8877 -0 3.30164e-22
9.89258 -0 3.10779e-22
9.89746 -0 2.92109e-22
9.90234 -0 2.74109e-22
9.90723 -0 2.5674e-22
9.91211 -0 2.39962e-22
9.91699 -0 2.23735e-22
9.92188 -0 2.08024e-22
9.92676 -0 1.92792e-22
9.93164 -0 1.78005e-22
9.93652 -0 1.63628e-22
9.94141 -0 1.49628e-22
9.94629 -0 1.35974e-22
9.95117 -0 1.22634e-22
9.95605 -0 1.09577e-22
9.96094 -0 9.67729e-23
9.96582 -0 8.41925e-23
9.9707 -0 7.18068e-23
9.97559 -0 5.95871e-23
9.98047 -0 4.75052e-23
9.98535 -0 3.55331e-23
9.99023 -0 2.36431e-23
9.99512 -0 1.18079e-23
10 -0 2.3148e-196


==> figures/propagating/solution/data/snapshot_05.txt <==
x f u
-10 -2.73708e-44 1.50038e-183
-9.99512 -3.01779e-44 1.41965e-19
-9.99023 -3.32712e-44 2.84194e-19
-9.98535 -3.668e-44 4.26951e-19
-9.98047 -4.0436e-44 5.70502e-19
-9.97559 -4.45745e-44 7.15114e-19
-9.9707 -4.91342e-44 8.61056e-19
-9.96582 -5.41578e-44 1.0086e-18
-9.96094 -5.96921e-44 1.15802e-18
-9.95605 -6.57889e-44 1.30958e-18
-9.95117 -7.25049e-44 1.46358e-18
-9.94629 -7.99027e-44 1.6203e-18
-9.94141 -8.80512e-44 1.78003e-18
-9.93652 -9.70259e-44 1.94306e-18
-9.93164 -1.0691e-43 2.10969e-18
-9.92676 -1.17796e-43 2.28024e-18
-9.92188 -1.29784e-43 2.45501e-18
-9.91699 -1.42985e-43 2.63433e-18
-9.91211 -1.57522e-43 2.81853e-18
-9.90723 -1.73528e-43 3.00794e-18
-9.90234 -1.91151e-43 3.20292e-18
-9.89746 -2.10554e-43 3.40381e-18
-9.89258 -2.31916e-43 3.611e-18
-9.8877 -2.55432e-43 3.82485e-18
-9.88281 -2.8132e-43 4.04576e-18
-9.87793 -3.09817e-43 4.27413e-18
-9.87305 -3.41184e-43 4.51037e-18
-9.86816 -3.75709e-43 4.75492e-18
-9.86328 -4.13708e-43 5.00821e-18
-9.8584 -4.55528e-43 5.27072e-18
-9.85352 -5.01551e-43 5.5429e-18
-9.84863 -5.52199e-43 5.82526e-18
-9.84375 -6.07932e-43 6.11831e-18
-9.83887 -6.69257e-43 6.42256e-18
-9.83398 -7.36735e-43 6.73858e-18
-9.8291 -8.10976e-43 7.06692e-18
-9.82422 -8.92657e-43 7.40818e-18
-9.81934 -9.82517e-43 7.76297e-18
-9.81445 -1.08137e-42 8.13193e-18
-9.80957 -1.19012e-42 8.51571e-18
-9.80469 -1.30973e-42 8.915e-18
-9.7998 -1.44131e-42 9.33051e-18
-9.79492 -1.58602e-42 9.76298e-18
-9.79004 -1.74518e-42 1.02132e-17
-9.78516 -1.92022e-42 1.06819e-17
-9.78027 -2.11271e-42 1.117e-17
-9.77539 -2.32439e-42 1.16783e-17
-9.77051 -2.55716e-42 1.22078e-17
-9.76562 -2.81311e-42 1.27593e-17
-9.76074 -3.09452e-42 1.33338e-17
-9.75586 -3.40392e-42 1.39324e-17
-9.75098 -3.74408e-42 1.45561e-17
-9.74609 -4.11804e-42 1.5206e-17
-9.74121 -4.52913e-42 1.58832e-17
-9.73633 -4.98103e-42 1.6589e-17
-9.73145 -5.47774e-42 1.73245e-17
-9.72656 -6.02371e-42 1.8091e-17
-9.72168 -6.62377e-42 1.889e-17
-9.7168 -7.28327e-42 1.97227e-17
-9.71191 -8.00804e-42 2.05907e-17
-9.70703 -8.80452e-42 2.14954e-17
-9.70215 -9.67976e-42 2.24385e-17
-9.69727 -1.06415e-41 2.34214e-17
-9.69238 -1.16982e-41 2.44461e-17
-9.6875 -1.28593e-41 2.55142e-17
-9.68262 -1.41349e-41 2.66276e-17
-9.67773 -1.55363e-41 2.77881e-17
-9.67285 -1.70758e-41 2.89979e-17
-9.66797 -1.8767e-41 3.0259e-17
-9.66309 -2.06247e-41 3.15736e-17
-9.6582 -2.26653e-41 3.29438e-17
-9.65332 -2.49065e-41 3.43722e-17
-9.64844 -2.7368e-41 3.58611e-17
-9.64355 -3.00714e-41 3.74131e-17
-9.63867 -3.30402e-41 3.90308e-17
-9.63379 -3.63004e-41 4.0717e-17
-9.62891 -3.98804e-41 4.24746e-17
-9.62402 -4.38114e-41 4.43066e-17
-9.61914 -4.81275e-41 4.62161e-17
-9.61426 -5.28664e-41 4.82064e-17
-9.60938 -5.80691e-41 5.02808e-17
-9.60449 -6.37807e-41 5.24428e-17
-9.59961 -7.00508e-41 5.46962e-17
-9.59473 -7.69336e-41 5.70447e-17
-9.58984 -8.44887e-41 5.94922e-17
-9.58496 -9.27813e-41 6.20431e-17
-9.58008 -1.01883e-40 6.47015e-17
-9.5752 -1.11872e-40 6.74719e-17
-9.57031 -1.22835e-40 7.0359e-17
-9.56543 -1.34865e-40 7.33676e-17
-9.56055 -1.48067e-40 7.65028e-17
-9.55566 -1.62553e-40 7.97699e-17
-9.55078 -1.78448e-40 8.31743e-17
-9.5459 -1.95888e-40 8.67217e-17
-9.54102 -2.15022e-40 9.0418e-17
-9.53613 -2.36014e-40 9.42695e-17
-9.53125 -2.59043e-40 9.82825e-17
-9.52637 -2.84305e-40 1.02464e-16
-9.52148 -3.12017e-40 1.0682e-16
-9.5166 -3.42412e-40 1.11359e-16
-9.51172 -3.75751e-40 1.16088e-16
-9.50684 -4.12317e-40 1.21014e-16
-9.50195 -4.52419e-40 1.26147e-16
-9.49707 -4.96397e-40 1.31493e-16
-9.49219 -5.44625e-40 1.37064e-16
-9.4873 -5.9751e-40 1.42866e-16
-9.48242 -6.55499e-40 1.48911e-16
-9.47754 -7.19081e-40 1.55207e-16
-9.47266 -7.88794e-40 1.61766e-16
-9.46777 -8.65223e-40 1.68597e-16
-9.46289 -9.49013e-40 1.75713e-16
-9.45801 -1.04087e-39 1.83125e-16
-9.45312 -1.14156e-39 1.90845e-16
-9.44824 -1.25193e-39 1.98885e-16
-9.44336 -1.37291e-39 2.0726e-16
-9.43848 -1.5055e-39 2.15981e-16
-9.43359 -1.65082e-39 2.25064e-16
-9.42871 -1.81009e-39 2.34524e-16
-9.42383 -1.98462e-39 2.44375e-16
-9.41895 -2.17588e-39 2.54634e-16
-9.41406 -2.38546e-39 2.65317e-16
-9.40918 -2.6151e-39 2.76442e-16
-9.4043 -2.86671e-39 2.88026e-16
-9.39941 -3.14238e-39 3.00088e-16
-9.39453 -3.4444e-39 3.12649e-16
-9.38965 -3.77526e-39 3.25727e-16
-9.38477 -4.1377e-39 3.39344e-16
-9.37988 -4.53472e-39 3.53521e-16
-9.375 -4.96961e-39 3.68283e-16
-9.37012 -5.44594e-39 3.83651e-16
-9.36523 -5.96764e-39 3.99651e-16
-9.36035 -6.539e-39 4.16309e-16
-9.35547 -7.16473e-39 4.3365e-16
-9.35059 -7.84996e-39 4.51703e-16
-9.3457 -8.60032e-39 4.70496e-16
-9.34082 -9.42195e-39 4.9006e-16
-9.33594 -1.03216e-38 5.10424e-16
-9.33105 -1.13066e-38 5.31623e-16
-9.32617 -1.2385e-38 5.53688e-16
-9.32129 -1.35656e-38 5.76656e-16
-9.31641 -1.4858e-38 6.00561e-16
-9.31152 -1.62728e-38 6.25443e-16
-9.30664 -1.78215e-38 6.51341e-16
-9.30176 -1.95166e-38 6.78294e-16
-9.29688 -2.1372e-38 7.06346e-16
-9.29199 -2.34026e-38 7.35541e-16
-9.28711 -2.56249e-38 7.65923e-16
-9.28223 -2.80569e-38 7.97542e-16
-9.27734 -3.07183e-38 8.30447e-16
-9.27246 -3.36305e-38 8.64688e-16
-9.26758 -3.68171e-38 9.0032e-16
-9.2627 -4.03036e-38 9.37397e-16
-9.25781 -4.41182e-38 9.75979e-16
-9.25293 -4.82916e-38 1.01612e-15
-9.24805 -5.28572e-38 1.05789e-15
-9.24316 -5.78518e-38 1.10136e-15
-9.23828 -6.33152e-38 1.14658e-15
-9.2334 -6.92913e-38 1.19362e-15
-9.22852 -7.58278e-38 1.24257e-15
-9.22363 -8.2977e-38 1.2935e-15
-9.21875 -9.07959e-38 1.34648e-15
-9.21387 -9.93468e-38 1.4016e-15
-9.20898 -1.08698e-37 1.45894e-15
-9.2041 -1.18923e-37 1.51858e-15
-9.19922 -1.30105e-37 1.58063e-15
-9.19434 -1.42331e-37 1.64518e-15
-9.18945 -1.55698e-37 1.71232e-15
-9.18457 -1.70312e-37 1.78216e-15
-9.17969 -1.8629e-37 1.8548e-15
-9.1748 -2.03756e-37 1.93036e-15
-9.16992 -2.2285e-37 2.00894e-15
-9.16504 -2.43721e-37 2.09068e-15
-9.16016 -2.66534e-37 2.17569e-15
-9.15527 -2.91469e-37 2.2641e-15
-9.15039 -3.18721e-37 2.35605e-15
-9.14551 -3.48505e-37 2.45168e-15
-9.14062 -3.81054e-37 2.55112e-15
-9.13574 -4.16622e-37 2.65454e-15
-9.13086 -4.5549e-37 2.76208e-15
-9.12598 -4.97959e-37 2.87391e-15
-9.12109 -5.44362e-37 2.99019e-15
-9.11621 -5.95061e-37 3.11111e-15
-9.11133 -6.50451e-37 3.23684e-15
-9.10645 -7.10962e-37 3.36757e-15
-9.10156 -7.77066e-37 3.5035e-15
-9.09668 -8.49276e-37 3.64483e-15
-9.0918 -9.28152e-37 3.79177e-15
-9.08691 -1.0143e-36 3.94453e-15
-9.08203 -1.1084e-36 4.10336e-15
-9.07715 -1.21117e-36 4.26848e-15
-9.07227 -1.3234e-36 4.44013e-15
-9.06738 -1.44597e-36 4.61858e-15
-9.0625 -1.57981e-36 4.80409e-15
-9.05762 -1.72596e-36 4.99693e-15
-9.05273 -1.88553e-36 5.19738e-15
-9.04785 -2.05977e-36 5.40575e-15
-9.04297 -2.24999e-36 5.62234e-15
-9.03809 -2.45767e-36 5.84746e-15
-9.0332 -2.68439e-36 6.08146e-15
-9.02832 -2.93188e-36 6.32466e-15
-9.02344 -3.20203e-36 6.57744e-15
-9.01855 -3.49692e-36 6.84016e-15
-9.01367 -3.81878e-36 7.1132e-15
-9.00879 -4.17006e-36 7.39696e-15
-9.00391 -4.55344e-36 7.69186e-15
-8.99902 -4.97183e-36 7.99833e-15
-8.99414 -5.4284e-36 8.31681e-15
-8.98926 -5.92662e-36 8.64776e-15
-8.98438 -6.47026e-36 8.99167e-15
-8.97949 -7.06343e-36 9.34903e-15
-8.97461 -7.71061e-36 9.72037e-15
-8.96973 -8.41668e-36 1.01062e-14
-8.96484 -9.18698e-36 1.05071e-14
-8.95996 -1.00273e-35 1.09237e-14
-8.95508 -1.09439e-35 1.13565e-14
-8.9502 -1.19438e-35 1.18061e-14
-8.94531 -1.30344e-35 1.22733e-14
-8.94043 -1.4224e-35 1.27586e-14
-8.93555 -1.55213e-35 1.32629e-14
-8.93066 -1.69361e-35 1.37867e-14
-8.92578 -1.84791e-35 1.43309e-14
-8.9209 -2.01616e-35 1.48962e-14
-8.91602 -2.19963e-35 1.54834e-14
-8.91113 -2.39968e-35 1.60934e-14
-8.90625 -2.61781e-35 1.6727e-14
-8.90137 -2.85562e-35 1.73852e-14
-8.89648 -3.11488e-35 1.80688e-14
-8.8916 -3.39752e-35 1.87789e-14
-8.88672 -3.70564e-35 1.95164e-14
-8.88184 -4.0415e-35 2.02824e-14
-8.87695 -4.40759e-35 2.10779e-14
-8.87207 -4.80662e-35 2.19041e-14
-8.86719 -5.24152e-35 2.27622e-14
-8.8623 -5.7155e-35 2.36533e-14
-8.85742 -6.23204e-35 2.45787e-14
-8.85254 -6.79494e-35 2.55397e-14
-8.84766 -7.40832e-35 2.65377e-14
-8.84277 -8.0767e-35 2.7574e-14
-8.83789 -8.80496e-35 2.86501e-14
-8.83301 -9.59842e-35 2.97674e-14
-8.82812 -1.04629e-34 3.09276e-14
-8.82324 -1.14047e-34 3.21323e-14
-8.81836 -1.24306e-34 3.33831e-14
-8.81348 -1.35482e-34 3.46817e-14
-8.80859 -1.47656e-34 3.603e-14
-8.80371 -1.60916e-34 3.74298e-14
-8.79883 -1.75359e-34 3.88831e-14
-8.79395 -1.91088e-34 4.03919e-14
-8.78906 -2.08219e-34 4.19582e-14
-8.78418 -2.26875e-34 4.35842e-14
-8.7793 -2.4719e-34 4.52721e-14
-8.77441 -2.69311e-34 4.70243e-14
-8.76953 -2.93399e-34 4.88431e-14
-8.76465 -3.19625e-34 5.0731e-14
-8.75977 -3.48179e-34 5.26907e-14
-8.75488 -3.79266e-34 5.47248e-14
-8.75 -4.13109e-34 5.6836e-14
-8.74512 -4.4995e-34 5.90273e-14
-8.74023 -4.90053e-34 6.13016e-14
-8.73535 -5.33705e-34 6.36621e-14
-8.73047 -5.81218e-34 6.61118e-14
-8.72559 -6.3293e-34 6.86541e-14
-8.7207 -6.89211e-34 7.12926e-14
-8.71582 -7.5046e-34 7.40306e-14
-8.71094 -8.17114e-34 7.6872e-14
-8.70605 -8.89645e-34 7.98206e-14
-8.70117 -9.68568e-34 8.28802e-14
-8.69629 -1.05444e-33 8.60551e-14
-8.69141 -1.14788e-33 8.93495e-14
-8.68652 -1.24953e-33 9.27678e-14
-8.68164 -1.36012e-33 9.63145e-14
-8.67676 -1.48042e-33 9.99945e-14
-8.67188 -1.6113e-33 1.03813e-13
-8.66699 -1.75365e-33 1.07774e-13
-8.66211 -1.9085e-33 1.11884e-13
-8.65723 -2.07691e-33 1.16148e-13
-8.65234 -2.26009e-33 1.20571e-13
-8.64746 -2.45929e-33 1.2516e-13
-8.64258 -2.67593e-33 1.2992e-13
-8.6377 -2.91152e-33 1.34858e-13
-8.63281 -3.16769e-33 1.39981e-13
-8.62793 -3.44624e-33 1.45295e-13
-8.62305 -3.74911e-33 1.50807e-13
-8.61816 -4.07839e-33 1.56524e-13
-8.61328 -4.43639e-33 1.62454e-13
-8.6084 -4.82558e-33 1.68605e-13
-8.60352 -5.24867e-33 1.74984e-13
-8.59863 -5.70857e-33 1.81601e-13
-8.59375 -6.20848e-33 1.88463e-13
-8.58887 -6.75184e-33 1.9558e-13
-8.58398 -7.34241e-33 2.0296e-13
-8.5791 -7.98426e-33 2.10615e-13
-8.57422 -8.68179e-33 2.18552e-13
-8.56934 -9.43982e-33 2.26784e-13
-8.56445 -1.02635e-32 2.3532e-13
-8.55957 -1.11586e-32 2.44171e-13
-8.55469 -1.21312e-32 2.53349e-13
-8.5498 -1.31878e-32 2.62866e-13
-8.54492 -1.43359e-32 2.72734e-13
-8.54004 -1.55831e-32 2.82966e-13
-8.53516 -1.69381e-32 2.93574e-13
-8.53027 -1.84099e-32 3.04573e-13
-8.52539 -2.00088e-32 3.15977e-13
-8.52051 -2.17454e-32 3.27799e-13
-8.51562 -2.36316e-32 3.40056e-13
-8.51074 -2.56803e-32 3.52763e-13
-8.50586 -2.79052e-32 3.65936e-13
-8.50098 -3.03214e-32 3.79592e-13
-8.49609 -3.29452e-32 3.93747e-13
-8.49121 -3.57944e-32 4.08422e-13
-8.48633 -3.88882e-32 4.23632e-13
-8.48145 -4.22473e-32 4.39399e-13
-8.47656 -4.58944e-32 4.55742e-13
-8.47168 -4.9854e-32 4.72682e-13
-8.4668 -5.41526e-32 4.90239e-13
-8.46191 -5.8819e-32 5.08436e-13
-8.45703 -6.38846e-32 5.27297e-13
-8.45215 -6.9383e-32 5.46843e-13
-8.44727 -7.53511e-32 5.67101e-13
-8.44238 -8.18287e-32 5.88096e-13
-8.4375 -8.88588e-32 6.09853e-13
-8.43262 -9.64884e-32 6.324e-13
-8.42773 -1.04768e-31 6.55764e-13
-8.42285 -1.13753e-31 6.79976e-13
-8.41797 -1.23502e-31 7.05065e-13
-8.41309 -1.3408e-31 7.31063e-13
-8.4082 -1.45558e-31 7.58e-13
-8.40332 -1.58011e-31 7.85912e-13
-8.39844 -1.71521e-31 8.14832e-13
-8.39355 -1.86176e-31 8.44796e-13
-8.38867 -2.02075e-31 8.75841e-13
-8.38379 -2.19321e-31 9.08005e-13
-8.37891 -2.38027e-31 9.41328e-13
-8.37402 -2.58317e-31 9.75851e-13
-8.36914 -2.80322e-31 1.01162e-12
-8.36426 -3.04188e-31 1.04867e-12
-8.35938 -3.3007e-31 1.08705e-12
-8.35449 -3.58137e-31 1.12681e-12
-8.34961 -3.88572e-31 1.16799e-12
-8.34473 -4.21573e-31 1.21065e-12
-8.33984 -4.57356e-31 1.25485e-12
-8.33496 -4.96152e-31 1.30062e-12
-8.33008 -5.38213e-31 1.34803e-12
-8.3252 -5.83812e-31 1.39713e-12
-8.32031 -6.33244e-31 1.44799e-12
-8.31543 -6.86828e-31 1.50067e-12
-8.31055 -7.44912e-31 1.55522e-12
-8.30566 -8.07869e-31 1.61172e-12
-8.30078 -8.76105e-31 1.67023e-12
-8.2959 -9.50059e-31 1.73083e-12
-8.29102 -1.03021e-30 1.79358e-12
-8.28613 -1.11706e-30 1.85856e-12
-8.28125 -1.21118e-30 1.92584e-12
-8.27637 -1.31317e-30 1.99552e-12
-8.27148 -1.42368e-30 2.06767e-12
-8.2666 -1.54342e-30 2.14238e-12
-8.26172 -1.67314e-30 2.21973e-12
-8.25684 -1.81368e-30 2.29982e-12
-8.25195 -1.96594e-30 2.38275e-12
-8.24707 -2.13087e-30 2.4686e-12
-8.24219 -2.30953e-30 2.55749e-12
-8.2373 -2.50305e-30 2.64951e-12
-8.23242 -2.71266e-30 2.74478e-12
-8.22754 -2.93968e-30 2.84341e-12
-8.22266 -3.18555e-30 2.94551e-12
-8.21777 -3.45181e-30 3.05121e-12
-8.21289 -3.74016e-30 3.16062e-12
-8.20801 -4.05239e-30 3.27388e-12
-8.20312 -4.39049e-30 3.39112e-12
-8.19824 -4.75656e-30 3.51247e-12
-8.19336 -5.15291e-30 3.63808e-12
-8.18848 -5.58202e-30 3.76809e-12
-8.18359 -6.04658e-30 3.90265e-12
-8.17871 -6.54949e-30 4.04192e-12
-8.17383 -7.09389e-30 4.18606e-12
-8.16895 -7.68317e-30 4.33524e-12
-8.16406 -8.32101e-30 4.48963e-12
-8.15918 -9.01137e-30 4.6494e-12
-8.1543 -9.75854e-30 4.81475e-12
-8.14941 -1.05672e-29 4.98585e-12
-8.14453 -1.14422e-29 5.16292e-12
-8.13965 -1.23892e-29 5.34614e-12
-8.13477 -1.34139e-29 5.53574e-12
-8.12988 -1.45226e-29 5.73192e-12
-8.125 -1.57222e-29 5.93492e-12
-8.12012 -1.70201e-29 6.14495e-12
-8.11523 -1.84243e-29 6.36227e-12
-8.11035 -1.99434e-29 6.58712e-12
-8.10547 -2.15867e-29 6.81975e-12
-8.10059 -2.33643e-29 7.06042e-12
-8.0957 -2.5287e-29 7.30942e-12
-8.09082 -2.73667e-29 7.56702e-12
-8.08594 -2.9616e-29 7.83351e-12
-8.08105 -3.20487e-29 8.10919e-12
-8.07617 -3.46795e-29 8.39437e-12
-8.07129 -3.75245e-29 8.68937e-12
-8.06641 -4.06009e-29 8.99453e-12
-8.06152 -4.39275e-29 9.31018e-12
-8.05664 -4.75243e-29 9.63668e-12
-8.05176 -5.14133e-29 9.97439e-12
-8.04688 -5.56178e-29 1.03237e-11
-8.04199 -6.01632e-29 1.0685e-11
-8.03711 -6.50771e-29 1.10586e-11
-8.03223 -7.0389e-29 1.14451e-11
-8.02734 -7.61308e-29 1.18448e-11
-8.02246 -8.2337e-29 1.22581e-11
-8.01758 -8.90449e-29 1.26856e-11
-8.0127 -9.62947e-29 1.31276e-11
-8.00781 -1.0413e-28 1.35847e-11
-8.00293 -1.12597e-28 1.40575e-11
-7.99805 -1.21747e-28 1.45463e-11
-7.99316 -1.31634e-28 1.50517e-11
-7.98828 -1.42318e-28 1.55744e-11
-7.9834 -1.53861e-28 1.61148e-11
-7.97852 -1.66332e-28 1.66736e-11
-7.97363 -1.79806e-28 1.72513e-11
-7.96875 -1.94362e-28 1.78486e-11
-7.96387 -2.10087e-28 1.84662e-11
-7.95898 -2.27072e-28 1.91047e-11
-7.9541 -2.45419e-28 1.97648e-11
-7.94922 -2.65236e-28 2.04472e-11
-7.94434 -2.8664e-28 2.11526e-11
-7.93945 -3.09756e-28 2.18819e-11
-7.93457 -3.3472e-28 2.26358e-11
-7.92969 -3.61679e-28 2.34151e-11
-7.9248 -3.9079e-28 2.42206e-11
-7.91992 -4.22225e-28 2.50533e-11
-7.91504 -4.56166e-28 2.5914e-11
-7.91016 -4.92812e-28 2.68036e-11
-7.90527 -5.32377e-28 2.77231e-11
-7.90039 -5.75091e-28 2.86734e-11
-7.89551 -6.21202e-28 2.96556e-11
-7.89062 -6.70978e-28 3.06707e-11
-7.88574 -7.24709e-28 3.17198e-11
-7.88086 -7.82705e-28 3.28041e-11
-7.87598 -8.45301e-28 3.39245e-11
-7.87109 -9.12861e-28 3.50824e-11
-7.86621 -9.85772e-28 3.6279e-11
-7.86133 -1.06446e-27 3.75155e-11
-7.85645 -1.14937e-27 3.87932e-11
-7.85156 -1.24099e-27 4.01134e-11
-7.84668 -1.33986e-27 4.14776e-11
-7.8418 -1.44653e-27 4.28872e-11
-7.83691 -1.56162e-27 4.43436e-11
-7.83203 -1.68578e-27 4.58484e-11
-7.82715 -1.81974e-27 4.74031e-11
-7.82227 -1.96424e-27 4.90094e-11
-7.81738 -2.12012e-27 5.06688e-11
-7.8125 -2.28825e-27 5.23833e-11
-7.80762 -2.46961e-27 5.41544e-11
-7.80273 -2.6652e-27 5.59841e-11
-7.79785 -2.87616e-27 5.78742e-11
-7.79297 -3.10366e-27 5.98268e-11
-7.78809 -3.349e-27 6.18437e-11
-7.7832 -3.61356e-27 6.39271e-11
-7.77832 -3.89884e-27 6.60791e-11
-7.77344 -4.20643e-27 6.83019e-11
-7.76855 -4.53807e-27 7.05978e-11
-7.76367 -4.89563e-27 7.29691e-11
-7.75879 -5.28111e-27 7.54183e-11
-7.75391 -5.69667e-27 7.79479e-11
-7.74902 -6.14464e-27 8.05604e-11
-7.74414 -6.62752e-27 8.32584e-11
-7.73926 -7.148e-27 8.60447e-11
-7.73438 -7.709e-27 8.89222e-11
-7.72949 -8.31362e-27 9.18937e-11
-7.72461 -8.96524e-27 9.49623e-11
-7.71973 -9.66747e-27 9.81309e-11
-7.71484 -1.04242e-26 1.01403e-10
-7.70996 -1.12396e-26 1.04782e-10
-7.70508 -1.21183e-26 1.0827e-10
-7.7002 -1.3065e-26 1.11872e-10
-7.69531 -1.4085e-26 1.15591e-10
-7.69043 -1.51839e-26 1.19431e-10
-7.68555 -1.63678e-26 1.23396e-10
-7.68066 -1.76431e-26 1.27489e-10
-7.67578 -1.90169e-26 1.31715e-10
-7.6709 -2.04967e-26 1.36077e-10
-7.66602 -2.20905e-26 1.40581e-10
-7.66113 -2.38072e-26 1.4523e-10
-7.65625 -2.56561e-26 1.5003e-10
-7.65137 -2.76472e-26 1.54984e-10
-7.64648 -2.97914e-26 1.60098e-10
-7.6416 -3.21005e-26 1.65377e-10
-7.63672 -3.45868e-26 1.70826e-10
-7.63184 -3.72639e-26 1.76451e-10
-7.62695 -4.01463e-26 1.82256e-10
-7.62207 -4.32496e-26 1.88248e-10
-7.61719 -4.65906e-26 1.94432e-10
-7.6123 -5.01873e-26 2.00814e-10
-7.60742 -5.40591e-26 2.07401e-10
-7.60254 -5.82267e-26 2.14199e-10
-7.59766 -6.27127e-26 2.21214e-10
-7.59277 -6.75411e-26 2.28454e-10
-7.58789 -7.27378e-26 2.35925e-10
-7.58301 -7.83305e-26 2.43635e-10
-7.57812 -8.43493e-26 2.5159e-10
-7.57324 -9.08262e-26 2.59799e-10
-7.56836 -9.77957e-26 2.6827e-10
-7.56348 -1.05295e-25 2.7701e-10
-7.55859 -1.13364e-25 2.86028e-10
-7.55371 -1.22046e-25 2.95332e-10
-7.54883 -1.31386e-25 3.04932e-10
-7.54395 -1.41434e-25 3.14837e-10
-7.53906 -1.52244e-25 3.25056e-10
-7.53418 -1.63871e-25 3.35598e-10
-7.5293 -1.76379e-25 3.46474e-10
-7.52441 -1.89832e-25 3.57693e-10
-7.51953 -2.04301e-25 3.69268e-10
-7.51465 -2.19863e-25 3.81207e-10
-7.50977 -2.36599e-25 3.93524e-10
-7.50488 -2.54596e-25 4.06228e-10
-7.5 -2.7395e-25 4.19333e-10
-7.49512 -2.9476e-25 4.3285e-10
-7.49023 -3.17137e-25 4.46792e-10
-7.48535 -3.41196e-25 4.61173e-10
-7.48047 -3.67062e-25 4.76005e-10
-7.47559 -3.94871e-25 4.91302e-10
-7.4707 -4.24766e-25 5.07078e-10
-7.46582 -4.56903e-25 5.23349e-10
-7.46094 -4.91448e-25 5.40129e-10
-7.45605 -5.28579e-25 5.57434e-10
-7.45117 -5.68489e-25 5.75279e-10
-7.44629 -6.11383e-25 5.93682e-10
-7.44141 -6.57482e-25 6.12659e-10
-7.43652 -7.07023e-25 6.32227e-10
-7.43164 -7.60261e-25 6.52404e-10
-7.42676 -8.17469e-25 6.7321e-10
-7.42188 -8.7894e-25 6.94662e-10
-7.41699 -9.44987e-25 7.16781e-10
-7.41211 -1.01595e-24 7.39587e-10
-7.40723 -1.09219e-24 7.631e-10
-7.40234 -1.17409e-24 7.87342e-10
-7.39746 -1.26208e-24 8.12334e-10
-7.39258 -1.3566e-24 8.381e-10
-7.3877 -1.45812e-24 8.64663e-10
-7.38281 -1.56717e-24 8.92046e-10
-7.37793 -1.68429e-24 9.20274e-10
-7.37305 -1.81008e-24 9.49373e-10
-7.36816 -1.94517e-24 9.79369e-10
-7.36328 -2.09024e-24 1.01029e-09
-7.3584 -2.24602e-24 1.04216e-09
-7.35352 -2.41331e-24 1.07501e-09
-7.34863 -2.59292e-24 1.10887e-09
-7.34375 -2.78577e-24 1.14377e-09
-7.33887 -2.99283e-24 1.17974e-09
-7.33398 -3.21511e-24 1.21681e-09
-7.3291 -3.45375e-24 1.25501e-09
-7.32422 -3.70992e-24 1.29439e-09
-7.31934 -3.98489e-24 1.33497e-09
-7.31445 -4.28005e-24 1.37678e-09
-7.30957 -4.59685e-24 1.41988e-09
-7.30469 -4.93686e-24 1.46429e-09
-7.2998 -5.30177e-24 1.51005e-09
-7.29492 -5.69338e-24 1.5572e-09
-7.29004 -6.11362e-24 1.60579e-09
-7.28516 -6.56458e-24 1.65585e-09
-7.28027 -7.04845e-24 1.70744e-09
-7.27539 -7.56764e-24 1.76059e-09
-7.27051 -8.12467e-24 1.81535e-09
-7.26562 -8.7223e-24 1.87176e-09
-7.26074 -9.36344e-24 1.92989e-09
-7.25586 -1.00512e-23 1.98978e-09
-7.25098 -1.0789e-23 2.05147e-09
-7.24609 -1.15804e-23 2.11502e-09
-7.24121 -1.24293e-23 2.1805e-09
-7.23633 -1.33397e-23 2.24794e-09
-7.23145 -1.43161e-23 2.31742e-09
-7.22656 -1.53633e-23 2.38899e-09
-7.22168 -1.64863e-23 2.46271e-09
-7.2168 -1.76906e-23 2.53864e-09
-7.21191 -1.89819e-23 2.61685e-09
-7.20703 -2.03665e-23 2.69741e-09
-7.20215 -2.1851e-23 2.78038e-09
-7.19727 -2.34426e-23 2.86583e-09
-7.19238 -2.5149e-23 2.95384e-09
-7.1875 -2.69783e-23 3.04449e-09
-7.18262 -2.89393e-23 3.13783e-09
-7.17773 -3.10413e-23 3.23397e-09
-7.17285 -3.32944e-23 3.33296e-09
-7.16797 -3.57094e-23 3.43491e-09
-7.16309 -3.82977e-23 3.53989e-09
-7.1582 -4.10716e-23 3.64799e-09
-7.15332 -4.40444e-23 3.75931e-09
-7.14844 -4.72301e-23 3.87392e-09
-7.14355 -5.06438e-23 3.99194e-09
-7.13867 -5.43016e-23 4.11346e-09
-7.13379 -5.82208e-23 4.23857e-09
-7.12891 -6.242e-23 4.36738e-09
-7.12402 -6.69188e-23 4.5e-09
-7.11914 -7.17384e-23 4.63654e-09
-7.11426 -7.69015e-23 4.77711e-09
-7.10938 -8.24322e-23 4.92182e-09
-7.10449 -8.83565e-23 5.07079e-09
-7.09961 -9.47021e-23 5.22415e-09
-7.09473 -1.01499e-22 5.38202e-09
-7.08984 -1.08778e-22 5.54453e-09
-7.08496 -1.16573e-22 5.71181e-09
-7.08008 -1.24921e-22 5.88399e-09
-7.0752 -1.33861e-22 6.06122e-09
-7.07031 -1.43433e-22 6.24364e-09
-7.06543 -1.53683e-22 6.43139e-09
-7.06055 -1.64657e-22 6.62464e-09
-7.05566 -1.76407e-22 6.82353e-09
-7.05078 -1.88986e-22 7.02822e-09
-7.0459 -2.02452e-22 7.23888e-09
-7.04102 -2.16868e-22 7.45567e-09
-7.03613 -2.32299e-22 7.67878e-09
-7.03125 -2.48816e-22 7.90837e-09
-7.02637 -2.66494e-22 8.14463e-09
-7.02148 -2.85416e-22 8.38776e-09
-7.0166 -3.05666e-22 8.63793e-09
-7.01172 -3.27337e-22 8.89535e-09
-7.00684 -3.50528e-22 9.16023e-09
-7.00195 -3.75344e-22 9.43277e-09
-6.99707 -4.01897e-22 9.71318e-09
-6.99219 -4.30309e-22 1.00017e-08
-6.9873 -4.60707e-22 1.02985e-08
-6.98242 -4.93229e-22 1.06039e-08
-6.97754 -5.28022e-22 1.09181e-08
-6.97266 -5.65242e-22 1.12413e-08
-6.96777 -6.05057e-22 1.15739e-08
-6.96289 -6.47646e-22 1.19159e-08
-6.95801 -6.93199e-22 1.22678e-08
-6.95312 -7.41921e-22 1.26298e-08
-6.94824 -7.94029e-22 1.30022e-08
-6.94336 -8.49757e-22 1.33852e-08
-6.93848 -9.09352e-22 1.37792e-08
-6.93359 -9.73081e-22 1.41844e-08
-6.92871 -1.04123e-21 1.46012e-08
-6.92383 -1.11409e-21 1.50299e-08
-6.91895 -1.192e-21 1.54708e-08
-6.91406 -1.27529e-21 1.59242e-08
-6.90918 -1.36434e-21 1.63906e-08
-6.9043 -1.45954e-21 1.68702e-08
-6.89941 -1.5613e-21 1.73634e-08
-6.89453 -1.67008e-21 1.78707e-08
-6.88965 -1.78636e-21 1.83923e-08
-6.88477 -1.91064e-21 1.89287e-08
-6.87988 -2.04346e-21 1.94802e-08
-6.875 -2.18542e-21 2.00474e-08
-6.87012 -2.33713e-21 2.06305e-08
-6.86523 -2.49925e-21 2.12302e-08
-6.86035 -2.67249e-21 2.18467e-08
-6.85547 -2.8576e-21 2.24806e-08
-6.85059 -3.05539e-21 2.31324e-08
-6.8457 -3.26671e-21 2.38024e-08
-6.84082 -3.49248e-21 2.44913e-08
-6.83594 -3.73367e-21 2.51996e-08
-6.83105 -3.99134e-21 2.59277e-08
-6.82617 -4.26658e-21 2.66762e-08
-6.82129 -4.56058e-21 2.74456e-08
-6.81641 -4.87461e-21 2.82366e-08
-6.81152 -5.21001e-21 2.90497e-08
-6.80664 -5.56823e-21 2.98855e-08
-6.80176 -5.95079e-21 3.07446e-08
-6.79688 -6.35934e-21 3.16276e-08
-6.79199 -6.79561e-21 3.25352e-08
-6.78711 -7.26146e-21 3.34681e-08
-6.78223 -7.75887e-21 3.44269e-08
-6.77734 -8.28997e-21 3.54123e-08
-6.77246 -8.85699e-21 3.64251e-08
-6.76758 -9.46235e-21 3.74659e-08
-6.7627 -1.01086e-20 3.85356e-08
-6.75781 -1.07985e-20 3.96348e-08
-6.75293 -1.15349e-20 4.07644e-08
-6.74805 -1.23209e-20 4.19253e-08
-6.74316 -1.31599e-20 4.31181e-08
-6.73828 -1.40553e-20 4.43439e-08
-6.7334 -1.50109e-20 4.56034e-08
-6.72852 -1.60308e-20 4.68975e-08
-6.72363 -1.71191e-20 4.82272e-08
-6.71875 -1.82805e-20 4.95935e-08
-6.71387 -1.95196e-20 5.09972e-08
-6.70898 -2.08418e-20 5.24394e-08
-6.7041 -2.22525e-20 5.39211e-08
-6.69922 -2.37576e-20 5.54434e-08
-6.69434 -2.53632e-20 5.70073e-08
-6.68945 -2.70761e-20 5.86139e-08
-6.68457 -2.89032e-20 6.02643e-08
-6.67969 -3.08522e-20 6.19597e-08
-6.6748 -3.29311e-20 6.37014e-08
-6.66992 -3.51483e-20 6.54904e-08
-6.66504 -3.7513e-20 6.7328e-08
-6.66016 -4.0035e-20 6.92156e-08
-6.65527 -4.27244e-20 7.11543e-08
-6.65039 -4.55923e-20 7.31457e-08
-6.64551 -4.86504e-20 7.51909e-08
-6.64062 -5.19112e-20 7.72916e-08
-6.63574 -5.53878e-20 7.9449e-08
-6.63086 -5.90945e-20 8.16647e-08
-6.62598 -6.30463e-20 8.39401e-08
-6.62109 -6.72591e-20 8.6277e-08
-6.61621 -7.17499e-20 8.86767e-08
-6.61133 -7.6537e-20 9.11411e-08
-6.60645 -8.16396e-20 9.36716e-08
-6.60156 -8.70782e-20 9.62702e-08
-6.59668 -9.28747e-20 9.89385e-08
-6.5918 -9.90523e-20 1.01678e-07
-6.58691 -1.05636e-19 1.04491e-07
-6.58203 -1.12651e-19 1.0738e-07
-6.57715 -1.20127e-19 1.10346e-07
-6.57227 -1.28093e-19 1.13391e-07
-6.56738 -1.36581e-19 1.16517e-07
-6.5625 -1.45624e-19 1.19726e-07
-6.55762 -1.55258e-19 1.23021e-07
-6.55273 -1.65522e-19 1.26404e-07
-6.54785 -1.76456e-19 1.29876e-07
-6.54297 -1.88104e-19 1.33441e-07
-6.53809 -2.0051e-19 1.371e-07
-6.5332 -2.13725e-19 1.40856e-07
-6.52832 -2.278e-19 1.44712e-07
-6.52344 -2.4279e-19 1.4867e-07
-6.51855 -2.58754e-19 1.52732e-07
-6.51367 -2.75755e-19 1.56902e-07
-6.50879 -2.93859e-19 1.61182e-07
-6.50391 -3.13136e-19 1.65574e-07
-6.49902 -3.33662e-19 1.70082e-07
-6.49414 -3.55517e-19 1.74709e-07
-6.48926 -3.78784e-19 1.79457e-07
-6.48438 -4.03556e-19 1.8433e-07
-6.47949 -4.29927e-19 1.8933e-07
-6.47461 -4.57999e-19 1.94462e-07
-6.46973 -4.87881e-19 1.99728e-07
-6.46484 -5.19688e-19 2.05132e-07
-6.45996 -5.53543e-19 2.10676e-07
-6.45508 -5.89574e-19 2.16366e-07
-6.4502 -6.27921e-19 2.22204e-07
-6.44531 -6.6873e-19 2.28194e-07
-6.44043 -7.12158e-19 2.3434e-07
-6.43555 -7.58369e-19 2.40646e-07
-6.43066 -8.07541e-19 2.47115e-07
-6.42578 -8.5986e-19 2.53752e-07
-6.4209 -9.15525e-19 2.60562e-07
-6.41602 -9.74747e-19 2.67548e-07
-6.41113 -1.03775e-18 2.74714e-07
-6.40625 -1.10477e-18 2.82066e-07
-6.40137 -1.17607e-18 2.89607e-07
-6.39648 -1.25191e-18 2.97344e-07
-6.3916 -1.33257e-18 3.05279e-07
-6.38672 -1.41836e-18 3.13419e-07
-6.38184 -1.50961e-18 3.21768e-07
-6.37695 -1.60664e-18 3.30332e-07
-6.37207 -1.70984e-18 3.39115e-07
-6.36719 -1.81957e-18 3.48124e-07
-6.3623 -1.93626e-18 3.57364e-07
-6.35742 -2.06033e-18 3.6684e-07
-6.35254 -2.19225e-18 3.76558e-07
-6.34766 -2.3325e-18 3.86525e-07
-6.34277 -2.4816e-18 3.96746e-07
-6.33789 -2.64011e-18 4.07227e-07
-6.33301 -2.80861e-18 4.17976e-07
-6.32812 -2.98773e-18 4.28998e-07
-6.32324 -3.17811e-18 4.403e-07
-6.31836 -3.38047e-18 4.51889e-07
-6.31348 -3.59553e-18 4.63772e-07
-6.30859 -3.8241e-18 4.75956e-07
-6.30371 -4.06701e-18 4.88449e-07
-6.29883 -4.32513e-18 5.01258e-07
-6.29395 -4.59942e-18 5.1439e-07
-6.28906 -4.89088e-18 5.27854e-07
-6.28418 -5.20055e-18 5.41657e-07
-6.2793 -5.52957e-18 5.55808e-07
-6.27441 -5.87912e-18 5.70315e-07
-6.26953 -6.25047e-18 5.85186e-07
-6.26465 -6.64496e-18 6.00431e-07
-6.25977 -7.06401e-18 6.16059e-07
-6.25488 -7.50913e-18 6.32078e-07
-6.25 -7.98192e-18 6.48499e-07
-6.24512 -8.48407e-18 6.6533e-07
-6.24023 -9.01738e-18 6.82581e-07
-6.23535 -9.58376e-18 7.00264e-07
-6.23047 -1.01852e-17 7.18387e-07
-6.22559 -1.08239e-17 7.36962e-07
-6.2207 -1.15021e-17 7.55999e-07
-6.21582 -1.22222e-17 7.75509e-07
-6.21094 -1.29868e-17 7.95503e-07
-6.20605 -1.37986e-17 8.15994e-07
-6.20117 -1.46603e-17 8.36993e-07
-6.19629 -1.55752e-17 8.58511e-07
-6.19141 -1.65464e-17 8.80562e-07
-6.18652 -1.75773e-17 9.03158e-07
-6.18164 -1.86715e-17 9.26311e-07
-6.17676 -1.98329e-17 9.50035e-07
-6.17188 -2.10655e-17 9.74344e-07
-6.16699 -2.23737e-17 9.99251e-07
-6.16211 -2.3762e-17 1.02477e-06
-6.15723 -2.52352e-17 1.05092e-06
-6.15234 -2.67985e-17 1.0777e-06
-6.14746 -2.84572e-17 1.10515e-06
-6.14258 -3.02172e-17 1.13326e-06
-6.1377 -3.20846e-17 1.16206e-06
-6.13281 -3.40657e-17 1.19157e-06
-6.12793 -3.61673e-17 1.2218e-06
-6.12305 -3.83969e-17 1.25276e-06
-6.11816 -4.07619e-17 1.28448e-06
-6.11328 -4.32705e-17 1.31697e-06
-6.1084 -4.59313e-17 1.35025e-06
-6.10352 -4.87534e-17 1.38433e-06
-6.09863 -5.17465e-17 1.41925e-06
-6.09375 -5.49207e-17 1.45501e-06
-6.08887 -5.82868e-17 1.49163e-06
-6.08398 -6.18562e-17 1.52914e-06
-6.0791 -6.56412e-17 1.56756e-06
-6.07422 -6.96544e-17 1.6069e-06
-6.06934 -7.39094e-17 1.64719e-06
-6.06445 -7.84206e-17 1.68845e-06
-6.05957 -8.32033e-17 1.73071e-06
-6.05469 -8.82733e-17 1.77397e-06
-6.0498 -9.36479e-17 1.81828e-06
-6.04492 -9.9345e-17 1.86365e-06
-6.04004 -1.05384e-16 1.9101e-06
-6.03516 -1.11784e-16 1.95767e-06
-6.03027 -1.18567e-16 2.00637e-06
-6.02539 -1.25756e-16 2.05624e-06
-6.02051 -1.33375e-16 2.1073e-06
-6.01562 -1.41448e-16 2.15957e-06
-6.01074 -1.50003e-16 2.21308e-06
-6.00586 -1.59068e-16 2.26787e-06
-6.00098 -1.68673e-16 2.32396e-06
-5.99609 -1.78848e-16 2.38138e-06
-5.99121 -1.89629e-16 2.44015e-06
-5.98633 -2.0105e-16 2.50032e-06
-5.98145 -2.13149e-16 2.56192e-06
-5.97656 -2.25965e-16 2.62497e-06
-5.97168 -2.3954e-16 2.6895e-06
-5.9668 -2.53919e-16 2.75556e-06
-5.96191 -2.69148e-16 2.82317e-06
-5.95703 -2.85276e-16 2.89237e-06
-5.95215 -3.02357e-16 2.96319e-06
-5.94727 -3.20445e-16 3.03568e-06
-5.94238 -3.39599e-16 3.10987e-06
-5.9375 -3.59881e-16 3.18579e-06
-5.93262 -3.81356e-16 3.26349e-06
-5.92773 -4.04093e-16 3.34301e-06
-5.92285 -4.28165e-16 3.42438e-06
-5.91797 -4.53649e-16 3.50765e-06
-5.91309 -4.80628e-16 3.59286e-06
-5.9082 -5.09187e-16 3.68005e-06
-5.90332 -5.39417e-16 3.76926e-06
-5.89844 -5.71414e-16 3.86055e-06
-5.89355 -6.05281e-16 3.95395e-06
-5.88867 -6.41124e-16 4.04952e-06
-5.88379 -6.79057e-16 4.1473e-06
-5.87891 -7.192e-16 4.24733e-06
-5.87402 -7.61681e-16 4.34968e-06
-5.86914 -8.06632e-16 4.45439e-06
-5.86426 -8.54195e-16 4.56151e-06
-5.85938 -9.04519e-16 4.67109e-06
-5.85449 -9.57763e-16 4.78319e-06
-5.84961 -1.01409e-15 4.89786e-06
-5.84473 -1.07368e-15 5.01517e-06
-5.83984 -1.13672e-15 5.13516e-06
-5.83496 -1.2034e-15 5.2579e-06
-5.83008 -1.27394e-15 5.38344e-06
-5.8252 -1.34854e-15 5.51185e-06
-5.82031 -1.42744e-15 5.64318e-06
-5.81543 -1.51089e-15 5.77751e-06
-5.81055 -1.59914e-15 5.9149e-06
-5.80566 -1.69247e-15 6.0554e-06
-5.80078 -1.79115e-15 6.1991e-06
-5.7959 -1.8955e-15 6.34606e-06
-5.79102 -2.00584e-15 6.49634e-06
-5.78613 -2.12249e-15 6.65003e-06
-5.78125 -2.24582e-15 6.80719e-06
-5.77637 -2.37621e-15 6.96789e-06
-5.77148 -2.51404e-15 7.13222e-06
-5.7666 -2.65974e-15 7.30026e-06
-5.76172 -2.81376e-15 7.47207e-06
-5.75684 -2.97655e-15 7.64774e-06
-5.75195 -3.1486e-15 7.82736e-06
-5.74707 -3.33045e-15 8.01101e-06
-5.74219 -3.52262e-15 8.19877e-06
-5.7373 -3.72571e-15 8.39072e-06
-5.73242 -3.94032e-15 8.58697e-06
-5.72754 -4.1671e-15 8.7876e-06
-5.72266 -4.40671e-15 8.99271e-06
-5.71777 -4.65988e-15 9.20238e-06
-5.71289 -4.92736e-15 9.41671e-06
-5.70801 -5.20995e-15 9.63581e-06
-5.70312 -5.50848e-15 9.85977e-06
-5.69824 -5.82384e-15 1.00887e-05
-5.69336 -6.15696e-15 1.03227e-05
-5.68848 -6.50882e-15 1.05619e-05
-5.68359 -6.88046e-15 1.08063e-05
-5.67871 -7.27298e-15 1.10561e-05
-5.67383 -7.68752e-15 1.13115e-05
-5.66895 -8.1253e-15 1.15725e-05
-5.66406 -8.5876e-15 1.18392e-05
-5.65918 -9.07578e-15 1.21118e-05
-5.6543 -9.59124e-15 1.23903e-05
-5.64941 -1.01355e-14 1.2675e-05
-5.64453 -1.07101e-14 1.29659e-05
-5.63965 -1.13168e-14 1.32631e-05
-5.63477 -1.19573e-14 1.35668e-05
-5.62988 -1.26334e-14 1.38772e-05
-5.625 -1.33471e-14 1.41943e-05
-5.62012 -1.41004e-14 1.45183e-05
-5.61523 -1.48956e-14 1.48494e-05
-5.61035 -1.57349e-14 1.51877e-05
-5.60547 -1.66206e-14 1.55333e-05
-5.60059 -1.75554e-14 1.58863e-05
-5.5957 -1.85418e-14 1.6247e-05
-5.59082 -1.95828e-14 1.66156e-05
-5.58594 -2.06812e-14 1.6992e-05
-5.58105 -2.18402e-14 1.73766e-05
-5.57617 -2.3063e-14 1.77694e-05
-5.57129 -2.43532e-14 1.81707e-05
-5.56641 -2.57142e-14 1.85807e-05
-5.56152 -2.71501e-14 1.89994e-05
-5.55664 -2.86648e-14 1.94271e-05
-5.55176 -3.02625e-14 1.98639e-05
-5.54688 -3.19477e-14 2.03101e-05
-5.54199 -3.37252e-14 2.07658e-05
-5.53711 -3.55999e-14 2.12312e-05
-5.53223 -3.7577e-14 2.17066e-05
-5.52734 -3.9662e-14 2.2192e-05
-5.52246 -4.18608e-14 2.26878e-05
-5.51758 -4.41792e-14 2.31941e-05
-5.5127 -4.66239e-14 2.37111e-05
-5.50781 -4.92015e-14 2.42391e-05
-5.50293 -5.19192e-14 2.47783e-05
-5.49805 -5.47843e-14 2.53288e-05
-5.49316 -5.78048e-14 2.58909e-05
-5.48828 -6.09889e-14 2.64649e-05
-5.4834 -6.43454e-14 2.7051e-05
-5.47852 -6.78833e-14 2.76494e-05
-5.47363 -7.16123e-14 2.82603e-05
-5.46875 -7.55426e-14 2.88841e-05
-5.46387 -7.96848e-14 2.95209e-05
-5.45898 -8.40501e-14 3.01711e-05
-5.4541 -8.86503e-14 3.08348e-05
-5.44922 -9.34979e-14 3.15124e-05
-5.44434 -9.86058e-14 3.22041e-05
-5.43945 -1.03988e-13 3.29102e-05
-5.43457 -1.09658e-13 3.3631e-05
-5.42969 -1.15633e-13 3.43667e-05
-5.4248 -1.21926e-13 3.51177e-05
-5.41992 -1.28557e-13 3.58843e-05
-5.41504 -1.35541e-13 3.66667e-05
-5.41016 -1.42898e-13 3.74653e-05
-5.40527 -1.50647e-13 3.82804e-05
-5.40039 -1.58809e-13 3.91123e-05
-5.39551 -1.67406e-13 3.99613e-05
-5.39062 -1.76458e-13 4.08277e-05
-5.38574 -1.85992e-13 4.17119e-05
-5.38086 -1.96032e-13 4.26143e-05
-5.37598 -2.06603e-13 4.35352e-05
-5.37109 -2.17734e-13 4.44749e-05
-5.36621 -2.29454e-13 4.54338e-05
-5.36133 -2.41794e-13 4.64122e-05
-5.35645 -2.54784e-13 4.74106e-05
-5.35156 -2.6846e-13 4.84294e-05
-5.34668 -2.82857e-13 4.94688e-05
-5.3418 -2.98011e-13 5.05294e-05
-5.33691 -3.13962e-13 5.16114e-05
-5.33203 -3.30751e-13 5.27154e-05
-5.32715 -3.48422e-13 5.38417e-05
-5.32227 -3.67018e-13 5.49907e-05
-5.31738 -3.8659e-13 5.6163e-05
-5.3125 -4.07185e-13 5.73588e-05
-5.30762 -4.28857e-13 5.85787e-05
-5.30273 -4.51661e-13 5.98232e-05
-5.29785 -4.75655e-13 6.10926e-05
-5.29297 -5.00899e-13 6.23875e-05
-5.28809 -5.27459e-13 6.37083e-05
-5.2832 -5.554e-13 6.50555e-05
-5.27832 -5.84793e-13 6.64296e-05
-5.27344 -6.15713e-13 6.78311e-05
-5.26855 -6.48236e-13 6.92605e-05
-5.26367 -6.82445e-13 7.07184e-05
-5.25879 -7.18425e-13 7.22052e-05
-5.25391 -7.56266e-13 7.37216e-05
-5.24902 -7.96062e-13 7.5268e-05
-5.24414 -8.37912e-13 7.6845e-05
-5.23926 -8.8192e-13 7.84531e-05
-5.23438 -9.28195e-13 8.0093e-05
-5.22949 -9.76852e-13 8.17653e-05
-5.22461 -1.02801e-12 8.34704e-05
-5.21973 -1.0818e-12 8.52091e-05
-5.21484 -1.13834e-12 8.6982e-05
-5.20996 -1.19779e-12 8.87896e-05
-5.20508 -1.26028e-12 9.06326e-05
-5.2002 -1.32596e-12 9.25116e-05
-5.19531 -1.395e-12 9.44274e-05
-5.19043 -1.46757e-12 9.63805e-05
-5.18555 -1.54384e-12 9.83717e-05
-5.18066 -1.62399e-12 0.000100402
-5.17578 -1.70823e-12 0.000102471
-5.1709 -1.79675e-12 0.000104581
-5.16602 -1.88976e-12 0.000106731
-5.16113 -1.9875e-12 0.000108923
-5.15625 -2.09019e-12 0.000111157
-5.15137 -2.19808e-12 0.000113435
-5.14648 -2.31143e-12 0.000115756
-5.1416 -2.43051e-12 0.000118123
-5.13672 -2.5556e-12 0.000120534
-5.13184 -2.68701e-12 0.000122992
-5.12695 -2.82503e-12 0.000125497
-5.12207 -2.97001e-12 0.00012805
-5.11719 -3.12227e-12 0.000130652
-5.1123 -3.28218e-12 0.000133304
-5.10742 -3.45012e-12 0.000136006
-5.10254 -3.62648e-12 0.000138759
-5.09766 -3.81168e-12 0.000141565
-5.09277 -4.00614e-12 0.000144425
-5.08789 -4.21031e-12 0.000147338
-5.08301 -4.42469e-12 0.000150307
-5.07812 -4.64976e-12 0.000153332
-5.07324 -4.88604e-12 0.000156414
-5.06836 -5.13408e-12 0.000159554
-5.06348 -5.39446e-12 0.000162753
-5.05859 -5.66778e-12 0.000166013
-5.05371 -5.95466e-12 0.000169333
-5.04883 -6.25576e-12 0.000172716
-5.04395 -6.57178e-12 0.000176163
-5.03906 -6.90342e-12 0.000179674
-5.03418 -7.25146e-12 0.00018325
-5.0293 -7.61669e-12 0.000186893
-5.02441 -7.99992e-12 0.000190604
-5.01953 -8.40204e-12 0.000194385
-5.01465 -8.82395e-12 0.000198235
-5.00977 -9.2666e-12 0.000202157
-5.00488 -9.731e-12 0.000206152
-5 -1.02182e-11 0.00021022
-4.99512 -1.07292e-11 0.000214364
-4.99023 -1.12653e-11 0.000218584
-4.98535 -1.18276e-11 0.000222882
-4.98047 -1.24174e-11 0.000227259
-4.97559 -1.3036e-11 0.000231716
-4.9707 -1.36847e-11 0.000236255
-4.96582 -1.4365e-11 0.000240878
-4.96094 -1.50785e-11 0.000245585
-4.95605 -1.58266e-11 0.000250378
-4.95117 -1.6611e-11 0.000255258
-4.94629 -1.74335e-11 0.000260227
-4.94141 -1.82958e-11 0.000265287
-4.93652 -1.91999e-11 0.000270439
-4.93164 -2.01477e-11 0.000275684
-4.92676 -2.11412e-11 0.000281024
-4.92188 -2.21827e-11 0.000286461
-4.91699 -2.32744e-11 0.000291996
-4.91211 -2.44187e-11 0.000297631
-4.90723 -2.5618e-11 0.000303368
-4.90234 -2.68749e-11 0.000309207
-4.89746 -2.81922e-11 0.000315152
-4.89258 -2.95726e-11 0.000321203
-4.8877 -3.10191e-11 0.000327362
-4.88281 -3.25348e-11 0.000333632
-4.87793 -3.4123e-11 0.000340014
-4.87305 -3.57869e-11 0.000346509
-4.86816 -3.75302e-11 0.00035312
-4.86328 -3.93566e-11 0.000359849
-4.8584 -4.12699e-11 0.000366697
-4.85352 -4.32741e-11 0.000373666
-4.84863 -4.53735e-11 0.000380759
-4.84375 -4.75725e-11 0.000387978
-4.83887 -4.98756e-11 0.000395323
-4.83398 -5.22878e-11 0.000402799
-4.8291 -5.4814e-11 0.000410405
-4.82422 -5.74596e-11 0.000418146
-4.81934 -6.02299e-11 0.000426022
-4.81445 -6.31308e-11 0.000434036
-4.80957 -6.61683e-11 0.000442191
-4.80469 -6.93486e-11 0.000450488
-4.7998 -7.26783e-11 0.00045893
-4.79492 -7.61643e-11 0.000467518
-4.79004 -7.98136e-11 0.000476257
-4.78516 -8.36338e-11 0.000485146
-4.78027 -8.76327e-11 0.000494191
-4.77539 -9.18184e-11 0.000503391
-4.77051 -9.61994e-11 0.000512751
-4.76562 -1.00785e-10 0.000522272
-4.76074 -1.05584e-10 0.000531958
-4.75586 -1.10606e-10 0.00054181
-4.75098 -1.15861e-10 0.000551831
-4.74609 -1.2136e-10 0.000562025
-4.74121 -1.27114e-10 0.000572393
-4.73633 -1.33135e-10 0.000582938
-4.73145 -1.39434e-10 0.000593664
-4.72656 -1.46025e-10 0.000604572
-4.72168 -1.52919e-10 0.000615666
-4.7168 -1.60132e-10 0.000626949
-4.71191 -1.67676e-10 0.000638423
-4.70703 -1.75568e-10 0.000650092
-4.70215 -1.83822e-10 0.000661959
-4.69727 -1.92455e-10 0.000674026
-4.69238 -2.01484e-10 0.000686296
-4.6875 -2.10927e-10 0.000698773
-4.68262 -2.20802e-10 0.000711461
-4.67773 -2.31127e-10 0.000724361
-4.67285 -2.41925e-10 0.000737477
-4.66797 -2.53214e-10 0.000750814
-4.66309 -2.65018e-10 0.000764373
-4.6582 -2.77359e-10 0.000778158
-4.65332 -2.9026e-10 0.000792173
-4.64844 -3.03748e-10 0.000806422
-4.64355 -3.17846e-10 0.000820907
-4.63867 -3.32584e-10 0.000835632
-4.63379 -3.47988e-10 0.000850601
-4.62891 -3.64088e-10 0.000865818
-4.62402 -3.80915e-10 0.000881286
-4.61914 -3.985e-10 0.000897008
-4.61426 -4.16878e-10 0.00091299
-4.60938 -4.36082e-10 0.000929234
-4.60449 -4.56149e-10 0.000945745
-4.59961 -4.77117e-10 0.000962526
-4.59473 -4.99025e-10 0.000979581
-4.58984 -5.21914e-10 0.000996915
-4.58496 -5.45827e-10 0.00101453
-4.58008 -5.70808e-10 0.00103243
-4.5752 -5.96904e-10 0.00105063
-4.57031 -6.24163e-10 0.00106912
-4.56543 -6.52636e-10 0.00108791
-4.56055 -6.82376e-10 0.001107
-4.55566 -7.13436e-10 0.0011264
-4.55078 -7.45875e-10 0.00114611
-4.5459 -7.79752e-10 0.00116614
-4.54102 -8.15128e-10 0.0011865
-4.53613 -8.52069e-10 0.00120717
-4.53125 -8.90641e-10 0.00122818
-4.52637 -9.30915e-10 0.00124953
-4.52148 -9.72964e-10 0.00127122
-4.5166 -1.01686e-09 0.00129325
-4.51172 -1.06269e-09 0.00131563
-4.50684 -1.11054e-09 0.00133837
-4.50195 -1.16048e-09 0.00136147
-4.49707 -1.21261e-09 0.00138493
-4.49219 -1.26702e-09 0.00140876
-4.4873 -1.3238e-09 0.00143297
-4.48242 -1.38307e-09 0.00145757
-4.47754 -1.44492e-09 0.00148255
-4.47266 -1.50947e-09 0.00150792
-4.46777 -1.57683e-09 0.00153368
-4.46289 -1.64711e-09 0.00155986
-4.45801 -1.72044e-09 0.00158644
-4.45312 -1.79695e-09 0.00161343
-4.44824 -1.87677e-09 0.00164085
-4.44336 -1.96005e-09 0.00166869
-4.43848 -2.04693e-09 0.00169696
-4.43359 -2.13755e-09 0.00172567
-4.42871 -2.23208e-09 0.00175483
-4.42383 -2.33067e-09 0.00178443
-4.41895 -2.43351e-09 0.00181449
-4.41406 -2.54077e-09 0.00184502
-4.40918 -2.65262e-09 0.00187601
-4.4043 -2.76927e-09 0.00190748
-4.39941 -2.8909e-09 0.00193942
-4.39453 -3.01774e-09 0.00197186
-4.38965 -3.14999e-09 0.00200479
-4.38477 -3.28788e-09 0.00203823
-4.37988 -3.43164e-09 0.00207217
-4.375 -3.58152e-09 0.00210662
-4.37012 -3.73777e-09 0.0021416
-4.36523 -3.90064e-09 0.00217711
-4.36035 -4.07042e-09 0.00221315
-4.35547 -4.24739e-09 0.00224974
-4.35059 -4.43184e-09 0.00228688
-4.3457 -4.62408e-09 0.00232457
-4.34082 -4.82443e-09 0.00236283
-4.33594 -5.03322e-09 0.00240166
-4.33105 -5.25079e-09 0.00244107
-4.32617 -5.47751e-09 0.00248107
-4.32129 -5.71374e-09 0.00252166
-4.31641 -5.95988e-09 0.00256286
-4.31152 -6.21632e-09 0.00260467
-4.30664 -6.48349e-09 0.0026471
-4.30176 -6.76182e-09 0.00269015
-4.29688 -7.05177e-09 0.00273384
-4.29199 -7.35379e-09 0.00277817
-4.28711 -7.66839e-09 0.00282316
-4.28223 -7.99606e-09 0.0028688
-4.27734 -8.33733e-09 0.00291511
-4.27246 -8.69276e-09 0.0029621
-4.26758 -9.06291e-09 0.00300978
-4.2627 -9.44836e-09 0.00305815
-4.25781 -9.84975e-09 0.00310722
-4.25293 -1.02677e-08 0.003157
-4.24805 -1.07029e-08 0.00320751
-4.24316 -1.11559e-08 0.00325875
-4.23828 -1.16276e-08 0.00331072
-4.2334 -1.21187e-08 0.00336345
-4.22852 -1.26299e-08 0.00341693
-4.22363 -1.31621e-08 0.00347118
-4.21875 -1.3716e-08 0.00352621
-4.21387 -1.42925e-08 0.00358203
-4.20898 -1.48926e-08 0.00363864
-4.2041 -1.55171e-08 0.00369606
-4.19922 -1.6167e-08 0.00375429
-4.19434 -1.68434e-08 0.00381335
-4.18945 -1.75472e-08 0.00387325
-4.18457 -1.82796e-08 0.003934
-4.17969 -1.90416e-08 0.0039956
-4.1748 -1.98344e-08 0.00405807
-4.16992 -2.06593e-08 0.00412142
-4.16504 -2.15174e-08 0.00418566
-4.16016 -2.24101e-08 0.00425079
-4.15527 -2.33388e-08 0.00431684
-4.15039 -2.43047e-08 0.00438381
-4.14551 -2.53095e-08 0.00445172
-4.14062 -2.63545e-08 0.00452056
-4.13574 -2.74413e-08 0.00459037
-4.13086 -2.85716e-08 0.00466114
-4.12598 -2.97471e-08 0.00473288
-4.12109 -3.09694e-08 0.00480562
-4.11621 -3.22404e-08 0.00487936
-4.11133 -3.3562e-08 0.00495411
-4.10645 -3.49361e-08 0.00502989
-4.10156 -3.63647e-08 0.00510671
-4.09668 -3.78499e-08 0.00518457
-4.0918 -3.93939e-08 0.0052635
-4.08691 -4.0999e-08 0.0053435
-4.08203 -4.26673e-08 0.00542458
-4.07715 -4.44015e-08 0.00550677
-4.07227 -4.6204e-08 0.00559007
-4.06738 -4.80773e-08 0.00567449
-4.0625 -5.00242e-08 0.00576005
-4.05762 -5.20474e-08 0.00584676
-4.05273 -5.415e-08 0.00593464
-4.04785 -5.63347e-08 0.00602369
-4.04297 -5.86048e-08 0.00611393
-4.03809 -6.09635e-08 0.00620538
-4.0332 -6.34141e-08 0.00629804
-4.02832 -6.596e-08 0.00639194
-4.02344 -6.86049e-08 0.00648708
-4.01855 -7.13524e-08 0.00658348
-4.01367 -7.42065e-08 0.00668115
-4.00879 -7.7171e-08 0.00678011
-4.00391 -8.02501e-08 0.00688038
-3.99902 -8.34481e-08 0.00698195
-3.99414 -8.67694e-08 0.00708486
-3.98926 -9.02186e-08 0.00718912
-3.98438 -9.38004e-08 0.00729473
-3.97949 -9.75198e-08 0.00740172
-3.97461 -1.01382e-07 0.0075101
-3.96973 -1.05392e-07 0.00761989
-3.96484 -1.09555e-07 0.00773109
-3.95996 -1.13877e-07 0.00784374
-3.95508 -1.18365e-07 0.00795783
-3.9502 -1.23023e-07 0.00807339
-3.94531 -1.27858e-07 0.00819043
-3.94043 -1.32877e-07 0.00830898
-3.93555 -1.38087e-07 0.00842903
-3.93066 -1.43494e-07 0.00855062
-3.92578 -1.49106e-07 0.00867375
-3.9209 -1.54929e-07 0.00879845
-3.91602 -1.60973e-07 0.00892473
-3.91113 -1.67244e-07 0.00905261
-3.90625 -1.73751e-07 0.00918209
-3.90137 -1.80503e-07 0.00931321
-3.89648 -1.87508e-07 0.00944598
-3.8916 -1.94776e-07 0.00958041
-3.88672 -2.02316e-07 0.00971652
-3.88184 -2.10138e-07 0.00985433
-3.87695 -2.18251e-07 0.00999385
-3.87207 -2.26668e-07 0.0101351
-3.86719 -2.35397e-07 0.0102781
-3.8623 -2.44451e-07 0.0104229
-3.85742 -2.53841e-07 0.0105695
-3.85254 -2.6358e-07 0.0107178
-3.84766 -2.73679e-07 0.010868
-3.84277 -2.84151e-07 0.0110201
-3.83789 -2.9501e-07 0.011174
-3.83301 -3.06269e-07 0.0113298
-3.82812 -3.17943e-07 0.0114874
-3.82324 -3.30046e-07 0.011647
-3.81836 -3.42594e-07 0.0118086
-3.81348 -3.55601e-07 0.011972
-3.80859 -3.69085e-07 0.0121375
-3.80371 -3.83062e-07 0.012305
-3.79883 -3.97549e-07 0.0124744
-3.79395 -4.12564e-07 0.0126459
-3.78906 -4.28126e-07 0.0128195
-3.78418 -4.44254e-07 0.0129951
-3.7793 -4.60968e-07 0.0131728
-3.77441 -4.78287e-07 0.0133526
-3.76953 -4.96234e-07 0.0135346
-3.76465 -5.14829e-07 0.0137187
-3.75977 -5.34096e-07 0.013905
-3.75488 -5.54057e-07 0.0140935
-3.75 -5.74737e-07 0.0142841
-3.74512 -5.96161e-07 0.0144771
-3.74023 -6.18353e-07 0.0146722
-3.73535 -6.41341e-07 0.0148697
-3.73047 -6.65152e-07 0.0150695
-3.72559 -6.89814e-07 0.0152715
-3.7207 -7.15357e-07 0.015476
-3.71582 -7.41809e-07 0.0156827
-3.71094 -7.69204e-07 0.0158919
-3.70605 -7.97572e-07 0.0161035
-3.70117 -8.26946e-07 0.0163175
-3.69629 -8.57362e-07 0.0165339
-3.69141 -8.88854e-07 0.0167528
-3.68652 -9.21459e-07 0.0169742
-3.68164 -9.55214e-07 0.0171982
-3.67676 -9.90158e-07 0.0174246
-3.67188 -1.02633e-06 0.0176536
-3.66699 -1.06378e-06 0.0178853
-3.66211 -1.10254e-06 0.0181195
-3.65723 -1.14265e-06 0.0183563
-3.65234 -1.18417e-06 0.0185958
-3.64746 -1.22714e-06 0.018838
-3.64258 -1.27161e-06 0.0190829
-3.6377 -1.31762e-06 0.0193305
-3.63281 -1.36524e-06 0.0195808
-3.62793 -1.41451e-06 0.0198339
-3.62305 -1.46549e-06 0.0200898
-3.61816 -1.51823e-06 0.0203485
-3.61328 -1.5728e-06 0.0206101
-3.6084 -1.62925e-06 0.0208745
-3.60352 -1.68764e-06 0.0211418
-3.59863 -1.74805e-06 0.0214121
-3.59375 -1.81053e-06 0.0216852
-3.58887 -1.87515e-06 0.0219614
-3.58398 -1.94199e-06 0.0222405
-3.5791 -2.01112e-06 0.0225226
-3.57422 -2.0826e-06 0.0228077
-3.56934 -2.15653e-06 0.023096
-3.56445 -2.23297e-06 0.0233873
-3.55957 -2.31201e-06 0.0236817
-3.55469 -2.39373e-06 0.0239792
-3.5498 -2.47823e-06 0.0242799
-3.54492 -2.56559e-06 0.0245838
-3.54004 -2.65589e-06 0.0248909
-3.53516 -2.74925e-06 0.0252012
-3.53027 -2.84575e-06 0.0255148
-3.52539 -2.9455e-06 0.0258317
-3.52051 -3.0486e-06 0.0261519
-3.51562 -3.15516e-06 0.0264754
-3.51074 -3.26528e-06 0.0268023
-3.50586 -3.37909e-06 0.0271326
-3.50098 -3.4967e-06 0.0274663
-3.49609 -3.61823e-06 0.0278034
-3.49121 -3.74381e-06 0.028144
-3.48633 -3.87356e-06 0.0284881
-3.48145 -4.00761e-06 0.0288358
-3.47656 -4.14611e-06 0.0291869
-3.47168 -4.28919e-06 0.0295417
-3.4668 -4.43699e-06 0.0299
-3.46191 -4.58967e-06 0.030262
-3.45703 -4.74738e-06 0.0306276
-3.45215 -4.91027e-06 0.0309969
-3.44727 -5.07851e-06 0.0313699
-3.44238 -5.25226e-06 0.0317466
-3.4375 -5.4317e-06 0.0321271
-3.43262 -5.617e-06 0.0325114
-3.42773 -5.80834e-06 0.0328994
-3.42285 -6.00592e-06 0.0332914
-3.41797 -6.20992e-06 0.0336871
-3.41309 -6.42054e-06 0.0340868
-3.4082 -6.63799e-06 0.0344904
-3.40332 -6.86248e-06 0.034898
-3.39844 -7.09422e-06 0.0353095
-3.39355 -7.33344e-06 0.035725
-3.38867 -7.58036e-06 0.0361446
-3.38379 -7.83522e-06 0.0365682
-3.37891 -8.09827e-06 0.0369959
-3.37402 -8.36975e-06 0.0374277
-3.36914 -8.64991e-06 0.0378636
-3.36426 -8.93903e-06 0.0383037
-3.35938 -9.23737e-06 0.038748
-3.35449 -9.54521e-06 0.0391965
-3.34961 -9.86285e-06 0.0396493
-3.34473 -1.01906e-05 0.0401063
-3.33984 -1.05287e-05 0.0405676
-3.33496 -1.08775e-05 0.0410333
-3.33008 -1.12373e-05 0.0415033
-3.3252 -1.16085e-05 0.0419777
-3.32031 -1.19913e-05 0.0424565
-3.31543 -1.23862e-05 0.0429397
-3.31055 -1.27935e-05 0.0434275
-3.30566 -1.32136e-05 0.0439197
-3.30078 -1.36467e-05 0.0444164
-3.2959 -1.40935e-05 0.0449176
-3.29102 -1.45541e-05 0.0454235
-3.28613 -1.50291e-05 0.0459339
-3.28125 -1.55189e-05 0.046449
-3.27637 -1.60238e-05 0.0469687
-3.27148 -1.65444e-05 0.0474932
-3.2666 -1.70811e-05 0.0480223
-3.26172 -1.76343e-05 0.0485562
-3.25684 -1.82047e-05 0.0490948
-3.25195 -1.87925e-05 0.0496382
-3.24707 -1.93984e-05 0.0501864
-3.24219 -2.00229e-05 0.0507395
-3.2373 -2.06665e-05 0.0512975
-3.23242 -2.13298e-05 0.0518603
-3.22754 -2.20134e-05 0.0524281
-3.22266 -2.27177e-05 0.0530008
-3.21777 -2.34435e-05 0.0535786
-3.21289 -2.41913e-05 0.0541613
-3.20801 -2.49617e-05 0.054749
-3.20312 -2.57555e-05 0.0553418
-3.19824 -2.65732e-05 0.0559397
-3.19336 -2.74156e-05 0.0565427
-3.18848 -2.82834e-05 0.0571509
-3.18359 -2.91772e-05 0.0577642
-3.17871 -3.00979e-05 0.0583827
-3.17383 -3.10461e-05 0.0590064
-3.16895 -3.20226e-05 0.0596354
-3.16406 -3.30283e-05 0.0602696
-3.15918 -3.4064e-05 0.0609091
-3.1543 -3.51305e-05 0.061554
-3.14941 -3.62286e-05 0.0622041
-3.14453 -3.73593e-05 0.0628597
-3.13965 -3.85234e-05 0.0635206
-3.13477 -3.97219e-05 0.064187
-3.12988 -4.09557e-05 0.0648588
-3.125 -4.22259e-05 0.0655361
-3.12012 -4.35333e-05 0.0662189
-3.11523 -4.48791e-05 0.0669071
-3.11035 -4.62643e-05 0.067601
-3.10547 -4.769e-05 0.0683004
-3.10059 -4.91573e-05 0.0690054
-3.0957 -5.06673e-05 0.069716
-3.09082 -5.22211e-05 0.0704322
-3.08594 -5.38201e-05 0.0711541
-3.08105 -5.54654e-05 0.0718817
-3.07617 -5.71583e-05 0.072615
-3.07129 -5.89e-05 0.0733541
-3.06641 -6.06919e-05 0.0740989
-3.06152 -6.25353e-05 0.0748494
-3.05664 -6.44317e-05 0.0756058
-3.05176 -6.63824e-05 0.076368
-3.04688 -6.83889e-05 0.0771361
-3.04199 -7.04527e-05 0.07791
-3.03711 -7.25753e-05 0.0786898
-3.03223 -7.47583e-05 0.0794755
-3.02734 -7.70032e-05 0.0802671
-3.02246 -7.93119e-05 0.0810647
-3.01758 -8.16858e-05 0.0818683
-3.0127 -8.41268e-05 0.0826778
-3.00781 -8.66365e-05 0.0834934
-3.00293 -8.92169e-05 0.084315
-2.99805 -9.18698e-05 0.0851427
-2.99316 -9.45971e-05 0.0859765
-2.98828 -9.74007e-05 0.0868163
-2.9834 -0.000100283 0.0876623
-2.97852 -0.000103245 0.0885143
-2.97363 -0.000106289 0.0893726
-2.96875 -0.000109419 0.090237
-2.96387 -0.000112635 0.0911076
-2.95898 -0.00011594 0.0919844
-2.9541 -0.000119336 0.0928675
-2.94922 -0.000122826 0.0937568
-2.94434 -0.000126412 0.0946523
-2.93945 -0.000130096 0.0955541
-2.93457 -0.000133881 0.0964622
-2.92969 -0.00013777 0.0973767
-2.9248 -0.000141766 0.0982974
-2.91992 -0.00014587 0.0992245
-2.91504 -0.000150085 0.100158
-2.91016 -0.000154416 0.101098
-2.90527 -0.000158863 0.102044
-2.90039 -0.000163431 0.102997
-2.89551 -0.000168122 0.103956
-2.89062 -0.00017294 0.104921
-2.88574 -0.000177887 0.105893
-2.88086 -0.000182967 0.106871
-2.87598 -0.000188183 0.107856
-2.87109 -0.000193539 0.108847
-2.86621 -0.000199037 0.109845
-2.86133 -0.000204682 0.11085
-2.85645 -0.000210477 0.11186
-2.85156 -0.000216426 0.112878
-2.84668 -0.000222532 0.113902
-2.8418 -0.0002288 0.114932
-2.83691 -0.000235233 0.115969
-2.83203 -0.000241835 0.117013
-2.82715 -0.000248611 0.118063
-2.82227 -0.000255564 0.11912
-2.81738 -0.0002627 0.120183
-2.8125 -0.000270021 0.121253
-2.80762 -0.000277534 0.122329
-2.80273 -0.000285242 0.123413
-2.79785 -0.00029315 0.124502
-2.79297 -0.000301263 0.125599
-2.78809 -0.000309586 0.126702
-2.7832 -0.000318123 0.127812
-2.77832 -0.00032688 0.128928
-2.77344 -0.000335863 0.130051
-2.76855 -0.000345075 0.131181
-2.76367 -0.000354524 0.132317
-2.75879 -0.000364214 0.13346
-2.75391 -0.00037415 0.13461
-2.74902 -0.00038434 0.135766
-2.74414 -0.000394788 0.136929
-2.73926 -0.000405501 0.138099
-2.73438 -0.000416485 0.139275
-2.72949 -0.000427746 0.140458
-2.72461 -0.000439291 0.141648
-2.71973 -0.000451125 0.142844
-2.71484 -0.000463257 0.144047
-2.70996 -0.000475691 0.145257
-2.70508 -0.000488437 0.146474
-2.7002 -0.0005015 0.147697
-2.69531 -0.000514887 0.148926
-2.69043 -0.000528607 0.150163
-2.68555 -0.000542667 0.151406
-2.68066 -0.000557074 0.152656
-2.67578 -0.000571836 0.153912
-2.6709 -0.000586962 0.155175
-2.66602 -0.000602458 0.156445
-2.66113 -0.000618335 0.157721
-2.65625 -0.000634599 0.159004
-2.65137 -0.000651261 0.160294
-2.64648 -0.000668327 0.16159
-2.6416 -0.000685809 0.162893
-2.63672 -0.000703714 0.164202
-2.63184 -0.000722052 0.165518
-2.62695 -0.000740833 0.166841
-2.62207 -0.000760066 0.16817
-2.61719 -0.000779761 0.169505
-2.6123 -0.000799928 0.170848
-2.60742 -0.000820578 0.172196
-2.60254 -0.000841721 0.173552
-2.59766 -0.000863367 0.174913
-2.59277 -0.000885528 0.176282
-2.58789 -0.000908214 0.177656
-2.58301 -0.000931437 0.179038
-2.57812 -0.000955208 0.180425
-2.57324 -0.000979539 0.181819
-2.56836 -0.00100444 0.18322
-2.56348 -0.00102993 0.184627
-2.55859 -0.00105601 0.18604
-2.55371 -0.00108271 0.18746
-2.54883 -0.00111002 0.188886
-2.54395 -0.00113797 0.190318
-2.53906 -0.00116657 0.191757
-2.53418 -0.00119582 0.193202
-2.5293 -0.00122576 0.194653
-2.52441 -0.00125638 0.19611
-2.51953 -0.00128771 0.197574
-2.51465 -0.00131975 0.199044
-2.50977 -0.00135253 0.20052
-2.50488 -0.00138606 0.202002
-2.5 -0.00142035 0.20349
-2.49512 -0.00145542 0.204984
-2.49023 -0.00149128 0.206485
-2.48535 -0.00152795 0.207991
-2.48047 -0.00156546 0.209504
-2.47559 -0.0016038 0.211022
-2.4707 -0.00164301 0.212547
-2.46582 -0.00168309 0.214077
-2.46094 -0.00172407 0.215613
-2.45605 -0.00176597 0.217155
-2.45117 -0.00180879 0.218703
-2.44629 -0.00185257 0.220257
-2.44141 -0.00189731 0.221816
-2.43652 -0.00194304 0.223382
-2.43164 -0.00198978 0.224953
-2.42676 -0.00203755 0.226529
-2.42188 -0.00208637 0.228112
-2.41699 -0.00213625 0.229699
-2.41211 -0.00218722 0.231293
-2.40723 -0.0022393 0.232892
-2.40234 -0.00229251 0.234496
-2.39746 -0.00234687 0.236106
-2.39258 -0.00240241 0.237722
-2.3877 -0.00245914 0.239342
-2.38281 -0.0025171 0.240968
-2.37793 -0.0025763 0.2426
-2.37305 -0.00263676 0.244236
-2.36816 -0.00269851 0.245878
-2.36328 -0.00276158 0.247525
-2.3584 -0.00282599 0.249177
-2.35352 -0.00289176 0.250834
-2.34863 -0.00295893 0.252496
-2.34375 -0.0030275 0.254164
-2.33887 -0.00309752 0.255836
-2.33398 -0.00316901 0.257513
-2.3291 -0.00324199 0.259195
-2.32422 -0.0033165 0.260881
-2.31934 -0.00339255 0.262573
-2.31445 -0.00347019 0.264269
-2.30957 -0.00354943 0.26597
-2.30469 -0.00363031 0.267675
-2.2998 -0.00371285 0.269385
-2.29492 -0.00379709 0.2711
-2.29004 -0.00388306 0.272819
-2.28516 -0.00397078 0.274542
-2.28027 -0.00406029 0.27627
-2.27539 -0.00415163 0.278002
-2.27051 -0.00424481 0.279738
-2.26562 -0.00433988 0.281479
-2.26074 -0.00443686 0.283223
-2.25586 -0.0045358 0.284972
-2.25098 -0.00463672 0.286725
-2.24609 -0.00473966 0.288481
-2.24121 -0.00484465 0.290242
-2.23633 -0.00495174 0.292006
-2.23145 -0.00506095 0.293774
-2.22656 -0.00517232 0.295546
-2.22168 -0.00528589 0.297322
-2.2168 -0.0054017 0.299101
-2.21191 -0.00551978 0.300884
-2.20703 -0.00564018 0.30267
-2.20215 -0.00576292 0.30446
-2.19727 -0.00588806 0.306253
-2.19238 -0.00601562 0.308049
-2.1875 -0.00614566 0.309848
-2.18262 -0.00627821 0.311651
-2.17773 -0.00641331 0.313457
-2.17285 -0.00655101 0.315265
-2.16797 -0.00669134 0.317077
-2.16309 -0.00683435 0.318892
-2.1582 -0.00698009 0.320709
-2.15332 -0.00712859 0.32253
-2.14844 -0.00727991 0.324352
-2.14355 -0.00743409 0.326178
-2.13867 -0.00759116 0.328006
-2.13379 -0.00775119 0.329837
-2.12891 -0.00791422 0.33167
-2.12402 -0.00808028 0.333505
-2.11914 -0.00824944 0.335343
-2.11426 -0.00842174 0.337182
-2.10938 -0.00859723 0.339024
-2.10449 -0.00877595 0.340868
-2.09961 -0.00895796 0.342714
-2.09473 -0.00914332 0.344562
-2.08984 -0.00933206 0.346412
-2.08496 -0.00952424 0.348263
-2.08008 -0.00971992 0.350116
-2.0752 -0.00991915 0.351971
-2.07031 -0.010122 0.353827
-2.06543 -0.0103285 0.355685
-2.06055 -0.0105386 0.357544
-2.05566 -0.0107526 0.359404
-2.05078 -0.0109704 0.361266
-2.0459 -0.011192 0.363128
-2.04102 -0.0114176 0.364992
-2.03613 -0.0116472 0.366857
-2.03125 -0.0118808 0.368722
-2.02637 -0.0121186 0.370589
-2.02148 -0.0123605 0.372456
-2.0166 -0.0126066 0.374324
-2.01172 -0.012857 0.376192
-2.00684 -0.0131118 0.378061
-2.00195 -0.013371 0.37993
-1.99707 -0.0136346 0.3818
-1.99219 -0.0139028 0.38367
-1.9873 -0.0141756 0.38554
-1.98242 -0.0144531 0.38741
-1.97754 -0.0147352 0.38928
-1.97266 -0.0150222 0.39115
-1.96777 -0.015314 0.39302
-1.96289 -0.0156108 0.394889
-1.95801 -0.0159125 0.396758
-1.95312 -0.0162194 0.398627
-1.94824 -0.0165313 0.400495
-1.94336 -0.0168484 0.402363
-1.93848 -0.0171708 0.40423
-1.93359 -0.0174985 0.406096
-1.92871 -0.0178317 0.407961
-1.92383 -0.0181703 0.409826
-1.91895 -0.0185144 0.411689
-1.91406 -0.0188642 0.413551
-1.90918 -0.0192197 0.415412
-1.9043 -0.0195809 0.417272
-1.89941 -0.019948 0.41913
-1.89453 -0.020321 0.420987
-1.88965 -0.0206999 0.422842
-1.88477 -0.021085 0.424695
-1.87988 -0.0214762 0.426547
-1.875 -0.0218735 0.428397
-1.87012 -0.0222772 0.430245
-1.86523 -0.0226873 0.432091
-1.86035 -0.0231037 0.433935
-1.85547 -0.0235268 0.435777
-1.85059 -0.0239564 0.437616
-1.8457 -0.0243927 0.439454
-1.84082 -0.0248357 0.441288
-1.83594 -0.0252856 0.44312
-1.83105 -0.0257424 0.44495
-1.82617 -0.0262063 0.446777
-1.82129 -0.0266772 0.448601
-1.81641 -0.0271553 0.450422
-1.81152 -0.0276406 0.45224
-1.80664 -0.0281332 0.454055
-1.80176 -0.0286333 0.455866
-1.79688 -0.0291409 0.457675
-1.79199 -0.0296561 0.45948
-1.78711 -0.0301789 0.461282
-1.78223 -0.0307095 0.46308
-1.77734 -0.0312479 0.464875
-1.77246 -0.0317942 0.466666
-1.76758 -0.0323486 0.468453
-1.7627 -0.032911 0.470236
-1.75781 -0.0334817 0.472015
-1.75293 -0.0340606 0.47379
-1.74805 -0.0346478 0.475561
-1.74316 -0.0352435 0.477328
-1.73828 -0.0358477 0.47909
-1.7334 -0.0364606 0.480848
-1.72852 -0.0370822 0.482602
-1.72363 -0.0377125 0.484351
-1.71875 -0.0383518 0.486095
-1.71387 -0.039 0.487834
-1.70898 -0.0396573 0.489569
-1.7041 -0.0403237 0.491299
-1.69922 -0.0409994 0.493023
-1.69434 -0.0416845 0.494743
-1.68945 -0.0423789 0.496457
-1.68457 -0.0430829 0.498166
-1.67969 -0.0437964 0.49987
-1.6748 -0.0445197 0.501568
-1.66992 -0.0452527 0.50326
-1.66504 -0.0459957 0.504947
-1.66016 -0.0467486 0.506628
-1.65527 -0.0475115 0.508304
-1.65039 -0.0482846 0.509973
-1.64551 -0.049068 0.511637
-1.64062 -0.0498616 0.513295
-1.63574 -0.0506657 0.514946
-1.63086 -0.0514803 0.516591
-1.62598 -0.0523056 0.51823
-1.62109 -0.0531415 0.519863
-1.61621 -0.0539882 0.521489
-1.61133 -0.0548457 0.523108
-1.60645 -0.0557142 0.524721
-1.60156 -0.0565938 0.526327
-1.59668 -0.0574846 0.527927
-1.5918 -0.0583865 0.529519
-1.58691 -0.0592998 0.531105
-1.58203 -0.0602245 0.532683
-1.57715 -0.0611607 0.534255
-1.57227 -0.0621085 0.535819
-1.56738 -0.063068 0.537376
-1.5625 -0.0640393 0.538926
-1.55762 -0.0650224 0.540468
-1.55273 -0.0660174 0.542003
-1.54785 -0.0670245 0.54353
-1.54297 -0.0680437 0.54505
-1.53809 -0.0690751 0.546562
-1.5332 -0.0701188 0.548066
-1.52832 -0.0711748 0.549563
-1.52344 -0.0722434 0.551051
-1.51855 -0.0733245 0.552532
-1.51367 -0.0744182 0.554004
-1.50879 -0.0755246 0.555469
-1.50391 -0.0766438 0.556925
-1.49902 -0.0777759 0.558373
-1.49414 -0.0789209 0.559812
-1.48926 -0.080079 0.561244
-1.48438 -0.0812502 0.562667
-1.47949 -0.0824346 0.564081
-1.47461 -0.0836323 0.565487
-1.46973 -0.0848433 0.566884
-1.46484 -0.0860678 0.568272
-1.45996 -0.0873058 0.569652
-1.45508 -0.0885573 0.571023
-1.4502 -0.0898225 0.572384
-1.44531 -0.0911015 0.573737
-1.44043 -0.0923943 0.575081
-1.43555 -0.0937009 0.576416
-1.43066 -0.0950215 0.577742
-1.42578 -0.0963561 0.579059
-1.4209 -0.0977047 0.580366
-1.41602 -0.0990676 0.581664
-1.41113 -0.100445 0.582953
-1.40625 -0.101836 0.584233
-1.40137 -0.103242 0.585503
-1.39648 -0.104662 0.586763
-1.3916 -0.106096 0.588014
-1.38672 -0.107545 0.589256
-1.38184 -0.109009 0.590487
-1.37695 -0.110488 0.59171
-1.37207 -0.111981 0.592922
-1.36719 -0.113488 0.594125
-1.3623 -0.115011 0.595317
-1.35742 -0.116549 0.5965
-1.35254 -0.118101 0.597673
-1.34766 -0.119668 0.598837
-1.34277 -0.121251 0.59999
-1.33789 -0.122848 0.601133
-1.33301 -0.124461 0.602266
-1.32812 -0.126089 0.603389
-1.32324 -0.127732 0.604502
-1.31836 -0.12939 0.605605
-1.31348 -0.131063 0.606697
-1.30859 -0.132752 0.607779
-1.30371 -0.134456 0.608851
-1.29883 -0.136176 0.609913
-1.29395 -0.137911 0.610965
-1.28906 -0.139661 0.612006
-1.28418 -0.141427 0.613037
-1.2793 -0.143209 0.614057
-1.27441 -0.145005 0.615067
-1.26953 -0.146818 0.616066
-1.26465 -0.148646 0.617055
-1.25977 -0.150489 0.618034
-1.25488 -0.152349 0.619002
-1.25 -0.154223 0.619959
-1.24512 -0.156114 0.620906
-1.24023 -0.15802 0.621842
-1.23535 -0.159942 0.622768
-1.23047 -0.161879 0.623683
-1.22559 -0.163832 0.624588
-1.2207 -0.165801 0.625482
-1.21582 -0.167785 0.626365
-1.21094 -0.169785 0.627237
-1.20605 -0.171801 0.628099
-1.20117 -0.173832 0.628951
-1.19629 -0.175879 0.629791
-1.19141 -0.177941 0.630621
-1.18652 -0.180019 0.63144
-1.18164 -0.182113 0.632249
-1.17676 -0.184222 0.633047
-1.17188 -0.186347 0.633834
-1.16699 -0.188488 0.63461
-1.16211 -0.190643 0.635376
-1.15723 -0.192815 0.636131
-1.15234 -0.195001 0.636875
-1.14746 -0.197203 0.637609
-1.14258 -0.199421 0.638332
-1.1377 -0.201654 0.639044
-1.13281 -0.203902 0.639746
-1.12793 -0.206165 0.640437
-1.12305 -0.208444 0.641117
-1.11816 -0.210737 0.641787
-1.11328 -0.213046 0.642446
-1.1084 -0.21537 0.643095
-1.10352 -0.217708 0.643733
-1.09863 -0.220062 0.64436
-1.09375 -0.22243 0.644977
-1.08887 -0.224813 0.645583
-1.08398 -0.227211 0.646179
-1.0791 -0.229624 0.646764
-1.07422 -0.232051 0.647339
-1.06934 -0.234492 0.647903
-1.06445 -0.236948 0.648457
-1.05957 -0.239419 0.649001
-1.05469 -0.241903 0.649534
-1.0498 -0.244402 0.650056
-1.04492 -0.246914 0.650569
-1.04004 -0.249441 0.651071
-1.03516 -0.251981 0.651563
-1.03027 -0.254535 0.652045
-1.02539 -0.257103 0.652516
-1.02051 -0.259684 0.652977
-1.01562 -0.262279 0.653429
-1.01074 -0.264887 0.65387
-1.00586 -0.267508 0.654301
-1.00098 -0.270142 0.654722
-0.996094 -0.272789 0.655133
-0.991211 -0.275449 0.655534
-0.986328 -0.278122 0.655926
-0.981445 -0.280807 0.656307
-0.976562 -0.283505 0.656679
-0.97168 -0.286214 0.657041
-0.966797 -0.288936 0.657393
-0.961914 -0.29167 0.657736
-0.957031 -0.294416 0.658069
-0.952148 -0.297173 0.658392
-0.947266 -0.299942 0.658706
-0.942383 -0.302723 0.659011
-0.9375 -0.305514 0.659306
-0.932617 -0.308317 0.659592
-0.927734 -0.31113 0.659868
-0.922852 -0.313954 0.660135
-0.917969 -0.316789 0.660393
-0.913086 -0.319634 0.660643
-0.908203 -0.322489 0.660883
-0.90332 -0.325354 0.661114
-0.898438 -0.328229 0.661336
-0.893555 -0.331114 0.661549
-0.888672 -0.334008 0.661753
-0.883789 -0.336911 0.661949
-0.878906 -0.339823 0.662136
-0.874023 -0.342745 0.662314
-0.869141 -0.345674 0.662484
-0.864258 -0.348612 0.662646
-0.859375 -0.351559 0.662799
-0.854492 -0.354513 0.662943
-0.849609 -0.357475 0.66308
-0.844727 -0.360445 0.663208
-0.839844 -0.363422 0.663328
-0.834961 -0.366406 0.66344
-0.830078 -0.369397 0.663544
-0.825195 -0.372395 0.663641
-0.820312 -0.375399 0.663729
-0.81543 -0.378409 0.66381
-0.810547 -0.381426 0.663883
-0.805664 -0.384448 0.663948
-0.800781 -0.387475 0.664006
-0.795898 -0.390508 0.664057
-0.791016 -0.393546 0.6641
-0.786133 -0.396588 0.664136
-0.78125 -0.399635 0.664165
-0.776367 -0.402686 0.664187
-0.771484 -0.405741 0.664201
-0.766602 -0.408799 0.664209
-0.761719 -0.411861 0.66421
-0.756836 -0.414927 0.664204
-0.751953 -0.417995 0.664192
-0.74707 -0.421066 0.664173
-0.742188 -0.424139 0.664147
-0.737305 -0.427214 0.664115
-0.732422 -0.430291 0.664077
-0.727539 -0.433369 0.664033
-0.722656 -0.436449 0.663982
-0.717773 -0.439529 0.663925
-0.712891 -0.44261 0.663863
-0.708008 -0.445692 0.663794
-0.703125 -0.448773 0.66372
-0.698242 -0.451855 0.66364
-0.693359 -0.454935 0.663555
-0.688477 -0.458015 0.663464
-0.683594 -0.461094 0.663367
-0.678711 -0.464171 0.663265
-0.673828 -0.467247 0.663159
-0.668945 -0.470321 0.663046
-0.664062 -0.473392 0.662929
-0.65918 -0.47646 0.662807
-0.654297 -0.479526 0.662681
-0.649414 -0.482588 0.662549
-0.644531 -0.485647 0.662413
-0.639648 -0.488702 0.662272
-0.634766 -0.491752 0.662127
-0.629883 -0.494798 0.661978
-0.625 -0.497839 0.661824
-0.620117 -0.500875 0.661666
-0.615234 -0.503906 0.661504
-0.610352 -0.50693 0.661338
-0.605469 -0.509949 0.661169
-0.600586 -0.512961 0.660995
-0.595703 -0.515966 0.660818
-0.59082 -0.518964 0.660637
-0.585938 -0.521954 0.660453
-0.581055 -0.524937 0.660266
-0.576172 -0.527911 0.660075
-0.571289 -0.530877 0.659881
-0.566406 -0.533835 0.659684
-0.561523 -0.536783 0.659484
-0.556641 -0.539722 0.659281
-0.551758 -0.542651 0.659076
-0.546875 -0.545569 0.658867
-0.541992 -0.548478 0.658657
-0.537109 -0.551375 0.658443
-0.532227 -0.554262 0.658228
-0.527344 -0.557137 0.65801
-0.522461 -0.56 0.65779
-0.517578 -0.562851 0.657567
-0.512695 -0.56569 0.657343
-0.507812 -0.568516 0.657117
-0.50293 -0.571328 0.65689
-0.498047 -0.574128 0.65666
-0.493164 -0.576913 0.656429
-0.488281 -0.579684 0.656197
-0.483398 -0.582441 0.655963
-0.478516 -0.585183 0.655727
-0.473633 -0.58791 0.655491
-0.46875 -0.590622 0.655254
-0.463867 -0.593318 0.655015
-0.458984 -0.595997 0.654776
-0.454102 -0.59866 0.654536
-0.449219 -0.601307 0.654295
-0.444336 -0.603936 0.654053
-0.439453 -0.606548 0.653811
-0.43457 -0.609142 0.653568
-0.429688 -0.611718 0.653326
-0.424805 -0.614275 0.653083
-0.419922 -0.616814 0.652839
-0.415039 -0.619334 0.652596
-0.410156 -0.621835 0.652353
-0.405273 -0.624316 0.652109
-0.400391 -0.626776 0.651867
-0.395508 -0.629217 0.651624
-0.390625 -0.631637 0.651382
-0.385742 -0.634036 0.65114
-0.380859 -0.636414 0.650898
-0.375977 -0.63877 0.650658
-0.371094 -0.641104 0.650418
-0.366211 -0.643416 0.650179
-0.361328 -0.645706 0.649941
-0.356445 -0.647973 0.649704
-0.351562 -0.650217 0.649467
-0.34668 -0.652438 0.649232
-0.341797 -0.654635 0.648999
-0.336914 -0.656808 0.648766
-0.332031 -0.658957 0.648535
-0.327148 -0.661081 0.648306
-0.322266 -0.663181 0.648078
-0.317383 -0.665255 0.647851
-0.3125 -0.667304 0.647627
-0.307617 -0.669328 0.647404
-0.302734 -0.671326 0.647183
-0.297852 -0.673297 0.646964
-0.292969 -0.675242 0.646747
-0.288086 -0.677161 0.646532
-0.283203 -0.679053 0.646319
-0.27832 -0.680917 0.646109
-0.273438 -0.682754 0.6459
-0.268555 -0.684563 0.645694
-0.263672 -0.686344 0.645491
-0.258789 -0.688098 0.64529
-0.253906 -0.689822 0.645091
-0.249023 -0.691518 0.644896
-0.244141 -0.693186 0.644703
-0.239258 -0.694824 0.644512
-0.234375 -0.696432 0.644325
-0.229492 -0.698012 0.64414
-0.224609 -0.699561 0.643958
-0.219727 -0.70108 0.64378
-0.214844 -0.70257 0.643604
-0.209961 -0.704029 0.643432
-0.205078 -0.705457 0.643262
-0.200195 -0.706854 0.643096
-0.195312 -0.708221 0.642933
-0.19043 -0.709556 0.642774
-0.185547 -0.71086 0.642618
-0.180664 -0.712132 0.642465
-0.175781 -0.713372 0.642316
-0.170898 -0.714581 0.64217
-0.166016 -0.715757 0.642028
-0.161133 -0.716902 0.641889
-0.15625 -0.718014 0.641755
-0.151367 -0.719093 0.641623
-0.146484 -0.720139 0.641496
-0.141602 -0.721153 0.641372
-0.136719 -0.722134 0.641253
-0.131836 -0.723081 0.641137
-0.126953 -0.723996 0.641025
-0.12207 -0.724877 0.640916
-0.117188 -0.725724 0.640812
-0.112305 -0.726538 0.640712
-0.107422 -0.727317 0.640616
-0.102539 -0.728063 0.640524
-0.0976562 -0.728775 0.640436
-0.0927734 -0.729453 0.640352
-0.0878906 -0.730097 0.640272
-0.0830078 -0.730707 0.640197
-0.078125 -0.731282 0.640126
-0.0732422 -0.731823 0.640058
-0.0683594 -0.732329 0.639996
-0.0634766 -0.7328 0.639937
-0.0585938 -0.733237 0.639883
-0.0537109 -0.733639 0.639832
-0.0488281 -0.734007 0.639787
-0.0439453 -0.734339 0.639745
-0.0390625 -0.734637 0.639708
-0.0341797 -0.7349 0.639675
-0.0292969 -0.735128 0.639647
-0.0244141 -0.73532 0.639623
-0.0195312 -0.735478 0.639603
-0.0146484 -0.735601 0.639588
-0.00976562 -0.735689 0.639577
-0.00488281 -0.735741 0.63957
0 -0.735759 0.639568
0.00488281 -0.735741 0.63957
0.00976562 -0.735689 0.639577
0.0146484 -0.735601 0.639588
0.0195312 -0.735478 0.639603
0.0244141 -0.73532 0.639623
0.0292969 -0.735128 0.639647
0.0341797 -0.7349 0.639675
0.0390625 -0.734637 0.639708
0.0439453 -0.734339 0.639745
0.0488281 -0.734007 0.639787
0.0537109 -0.733639 0.639832
0.0585938 -0.733237 0.639883
0.0634766 -0.7328 0.639937
0.0683594 -0.732329 0.639996
0.0732422 -0.731823 0.640058
0.078125 -0.731282 0.640126
0.0830078 -0.730707 0.640197
0.0878906 -0.730097 0.640272
0.0927734 -0.729453 0.640352
0.0976562 -0.728775 0.640436
0.102539 -0.728063 0.640524
0.107422 -0.727317 0.640616
0.112305 -0.726538 0.640712
0.117188 -0.725724 0.640812
0.12207 -0.724877 0.640916
0.126953 -0.723996 0.641025
0.131836 -0.723081 0.641137
0.136719 -0.722134 0.641253
0.141602 -0.721153 0.641372
0.146484 -0.720139 0.641496
0.151367 -0.719093 0.641623
0.15625 -0.718014 0.641755
0.161133 -0.716902 0.641889
0.166016 -0.715757 0.642028
0.170898 -0.714581 0.64217
0.175781 -0.713372 0.642316
0.180664 -0.712132 0.642465
0.185547 -0.71086 0.642618
0.19043 -0.709556 0.642774
0.195312 -0.708221 0.642933
0.200195 -0.706854 0.643096
0.205078 -0.705457 0.643262
0.209961 -0.704029 0.643432
0.214844 -0.70257 0.643604
0.219727 -0.70108 0.64378
0.224609 -0.699561 0.643958
0.229492 -0.698012 0.64414
0.234375 -0.696432 0.644325
0.239258 -0.694824 0.644512
0.244141 -0.693186 0.644703
0.249023 -0.691518 0.644896
0.253906 -0.689822 0.645091
0.258789 -0.688098 0.64529
0.263672 -0.686344 0.645491
0.268555 -0.684563 0.645694
0.273438 -0.682754 0.6459
0.27832 -0.680917 0.646109
0.283203 -0.679053 0.646319
0.288086 -0.677161 0.646532
0.292969 -0.675242 0.646747
0.297852 -0.673297 0.646964
0.302734 -0.671326 0.647183
0.307617 -0.669328 0.647404
0.3125 -0.667304 0.647627
0.317383 -0.665255 0.647851
0.322266 -0.663181 0.648078
0.327148 -0.661081 0.648306
0.332031 -0.658957 0.648535
0.336914 -0.656808 0.648766
0.341797 -0.654635 0.648999
0.34668 -0.652438 0.649232
0.351562 -0.650217 0.649467
0.356445 -0.647973 0.649704
0.361328 -0.645706 0.649941
0.366211 -0.643416 0.650179
0.371094 -0.641104 0.650418
0.375977 -0.63877 0.650658
0.380859 -0.636414 0.650898
0.385742 -0.634036 0.65114
0.390625 -0.631637 0.651382
0.395508 -0.629217 0.651624
0.400391 -0.626776 0.651867
0.405273 -0.624316 0.652109
0.410156 -0.621835 0.652353
0.415039 -0.619334 0.652596
0.419922 -0.616814 0.652839
0.424805 -0.614275 0.653083
0.429688 -0.611718 0.653326
0.43457 -0.609142 0.653568
0.439453 -0.606548 0.653811
0.444336 -0.603936 0.654053
0.449219 -0.601307 0.654295
0.454102 -0.59866 0.654536
0.458984 -0.595997 0.654776
0.463867 -0.593318 0.655015
0.46875 -0.590622 0.655254
0.473633 -0.58791 0.655491
0.478516 -0.585183 0.655727
0.483398 -0.582441 0.655963
0.488281 -0.579684 0.656197
0.493164 -0.576913 0.656429
0.498047 -0.574128 0.65666
0.50293 -0.571328 0.65689
0.507812 -0.568516 0.657117
0.512695 -0.56569 0.657343
0.517578 -0.562851 0.657567
0.522461 -0.56 0.65779
0.527344 -0.557137 0.65801
0.532227 -0.554262 0.658228
0.537109 -0.551375 0.658443
0.541992 -0.548478 0.658657
0.546875 -0.545569 0.658867
0.551758 -0.542651 0.659076
0.556641 -0.539722 0.659281
0.561523 -0.536783 0.659484
0.566406 -0.533835 0.659684
0.571289 -0.530877 0.659881
0.576172 -0.527911 0.660075
0.581055 -0.524937 0.660266
0.585938 -0.521954 0.660453
0.59082 -0.518964 0.660637
0.595703 -0.515966 0.660818
0.600586 -0.512961 0.660995
0.605469 -0.509949 0.661169
0.610352 -0.50693 0.661338
0.615234 -0.503906 0.661504
0.620117 -0.500875 0.661666
0.625 -0.497839 0.661824
0.629883 -0.494798 0.661978
0.634766 -0.491752 0.662127
0.639648 -0.488702 0.662272
0.644531 -0.485647 0.662413
0.649414 -0.482588 0.662549
0.654297 -0.479526 0.662681
0.65918 -0.47646 0.662807
0.664062 -0.473392 0.662929
0.668945 -0.470321 0.663046
0.673828 -0.467247 0.663159
0.678711 -0.464171 0.663265
0.683594 -0.461094 0.663367
0.688477 -0.458015 0.663464
0.693359 -0.454935 0.663555
0.698242 -0.451855 0.66364
0.703125 -0.448773 0.66372
0.708008 -0.445692 0.663794
0.712891 -0.44261 0.663863
0.717773 -0.439529 0.663925
0.722656 -0.436449 0.663982
0.727539 -0.433369 0.664033
0.732422 -0.430291 0.664077
0.737305 -0.427214 0.664115
0.742188 -0.424139 0.664147
0.74707 -0.421066 0.664173
0.751953 -0.417995 0.664192
0.756836 -0.414927 0.664204
0.761719 -0.411861 0.66421
0.766602 -0.408799 0.664209
0.771484 -0.405741 0.664201
0.776367 -0.402686 0.664187
0.78125 -0.399635 0.664165
0.786133 -0.396588 0.664136
0.791016 -0.393546 0.6641
0.795898 -0.390508 0.664057
0.800781 -0.387475 0.664006
0.805664 -0.384448 0.663948
0.810547 -0.381426 0.663883
0.81543 -0.378409 0.66381
0.820312 -0.375399 0.663729
0.825195 -0.372395 0.663641
0.830078 -0.369397 0.663544
0.834961 -0.366406 0.66344
0.839844 -0.363422 0.663328
0.844727 -0.360445 0.663208
0.849609 -0.357475 0.66308
0.854492 -0.354513 0.662943
0.859375 -0.351559 0.662799
0.864258 -0.348612 0.662646
0.869141 -0.345674 0.662484
0.874023 -0.342745 0.662314
0.878906 -0.339823 0.662136
0.883789 -0.336911 0.661949
0.888672 -0.334008 0.661753
0.893555 -0.331114 0.661549
0.898438 -0.328229 0.661336
0.90332 -0.325354 0.661114
0.908203 -0.322489 0.660883
0.913086 -0.319634 0.660643
0.917969 -0.316789 0.660393
0.922852 -0.313954 0.660135
0.927734 -0.31113 0.659868
0.932617 -0.308317 0.659592
0.9375 -0.305514 0.659306
0.942383 -0.302723 0.659011
0.947266 -0.299942 0.658706
0.952148 -0.297173 0.658392
0.957031 -0.294416 0.658069
0.961914 -0.29167 0.657736
0.966797 -0.288936 0.657393
0.97168 -0.286214 0.657041
0.976562 -0.283505 0.656679
0.981445 -0.280807 0.656307
0.986328 -0.278122 0.655926
0.991211 -0.275449 0.655534
0.996094 -0.272789 0.655133
1.00098 -0.270142 0.654722
1.00586 -0.267508 0.654301
1.01074 -0.264887 0.65387
1.01562 -0.262279 0.653429
1.02051 -0.259684 0.652977
1.02539 -0.257103 0.652516
1.03027 -0.254535 0.652045
1.03516 -0.251981 0.651563
1.04004 -0.249441 0.651071
1.04492 -0.246914 0.650569
1.0498 -0.244402 0.650056
1.05469 -0.241903 0.649534
1.05957 -0.239419 0.649001
1.06445 -0.236948 0.648457
1.06934 -0.234492 0.647903
1.07422 -0.232051 0.647339
1.0791 -0.229624 0.646764
1.08398 -0.227211 0.646179
1.08887 -0.224813 0.645583
1.09375 -0.22243 0.644977
1.09863 -0.220062 0.64436
1.10352 -0.217708 0.643733
1.1084 -0.21537 0.643095
1.11328 -0.213046 0.642446
1.11816 -0.210737 0.641787
1.12305 -0.208444 0.641117
1.12793 -0.206165 0.640437
1.13281 -0.203902 0.639746
1.1377 -0.201654 0.639044
1.14258 -0.199421 0.638332
1.14746 -0.197203 0.637609
1.15234 -0.195001 0.636875
1.15723 -0.192815 0.636131
1.16211 -0.190643 0.635376
1.16699 -0.188488 0.63461
1.17188 -0.186347 0.633834
1.17676 -0.184222 0.633047
1.18164 -0.182113 0.632249
1.18652 -0.180019 0.63144
1.19141 -0.177941 0.630621
1.19629 -0.175879 0.629791
1.20117 -0.173832 0.628951
1.20605 -0.171801 0.628099
1.21094 -0.169785 0.627237
1.21582 -0.167785 0.626365
1.2207 -0.165801 0.625482
1.22559 -0.163832 0.624588
1.23047 -0.161879 0.623683
1.23535 -0.159942 0.622768
1.24023 -0.15802 0.621842
1.24512 -0.156114 0.620906
1.25 -0.154223 0.619959
1.25488 -0.152349 0.619002
1.25977 -0.150489 0.618034
1.26465 -0.148646 0.617055
1.26953 -0.146818 0.616066
1.27441 -0.145005 0.615067
1.2793 -0.143209 0.614057
1.28418 -0.141427 0.613037
1.28906 -0.139661 0.612006
1.29395 -0.137911 0.610965
1.29883 -0.136176 0.609913
1.30371 -0.134456 0.608851
1.30859 -0.132752 0.607779
1.31348 -0.131063 0.606697
1.31836 -0.12939 0.605605
1.32324 -0.127732 0.604502
1.32812 -0.126089 0.603389
1.33301 -0.124461 0.602266
1.33789 -0.122848 0.601133
1.34277 -0.121251 0.59999
1.34766 -0.119668 0.598837
1.35254 -0.118101 0.597673
1.35742 -0.116549 0.5965
1.3623 -0.115011 0.595317
1.36719 -0.113488 0.594125
1.37207 -0.111981 0.592922
1.37695 -0.110488 0.59171
1.38184 -0.109009 0.590487
1.38672 -0.107545 0.589256
1.3916 -0.106096 0.588014
1.39648 -0.104662 0.586763
1.40137 -0.103242 0.585503
1.40625 -0.101836 0.584233
1.41113 -0.100445 0.582953
1.41602 -0.0990676 0.581664
1.4209 -0.0977047 0.580366
1.42578 -0.0963561 0.579059
1.43066 -0.0950215 0.577742
1.43555 -0.0937009 0.576416
1.44043 -0.0923943 0.575081
1.44531 -0.0911015 0.573737
1.4502 -0.0898225 0.572384
1.45508 -0.0885573 0.571023
1.45996 -0.0873058 0.569652
1.46484 -0.0860678 0.568272
1.46973 -0.0848433 0.566884
1.47461 -0.0836323 0.565487
1.47949 -0.0824346 0.564081
1.48438 -0.0812502 0.562667
1.48926 -0.080079 0.561244
1.49414 -0.0789209 0.559812
1.49902 -0.0777759 0.558373
1.50391 -0.0766438 0.556925
1.50879 -0.0755246 0.555469
1.51367 -0.0744182 0.554004
1.51855 -0.0733245 0.552532
1.52344 -0.0722434 0.551051
1.52832 -0.0711748 0.549563
1.5332 -0.0701188 0.548066
1.53809 -0.0690751 0.546562
1.54297 -0.0680437 0.54505
1.54785 -0.0670245 0.54353
1.55273 -0.0660174 0.542003
1.55762 -0.0650224 0.540468
1.5625 -0.0640393 0.538926
1.56738 -0.063068 0.537376
1.57227 -0.0621085 0.535819
1.57715 -0.0611607 0.534255
1.58203 -0.0602245 0.532683
1.58691 -0.0592998 0.531105
1.5918 -0.0583865 0.529519
1.59668 -0.0574846 0.527927
1.60156 -0.0565938 0.526327
1.60645 -0.0557142 0.524721
1.61133 -0.0548457 0.523108
1.61621 -0.0539882 0.521489
1.62109 -0.0531415 0.519863
1.62598 -0.0523056 0.51823
1.63086 -0.0514803 0.516591
1.63574 -0.0506657 0.514946
1.64062 -0.0498616 0.513295
1.64551 -0.049068 0.511637
1.65039 -0.0482846 0.509973
1.65527 -0.0475115 0.508304
1.66016 -0.0467486 0.506628
1.66504 -0.0459957 0.504947
1.66992 -0.0452527 0.50326
1.6748 -0.0445197 0.501568
1.67969 -0.0437964 0.49987
1.68457 -0.0430829 0.498166
1.68945 -0.0423789 0.496457
1.69434 -0.0416845 0.494743
1.69922 -0.0409994 0.493023
1.7041 -0.0403237 0.491299
1.70898 -0.0396573 0.489569
1.71387 -0.039 0.487834
1.71875 -0.0383518 0.486095
1.72363 -0.0377125 0.484351
1.72852 -0.0370822 0.482602
1.7334 -0.0364606 0.480848
1.73828 -0.0358477 0.47909
1.74316 -0.0352435 0.477328
1.74805 -0.0346478 0.475561
1.75293 -0.0340606 0.47379
1.75781 -0.0334817 0.472015
1.7627 -0.032911 0.470236
1.76758 -0.0323486 0.468453
1.77246 -0.0317942 0.466666
1.77734 -0.0312479 0.464875
1.78223 -0.0307095 0.46308
1.78711 -0.0301789 0.461282
1.79199 -0.0296561 0.45948
1.79688 -0.0291409 0.457675
1.80176 -0.0286333 0.455866
1.80664 -0.0281332 0.454055
1.81152 -0.0276406 0.45224
1.81641 -0.0271553 0.450422
1.82129 -0.0266772 0.448601
1.82617 -0.0262063 0.446777
1.83105 -0.0257424 0.44495
1.83594 -0.0252856 0.44312
1.84082 -0.0248357 0.441288
1.8457 -0.0243927 0.439454
1.85059 -0.0239564 0.437616
1.85547 -0.0235268 0.435777
1.86035 -0.0231037 0.433935
1.86523 -0.0226873 0.432091
1.87012 -0.0222772 0.430245
1.875 -0.0218735 0.428397
1.87988 -0.0214762 0.426547
1.88477 -0.021085 0.424695
1.88965 -0.0206999 0.422842
1.89453 -0.020321 0.420987
1.89941 -0.019948 0.41913
1.9043 -0.0195809 0.417272
1.90918 -0.0192197 0.415412
1.91406 -0.0188642 0.413551
1.91895 -0.0185144 0.411689
1.92383 -0.0181703 0.409826
1.92871 -0.0178317 0.407961
1.93359 -0.0174985 0.406096
1.93848 -0.0171708 0.40423
1.94336 -0.0168484 0.402363
1.94824 -0.0165313 0.400495
1.95312 -0.0162194 0.398627
1.95801 -0.0159125 0.396758
1.96289 -0.0156108 0.394889
1.96777 -0.015314 0.39302
1.97266 -0.0150222 0.39115
1.97754 -0.0147352 0.38928
1.98242 -0.0144531 0.38741
1.9873 -0.0141756 0.38554
1.99219 -0.0139028 0.38367
1.99707 -0.0136346 0.3818
2.00195 -0.013371 0.37993
2.00684 -0.0131118 0.378061
2.01172 -0.012857 0.376192
2.0166 -0.0126066 0.374324
2.02148 -0.0123605 0.372456
2.02637 -0.0121186 0.370589
2.03125 -0.0118808 0.368722
2.03613 -0.0116472 0.366857
2.04102 -0.0114176 0.364992
2.0459 -0.011192 0.363128
2.05078 -0.0109704 0.361266
2.05566 -0.0107526 0.359404
2.06055 -0.0105386 0.357544
2.06543 -0.0103285 0.355685
2.07031 -0.010122 0.353827
2.0752 -0.00991915 0.351971
2.08008 -0.00971992 0.350116
2.08496 -0.00952424 0.348263
2.08984 -0.00933206 0.346412
2.09473 -0.00914332 0.344562
2.09961 -0.00895796 0.342714
2.10449 -0.00877595 0.340868
2.10938 -0.00859723 0.339024
2.11426 -0.00842174 0.337182
2.11914 -0.00824944 0.335343
2.12402 -0.00808028 0.333505
2.12891 -0.00791422 0.33167
2.13379 -0.00775119 0.329837
2.13867 -0.00759116 0.328006
2.14355 -0.00743409 0.326178
2.14844 -0.00727991 0.324352
2.15332 -0.00712859 0.32253
2.1582 -0.00698009 0.320709
2.16309 -0.00683435 0.318892
2.16797 -0.00669134 0.317077
2.17285 -0.00655101 0.315265
2.17773 -0.00641331 0.313457
2.18262 -0.00627821 0.311651
2.1875 -0.00614566 0.309848
2.19238 -0.00601562 0.308049
2.19727 -0.00588806 0.306253
2.20215 -0.00576292 0.30446
2.20703 -0.00564018 0.30267
2.21191 -0.00551978 0.300884
2.2168 -0.0054017 0.299101
2.22168 -0.00528589 0.297322
2.22656 -0.00517232 0.295546
2.23145 -0.00506095 0.293774
2.23633 -0.00495174 0.292006
2.24121 -0.00484465 0.290242
2.24609 -0.00473966 0.288481
2.25098 -0.00463672 0.286725
2.25586 -0.0045358 0.284972
2.26074 -0.00443686 0.283223
2.26562 -0.00433988 0.281479
2.27051 -0.00424481 0.279738
2.27539 -0.00415163 0.278002
2.28027 -0.00406029 0.27627
2.28516 -0.00397078 0.274542
2.29004 -0.00388306 0.272819
2.29492 -0.00379709 0.2711
2.2998 -0.00371285 0.269385
2.30469 -0.00363031 0.267675
2.30957 -0.00354943 0.26597
2.31445 -0.00347019 0.264269
2.31934 -0.00339255 0.262573
2.32422 -0.0033165 0.260881
2.3291 -0.00324199 0.259195
2.33398 -0.00316901 0.257513
2.33887 -0.00309752 0.255836
2.34375 -0.0030275 0.254164
2.34863 -0.00295893 0.252496
2.35352 -0.00289176 0.250834
2.3584 -0.00282599 0.249177
2.36328 -0.00276158 0.247525
2.36816 -0.00269851 0.245878
2.37305 -0.00263676 0.244236
2.37793 -0.0025763 0.2426
2.38281 -0.0025171 0.240968
2.3877 -0.00245914 0.239342
2.39258 -0.00240241 0.237722
2.39746 -0.00234687 0.236106
2.40234 -0.00229251 0.234496
2.40723 -0.0022393 0.232892
2.41211 -0.00218722 0.231293
2.41699 -0.00213625 0.229699
2.42188 -0.00208637 0.228112
2.42676 -0.00203755 0.226529
2.43164 -0.00198978 0.224953
2.43652 -0.00194304 0.223382
2.44141 -0.00189731 0.221816
2.44629 -0.00185257 0.220257
2.45117 -0.00180879 0.218703
2.45605 -0.00176597 0.217155
2.46094 -0.00172407 0.215613
2.46582 -0.00168309 0.214077
2.4707 -0.00164301 0.212547
2.47559 -0.0016038 0.211022
2.48047 -0.00156546 0.209504
2.48535 -0.00152795 0.207991
2.49023 -0.00149128 0.206485
2.49512 -0.00145542 0.204984
2.5 -0.00142035 0.20349
2.50488 -0.00138606 0.202002
2.50977 -0.00135253 0.20052
2.51465 -0.00131975 0.199044
2.51953 -0.00128771 0.197574
2.52441 -0.00125638 0.19611
2.5293 -0.00122576 0.194653
2.53418 -0.00119582 0.193202
2.53906 -0.00116657 0.191757
2.54395 -0.00113797 0.190318
2.54883 -0.00111002 0.188886
2.55371 -0.00108271 0.18746
2.55859 -0.00105601 0.18604
2.56348 -0.00102993 0.184627
2.56836 -0.00100444 0.18322
2.57324 -0.000979539 0.181819
2.57812 -0.000955208 0.180425
2.58301 -0.000931437 0.179038
2.58789 -0.000908214 0.177656
2.59277 -0.000885528 0.176282
2.59766 -0.000863367 0.174913
2.60254 -0.000841721 0.173552
2.60742 -0.000820578 0.172196
2.6123 -0.000799928 0.170848
2.61719 -0.000779761 0.169505
2.62207 -0.000760066 0.16817
2.62695 -0.000740833 0.166841
2.63184 -0.000722052 0.165518
2.63672 -0.000703714 0.164202
2.6416 -0.000685809 0.162893
2.64648 -0.000668327 0.16159
2.65137 -0.000651261 0.160294
2.65625 -0.000634599 0.159004
2.66113 -0.000618335 0.157721
2.66602 -0.000602458 0.156445
2.6709 -0.000586962 0.155175
2.67578 -0.000571836 0.153912
2.68066 -0.000557074 0.152656
2.68555 -0.000542667 0.151406
2.69043 -0.000528607 0.150163
2.69531 -0.000514887 0.148926
2.7002 -0.0005015 0.147697
2.70508 -0.000488437 0.146474
2.70996 -0.000475691 0.145257
2.71484 -0.000463257 0.144047
2.71973 -0.000451125 0.142844
2.72461 -0.000439291 0.141648
2.72949 -0.000427746 0.140458
2.73438 -0.000416485 0.139275
2.73926 -0.000405501 0.138099
2.74414 -0.000394788 0.136929
2.74902 -0.00038434 0.135766
2.75391 -0.00037415 0.13461
2.75879 -0.000364214 0.13346
2.76367 -0.000354524 0.132317
2.76855 -0.000345075 0.131181
2.77344 -0.000335863 0.130051
2.77832 -0.00032688 0.128928
2.7832 -0.000318123 0.127812
2.78809 -0.000309586 0.126702
2.79297 -0.000301263 0.125599
2.79785 -0.00029315 0.124502
2.80273 -0.000285242 0.123413
2.80762 -0.000277534 0.122329
2.8125 -0.000270021 0.121253
2.81738 -0.0002627 0.120183
2.82227 -0.000255564 0.11912
2.82715 -0.000248611 0.118063
2.83203 -0.000241835 0.117013
2.83691 -0.000235233 0.115969
2.8418 -0.0002288 0.114932
2.84668 -0.000222532 0.113902
2.85156 -0.000216426 0.112878
2.85645 -0.000210477 0.11186
2.86133 -0.000204682 0.11085
2.86621 -0.000199037 0.109845
2.87109 -0.000193539 0.108847
2.87598 -0.000188183 0.107856
2.88086 -0.000182967 0.106871
2.88574 -0.000177887 0.105893
2.89062 -0.00017294 0.104921
2.89551 -0.000168122 0.103956
2.90039 -0.000163431 0.102997
2.90527 -0.000158863 0.102044
2.91016 -0.000154416 0.101098
2.91504 -0.000150085 0.100158
2.91992 -0.00014587 0.0992245
2.9248 -0.000141766 0.0982974
2.92969 -0.00013777 0.0973767
2.93457 -0.000133881 0.0964622
2.93945 -0.000130096 0.0955541
2.94434 -0.000126412 0.0946523
2.94922 -0.000122826 0.0937568
2.9541 -0.000119336 0.0928675
2.95898 -0.00011594 0.0919844
2.96387 -0.000112635 0.0911076
2.96875 -0.000109419 0.090237
2.97363 -0.000106289 0.0893726
2.97852 -0.000103245 0.0885143
2.9834 -0.000100283 0.0876623
2.98828 -9.74007e-05 0.0868163
2.99316 -9.45971e-05 0.0859765
2.99805 -9.18698e-05 0.0851427
3.00293 -8.92169e-05 0.084315
3.00781 -8.66365e-05 0.0834934
3.0127 -8.41268e-05 0.0826778
3.01758 -8.16858e-05 0.0818683
3.02246 -7.93119e-05 0.0810647
3.02734 -7.70032e-05 0.0802671
3.03223 -7.47583e-05 0.0794755
3.03711 -7.25753e-05 0.0786898
3.04199 -7.04527e-05 0.07791
3.04688 -6.83889e-05 0.0771361
3.05176 -6.63824e-05 0.076368
3.05664 -6.44317e-05 0.0756058
3.06152 -6.25353e-05 0.0748494
3.06641 -6.06919e-05 0.0740989
3.07129 -5.89e-05 0.0733541
3.07617 -5.71583e-05 0.072615
3.08105 -5.54654e-05 0.0718817
3.08594 -5.38201e-05 0.0711541
3.09082 -5.22211e-05 0.0704322
3.0957 -5.06673e-05 0.069716
3.10059 -4.91573e-05 0.0690054
3.10547 -4.769e-05 0.0683004
3.11035 -4.62643e-05 0.067601
3.11523 -4.48791e-05 0.0669071
3.12012 -4.35333e-05 0.0662189
3.125 -4.22259e-05 0.0655361
3.12988 -4.09557e-05 0.0648588
3.13477 -3.97219e-05 0.064187
3.13965 -3.85234e-05 0.0635206
3.14453 -3.73593e-05 0.0628597
3.14941 -3.62286e-05 0.0622041
3.1543 -3.51305e-05 0.061554
3.15918 -3.4064e-05 0.0609091
3.16406 -3.30283e-05 0.0602696
3.16895 -3.20226e-05 0.0596354
3.17383 -3.10461e-05 0.0590064
3.17871 -3.00979e-05 0.0583827
3.18359 -2.91772e-05 0.0577642
3.18848 -2.82834e-05 0.0571509
3.19336 -2.74156e-05 0.0565427
3.19824 -2.65732e-05 0.0559397
3.20312 -2.57555e-05 0.0553418
3.20801 -2.49617e-05 0.054749
3.21289 -2.41913e-05 0.0541613
3.21777 -2.34435e-05 0.0535786
3.22266 -2.27177e-05 0.0530008
3.22754 -2.20134e-05 0.0524281
3.23242 -2.13298e-05 0.0518603
3.2373 -2.06665e-05 0.0512975
3.24219 -2.00229e-05 0.0507395
3.24707 -1.93984e-05 0.0501864
3.25195 -1.87925e-05 0.0496382
3.25684 -1.82047e-05 0.0490948
3.26172 -1.76343e-05 0.0485562
3.2666 -1.70811e-05 0.0480223
3.27148 -1.65444e-05 0.0474932
3.27637 -1.60238e-05 0.0469687
3.28125 -1.55189e-05 0.046449
3.28613 -1.50291e-05 0.0459339
3.29102 -1.45541e-05 0.0454235
3.2959 -1.40935e-05 0.0449176
3.30078 -1.36467e-05 0.0444164
3.30566 -1.32136e-05 0.0439197
3.31055 -1.27935e-05 0.0434275
3.31543 -1.23862e-05 0.0429397
3.32031 -1.19913e-05 0.0424565
3.3252 -1.16085e-05 0.0419777
3.33008 -1.12373e-05 0.0415033
3.33496 -1.08775e-05 0.0410333
3.33984 -1.05287e-05 0.0405676
3.34473 -1.01906e-05 0.0401063
3.34961 -9.86285e-06 0.0396493
3.35449 -9.54521e-06 0.0391965
3.35938 -9.23737e-06 0.038748
3.36426 -8.93903e-06 0.0383037
3.36914 -8.64991e-06 0.0378636
3.37402 -8.36975e-06 0.0374277
3.37891 -8.09827e-06 0.0369959
3.38379 -7.83522e-06 0.0365682
3.38867 -7.58036e-06 0.0361446
3.39355 -7.33344e-06 0.035725
3.39844 -7.09422e-06 0.0353095
3.40332 -6.86248e-06 0.034898
3.4082 -6.63799e-06 0.0344904
3.41309 -6.42054e-06 0.0340868
3.41797 -6.20992e-06 0.0336871
3.42285 -6.00592e-06 0.0332914
3.42773 -5.80834e-06 0.0328994
3.43262 -5.617e-06 0.0325114
3.4375 -5.4317e-06 0.0321271
3.44238 -5.25226e-06 0.0317466
3.44727 -5.07851e-06 0.0313699
3.45215 -4.91027e-06 0.0309969
3.45703 -4.74738e-06 0.0306276
3.46191 -4.58967e-06 0.030262
3.4668 -4.43699e-06 0.0299
3.47168 -4.28919e-06 0.0295417
3.47656 -4.14611e-06 0.0291869
3.48145 -4.00761e-06 0.0288358
3.48633 -3.87356e-06 0.0284881
3.49121 -3.74381e-06 0.028144
3.49609 -3.61823e-06 0.0278034
3.50098 -3.4967e-06 0.0274663
3.50586 -3.37909e-06 0.0271326
3.51074 -3.26528e-06 0.0268023
3.51562 -3.15516e-06 0.0264754
3.52051 -3.0486e-06 0.0261519
3.52539 -2.9455e-06 0.0258317
3.53027 -2.84575e-06 0.0255148
3.53516 -2.74925e-06 0.0252012
3.54004 -2.65589e-06 0.0248909
3.54492 -2.56559e-06 0.0245838
3.5498 -2.47823e-06 0.0242799
3.55469 -2.39373e-06 0.0239792
3.55957 -2.31201e-06 0.0236817
3.56445 -2.23297e-06 0.0233873
3.56934 -2.15653e-06 0.023096
3.57422 -2.0826e-06 0.0228077
3.5791 -2.01112e-06 0.0225226
3.58398 -1.94199e-06 0.0222405
3.58887 -1.87515e-06 0.0219614
3.59375 -1.81053e-06 0.0216852
3.59863 -1.74805e-06 0.0214121
3.60352 -1.68764e-06 0.0211418
3.6084 -1.62925e-06 0.0208745
3.61328 -1.5728e-06 0.0206101
3.61816 -1.51823e-06 0.0203485
3.62305 -1.46549e-06 0.0200898
3.62793 -1.41451e-06 0.0198339
3.63281 -1.36524e-06 0.0195808
3.6377 -1.31762e-06 0.0193305
3.64258 -1.27161e-06 0.0190829
3.64746 -1.22714e-06 0.018838
3.65234 -1.18417e-06 0.0185958
3.65723 -1.14265e-06 0.0183563
3.66211 -1.10254e-06 0.0181195
3.66699 -1.06378e-06 0.0178853
3.67188 -1.02633e-06 0.0176536
3.67676 -9.90158e-07 0.0174246
3.68164 -9.55214e-07 0.0171982
3.68652 -9.21459e-07 0.0169742
3.69141 -8.88854e-07 0.0167528
3.69629 -8.57362e-07 0.0165339
3.70117 -8.26946e-07 0.0163175
3.70605 -7.97572e-07 0.0161035
3.71094 -7.69204e-07 0.0158919
3.71582 -7.41809e-07 0.0156827
3.7207 -7.15357e-07 0.015476
3.72559 -6.89814e-07 0.0152715
3.73047 -6.65152e-07 0.0150695
3.73535 -6.41341e-07 0.0148697
3.74023 -6.18353e-07 0.0146722
3.74512 -5.96161e-07 0.0144771
3.75 -5.74737e-07 0.0142841
3.75488 -5.54057e-07 0.0140935
3.75977 -5.34096e-07 0.013905
3.76465 -5.14829e-07 0.0137187
3.76953 -4.96234e-07 0.0135346
3.77441 -4.78287e-07 0.0133526
3.7793 -4.60968e-07 0.0131728
3.78418 -4.44254e-07 0.0129951
3.78906 -4.28126e-07 0.0128195
3.79395 -4.12564e-07 0.0126459
3.79883 -3.97549e-07 0.0124744
3.80371 -3.83062e-07 0.012305
3.80859 -3.69085e-07 0.0121375
3.81348 -3.55601e-07 0.011972
3.81836 -3.42594e-07 0.0118086
3.82324 -3.30046e-07 0.011647
3.82812 -3.17943e-07 0.0114874
3.83301 -3.06269e-07 0.0113298
3.83789 -2.9501e-07 0.011174
3.84277 -2.84151e-07 0.0110201
3.84766 -2.73679e-07 0.010868
3.85254 -2.6358e-07 0.0107178
3.85742 -2.53841e-07 0.0105695
3.8623 -2.44451e-07 0.0104229
3.86719 -2.35397e-07 0.0102781
3.87207 -2.26668e-07 0.0101351
3.87695 -2.18251e-07 0.00999385
3.88184 -2.10138e-07 0.00985433
3.88672 -2.02316e-07 0.00971652
3.8916 -1.94776e-07 0.00958041
3.89648 -1.87508e-07 0.00944598
3.90137 -1.80503e-07 0.00931321
3.90625 -1.73751e-07 0.00918209
3.91113 -1.67244e-07 0.00905261
3.91602 -1.60973e-07 0.00892473
3.9209 -1.54929e-07 0.00879845
3.92578 -1.49106e-07 0.00867375
3.93066 -1.43494e-07 0.00855062
3.93555 -1.38087e-07 0.00842903
3.94043 -1.32877e-07 0.00830898
3.94531 -1.27858e-07 0.00819043
3.9502 -1.23023e-07 0.00807339
3.95508 -1.18365e-07 0.00795783
3.95996 -1.13877e-07 0.00784374
3.96484 -1.09555e-07 0.00773109
3.96973 -1.05392e-07 0.00761989
3.97461 -1.01382e-07 0.0075101
3.97949 -9.75198e-08 0.00740172
3.98438 -9.38004e-08 0.00729473
3.98926 -9.02186e-08 0.00718912
3.99414 -8.67694e-08 0.00708486
3.99902 -8.34481e-08 0.00698195
4.00391 -8.02501e-08 0.00688038
4.00879 -7.7171e-08 0.00678011
4.01367 -7.42065e-08 0.00668115
4.01855 -7.13524e-08 0.00658348
4.02344 -6.86049e-08 0.00648708
4.02832 -6.596e-08 0.00639194
4.0332 -6.34141e-08 0.00629804
4.03809 -6.09635e-08 0.00620538
4.04297 -5.86048e-08 0.00611393
4.04785 -5.63347e-08 0.00602369
4.05273 -5.415e-08 0.00593464
4.05762 -5.20474e-08 0.00584676
4.0625 -5.00242e-08 0.00576005
4.06738 -4.80773e-08 0.00567449
4.07227 -4.6204e-08 0.00559007
4.07715 -4.44015e-08 0.00550677
4.08203 -4.26673e-08 0.00542458
4.08691 -4.0999e-08 0.0053435
4.0918 -3.93939e-08 0.0052635
4.09668 -3.78499e-08 0.00518457
4.10156 -3.63647e-08 0.00510671
4.10645 -3.49361e-08 0.00502989
4.11133 -3.3562e-08 0.00495411
4.11621 -3.22404e-08 0.00487936
4.12109 -3.09694e-08 0.00480562
4.12598 -2.97471e-08 0.00473288
4.13086 -2.85716e-08 0.00466114
4.13574 -2.74413e-08 0.00459037
4.14062 -2.63545e-08 0.00452056
4.14551 -2.53095e-08 0.00445172
4.15039 -2.43047e-08 0.00438381
4.15527 -2.33388e-08 0.00431684
4.16016 -2.24101e-08 0.00425079
4.16504 -2.15174e-08 0.00418566
4.16992 -2.06593e-08 0.00412142
4.1748 -1.98344e-08 0.00405807
4.17969 -1.90416e-08 0.0039956
4.18457 -1.82796e-08 0.003934
4.18945 -1.75472e-08 0.00387325
4.19434 -1.68434e-08 0.00381335
4.19922 -1.6167e-08 0.00375429
4.2041 -1.55171e-08 0.00369606
4.20898 -1.48926e-08 0.00363864
4.21387 -1.42925e-08 0.00358203
4.21875 -1.3716e-08 0.00352621
4.22363 -1.31621e-08 0.00347118
4.22852 -1.26299e-08 0.00341693
4.2334 -1.21187e-08 0.00336345
4.23828 -1.16276e-08 0.00331072
4.24316 -1.11559e-08 0.00325875
4.24805 -1.07029e-08 0.00320751
4.25293 -1.02677e-08 0.003157
4.25781 -9.84975e-09 0.00310722
4.2627 -9.44836e-09 0.00305815
4.26758 -9.06291e-09 0.00300978
4.27246 -8.69276e-09 0.0029621
4.27734 -8.33733e-09 0.00291511
4.28223 -7.99606e-09 0.0028688
4.28711 -7.66839e-09 0.00282316
4.29199 -7.35379e-09 0.00277817
4.29688 -7.05177e-09 0.00273384
4.30176 -6.76182e-09 0.00269015
4.30664 -6.48349e-09 0.0026471
4.31152 -6.21632e-09 0.00260467
4.31641 -5.95988e-09 0.00256286
4.32129 -5.71374e-09 0.00252166
4.32617 -5.47751e-09 0.00248107
4.33105 -5.25079e-09 0.00244107
4.33594 -5.03322e-09 0.00240166
4.34082 -4.82443e-09 0.00236283
4.3457 -4.62408e-09 0.00232457
4.35059 -4.43184e-09 0.00228688
4.35547 -4.24739e-09 0.00224974
4.36035 -4.07042e-09 0.00221315
4.36523 -3.90064e-09 0.00217711
4.37012 -3.73777e-09 0.0021416
4.375 -3.58152e-09 0.00210662
4.37988 -3.43164e-09 0.00207217
4.38477 -3.28788e-09 0.00203823
4.38965 -3.14999e-09 0.00200479
4.39453 -3.01774e-09 0.00197186
4.39941 -2.8909e-09 0.00193942
4.4043 -2.76927e-09 0.00190748
4.40918 -2.65262e-09 0.00187601
4.41406 -2.54077e-09 0.00184502
4.41895 -2.43351e-09 0.00181449
4.42383 -2.33067e-09 0.00178443
4.42871 -2.23208e-09 0.00175483
4.43359 -2.13755e-09 0.00172567
4.43848 -2.04693e-09 0.00169696
4.44336 -1.96005e-09 0.00166869
4.44824 -1.87677e-09 0.00164085
4.45312 -1.79695e-09 0.00161343
4.45801 -1.72044e-09 0.00158644
4.46289 -1.64711e-09 0.00155986
4.46777 -1.57683e-09 0.00153368
4.47266 -1.50947e-09 0.00150792
4.47754 -1.44492e-09 0.00148255
4.48242 -1.38307e-09 0.00145757
4.4873 -1.3238e-09 0.00143297
4.49219 -1.26702e-09 0.00140876
4.49707 -1.21261e-09 0.00138493
4.50195 -1.16048e-09 0.00136147
4.50684 -1.11054e-09 0.00133837
4.51172 -1.06269e-09 0.00131563
4.5166 -1.01686e-09 0.00129325
4.52148 -9.72964e-10 0.00127122
4.52637 -9.30915e-10 0.00124953
4.53125 -8.90641e-10 0.00122818
4.53613 -8.52069e-10 0.00120717
4.54102 -8.15128e-10 0.0011865
4.5459 -7.79752e-10 0.00116614
4.55078 -7.45875e-10 0.00114611
4.55566 -7.13436e-10 0.0011264
4.56055 -6.82376e-10 0.001107
4.56543 -6.52636e-10 0.00108791
4.57031 -6.24163e-10 0.00106912
4.5752 -5.96904e-10 0.00105063
4.58008 -5.70808e-10 0.00103243
4.58496 -5.45827e-10 0.00101453
4.58984 -5.21914e-10 0.000996915
4.59473 -4.99025e-10 0.000979581
4.59961 -4.77117e-10 0.000962526
4.60449 -4.56149e-10 0.000945745
4.60938 -4.36082e-10 0.000929234
4.61426 -4.16878e-10 0.00091299
4.61914 -3.985e-10 0.000897008
4.62402 -3.80915e-10 0.000881286
4.62891 -3.64088e-10 0.000865818
4.63379 -3.47988e-10 0.000850601
4.63867 -3.32584e-10 0.000835632
4.64355 -3.17846e-10 0.000820907
4.64844 -3.03748e-10 0.000806422
4.65332 -2.9026e-10 0.000792173
4.6582 -2.77359e-10 0.000778158
4.66309 -2.65018e-10 0.000764373
4.66797 -2.53214e-10 0.000750814
4.67285 -2.41925e-10 0.000737477
4.67773 -2.31127e-10 0.000724361
4.68262 -2.20802e-10 0.000711461
4.6875 -2.10927e-10 0.000698773
4.69238 -2.01484e-10 0.000686296
4.69727 -1.92455e-10 0.000674026
4.70215 -1.83822e-10 0.000661959
4.70703 -1.75568e-10 0.000650092
4.71191 -1.67676e-10 0.000638423
4.7168 -1.60132e-10 0.000626949
4.72168 -1.52919e-10 0.000615666
4.72656 -1.46025e-10 0.000604572
4.73145 -1.39434e-10 0.000593664
4.73633 -1.33135e-10 0.000582938
4.74121 -1.27114e-10 0.000572393
4.74609 -1.2136e-10 0.000562025
4.75098 -1.15861e-10 0.000551831
4.75586 -1.10606e-10 0.00054181
4.76074 -1.05584e-10 0.000531958
4.76562 -1.00785e-10 0.000522272
4.77051 -9.61994e-11 0.000512751
4.77539 -9.18184e-11 0.000503391
4.78027 -8.76327e-11 0.000494191
4.78516 -8.36338e-11 0.000485146
4.79004 -7.98136e-11 0.000476257
4.79492 -7.61643e-11 0.000467518
4.7998 -7.26783e-11 0.00045893
4.80469 -6.93486e-11 0.000450488
4.80957 -6.61683e-11 0.000442191
4.81445 -6.31308e-11 0.000434036
4.81934 -6.02299e-11 0.000426022
4.82422 -5.74596e-11 0.000418146
4.8291 -5.4814e-11 0.000410405
4.83398 -5.22878e-11 0.000402799
4.83887 -4.98756e-11 0.000395323
4.84375 -4.75725e-11 0.000387978
4.84863 -4.53735e-11 0.000380759
4.85352 -4.32741e-11 0.000373666
4.8584 -4.12699e-11 0.000366697
4.86328 -3.93566e-11 0.000359849
4.86816 -3.75302e-11 0.00035312
4.87305 -3.57869e-11 0.000346509
4.87793 -3.4123e-11 0.000340014
4.88281 -3.25348e-11 0.000333632
4.8877 -3.10191e-11 0.000327362
4.89258 -2.95726e-11 0.000321203
4.89746 -2.81922e-11 0.000315152
4.90234 -2.68749e-11 0.000309207
4.90723 -2.5618e-11 0.000303368
4.91211 -2.44187e-11 0.000297631
4.91699 -2.32744e-11 0.000291996
4.92188 -2.21827e-11 0.000286461
4.92676 -2.11412e-11 0.000281024
4.93164 -2.01477e-11 0.000275684
4.93652 -1.91999e-11 0.000270439
4.94141 -1.82958e-11 0.000265287
4.94629 -1.74335e-11 0.000260227
4.95117 -1.6611e-11 0.000255258
4.95605 -1.58266e-11 0.000250378
4.96094 -1.50785e-11 0.000245585
4.96582 -1.4365e-11 0.000240878
4.9707 -1.36847e-11 0.000236255
4.97559 -1.3036e-11 0.000231716
4.98047 -1.24174e-11 0.000227259
4.98535 -1.18276e-11 0.000222882
4.99023 -1.12653e-11 0.000218584
4.99512 -1.07292e-11 0.000214364
5 -1.02182e-11 0.00021022
5.00488 -9.731e-12 0.000206152
5.00977 -9.2666e-12 0.000202157
5.01465 -8.82395e-12 0.000198235
5.01953 -8.40204e-12 0.000194385
5.02441 -7.99992e-12 0.000190604
5.0293 -7.61669e-12 0.000186893
5.03418 -7.25146e-12 0.00018325
5.03906 -6.90342e-12 0.000179674
5.04395 -6.57178e-12 0.000176163
5.04883 -6.25576e-12 0.000172716
5.05371 -5.95466e-12 0.000169333
5.05859 -5.66778e-12 0.000166013
5.06348 -5.39446e-12 0.000162753
5.06836 -5.13408e-12 0.000159554
5.07324 -4.88604e-12 0.000156414
5.07812 -4.64976e-12 0.000153332
5.08301 -4.42469e-12 0.000150307
5.08789 -4.21031e-12 0.000147338
5.09277 -4.00614e-12 0.000144425
5.09766 -3.81168e-12 0.000141565
5.10254 -3.62648e-12 0.000138759
5.10742 -3.45012e-12 0.000136006
5.1123 -3.28218e-12 0.000133304
5.11719 -3.12227e-12 0.000130652
5.12207 -2.97001e-12 0.00012805
5.12695 -2.82503e-12 0.000125497
5.13184 -2.68701e-12 0.000122992
5.13672 -2.5556e-12 0.000120534
5.1416 -2.43051e-12 0.000118123
5.14648 -2.31143e-12 0.000115756
5.15137 -2.19808e-12 0.000113435
5.15625 -2.09019e-12 0.000111157
5.16113 -1.9875e-12 0.000108923
5.16602 -1.88976e-12 0.000106731
5.1709 -1.79675e-12 0.000104581
5.17578 -1.70823e-12 0.000102471
5.18066 -1.62399e-12 0.000100402
5.18555 -1.54384e-12 9.83717e-05
5.19043 -1.46757e-12 9.63805e-05
5.19531 -1.395e-12 9.44274e-05
5.2002 -1.32596e-12 9.25116e-05
5.20508 -1.26028e-12 9.06326e-05
5.20996 -1.19779e-12 8.87896e-05
5.21484 -1.13834e-12 8.6982e-05
5.21973 -1.0818e-12 8.52091e-05
5.22461 -1.02801e-12 8.34704e-05
5.22949 -9.76852e-13 8.17653e-05
5.23438 -9.28195e-13 8.0093e-05
5.23926 -8.8192e-13 7.84531e-05
5.24414 -8.37912e-13 7.6845e-05
5.24902 -7.96062e-13 7.5268e-05
5.25391 -7.56266e-13 7.37216e-05
5.25879 -7.18425e-13 7.22052e-05
5.26367 -6.82445e-13 7.07184e-05
5.26855 -6.48236e-13 6.92605e-05
5.27344 -6.15713e-13 6.78311e-05
5.27832 -5.84793e-13 6.64296e-05
5.2832 -5.554e-13 6.50555e-05
5.28809 -5.27459e-13 6.37083e-05
5.29297 -5.00899e-13 6.23875e-05
5.29785 -4.75655e-13 6.10926e-05
5.30273 -4.51661e-13 5.98232e-05
5.30762 -4.28857e-13 5.85787e-05
5.3125 -4.07185e-13 5.73588e-05
5.31738 -3.8659e-13 5.6163e-05
5.32227 -3.67018e-13 5.49907e-05
5.32715 -3.48422e-13 5.38417e-05
5.33203 -3.30751e-13 5.27154e-05
5.33691 -3.13962e-13 5.16114e-05
5.3418 -2.98011e-13 5.05294e-05
5.34668 -2.82857e-13 4.94688e-05
5.35156 -2.6846e-13 4.84294e-05
5.35645 -2.54784e-13 4.74106e-05
5.36133 -2.41794e-13 4.64122e-05
5.36621 -2.29454e-13 4.54338e-05
5.37109 -2.17734e-13 4.44749e-05
5.37598 -2.06603e-13 4.35352e-05
5.38086 -1.96032e-13 4.26143e-05
5.38574 -1.85992e-13 4.17119e-05
5.39062 -1.76458e-13 4.08277e-05
5.39551 -1.67406e-13 3.99613e-05
5.40039 -1.58809e-13 3.91123e-05
5.40527 -1.50647e-13 3.82804e-05
5.41016 -1.42898e-13 3.74653e-05
5.41504 -1.35541e-13 3.66667e-05
5.41992 -1.28557e-13 3.58843e-05
5.4248 -1.21926e-13 3.51177e-05
5.42969 -1.15633e-13 3.43667e-05
5.43457 -1.09658e-13 3.3631e-05
5.43945 -1.03988e-13 3.29102e-05
5.44434 -9.86058e-14 3.22041e-05
5.44922 -9.34979e-14 3.15124e-05
5.4541 -8.86503e-14 3.08348e-05
5.45898 -8.40501e-14 3.01711e-05
5.46387 -7.96848e-14 2.95209e-05
5.46875 -7.55426e-14 2.88841e-05
5.47363 -7.16123e-14 2.82603e-05
5.47852 -6.78833e-14 2.76494e-05
5.4834 -6.43454e-14 2.7051e-05
5.48828 -6.09889e-14 2.64649e-05
5.49316 -5.78048e-14 2.58909e-05
5.49805 -5.47843e-14 2.53288e-05
5.50293 -5.19192e-14 2.47783e-05
5.50781 -4.92015e-14 2.42391e-05
5.5127 -4.66239e-14 2.37111e-05
5.51758 -4.41792e-14 2.31941e-05
5.52246 -4.18608e-14 2.26878e-05
5.52734 -3.9662e-14 2.2192e-05
5.53223 -3.7577e-14 2.17066e-05
5.53711 -3.55999e-14 2.12312e-05
5.54199 -3.37252e-14 2.07658e-05
5.54688 -3.19477e-14 2.03101e-05
5.55176 -3.02625e-14 1.98639e-05
5.55664 -2.86648e-14 1.94271e-05
5.56152 -2.71501e-14 1.89994e-05
5.56641 -2.57142e-14 1.85807e-05
5.57129 -2.43532e-14 1.81707e-05
5.57617 -2.3063e-14 1.77694e-05
5.58105 -2.18402e-14 1.73766e-05
5.58594 -2.06812e-14 1.6992e-05
5.59082 -1.95828e-14 1.66156e-05
5.5957 -1.85418e-14 1.6247e-05
5.60059 -1.75554e-14 1.58863e-05
5.60547 -1.66206e-14 1.55333e-05
5.61035 -1.57349e-14 1.51877e-05
5.61523 -1.48956e-14 1.48494e-05
5.62012 -1.41004e-14 1.45183e-05
5.625 -1.33471e-14 1.41943e-05
5.62988 -1.26334e-14 1.38772e-05
5.63477 -1.19573e-14 1.35668e-05
5.63965 -1.13168e-14 1.32631e-05
5.64453 -1.07101e-14 1.29659e-05
5.64941 -1.01355e-14 1.2675e-05
5.6543 -9.59124e-15 1.23903e-05
5.65918 -9.07578e-15 1.21118e-05
5.66406 -8.5876e-15 1.18392e-05
5.66895 -8.1253e-15 1.15725e-05
5.67383 -7.68752e-15 1.13115e-05
5.67871 -7.27298e-15 1.10561e-05
5.68359 -6.88046e-15 1.08063e-05
5.68848 -6.50882e-15 1.05619e-05
5.69336 -6.15696e-15 1.03227e-05
5.69824 -5.82384e-15 1.00887e-05
5.70312 -5.50848e-15 9.85977e-06
5.70801 -5.20995e-15 9.63581e-06
5.71289 -4.92736e-15 9.41671e-06
5.71777 -4.65988e-15 9.20238e-06
5.72266 -4.40671e-15 8.99271e-06
5.72754 -4.1671e-15 8.7876e-06
5.73242 -3.94032e-15 8.58697e-06
5.7373 -3.72571e-15 8.39072e-06
5.74219 -3.52262e-15 8.19877e-06
5.74707 -3.33045e-15 8.01101e-06
5.75195 -3.1486e-15 7.82736e-06
5.75684 -2.97655e-15 7.64774e-06
5.76172 -2.81376e-15 7.47207e-06
5.7666 -2.65974e-15 7.30026e-06
5.77148 -2.51404e-15 7.13222e-06
5.77637 -2.37621e-15 6.96789e-06
5.78125 -2.24582e-15 6.80719e-06
5.78613 -2.12249e-15 6.65003e-06
5.79102 -2.00584e-15 6.49634e-06
5.7959 -1.8955e-15 6.34606e-06
5.80078 -1.79115e-15 6.1991e-06
5.80566 -1.69247e-15 6.0554e-06
5.81055 -1.59914e-15 5.9149e-06
5.81543 -1.51089e-15 5.77751e-06
5.82031 -1.42744e-15 5.64318e-06
5.8252 -1.34854e-15 5.51185e-06
5.83008 -1.27394e-15 5.38344e-06
5.83496 -1.2034e-15 5.2579e-06
5.83984 -1.13672e-15 5.13516e-06
5.84473 -1.07368e-15 5.01517e-06
5.84961 -1.01409e-15 4.89786e-06
5.85449 -9.57763e-16 4.78319e-06
5.85938 -9.04519e-16 4.67109e-06
5.86426 -8.54195e-16 4.56151e-06
5.86914 -8.06632e-16 4.45439e-06
5.87402 -7.61681e-16 4.34968e-06
5.87891 -7.192e-16 4.24733e-06
5.88379 -6.79057e-16 4.1473e-06
5.88867 -6.41124e-16 4.04952e-06
5.89355 -6.05281e-16 3.95395e-06
5.89844 -5.71414e-16 3.86055e-06
5.90332 -5.39417e-16 3.76926e-06
5.9082 -5.09187e-16 3.68005e-06
5.91309 -4.80628e-16 3.59286e-06
5.91797 -4.53649e-16 3.50765e-06
5.92285 -4.28165e-16 3.42438e-06
5.92773 -4.04093e-16 3.34301e-06
5.93262 -3.81356e-16 3.26349e-06
5.9375 -3.59881e-16 3.18579e-06
5.94238 -3.39599e-16 3.10987e-06
5.94727 -3.20445e-16 3.03568e-06
5.95215 -3.02357e-16 2.96319e-06
5.95703 -2.85276e-16 2.89237e-06
5.96191 -2.69148e-16 2.82317e-06
5.9668 -2.53919e-16 2.75556e-06
5.97168 -2.3954e-16 2.6895e-06
5.97656 -2.25965e-16 2.62497e-06
5.98145 -2.13149e-16 2.56192e-06
5.98633 -2.0105e-16 2.50032e-06
5.99121 -1.89629e-16 2.44015e-06
5.99609 -1.78848e-16 2.38138e-06
6.00098 -1.68673e-16 2.32396e-06
6.00586 -1.59068e-16 2.26787e-06
6.01074 -1.50003e-16 2.21308e-06
6.01562 -1.41448e-16 2.15957e-06
6.02051 -1.33375e-16 2.1073e-06
6.02539 -1.25756e-16 2.05624e-06
6.03027 -1.18567e-16 2.00637e-06
6.03516 -1.11784e-16 1.95767e-06
6.04004 -1.05384e-16 1.9101e-06
6.04492 -9.9345e-17 1.86365e-06
6.0498 -9.36479e-17 1.81828e-06
6.05469 -8.82733e-17 1.77397e-06
6.05957 -8.32033e-17 1.73071e-06
6.06445 -7.84206e-17 1.68845e-06
6.06934 -7.39094e-17 1.64719e-06
6.07422 -6.96544e-17 1.6069e-06
6.0791 -6.56412e-17 1.56756e-06
6.08398 -6.18562e-17 1.52914e-06
6.08887 -5.82868e-17 1.49163e-06
6.09375 -5.49207e-17 1.45501e-06
6.09863 -5.17465e-17 1.41925e-06
6.10352 -4.87534e-17 1.38433e-06
6.1084 -4.59313e-17 1.35025e-06
6.11328 -4.32705e-17 1.31697e-06
6.11816 -4.07619e-17 1.28448e-06
6.12305 -3.83969e-17 1.25276e-06
6.12793 -3.61673e-17 1.2218e-06
6.13281 -3.40657e-17 1.19157e-06
6.1377 -3.20846e-17 1.16206e-06
6.14258 -3.02172e-17 1.13326e-06
6.14746 -2.84572e-17 1.10515e-06
6.15234 -2.67985e-17 1.0777e-06
6.15723 -2.52352e-17 1.05092e-06
6.16211 -2.3762e-17 1.02477e-06
6.16699 -2.23737e-17 9.99251e-07
6.17188 -2.10655e-17 9.74344e-07
6.17676 -1.98329e-17 9.50035e-07
6.18164 -1.86715e-17 9.26311e-07
6.18652 -1.75773e-17 9.03158e-07
6.19141 -1.65464e-17 8.80562e-07
6.19629 -1.55752e-17 8.58511e-07
6.20117 -1.46603e-17 8.36993e-07
6.20605 -1.37986e-17 8.15994e-07
6.21094 -1.29868e-17 7.95503e-07
6.21582 -1.22222e-17 7.75509e-07
6.2207 -1.15021e-17 7.55999e-07
6.22559 -1.08239e-17 7.36962e-07
6.23047 -1.01852e-17 7.18387e-07
6.23535 -9.58376e-18 7.00264e-07
6.24023 -9.01738e-18 6.82581e-07
6.24512 -8.48407e-18 6.6533e-07
6.25 -7.98192e-18 6.48499e-07
6.25488 -7.50913e-18 6.32078e-07
6.25977 -7.06401e-18 6.16059e-07
6.26465 -6.64496e-18 6.00431e-07
6.26953 -6.25047e-18 5.85186e-07
6.27441 -5.87912e-18 5.70315e-07
6.2793 -5.52957e-18 5.55808e-07
6.28418 -5.20055e-18 5.41657e-07
6.28906 -4.89088e-18 5.27854e-07
6.29395 -4.59942e-18 5.1439e-07
6.29883 -4.32513e-18 5.01258e-07
6.30371 -4.06701e-18 4.88449e-07
6.30859 -3.8241e-18 4.75956e-07
6.31348 -3.59553e-18 4.63772e-07
6.31836 -3.38047e-18 4.51889e-07
6.32324 -3.17811e-18 4.403e-07
6.32812 -2.98773e-18 4.28998e-07
6.33301 -2.80861e-18 4.17976e-07
6.33789 -2.64011e-18 4.07227e-07
6.34277 -2.4816e-18 3.96746e-07
6.34766 -2.3325e-18 3.86525e-07
6.35254 -2.19225e-18 3.76558e-07
6.35742 -2.06033e-18 3.6684e-07
6.3623 -1.93626e-18 3.57364e-07
6.36719 -1.81957e-18 3.48124e-07
6.37207 -1.70984e-18 3.39115e-07
6.37695 -1.60664e-18 3.30332e-07
6.38184 -1.50961e-18 3.21768e-07
6.38672 -1.41836e-18 3.13419e-07
6.3916 -1.33257e-18 3.05279e-07
6.39648 -1.25191e-18 2.97344e-07
6.40137 -1.17607e-18 2.89607e-07
6.40625 -1.10477e-18 2.82066e-07
6.41113 -1.03775e-18 2.74714e-07
6.41602 -9.74747e-19 2.67548e-07
6.4209 -9.15525e-19 2.60562e-07
6.42578 -8.5986e-19 2.53752e-07
6.43066 -8.07541e-19 2.47115e-07
6.43555 -7.58369e-19 2.40646e-07
6.44043 -7.12158e-19 2.3434e-07
6.44531 -6.6873e-19 2.28194e-07
6.4502 -6.27921e-19 2.22204e-07
6.45508 -5.89574e-19 2.16366e-07
6.45996 -5.53543e-19 2.10676e-07
6.46484 -5.19688e-19 2.05132e-07
6.46973 -4.87881e-19 1.99728e-07
6.47461 -4.57999e-19 1.94462e-07
6.47949 -4.29927e-19 1.8933e-07
6.48438 -4.03556e-19 1.8433e-07
6.48926 -3.78784e-19 1.79457e-07
6.49414 -3.55517e-19 1.74709e-07
6.49902 -3.33662e-19 1.70082e-07
6.50391 -3.13136e-19 1.65574e-07
6.50879 -2.93859e-19 1.61182e-07
6.51367 -2.75755e-19 1.56902e-07
6.51855 -2.58754e-19 1.52732e-07
6.52344 -2.4279e-19 1.4867e-07
6.52832 -2.278e-19 1.44712e-07
6.5332 -2.13725e-19 1.40856e-07
6.53809 -2.0051e-19 1.371e-07
6.54297 -1.88104e-19 1.33441e-07
6.54785 -1.76456e-19 1.29876e-07
6.55273 -1.65522e-19 1.26404e-07
6.55762 -1.55258e-19 1.23021e-07
6.5625 -1.45624e-19 1.19726e-07
6.56738 -1.36581e-19 1.16517e-07
6.57227 -1.28093e-19 1.13391e-07
6.57715 -1.20127e-19 1.10346e-07
6.58203 -1.12651e-19 1.0738e-07
6.58691 -1.05636e-19 1.04491e-07
6.5918 -9.90523e-20 1.01678e-07
6.59668 -9.28747e-20 9.89385e-08
6.60156 -8.70782e-20 9.62702e-08
6.60645 -8.16396e-20 9.36716e-08
6.61133 -7.6537e-20 9.11411e-08
6.61621 -7.17499e-20 8.86767e-08
6.62109 -6.72591e-20 8.6277e-08
6.62598 -6.30463e-20 8.39401e-08
6.63086 -5.90945e-20 8.16647e-08
6.63574 -5.53878e-20 7.9449e-08
6.64062 -5.19112e-20 7.72916e-08
6.64551 -4.86504e-20 7.51909e-08
6.65039 -4.55923e-20 7.31457e-08
6.65527 -4.27244e-20 7.11543e-08
6.66016 -4.0035e-20 6.92156e-08
6.66504 -3.7513e-20 6.7328e-08
6.66992 -3.51483e-20 6.54904e-08
6.6748 -3.29311e-20 6.37014e-08
6.67969 -3.08522e-20 6.19597e-08
6.68457 -2.89032e-20 6.02643e-08
6.68945 -2.70761e-20 5.86139e-08
6.69434 -2.53632e-20 5.70073e-08
6.69922 -2.37576e-20 5.54434e-08
6.7041 -2.22525e-20 5.39211e-08
6.70898 -2.08418e-20 5.24394e-08
6.71387 -1.95196e-20 5.09972e-08
6.71875 -1.82805e-20 4.95935e-08
6.72363 -1.71191e-20 4.82272e-08
6.72852 -1.60308e-20 4.68975e-08
6.7334 -1.50109e-20 4.56034e-08
6.73828 -1.40553e-20 4.43439e-08
6.74316 -1.31599e-20 4.31181e-08
6.74805 -1.23209e-20 4.19253e-08
6.75293 -1.15349e-20 4.07644e-08
6.75781 -1.07985e-20 3.96348e-08
6.7627 -1.01086e-20 3.85356e-08
6.76758 -9.46235e-21 3.74659e-08
6.77246 -8.85699e-21 3.64251e-08
6.77734 -8.28997e-21 3.54123e-08
6.78223 -7.75887e-21 3.44269e-08
6.78711 -7.26146e-21 3.34681e-08
6.79199 -6.79561e-21 3.25352e-08
6.79688 -6.35934e-21 3.16276e-08
6.80176 -5.95079e-21 3.07446e-08
6.80664 -5.56823e-21 2.98855e-08
6.81152 -5.21001e-21 2.90497e-08
6.81641 -4.87461e-21 2.82366e-08
6.82129 -4.56058e-21 2.74456e-08
6.82617 -4.26658e-21 2.66762e-08
6.83105 -3.99134e-21 2.59277e-08
6.83594 -3.73367e-21 2.51996e-08
6.84082 -3.49248e-21 2.44913e-08
6.8457 -3.26671e-21 2.38024e-08
6.85059 -3.05539e-21 2.31324e-08
6.85547 -2.8576e-21 2.24806e-08
6.86035 -2.67249e-21 2.18467e-08
6.86523 -2.49925e-21 2.12302e-08
6.87012 -2.33713e-21 2.06305e-08
6.875 -2.18542e-21 2.00474e-08
6.87988 -2.04346e-21 1.94802e-08
6.88477 -1.91064e-21 1.89287e-08
6.88965 -1.78636e-21 1.83923e-08
6.89453 -1.67008e-21 1.78707e-08
6.89941 -1.5613e-21 1.73634e-08
6.9043 -1.45954e-21 1.68702e-08
6.90918 -1.36434e-21 1.63906e-08
6.91406 -1.27529e-21 1.59242e-08
6.91895 -1.192e-21 1.54708e-08
6.92383 -1.11409e-21 1.50299e-08
6.92871 -1.04123e-21 1.46012e-08
6.93359 -9.73081e-22 1.41844e-08
6.93848 -9.09352e-22 1.37792e-08
6.94336 -8.49757e-22 1.33852e-08
6.94824 -7.94029e-22 1.30022e-08
6.95312 -7.41921e-22 1.26298e-08
6.95801 -6.93199e-22 1.22678e-08
6.96289 -6.47646e-22 1.19159e-08
6.96777 -6.05057e-22 1.15739e-08
6.97266 -5.65242e-22 1.12413e-08
6.97754 -5.28022e-22 1.09181e-08
6.98242 -4.93229e-22 1.06039e-08
6.9873 -4.60707e-22 1.02985e-08
6.99219 -4.30309e-22 1.00017e-08
6.99707 -4.01897e-22 9.71318e-09
7.00195 -3.75344e-22 9.43277e-09
7.00684 -3.50528e-22 9.16023e-09
7.01172 -3.27337e-22 8.89535e-09
7.0166 -3.05666e-22 8.63793e-09
7.02148 -2.85416e-22 8.38776e-09
7.02637 -2.66494e-22 8.14463e-09
7.03125 -2.48816e-22 7.90837e-09
7.03613 -2.32299e-22 7.67878e-09
7.04102 -2.16868e-22 7.45567e-09
7.0459 -2.02452e-22 7.23888e-09
7.05078 -1.88986e-22 7.02822e-09
7.05566 -1.76407e-22 6.82353e-09
7.06055 -1.64657e-22 6.62464e-09
7.06543 -1.53683e-22 6.43139e-09
7.07031 -1.43433e-22 6.24364e-09
7.0752 -1.33861e-22 6.06122e-09
7.08008 -1.24921e-22 5.88399e-09
7.08496 -1.16573e-22 5.71181e-09
7.08984 -1.08778e-22 5.54453e-09
7.09473 -1.01499e-22 5.38202e-09
7.09961 -9.47021e-23 5.22415e-09
7.10449 -8.83565e-23 5.07079e-09
7.10938 -8.24322e-23 4.92182e-09
7.11426 -7.69015e-23 4.77711e-09
7.11914 -7.17384e-23 4.63654e-09
7.12402 -6.69188e-23 4.5e-09
7.12891 -6.242e-23 4.36738e-09
7.13379 -5.82208e-23 4.23857e-09
7.13867 -5.43016e-23 4.11346e-09
7.14355 -5.06438e-23 3.99194e-09
7.14844 -4.72301e-23 3.87392e-09
7.15332 -4.40444e-23 3.75931e-09
7.1582 -4.10716e-23 3.64799e-09
7.16309 -3.82977e-23 3.53989e-09
7.16797 -3.57094e-23 3.43491e-09
7.17285 -3.32944e-23 3.33296e-09
7.17773 -3.10413e-23 3.23397e-09
7.18262 -2.89393e-23 3.13783e-09
7.1875 -2.69783e-23 3.04449e-09
7.19238 -2.5149e-23 2.95384e-09
7.19727 -2.34426e-23 2.86583e-09
7.20215 -2.1851e-23 2.78038e-09
7.20703 -2.03665e-23 2.69741e-09
7.21191 -1.89819e-23 2.61685e-09
7.2168 -1.76906e-23 2.53864e-09
7.22168 -1.64863e-23 2.46271e-09
7.22656 -1.53633e-23 2.38899e-09
7.23145 -1.43161e-23 2.31742e-09
7.23633 -1.33397e-23 2.24794e-09
7.24121 -1.24293e-23 2.1805e-09
7.24609 -1.15804e-23 2.11502e-09
7.25098 -1.0789e-23 2.05147e-09
7.25586 -1.00512e-23 1.98978e-09
7.26074 -9.36344e-24 1.92989e-09
7.26562 -8.7223e-24 1.87176e-09
7.27051 -8.12467e-24 1.81535e-09
7.27539 -7.56764e-24 1.76059e-09
7.28027 -7.04845e-24 1.70744e-09
7.28516 -6.56458e-24 1.65585e-09
7.29004 -6.11362e-24 1.60579e-09
7.29492 -5.69338e-24 1.5572e-09
7.2998 -5.30177e-24 1.51005e-09
7.30469 -4.93686e-24 1.46429e-09
7.30957 -4.59685e-24 1.41988e-09
7.31445 -4.28005e-24 1.37678e-09
7.31934 -3.98489e-24 1.33497e-09
7.32422 -3.70992e-24 1.29439e-09
7.3291 -3.45375e-24 1.25501e-09
7.33398 -3.21511e-24 1.21681e-09
7.33887 -2.99283e-24 1.17974e-09
7.34375 -2.78577e-24 1.14377e-09
7.34863 -2.59292e-24 1.10887e-09
7.35352 -2.41331e-24 1.07501e-09
7.3584 -2.24602e-24 1.04216e-09
7.36328 -2.09024e-24 1.01029e-09
7.36816 -1.94517e-24 9.79369e-10
7.37305 -1.81008e-24 9.49373e-10
7.37793 -1.68429e-24 9.20274e-10
7.38281 -1.56717e-24 8.92046e-10
7.3877 -1.45812e-24 8.64663e-10
7.39258 -1.3566e-24 8.381e-10
7.39746 -1.26208e-24 8.12334e-10
7.40234 -1.17409e-24 7.87342e-10
7.40723 -1.09219e-24 7.631e-10
7.41211 -1.01595e-24 7.39587e-10
7.41699 -9.44987e-25 7.16781e-10
7.42188 -8.7894e-25 6.94662e-10
7.42676 -8.17469e-25 6.7321e-10
7.43164 -7.60261e-25 6.52404e-10
7.43652 -7.07023e-25 6.32227e-10
7.44141 -6.57482e-25 6.12659e-10
7.44629 -6.11383e-25 5.93682e-10
7.45117 -5.68489e-25 5.75279e-10
7.45605 -5.28579e-25 5.57434e-10
7.46094 -4.91448e-25 5.40129e-10
7.46582 -4.56903e-25 5.23349e-10
7.4707 -4.24766e-25 5.07078e-10
7.47559 -3.94871e-25 4.91302e-10
7.48047 -3.67062e-25 4.76005e-10
7.48535 -3.41196e-25 4.61173e-10
7.49023 -3.17137e-25 4.46792e-10
7.49512 -2.9476e-25 4.3285e-10
7.5 -2.7395e-25 4.19333e-10
7.50488 -2.54596e-25 4.06228e-10
7.50977 -2.36599e-25 3.93524e-10
7.51465 -2.19863e-25 3.81207e-10
7.51953 -2.04301e-25 3.69268e-10
7.52441 -1.89832e-25 3.57693e-10
7.5293 -1.76379e-25 3.46474e-10
7.53418 -1.63871e-25 3.35598e-10
7.53906 -1.52244e-25 3.25056e-10
7.54395 -1.41434e-25 3.14837e-10
7.54883 -1.31386e-25 3.04932e-10
7.55371 -1.22046e-25 2.95332e-10
7.55859 -1.13364e-25 2.86028e-10
7.56348 -1.05295e-25 2.7701e-10
7.56836 -9.77957e-26 2.6827e-10
7.57324 -9.08262e-26 2.59799e-10
7.57812 -8.43493e-26 2.5159e-10
7.58301 -7.83305e-26 2.43635e-10
7.58789 -7.27378e-26 2.35925e-10
7.59277 -6.75411e-26 2.28454e-10
7.59766 -6.27127e-26 2.21214e-10
7.60254 -5.82267e-26 2.14199e-10
7.60742 -5.40591e-26 2.07401e-10
7.6123 -5.01873e-26 2.00814e-10
7.61719 -4.65906e-26 1.94432e-10
7.62207 -4.32496e-26 1.88248e-10
7.62695 -4.01463e-26 1.82256e-10
7.63184 -3.72639e-26 1.76451e-10
7.63672 -3.45868e-26 1.70826e-10
7.6416 -3.21005e-26 1.65377e-10
7.64648 -2.97914e-26 1.60098e-10
7.65137 -2.76472e-26 1.54984e-10
7.65625 -2.56561e-26 1.5003e-10
7.66113 -2.38072e-26 1.4523e-10
7.66602 -2.20905e-26 1.40581e-10
7.6709 -2.04967e-26 1.36077e-10
7.67578 -1.90169e-26 1.31715e-10
7.68066 -1.76431e-26 1.27489e-10
7.68555 -1.63678e-26 1.23396e-10
7.69043 -1.51839e-26 1.19431e-10
7.69531 -1.4085e-26 1.15591e-10
7.7002 -1.3065e-26 1.11872e-10
7.70508 -1.21183e-26 1.0827e-10
7.70996 -1.12396e-26 1.04782e-10
7.71484 -1.04242e-26 1.01403e-10
7.71973 -9.66747e-27 9.81309e-11
7.72461 -8.96524e-27 9.49623e-11
7.72949 -8.31362e-27 9.18937e-11
7.73438 -7.709e-27 8.89222e-11
7.73926 -7.148e-27 8.60447e-11
7.74414 -6.62752e-27 8.32584e-11
7.74902 -6.14464e-27 8.05604e-11
7.75391 -5.69667e-27 7.79479e-11
7.75879 -5.28111e-27 7.54183e-11
7.76367 -4.89563e-27 7.29691e-11
7.76855 -4.53807e-27 7.05978e-11
7.77344 -4.20643e-27 6.83019e-11
7.77832 -3.89884e-27 6.60791e-11
7.7832 -3.61356e-27 6.39271e-11
7.78809 -3.349e-27 6.18437e-11
7.79297 -3.10366e-27 5.98268e-11
7.79785 -2.87616e-27 5.78742e-11
7.80273 -2.6652e-27 5.59841e-11
7.80762 -2.46961e-27 5.41544e-11
7.8125 -2.28825e-27 5.23833e-11
7.81738 -2.12012e-27 5.06688e-11
7.82227 -1.96424e-27 4.90094e-11
7.82715 -1.81974e-27 4.74031e-11
7.83203 -1.68578e-27 4.58484e-11
7.83691 -1.56162e-27 4.43436e-11
7.8418 -1.44653e-27 4.28872e-11
7.84668 -1.33986e-27 4.14776e-11
7.85156 -1.24099e-27 4.01134e-11
7.85645 -1.14937e-27 3.87932e-11
7.86133 -1.06446e-27 3.75155e-11
7.86621 -9.85772e-28 3.6279e-11
7.87109 -9.12861e-28 3.50824e-11
7.87598 -8.45301e-28 3.39245e-11
7.88086 -7.82705e-28 3.28041e-11
7.88574 -7.24709e-28 3.17198e-11
7.89062 -6.70978e-28 3.06707e-11
7.89551 -6.21202e-28 2.96556e-11
7.90039 -5.75091e-28 2.86734e-11
7.90527 -5.32377e-28 2.77231e-11
7.91016 -4.92812e-28 2.68036e-11
7.91504 -4.56166e-28 2.5914e-11
7.91992 -4.22225e-28 2.50533e-11
7.9248 -3.9079e-28 2.42206e-11
7.92969 -3.61679e-28 2.34151e-11
7.93457 -3.3472e-28 2.26358e-11
7.93945 -3.09756e-28 2.18819e-11
7.94434 -2.8664e-28 2.11526e-11
7.94922 -2.65236e-28 2.04472e-11
7.9541 -2.45419e-28 1.97648e-11
7.95898 -2.27072e-28 1.91047e-11
7.96387 -2.10087e-28 1.84662e-11
7.96875 -1.94362e-28 1.78486e-11
7.97363 -1.79806e-28 1.72513e-11
7.97852 -1.66332e-28 1.66736e-11
7.9834 -1.53861e-28 1.61148e-11
7.98828 -1.42318e-28 1.55744e-11
7.99316 -1.31634e-28 1.50517e-11
7.99805 -1.21747e-28 1.45463e-11
8.00293 -1.12597e-28 1.40575e-11
8.00781 -1.0413e-28 1.35847e-11
8.0127 -9.62947e-29 1.31276e-11
8.01758 -8.90449e-29 1.26856e-11
8.02246 -8.2337e-29 1.22581e-11
8.02734 -7.61308e-29 1.18448e-11
8.03223 -7.0389e-29 1.14451e-11
8.03711 -6.50771e-29 1.10586e-11
8.04199 -6.01632e-29 1.0685e-11
8.04688 -5.56178e-29 1.03237e-11
8.05176 -5.14133e-29 9.97439e-12
8.05664 -4.75243e-29 9.63668e-12
8.06152 -4.39275e-29 9.31018e-12
8.06641 -4.06009e-29 8.99453e-12
8.07129 -3.75245e-29 8.68937e-12
8.07617 -3.46795e-29 8.39437e-12
8.08105 -3.20487e-29 8.10919e-12
8.08594 -2.9616e-29 7.83351e-12
8.09082 -2.73667e-29 7.56702e-12
8.0957 -2.5287e-29 7.30942e-12
8.10059 -2.33643e-29 7.06042e-12
8.10547 -2.15867e-29 6.81975e-12
8.11035 -1.99434e-29 6.58712e-12
8.11523 -1.84243e-29 6.36227e-12
8.12012 -1.70201e-29 6.14495e-12
8.125 -1.57222e-29 5.93492e-12
8.12988 -1.45226e-29 5.73192e-12
8.13477 -1.34139e-29 5.53574e-12
8.13965 -1.23892e-29 5.34614e-12
8.14453 -1.14422e-29 5.16292e-12
8.14941 -1.05672e-29 4.98585e-12
8.1543 -9.75854e-30 4.81475e-12
8.15918 -9.01137e-30 4.6494e-12
8.16406 -8.32101e-30 4.48963e-12
8.16895 -7.68317e-30 4.33524e-12
8.17383 -7.09389e-30 4.18606e-12
8.17871 -6.54949e-30 4.04192e-12
8.18359 -6.04658e-30 3.90265e-12
8.18848 -5.58202e-30 3.76809e-12
8.19336 -5.15291e-30 3.63808e-12
8.19824 -4.75656e-30 3.51247e-12
8.20312 -4.39049e-30 3.39112e-12
8.20801 -4.05239e-30 3.27388e-12
8.21289 -3.74016e-30 3.16062e-12
8.21777 -3.45181e-30 3.05121e-12
8.22266 -3.18555e-30 2.94551e-12
8.22754 -2.93968e-30 2.84341e-12
8.23242 -2.71266e-30 2.74478e-12
8.2373 -2.50305e-30 2.64951e-12
8.24219 -2.30953e-30 2.55749e-12
8.24707 -2.13087e-30 2.4686e-12
8.25195 -1.96594e-30 2.38275e-12
8.25684 -1.81368e-30 2.29982e-12
8.26172 -1.67314e-30 2.21973e-12
8.2666 -1.54342e-30 2.14238e-12
8.27148 -1.42368e-30 2.06767e-12
8.27637 -1.31317e-30 1.99552e-12
8.28125 -1.21118e-30 1.92584e-12
8.28613 -1.11706e-30 1.85856e-12
8.29102 -1.03021e-30 1.79358e-12
8.2959 -9.50059e-31 1.73083e-12
8.30078 -8.76105e-31 1.67023e-12
8.30566 -8.07869e-31 1.61172e-12
8.31055 -7.44912e-31 1.55522e-12
8.31543 -6.86828e-31 1.50067e-12
8.32031 -6.33244e-31 1.44799e-12
8.3252 -5.83812e-31 1.39713e-12
8.33008 -5.38213e-31 1.34803e-12
8.33496 -4.96152e-31 1.30062e-12
8.33984 -4.57356e-31 1.25485e-12
8.34473 -4.21573e-31 1.21065e-12
8.34961 -3.88572e-31 1.16799e-12
8.35449 -3.58137e-31 1.12681e-12
8.35938 -3.3007e-31 1.08705e-12
8.36426 -3.04188e-31 1.04867e-12
8.36914 -2.80322e-31 1.01162e-12
8.37402 -2.58317e-31 9.75851e-13
8.37891 -2.38027e-31 9.41328e-13
8.38379 -2.19321e-31 9.08005e-13
8.38867 -2.02075e-31 8.75841e-13
8.39355 -1.86176e-31 8.44796e-13
8.39844 -1.71521e-31 8.14832e-13
8.40332 -1.58011e-31 7.85912e-13
8.4082 -1.45558e-31 7.58e-13
8.41309 -1.3408e-31 7.31063e-13
8.41797 -1.23502e-31 7.05065e-13
8.42285 -1.13753e-31 6.79976e-13
8.42773 -1.04768e-31 6.55764e-13
8.43262 -9.64884e-32 6.324e-13
8.4375 -8.88588e-32 6.09853e-13
8.44238 -8.18287e-32 5.88096e-13
8.44727 -7.53511e-32 5.67101e-13
8.45215 -6.9383e-32 5.46843e-13
8.45703 -6.38846e-32 5.27297e-13
8.46191 -5.8819e-32 5.08436e-13
8.4668 -5.41526e-32 4.90239e-13
8.47168 -4.9854e-32 4.72682e-13
8.47656 -4.58944e-32 4.55742e-13
8.48145 -4.22473e-32 4.39399e-13
8.48633 -3.88882e-32 4.23632e-13
8.49121 -3.57944e-32 4.08422e-13
8.49609 -3.29452e-32 3.93747e-13
8.50098 -3.03214e-32 3.79592e-13
8.50586 -2.79052e-32 3.65936e-13
8.51074 -2.56803e-32 3.52763e-13
8.51562 -2.36316e-32 3.40056e-13
8.52051 -2.17454e-32 3.27799e-13
8.52539 -2.00088e-32 3.15977e-13
8.53027 -1.84099e-32 3.04573e-13
8.53516 -1.69381e-32 2.93574e-13
8.54004 -1.55831e-32 2.82966e-13
8.54492 -1.43359e-32 2.72734e-13
8.5498 -1.31878e-32 2.62866e-13
8.55469 -1.21312e-32 2.53349e-13
8.55957 -1.11586e-32 2.44171e-13
8.56445 -1.02635e-32 2.3532e-13
8.56934 -9.43982e-33 2.26784e-13
8.57422 -8.68179e-33 2.18552e-13
8.5791 -7.98426e-33 2.10615e-13
8.58398 -7.34241e-33 2.0296e-13
8.58887 -6.75184e-33 1.9558e-13
8.59375 -6.20848e-33 1.88463e-13
8.59863 -5.70857e-33 1.81601e-13
8.60352 -5.24867e-33 1.74984e-13
8.6084 -4.82558e-33 1.68605e-13
8.61328 -4.43639e-33 1.62454e-13
8.61816 -4.07839e-33 1.56524e-13
8.62305 -3.74911e-33 1.50807e-13
8.62793 -3.44624e-33 1.45295e-13
8.63281 -3.16769e-33 1.39981e-13
8.6377 -2.91152e-33 1.34858e-13
8.64258 -2.67593e-33 1.2992e-13
8.64746 -2.45929e-33 1.2516e-13
8.65234 -2.26009e-33 1.20571e-13
8.65723 -2.07691e-33 1.16148e-13
8.66211 -1.9085e-33 1.11884e-13
8.66699 -1.75365e-33 1.07774e-13
8.67188 -1.6113e-33 1.03813e-13
8.67676 -1.48042e-33 9.99945e-14
8.68164 -1.36012e-33 9.63145e-14
8.68652 -1.24953e-33 9.27678e-14
8.69141 -1.14788e-33 8.93495e-14
8.69629 -1.05444e-33 8.60551e-14
8.70117 -9.68568e-34 8.28802e-14
8.70605 -8.89645e-34 7.98206e-14
8.71094 -8.17114e-34 7.6872e-14
8.71582 -7.5046e-34 7.40306e-14
8.7207 -6.89211e-34 7.12926e-14
8.72559 -6.3293e-34 6.86541e-14
8.73047 -5.81218e-34 6.61118e-14
8.73535 -5.33705e-34 6.36621e-14
8.74023 -4.90053e-34 6.13016e-14
8.74512 -4.4995e-34 5.90273e-14
8.75 -4.13109e-34 5.6836e-14
8.75488 -3.79266e-34 5.47248e-14
8.75977 -3.48179e-34 5.26907e-14
8.76465 -3.19625e-34 5.0731e-14
8.76953 -2.93399e-34 4.88431e-14
8.77441 -2.69311e-34 4.70243e-14
8.7793 -2.4719e-34 4.52721e-14
8.78418 -2.26875e-34 4.35842e-14
8.78906 -2.08219e-34 4.19582e-14
8.79395 -1.91088e-34 4.03919e-14
8.79883 -1.75359e-34 3.88831e-14
8.80371 -1.60916e-34 3.74298e-14
8.80859 -1.47656e-34 3.603e-14
8.81348 -1.35482e-34 3.46817e-14
8.81836 -1.24306e-34 3.33831e-14
8.82324 -1.14047e-34 3.21323e-14
8.82812 -1.04629e-34 3.09276e-14
8.83301 -9.59842e-35 2.97674e-14
8.83789 -8.80496e-35 2.86501e-14
8.84277 -8.0767e-35 2.7574e-14
8.84766 -7.40832e-35 2.65377e-14
8.85254 -6.79494e-35 2.55397e-14
8.85742 -6.23204e-35 2.45787e-14
8.8623 -5.7155e-35 2.36533e-14
8.86719 -5.24152e-35 2.27622e-14
8.87207 -4.80662e-35 2.19041e-14
8.87695 -4.40759e-35 2.10779e-14
8.88184 -4.0415e-35 2.02824e-14
8.88672 -3.70564e-35 1.95164e-14
8.8916 -3.39752e-35 1.87789e-14
8.89648 -3.11488e-35 1.80688e-14
8.90137 -2.85562e-35 1.73852e-14
8.90625 -2.61781e-35 1.6727e-14
8.91113 -2.39968e-35 1.60934e-14
8.91602 -2.19963e-35 1.54834e-14
8.9209 -2.01616e-35 1.48962e-14
8.92578 -1.84791e-35 1.43309e-14
8.93066 -1.69361e-35 1.37867e-14
8.93555 -1.55213e-35 1.32629e-14
8.94043 -1.4224e-35 1.27586e-14
8.94531 -1.30344e-35 1.22733e-14
8.9502 -1.19438e-35 1.18061e-14
8.95508 -1.09439e-35 1.13565e-14
8.95996 -1.00273e-35 1.09237e-14
8.96484 -9.18698e-36 1.05071e-14
8.96973 -8.41668e-36 1.01062e-14
8.97461 -7.71061e-36 9.72037e-15
8.97949 -7.06343e-36 9.34903e-15
8.98438 -6.47026e-36 8.99167e-15
8.98926 -5.92662e-36 8.64776e-15
8.99414 -5.4284e-36 8.31681e-15
8.99902 -4.97183e-36 7.99833e-15
9.00391 -4.55344e-36 7.69186e-15
9.00879 -4.17006e-36 7.39696e-15
9.01367 -3.81878e-36 7.1132e-15
9.01855 -3.49692e-36 6.84016e-15
9.02344 -3.20203e-36 6.57744e-15
9.02832 -2.93188e-36 6.32466e-15
9.0332 -2.68439e-36 6.08146e-15
9.03809 -2.45767e-36 5.84746e-15
9.04297 -2.24999e-36 5.62234e-15
9.04785 -2.05977e-36 5.40575e-15
9.05273 -1.88553e-36 5.19738e-15
9.05762 -1.72596e-36 4.99693e-15
9.0625 -1.57981e-36 4.80409e-15
9.06738 -1.44597e-36 4.61858e-15
9.07227 -1.3234e-36 4.44013e-15
9.07715 -1.21117e-36 4.26848e-15
9.08203 -1.1084e-36 4.10336e-15
9.08691 -1.0143e-36 3.94453e-15
9.0918 -9.28152e-37 3.79177e-15
9.09668 -8.49276e-37 3.64483e-15
9.10156 -7.77066e-37 3.5035e-15
9.10645 -7.10962e-37 3.36757e-15
9.11133 -6.50451e-37 3.23684e-15
9.11621 -5.95061e-37 3.11111e-15
9.12109 -5.44362e-37 2.99019e-15
9.12598 -4.97959e-37 2.87391e-15
9.13086 -4.5549e-37 2.76208e-15
9.13574 -4.16622e-37 2.65454e-15
9.14062 -3.81054e-37 2.55112e-15
9.14551 -3.48505e-37 2.45168e-15
9.15039 -3.18721e-37 2.35605e-15
9.15527 -2.91469e-37 2.2641e-15
9.16016 -2.66534e-37 2.17569e-15
9.16504 -2.43721e-37 2.09068e-15
9.16992 -2.2285e-37 2.00894e-15
9.1748 -2.03756e-37 1.93036e-15
9.17969 -1.8629e-37 1.8548e-15
9.18457 -1.70312e-37 1.78216e-15
9.18945 -1.55698e-37 1.71232e-15
9.19434 -1.42331e-37 1.64518e-15
9.19922 -1.30105e-37 1.58063e-15
9.2041 -1.18923e-37 1.51858e-15
9.20898 -1.08698e-37 1.45894e-15
9.21387 -9.93468e-38 1.4016e-15
9.21875 -9.07959e-38 1.34648e-15
9.22363 -8.2977e-38 1.2935e-15
9.22852 -7.58278e-38 1.24257e-15
9.2334 -6.92913e-38 1.19362e-15
9.23828 -6.33152e-38 1.14658e-15
9.24316 -5.78518e-38 1.10136e-15
9.24805 -5.28572e-38 1.05789e-15
9.25293 -4.82916e-38 1.01612e-15
9.25781 -4.41182e-38 9.75979e-16
9.2627 -4.03036e-38 9.37397e-16
9.26758 -3.68171e-38 9.0032e-16
9.27246 -3.36305e-38 8.64688e-16
9.27734 -3.07183e-38 8.30447e-16
9.28223 -2.80569e-38 7.97542e-16
9.28711 -2.56249e-38 7.65923e-16
9.29199 -2.34026e-38 7.35541e-16
9.29688 -2.1372e-38 7.06346e-16
9.30176 -1.95166e-38 6.78294e-16
9.30664 -1.78215e-38 6.51341e-16
9.31152 -1.62728e-38 6.25443e-16
9.31641 -1.4858e-38 6.00561e-16
9.32129 -1.35656e-38 5.76656e-16
9.32617 -1.2385e-38 5.53688e-16
9.33105 -1.13066e-38 5.31623e-16
9.33594 -1.03216e-38 5.10424e-16
9.34082 -9.42195e-39 4.9006e-16
9.3457 -8.60032e-39 4.70496e-16
9.35059 -7.84996e-39 4.51703e-16
9.35547 -7.16473e-39 4.3365e-16
9.36035 -6.539e-39 4.16309e-16
9.36523 -5.96764e-39 3.99651e-16
9.37012 -5.44594e-39 3.83651e-16
9.375 -4.96961e-39 3.68283e-16
9.37988 -4.53472e-39 3.53521e-16
9.38477 -4.1377e-39 3.39344e-16
9.38965 -3.77526e-39 3.25727e-16
9.39453 -3.4444e-39 3.12649e-16
9.39941 -3.14238e-39 3.00088e-16
9.4043 -2.86671e-39 2.88026e-16
9.40918 -2.6151e-39 2.76442e-16
9.41406 -2.38546e-39 2.65317e-16
9.41895 -2.17588e-39 2.54634e-16
9.42383 -1.98462e-39 2.44375e-16
9.42871 -1.81009e-39 2.34524e-16
9.43359 -1.65082e-39 2.25064e-16
9.43848 -1.5055e-39 2.15981e-16
9.44336 -1.37291e-39 2.0726e-16
9.44824 -1.25193e-39 1.98885e-16
9.45312 -1.14156e-39 1.90845e-16
9.45801 -1.04087e-39 1.83125e-16
9.46289 -9.49013e-40 1.75713e-16
9.46777 -8.65223e-40 1.68597e-16
9.47266 -7.88794e-40 1.61766e-16
9.47754 -7.19081e-40 1.55207e-16
9.48242 -6.55499e-40 1.48911e-16
9.4873 -5.9751e-40 1.42866e-16
9.49219 -5.44625e-40 1.37064e-16
9.49707 -4.96397e-40 1.31493e-16
9.50195 -4.52419e-40 1.26147e-16
9.50684 -4.12317e-40 1.21014e-16
9.51172 -3.75751e-40 1.16088e-16
9.5166 -3.42412e-40 1.11359e-16
9.52148 -3.12017e-40 1.0682e-16
9.52637 -2.84305e-40 1.02464e-16
9.53125 -2.59043e-40 9.82825e-17
9.53613 -2.36014e-40 9.42695e-17
9.54102 -2.15022e-40 9.0418e-17
9.5459 -1.95888e-40 8.67217e-17
9.55078 -1.78448e-40 8.31743e-17
9.55566 -1.62553e-40 7.97699e-17
9.56055 -1.48067e-40 7.65028e-17
9.56543 -1.34865e-40 7.33676e-17
9.57031 -1.22835e-40 7.0359e-17
9.5752 -1.11872e-40 6.74719e-17
9.58008 -1.01883e-40 6.47015e-17
9.58496 -9.27813e-41 6.20431e-17
9.58984 -8.44887e-41 5.94922e-17
9.59473 -7.69336e-41 5.70447e-17
9.59961 -7.00508e-41 5.46962e-17
9.60449 -6.37807e-41 5.24428e-17
9.60938 -5.80691e-41 5.02808e-17
9.61426 -5.28664e-41 4.82064e-17
9.61914 -4.81275e-41 4.62161e-17
9.62402 -4.38114e-41 4.43066e-17
9.62891 -3.98804e-41 4.24746e-17
9.63379 -3.63004e-41 4.0717e-17
9.63867 -3.30402e-41 3.90308e-17
9.64355 -3.00714e-41 3.74131e-17
9.64844 -2.7368e-41 3.58611e-17
9.65332 -2.49065e-41 3.43722e-17
9.6582 -2.26653e-41 3.29438e-17
9.66309 -2.06247e-41 3.15736e-17
9.66797 -1.8767e-41 3.0259e-17
9.67285 -1.70758e-41 2.89979e-17
9.67773 -1.55363e-41 2.77881e-17
9.68262 -1.41349e-41 2.66276e-17
9.6875 -1.28593e-41 2.55142e-17
9.69238 -1.16982e-41 2.44461e-17
9.69727 -1.06415e-41 2.34214e-17
9.70215 -9.67976e-42 2.24385e-17
9.70703 -8.80452e-42 2.14954e-17
9.71191 -8.00804e-42 2.05907e-17
9.7168 -7.28327e-42 1.97227e-17
9.72168 -6.62377e-42 1.889e-17
9.72656 -6.02371e-42 1.8091e-17
9.73145 -5.47774e-42 1.73245e-17
9.73633 -4.98103e-42 1.6589e-17
9.74121 -4.52913e-42 1.58832e-17
9.74609 -4.11804e-42 1.5206e-17
9.75098 -3.74408e-42 1.45561e-17
9.75586 -3.40392e-42 1.39324e-17
9.76074 -3.09452e-42 1.33338e-17
9.76562 -2.81311e-42 1.27593e-17
9.77051 -2.55716e-42 1.22078e-17
9.77539 -2.32439e-42 1.16783e-17
9.78027 -2.11271e-42 1.117e-17
9.78516 -1.92022e-42 1.06819e-17
9.79004 -1.74518e-42 1.02132e-17
9.79492 -1.58602e-42 9.76298e-18
9.7998 -1.44131e-42 9.33051e-18
9.80469 -1.30973e-42 8.915e-18
9.80957 -1.19012e-42 8.51571e-18
9.81445 -1.08137e-42 8.13193e-18
9.81934 -9.82517e-43 7.76297e-18
9.82422 -8.92657e-43 7.40818e-18
9.8291 -8.10976e-43 7.06692e-18
9.83398 -7.36735e-43 6.73858e-18
9.83887 -6.69257e-43 6.42256e-18
9.84375 -6.07932e-43 6.11831e-18
9.84863 -5.52199e-43 5.82526e-18
9.85352 -5.01551e-43 5.5429e-18
9.8584 -4.55528e-43 5.27072e-18
9.86328 -4.13708e-43 5.00821e-18
9.86816 -3.75709e-43 4.75492e-18
9.87305 -3.41184e-43 4.51037e-18
9.87793 -3.09817e-43 4.27413e-18
9.88281 -2.8132e-43 4.04576e-18
9.8877 -2.55432e-43 3.82485e-18
9.89258 -2.31916e-43 3.611e-18
9.89746 -2.10554e-43 3.40381e-18
9.90234 -1.91151e-43 3.20292e-18
9.90723 -1.73528e-43 3.00794e-18
9.91211 -1.57522e-43 2.81853e-18
9.91699 -1.42985e-43 2.63433e-18
9.92188 -1.29784e-43 2.45501e-18
9.92676 -1.17796e-43 2.28024e-18
9.93164 -1.0691e-43 2.10969e-18
9.93652 -9.70259e-44 1.94306e-18
9.94141 -8.80512e-44 1.78003e-18
9.94629 -7.99027e-44 1.6203e-18
9.95117 -7.25049e-44 1.46358e-18
9.95605 -6.57889e-44 1.30958e-18
9.96094 -5.96921e-44 1.15802e-18
9.96582 -5.41578e-44 1.0086e-18
9.9707 -4.91342e-44 8.61056e-19
9.97559 -4.45745e-44 7.15114e-19
9.98047 -4.0436e-44 5.70502e-19
9.98535 -3.668e-44 4.26951e-19
9.99023 -3.32712e-44 2.84194e-19
9.99512 -3.01779e-44 1.41965e-19
10 -2.73708e-44 1.50038e-183


==> figures/propagating/solution/data/snapshot_08.txt <==
x f u
-10 -3.34912e-50 1.01273e-147
-9.99512 -3.69259e-50 5.59291e-10
-9.99023 -4.0711e-50 1.11902e-09
-9.98535 -4.48819e-50 1.67963e-09
-9.98047 -4.94778e-50 2.24156e-09
-9.97559 -5.45418e-50 2.80526e-09
-9.9707 -6.01211e-50 3.37116e-09
-9.96582 -6.6268e-50 3.93972e-09
-9.96094 -7.30399e-50 4.51137e-09
-9.95605 -8.04999e-50 5.08656e-09
-9.95117 -8.87177e-50 5.66576e-09
-9.94629 -9.77697e-50 6.2494e-09
-9.94141 -1.0774e-49 6.83795e-09
-9.93652 -1.18722e-49 7.43187e-09
-9.93164 -1.30817e-49 8.03162e-09
-9.92676 -1.44136e-49 8.63767e-09
-9.92188 -1.58805e-49 9.25049e-09
-9.91699 -1.74958e-49 9.87056e-09
-9.91211 -1.92745e-49 1.04984e-08
-9.90723 -2.1233e-49 1.11344e-08
-9.90234 -2.33894e-49 1.17791e-08
-9.89746 -2.57636e-49 1.2433e-08
-9.89258 -2.83774e-49 1.30967e-08
-9.8877 -3.12549e-49 1.37705e-08
-9.88281 -3.44226e-49 1.44552e-08
-9.87793 -3.79095e-49 1.5151e-08
-9.87305 -4.17476e-49 1.58587e-08
-9.86816 -4.59721e-49 1.65787e-08
-9.86328 -5.06216e-49 1.73117e-08
-9.8584 -5.57388e-49 1.8058e-08
-9.85352 -6.13703e-49 1.88184e-08
-9.84863 -6.75676e-49 1.95934e-08
-9.84375 -7.43871e-49 2.03836e-08
-9.83887 -8.1891e-49 2.11895e-08
-9.83398 -9.01475e-49 2.20119e-08
-9.8291 -9.92318e-49 2.28512e-08
-9.82422 -1.09226e-48 2.37082e-08
-9.81934 -1.20222e-48 2.45835e-08
-9.81445 -1.32318e-48 2.54777e-08
-9.80957 -1.45624e-48 2.63915e-08
-9.80469 -1.6026e-48 2.73255e-08
-9.7998 -1.76359e-48 2.82806e-08
-9.79492 -1.94067e-48 2.92574e-08
-9.79004 -2.13542e-48 3.02565e-08
-9.78516 -2.3496e-48 3.12788e-08
-9.78027 -2.58513e-48 3.2325e-08
-9.77539 -2.84415e-48 3.33959e-08
-9.77051 -3.12897e-48 3.44922e-08
-9.76562 -3.44214e-48 3.56148e-08
-9.76074 -3.78648e-48 3.67644e-08
-9.75586 -4.16507e-48 3.7942e-08
-9.75098 -4.5813e-48 3.91483e-08
-9.74609 -5.03887e-48 4.03843e-08
-9.74121 -5.54189e-48 4.16508e-08
-9.73633 -6.09483e-48 4.29487e-08
-9.73145 -6.70262e-48 4.42791e-08
-9.72656 -7.37067e-48 4.56428e-08
-9.72168 -8.10491e-48 4.70408e-08
-9.7168 -8.91187e-48 4.84741e-08
-9.71191 -9.79871e-48 4.99438e-08
-9.70703 -1.07733e-47 5.14509e-08
-9.70215 -1.18442e-47 5.29964e-08
-9.69727 -1.3021e-47 5.45815e-08
-9.69238 -1.4314e-47 5.62073e-08
-9.6875 -1.57347e-47 5.78749e-08
-9.68262 -1.72956e-47 5.95855e-08
-9.67773 -1.90103e-47 6.13403e-08
-9.67285 -2.08941e-47 6.31406e-08
-9.66797 -2.29635e-47 6.49876e-08
-9.66309 -2.52366e-47 6.68825e-08
-9.6582 -2.77334e-47 6.88268e-08
-9.65332 -3.04758e-47 7.08218e-08
-9.64844 -3.34878e-47 7.28688e-08
-9.64355 -3.67956e-47 7.49693e-08
-9.63867 -4.04283e-47 7.71247e-08
-9.63379 -4.44175e-47 7.93365e-08
-9.62891 -4.87981e-47 8.16063e-08
-9.62402 -5.3608e-47 8.39356e-08
-9.61914 -5.88893e-47 8.6326e-08
-9.61426 -6.46878e-47 8.87791e-08
-9.60938 -7.10539e-47 9.12966e-08
-9.60449 -7.80427e-47 9.38803e-08
-9.59961 -8.57148e-47 9.65318e-08
-9.59473 -9.41367e-47 9.9253e-08
-9.58984 -1.03381e-46 1.02046e-07
-9.58496 -1.13528e-46 1.04912e-07
-9.58008 -1.24665e-46 1.07853e-07
-9.5752 -1.36888e-46 1.10872e-07
-9.57031 -1.50302e-46 1.1397e-07
-9.56543 -1.65022e-46 1.1715e-07
-9.56055 -1.81176e-46 1.20413e-07
-9.55566 -1.98902e-46 1.23762e-07
-9.55078 -2.18351e-46 1.27199e-07
-9.5459 -2.39691e-46 1.30726e-07
-9.54102 -2.63103e-46 1.34346e-07
-9.53613 -2.88789e-46 1.38061e-07
-9.53125 -3.16968e-46 1.41873e-07
-9.52637 -3.47879e-46 1.45785e-07
-9.52148 -3.81786e-46 1.498e-07
-9.5166 -4.18979e-46 1.5392e-07
-9.51172 -4.59773e-46 1.58148e-07
-9.50684 -5.04514e-46 1.62486e-07
-9.50195 -5.53584e-46 1.66938e-07
-9.49707 -6.07396e-46 1.71507e-07
-9.49219 -6.66408e-46 1.76195e-07
-9.4873 -7.31119e-46 1.81005e-07
-9.48242 -8.02074e-46 1.8594e-07
-9.47754 -8.79875e-46 1.91005e-07
-9.47266 -9.65175e-46 1.96201e-07
-9.46777 -1.05869e-45 2.01533e-07
-9.46289 -1.16122e-45 2.07003e-07
-9.45801 -1.27361e-45 2.12616e-07
-9.45312 -1.39682e-45 2.18374e-07
-9.44824 -1.53187e-45 2.24282e-07
-9.44336 -1.6799e-45 2.30344e-07
-9.43848 -1.84215e-45 2.36562e-07
-9.43359 -2.01996e-45 2.42942e-07
-9.42871 -2.21484e-45 2.49486e-07
-9.42383 -2.4284e-45 2.562e-07
-9.41895 -2.66243e-45 2.63088e-07
-9.41406 -2.91887e-45 2.70153e-07
-9.40918 -3.19986e-45 2.77401e-07
-9.4043 -3.50774e-45 2.84835e-07
-9.39941 -3.84505e-45 2.92461e-07
-9.39453 -4.21459e-45 3.00283e-07
-9.38965 -4.61944e-45 3.08307e-07
-9.38477 -5.06293e-45 3.16536e-07
-9.37988 -5.54873e-45 3.24977e-07
-9.375 -6.08086e-45 3.33634e-07
-9.37012 -6.6637e-45 3.42513e-07
-9.36523 -7.30206e-45 3.51619e-07
-9.36035 -8.00118e-45 3.60958e-07
-9.35547 -8.76683e-45 3.70536e-07
-9.35059 -9.60528e-45 3.80358e-07
-9.3457 -1.05234e-44 3.9043e-07
-9.34082 -1.15288e-44 4.0076e-07
-9.33594 -1.26296e-44 4.11352e-07
-9.33105 -1.38348e-44 4.22214e-07
-9.32617 -1.51544e-44 4.33351e-07
-9.32129 -1.6599e-44 4.44772e-07
-9.31641 -1.81804e-44 4.56482e-07
-9.31152 -1.99116e-44 4.68488e-07
-9.30664 -2.18066e-44 4.80799e-07
-9.30176 -2.38807e-44 4.93421e-07
-9.29688 -2.6151e-44 5.06362e-07
-9.29199 -2.86356e-44 5.19629e-07
-9.28711 -3.13549e-44 5.33231e-07
-9.28223 -3.43307e-44 5.47175e-07
-9.27734 -3.75872e-44 5.61471e-07
-9.27246 -4.11506e-44 5.76126e-07
-9.26758 -4.50497e-44 5.91149e-07
-9.2627 -4.93159e-44 6.06549e-07
-9.25781 -5.39835e-44 6.22335e-07
-9.25293 -5.90901e-44 6.38516e-07
-9.24805 -6.46766e-44 6.55102e-07
-9.24316 -7.0788e-44 6.72103e-07
-9.23828 -7.74731e-44 6.89528e-07
-9.2334 -8.47855e-44 7.07388e-07
-9.22852 -9.27836e-44 7.25693e-07
-9.22363 -1.01531e-43 7.44453e-07
-9.21875 -1.11099e-43 7.6368e-07
-9.21387 -1.21562e-43 7.83385e-07
-9.20898 -1.33004e-43 8.03579e-07
-9.2041 -1.45516e-43 8.24273e-07
-9.19922 -1.59197e-43 8.45481e-07
-9.19434 -1.74157e-43 8.67212e-07
-9.18945 -1.90513e-43 8.89481e-07
-9.18457 -2.08396e-43 9.123e-07
-9.17969 -2.27946e-43 9.35682e-07
-9.1748 -2.49318e-43 9.5964e-07
-9.16992 -2.72681e-43 9.84188e-07
-9.16504 -2.98219e-43 1.00934e-06
-9.16016 -3.26134e-43 1.03511e-06
-9.15527 -3.56644e-43 1.06151e-06
-9.15039 -3.8999e-43 1.08856e-06
-9.14551 -4.26434e-43 1.11627e-06
-9.14062 -4.66261e-43 1.14466e-06
-9.13574 -5.09783e-43 1.17375e-06
-9.13086 -5.57341e-43 1.20354e-06
-9.12598 -6.09307e-43 1.23406e-06
-9.12109 -6.66086e-43 1.26532e-06
-9.11621 -7.28122e-43 1.29735e-06
-9.11133 -7.95898e-43 1.33015e-06
-9.10645 -8.6994e-43 1.36375e-06
-9.10156 -9.50826e-43 1.39817e-06
-9.09668 -1.03918e-42 1.43342e-06
-9.0918 -1.1357e-42 1.46952e-06
-9.08691 -1.24111e-42 1.5065e-06
-9.08203 -1.35625e-42 1.54437e-06
-9.07715 -1.482e-42 1.58316e-06
-9.07227 -1.61933e-42 1.62288e-06
-9.06738 -1.7693e-42 1.66355e-06
-9.0625 -1.93307e-42 1.70521e-06
-9.05762 -2.1119e-42 1.74787e-06
-9.05273 -2.30716e-42 1.79155e-06
-9.04785 -2.52035e-42 1.83628e-06
-9.04297 -2.75311e-42 1.88208e-06
-9.03809 -3.00723e-42 1.92898e-06
-9.0332 -3.28464e-42 1.977e-06
-9.02832 -3.58747e-42 2.02616e-06
-9.02344 -3.91804e-42 2.0765e-06
-9.01855 -4.27886e-42 2.12804e-06
-9.01367 -4.67269e-42 2.18081e-06
-9.00879 -5.10252e-42 2.23483e-06
-9.00391 -5.57163e-42 2.29013e-06
-8.99902 -6.08358e-42 2.34675e-06
-8.99414 -6.64224e-42 2.40471e-06
-8.98926 -7.25187e-42 2.46404e-06
-8.98438 -7.91707e-42 2.52478e-06
-8.97949 -8.64288e-42 2.58695e-06
-8.97461 -9.43477e-42 2.65059e-06
-8.96973 -1.02987e-41 2.71573e-06
-8.96484 -1.12413e-41 2.7824e-06
-8.95996 -1.22695e-41 2.85064e-06
-8.95508 -1.33911e-41 2.92049e-06
-8.9502 -1.46146e-41 2.99198e-06
-8.94531 -1.59491e-41 3.06514e-06
-8.94043 -1.74046e-41 3.14002e-06
-8.93555 -1.8992e-41 3.21665e-06
-8.93066 -2.07232e-41 3.29507e-06
-8.92578 -2.26112e-41 3.37533e-06
-8.9209 -2.467e-41 3.45745e-06
-8.91602 -2.69149e-41 3.54149e-06
-8.91113 -2.93628e-41 3.62749e-06
-8.90625 -3.20317e-41 3.71548e-06
-8.90137 -3.49416e-41 3.80552e-06
-8.89648 -3.8114e-41 3.89765e-06
-8.8916 -4.15724e-41 3.99191e-06
-8.88672 -4.53425e-41 4.08836e-06
-8.88184 -4.94522e-41 4.18703e-06
-8.87695 -5.39317e-41 4.28799e-06
-8.87207 -5.88142e-41 4.39127e-06
-8.86719 -6.41357e-41 4.49694e-06
-8.8623 -6.99353e-41 4.60503e-06
-8.85742 -7.62558e-41 4.71562e-06
-8.85254 -8.31435e-41 4.82874e-06
-8.84766 -9.06489e-41 4.94446e-06
-8.84277 -9.88273e-41 5.06283e-06
-8.83789 -1.07738e-40 5.18392e-06
-8.83301 -1.17447e-40 5.30777e-06
-8.82812 -1.28025e-40 5.43445e-06
-8.82324 -1.39549e-40 5.56402e-06
-8.81836 -1.52102e-40 5.69655e-06
-8.81348 -1.65777e-40 5.83209e-06
-8.80859 -1.80674e-40 5.97072e-06
-8.80371 -1.96899e-40 6.11249e-06
-8.79883 -2.14571e-40 6.25749e-06
-8.79395 -2.33818e-40 6.40577e-06
-8.78906 -2.54779e-40 6.5574e-06
-8.78418 -2.77606e-40 6.71247e-06
-8.7793 -3.02464e-40 6.87104e-06
-8.77441 -3.29532e-40 7.03318e-06
-8.76953 -3.59005e-40 7.19899e-06
-8.76465 -3.91096e-40 7.36852e-06
-8.75977 -4.26035e-40 7.54187e-06
-8.75488 -4.64073e-40 7.71911e-06
-8.75 -5.05484e-40 7.90033e-06
-8.74512 -5.50563e-40 8.08561e-06
-8.74023 -5.99633e-40 8.27504e-06
-8.73535 -6.53047e-40 8.4687e-06
-8.73047 -7.11184e-40 8.66669e-06
-8.72559 -7.7446e-40 8.8691e-06
-8.7207 -8.43325e-40 9.07602e-06
-8.71582 -9.1827e-40 9.28754e-06
-8.71094 -9.99828e-40 9.50377e-06
-8.70605 -1.08858e-39 9.7248e-06
-8.70117 -1.18515e-39 9.95073e-06
-8.69629 -1.29023e-39 1.01817e-05
-8.69141 -1.40455e-39 1.04177e-05
-8.68652 -1.52893e-39 1.0659e-05
-8.68164 -1.66425e-39 1.09056e-05
-8.67676 -1.81146e-39 1.11576e-05
-8.67188 -1.9716e-39 1.14152e-05
-8.66699 -2.14579e-39 1.16785e-05
-8.66211 -2.33526e-39 1.19475e-05
-8.65723 -2.54133e-39 1.22225e-05
-8.65234 -2.76546e-39 1.25034e-05
-8.64746 -3.00922e-39 1.27906e-05
-8.64258 -3.2743e-39 1.3084e-05
-8.6377 -3.56256e-39 1.33838e-05
-8.63281 -3.87602e-39 1.36902e-05
-8.62793 -4.21685e-39 1.40032e-05
-8.62305 -4.58744e-39 1.43231e-05
-8.61816 -4.99036e-39 1.46499e-05
-8.61328 -5.42841e-39 1.49838e-05
-8.6084 -5.90463e-39 1.5325e-05
-8.60352 -6.42232e-39 1.56736e-05
-8.59863 -6.98506e-39 1.60297e-05
-8.59375 -7.59675e-39 1.63935e-05
-8.58887 -8.26162e-39 1.67652e-05
-8.58398 -8.98424e-39 1.71449e-05
-8.5791 -9.76961e-39 1.75327e-05
-8.57422 -1.06231e-38 1.79289e-05
-8.56934 -1.15507e-38 1.83337e-05
-8.56445 -1.25586e-38 1.87471e-05
-8.55957 -1.36538e-38 1.91694e-05
-8.55469 -1.48438e-38 1.96007e-05
-8.5498 -1.61368e-38 2.00413e-05
-8.54492 -1.75415e-38 2.04912e-05
-8.54004 -1.90676e-38 2.09508e-05
-8.53516 -2.07256e-38 2.14202e-05
-8.53027 -2.25266e-38 2.18995e-05
-8.52539 -2.44829e-38 2.23891e-05
-8.52051 -2.66079e-38 2.28891e-05
-8.51562 -2.89159e-38 2.33996e-05
-8.51074 -3.14226e-38 2.3921e-05
-8.50586 -3.4145e-38 2.44534e-05
-8.50098 -3.71015e-38 2.49971e-05
-8.49609 -4.03121e-38 2.55522e-05
-8.49121 -4.37984e-38 2.61191e-05
-8.48633 -4.75839e-38 2.66979e-05
-8.48145 -5.16942e-38 2.72889e-05
-8.47656 -5.61568e-38 2.78922e-05
-8.47168 -6.10018e-38 2.85083e-05
-8.4668 -6.62616e-38 2.91373e-05
-8.46191 -7.19715e-38 2.97794e-05
-8.45703 -7.81697e-38 3.04349e-05
-8.45215 -8.48977e-38 3.11042e-05
-8.44727 -9.22003e-38 3.17874e-05
-8.44238 -1.00126e-37 3.24848e-05
-8.4375 -1.08728e-37 3.31967e-05
-8.43262 -1.18064e-37 3.39235e-05
-8.42773 -1.28195e-37 3.46653e-05
-8.42285 -1.39189e-37 3.54225e-05
-8.41797 -1.51118e-37 3.61954e-05
-8.41309 -1.64062e-37 3.69842e-05
-8.4082 -1.78106e-37 3.77894e-05
-8.40332 -1.93343e-37 3.86111e-05
-8.39844 -2.09874e-37 3.94498e-05
-8.39355 -2.27807e-37 4.03057e-05
-8.38867 -2.47261e-37 4.11792e-05
-8.38379 -2.68363e-37 4.20707e-05
-8.37891 -2.91252e-37 4.29804e-05
-8.37402 -3.16079e-37 4.39088e-05
-8.36914 -3.43005e-37 4.48561e-05
-8.36426 -3.72207e-37 4.58228e-05
-8.35938 -4.03877e-37 4.68092e-05
-8.35449 -4.3822e-37 4.78157e-05
-8.34961 -4.7546e-37 4.88426e-05
-8.34473 -5.15841e-37 4.98905e-05
-8.33984 -5.59625e-37 5.09596e-05
-8.33496 -6.07096e-37 5.20504e-05
-8.33008 -6.58562e-37 5.31632e-05
-8.3252 -7.14357e-37 5.42985e-05
-8.32031 -7.74843e-37 5.54568e-05
-8.31543 -8.4041e-37 5.66384e-05
-8.31055 -9.11481e-37 5.78439e-05
-8.30566 -9.88516e-37 5.90735e-05
-8.30078 -1.07201e-36 6.03279e-05
-8.2959 -1.1625e-36 6.16075e-05
-8.29102 -1.26057e-36 6.29126e-05
-8.28613 -1.36685e-36 6.42439e-05
-8.28125 -1.48202e-36 6.56019e-05
-8.27637 -1.60681e-36 6.69869e-05
-8.27148 -1.74203e-36 6.83995e-05
-8.2666 -1.88854e-36 6.98402e-05
-8.26172 -2.04727e-36 7.13096e-05
-8.25684 -2.21924e-36 7.28082e-05
-8.25195 -2.40554e-36 7.43365e-05
-8.24707 -2.60735e-36 7.58951e-05
-8.24219 -2.82597e-36 7.74845e-05
-8.2373 -3.06276e-36 7.91052e-05
-8.23242 -3.31924e-36 8.0758e-05
-8.22754 -3.59702e-36 8.24434e-05
-8.22266 -3.89787e-36 8.41619e-05
-8.21777 -4.22367e-36 8.59141e-05
-8.21289 -4.57649e-36 8.77008e-05
-8.20801 -4.95855e-36 8.95225e-05
-8.20312 -5.37224e-36 9.13798e-05
-8.19824 -5.82017e-36 9.32735e-05
-8.19336 -6.30515e-36 9.52041e-05
-8.18848 -6.83022e-36 9.71724e-05
-8.18359 -7.39865e-36 9.9179e-05
-8.17871 -8.01402e-36 0.000101225
-8.17383 -8.68015e-36 0.00010331
-8.16895 -9.4012e-36 0.000105436
-8.16406 -1.01817e-35 0.000107603
-8.15918 -1.10264e-35 0.000109812
-8.1543 -1.19406e-35 0.000112063
-8.14941 -1.29301e-35 0.000114358
-8.14453 -1.40008e-35 0.000116697
-8.13965 -1.51595e-35 0.000119082
-8.13477 -1.64133e-35 0.000121512
-8.12988 -1.777e-35 0.000123988
-8.125 -1.92379e-35 0.000126513
-8.12012 -2.0826e-35 0.000129085
-8.11523 -2.25442e-35 0.000131707
-8.11035 -2.44029e-35 0.000134378
-8.10547 -2.64137e-35 0.000137101
-8.10059 -2.85887e-35 0.000139875
-8.0957 -3.09414e-35 0.000142703
-8.09082 -3.34861e-35 0.000145583
-8.08594 -3.62384e-35 0.000148519
-8.08105 -3.9215e-35 0.00015151
-8.07617 -4.24341e-35 0.000154557
-8.07129 -4.59153e-35 0.000157663
-8.06641 -4.96796e-35 0.000160826
-8.06152 -5.37501e-35 0.00016405
-8.05664 -5.81512e-35 0.000167333
-8.05176 -6.29097e-35 0.000170679
-8.04688 -6.80544e-35 0.000174087
-8.04199 -7.36163e-35 0.000177559
-8.03711 -7.9629e-35 0.000181096
-8.03223 -8.61286e-35 0.000184699
-8.02734 -9.31543e-35 0.00018837
-8.02246 -1.00748e-34 0.000192108
-8.01758 -1.08956e-34 0.000195916
-8.0127 -1.17827e-34 0.000199795
-8.00781 -1.27414e-34 0.000203746
-8.00293 -1.37775e-34 0.00020777
-7.99805 -1.48971e-34 0.000211868
-7.99316 -1.61069e-34 0.000216042
-7.98828 -1.74141e-34 0.000220294
-7.9834 -1.88266e-34 0.000224623
-7.97852 -2.03526e-34 0.000229032
-7.97363 -2.20013e-34 0.000233522
-7.96875 -2.37823e-34 0.000238094
-7.96387 -2.57064e-34 0.00024275
-7.95898 -2.77848e-34 0.000247491
-7.9541 -3.00297e-34 0.000252319
-7.94922 -3.24546e-34 0.000257235
-7.94434 -3.50735e-34 0.00026224
-7.93945 -3.7902e-34 0.000267337
-7.93457 -4.09566e-34 0.000272526
-7.92969 -4.42553e-34 0.000277809
-7.9248 -4.78174e-34 0.000283187
-7.91992 -5.16638e-34 0.000288663
-7.91504 -5.58169e-34 0.000294238
-7.91016 -6.0301e-34 0.000299913
-7.90527 -6.51421e-34 0.000305691
-7.90039 -7.03686e-34 0.000311572
-7.89551 -7.60109e-34 0.000317559
-7.89062 -8.21016e-34 0.000323653
-7.88574 -8.86761e-34 0.000329857
-7.88086 -9.57725e-34 0.000336171
-7.87598 -1.03432e-33 0.000342598
-7.87109 -1.11698e-33 0.000349139
-7.86621 -1.2062e-33 0.000355797
-7.86133 -1.30248e-33 0.000362574
-7.85645 -1.40638e-33 0.00036947
-7.85156 -1.51849e-33 0.000376489
-7.84668 -1.63946e-33 0.000383631
-7.8418 -1.76999e-33 0.000390901
-7.83691 -1.91081e-33 0.000398298
-7.83203 -2.06274e-33 0.000405825
-7.82715 -2.22665e-33 0.000413485
-7.82227 -2.40346e-33 0.00042128
-7.81738 -2.59419e-33 0.000429211
-7.8125 -2.79993e-33 0.000437281
-7.80762 -3.02183e-33 0.000445492
-7.80273 -3.26117e-33 0.000453847
-7.79785 -3.51929e-33 0.000462347
-7.79297 -3.79767e-33 0.000470996
-7.78809 -4.09787e-33 0.000479794
-7.7832 -4.42159e-33 0.000488745
-7.77832 -4.77065e-33 0.000497852
-7.77344 -5.14703e-33 0.000507116
-7.76855 -5.55283e-33 0.00051654
-7.76367 -5.99034e-33 0.000526127
-7.75879 -6.46202e-33 0.000535878
-7.75391 -6.9705e-33 0.000545798
-7.74902 -7.51864e-33 0.000555888
-7.74414 -8.10949e-33 0.000566151
-7.73926 -8.74636e-33 0.000576589
-7.73438 -9.4328e-33 0.000587206
-7.72949 -1.01726e-32 0.000598005
-7.72461 -1.09699e-32 0.000608987
-7.71973 -1.18292e-32 0.000620157
-7.71484 -1.27552e-32 0.000631516
-7.70996 -1.37529e-32 0.000643067
-7.70508 -1.48281e-32 0.000654815
-7.7002 -1.59865e-32 0.000666761
-7.69531 -1.72345e-32 0.000678909
-7.69043 -1.85792e-32 0.000691262
-7.68555 -2.00278e-32 0.000703823
-7.68066 -2.15882e-32 0.000716595
-7.67578 -2.32692e-32 0.000729581
-7.6709 -2.50799e-32 0.000742785
-7.66602 -2.70302e-32 0.00075621
-7.66113 -2.91307e-32 0.000769859
-7.65625 -3.1393e-32 0.000783736
-7.65137 -3.38294e-32 0.000797844
-7.64648 -3.64531e-32 0.000812187
-7.6416 -3.92784e-32 0.000826768
-7.63672 -4.23207e-32 0.00084159
-7.63184 -4.55964e-32 0.000856658
-7.62695 -4.91234e-32 0.000871975
-7.62207 -5.29207e-32 0.000887544
-7.61719 -5.70087e-32 0.00090337
-7.6123 -6.14096e-32 0.000919456
-7.60742 -6.61472e-32 0.000935806
-7.60254 -7.12468e-32 0.000952425
-7.59766 -7.67359e-32 0.000969315
-7.59277 -8.26439e-32 0.000986481
-7.58789 -8.90026e-32 0.00100393
-7.58301 -9.58459e-32 0.00102166
-7.57812 -1.03211e-31 0.00103968
-7.57324 -1.11136e-31 0.00105799
-7.56836 -1.19664e-31 0.0010766
-7.56348 -1.2884e-31 0.00109551
-7.55859 -1.38713e-31 0.00111472
-7.55371 -1.49336e-31 0.00113425
-7.54883 -1.60765e-31 0.00115409
-7.54395 -1.7306e-31 0.00117424
-7.53906 -1.86287e-31 0.00119473
-7.53418 -2.00514e-31 0.00121554
-7.5293 -2.15819e-31 0.00123668
-7.52441 -2.3228e-31 0.00125816
-7.51953 -2.49985e-31 0.00127999
-7.51465 -2.69026e-31 0.00130216
-7.50977 -2.89504e-31 0.00132468
-7.50488 -3.11526e-31 0.00134756
-7.5 -3.35207e-31 0.00137081
-7.49512 -3.60672e-31 0.00139442
-7.49023 -3.88052e-31 0.0014184
-7.48535 -4.1749e-31 0.00144277
-7.48047 -4.49141e-31 0.00146751
-7.47559 -4.83168e-31 0.00149265
-7.4707 -5.19748e-31 0.00151818
-7.46582 -5.59071e-31 0.0015441
-7.46094 -6.0134e-31 0.00157044
-7.45605 -6.46775e-31 0.00159718
-7.45117 -6.95609e-31 0.00162435
-7.44629 -7.48094e-31 0.00165193
-7.44141 -8.04501e-31 0.00167994
-7.43652 -8.6512e-31 0.00170839
-7.43164 -9.30263e-31 0.00173728
-7.42676 -1.00026e-30 0.00176661
-7.42188 -1.07548e-30 0.0017964
-7.41699 -1.1563e-30 0.00182665
-7.41211 -1.24313e-30 0.00185736
-7.40723 -1.33641e-30 0.00188854
-7.40234 -1.43663e-30 0.0019202
-7.39746 -1.54429e-30 0.00195234
-7.39258 -1.65994e-30 0.00198497
-7.3877 -1.78417e-30 0.00201811
-7.38281 -1.9176e-30 0.00205174
-7.37793 -2.06091e-30 0.00208589
-7.37305 -2.21483e-30 0.00212055
-7.36816 -2.38012e-30 0.00215574
-7.36328 -2.55764e-30 0.00219146
-7.3584 -2.74826e-30 0.00222772
-7.35352 -2.95294e-30 0.00226453
-7.34863 -3.17272e-30 0.00230189
-7.34375 -3.4087e-30 0.0023398
-7.33887 -3.66205e-30 0.00237829
-7.33398 -3.93404e-30 0.00241735
-7.3291 -4.22604e-30 0.002457
-7.32422 -4.53949e-30 0.00249724
-7.31934 -4.87595e-30 0.00253807
-7.31445 -5.23711e-30 0.00257951
-7.30957 -5.62475e-30 0.00262157
-7.30469 -6.04079e-30 0.00266424
-7.2998 -6.4873e-30 0.00270755
-7.29492 -6.96647e-30 0.00275149
-7.29004 -7.48069e-30 0.00279609
-7.28516 -8.03248e-30 0.00284133
-7.28027 -8.62455e-30 0.00288724
-7.27539 -9.25983e-30 0.00293383
-7.27051 -9.94143e-30 0.00298109
-7.26562 -1.06727e-29 0.00302904
-7.26074 -1.14572e-29 0.00307769
-7.25586 -1.22988e-29 0.00312705
-7.25098 -1.32015e-29 0.00317712
-7.24609 -1.41699e-29 0.00322792
-7.24121 -1.52086e-29 0.00327945
-7.23633 -1.63226e-29 0.00333172
-7.23145 -1.75174e-29 0.00338475
-7.22656 -1.87987e-29 0.00343854
-7.22168 -2.01728e-29 0.0034931
-7.2168 -2.16464e-29 0.00354844
-7.21191 -2.32264e-29 0.00360457
-7.20703 -2.49206e-29 0.00366151
-7.20215 -2.67371e-29 0.00371925
-7.19727 -2.86846e-29 0.00377781
-7.19238 -3.07726e-29 0.00383721
-7.1875 -3.30109e-29 0.00389745
-7.18262 -3.54104e-29 0.00395853
-7.17773 -3.79824e-29 0.00402048
-7.17285 -4.07394e-29 0.0040833
-7.16797 -4.36943e-29 0.00414701
-7.16309 -4.68614e-29 0.0042116
-7.1582 -5.02556e-29 0.0042771
-7.15332 -5.38931e-29 0.00434352
-7.14844 -5.77911e-29 0.00441086
-7.14355 -6.19682e-29 0.00447914
-7.13867 -6.64439e-29 0.00454837
-7.13379 -7.12395e-29 0.00461856
-7.12891 -7.63776e-29 0.00468972
-7.12402 -8.18824e-29 0.00476186
-7.11914 -8.77798e-29 0.004835
-7.11426 -9.40974e-29 0.00490914
-7.10938 -1.00865e-28 0.0049843
-7.10449 -1.08114e-28 0.00506049
-7.09961 -1.15878e-28 0.00513772
-7.09473 -1.24195e-28 0.00521601
-7.08984 -1.33101e-28 0.00529537
-7.08496 -1.4264e-28 0.0053758
-7.08008 -1.52855e-28 0.00545733
-7.0752 -1.63793e-28 0.00553995
-7.07031 -1.75506e-28 0.0056237
-7.06543 -1.88048e-28 0.00570858
-7.06055 -2.01476e-28 0.0057946
-7.05566 -2.15853e-28 0.00588177
-7.05078 -2.31245e-28 0.00597012
-7.0459 -2.47723e-28 0.00605964
-7.04102 -2.65362e-28 0.00615037
-7.03613 -2.84243e-28 0.0062423
-7.03125 -3.04453e-28 0.00633545
-7.02637 -3.26085e-28 0.00642984
-7.02148 -3.49237e-28 0.00652549
-7.0166 -3.74015e-28 0.00662239
-7.01172 -4.00532e-28 0.00672058
-7.00684 -4.28909e-28 0.00682006
-7.00195 -4.59274e-28 0.00692085
-6.99707 -4.91765e-28 0.00702296
-6.99219 -5.2653e-28 0.0071264
-6.9873 -5.63726e-28 0.0072312
-6.98242 -6.0352e-28 0.00733736
-6.97754 -6.46093e-28 0.00744491
-6.97266 -6.91636e-28 0.00755385
-6.96777 -7.40353e-28 0.0076642
-6.96289 -7.92465e-28 0.00777598
-6.95801 -8.48204e-28 0.0078892
-6.95312 -9.07821e-28 0.00800388
-6.94824 -9.71581e-28 0.00812003
-6.94336 -1.03977e-27 0.00823767
-6.93848 -1.11269e-27 0.00835681
-6.93359 -1.19067e-27 0.00847748
-6.92871 -1.27405e-27 0.00859968
-6.92383 -1.36321e-27 0.00872344
-6.91895 -1.45854e-27 0.00884877
-6.91406 -1.56046e-27 0.00897569
-6.90918 -1.66942e-27 0.0091042
-6.9043 -1.7859e-27 0.00923434
-6.89941 -1.91042e-27 0.00936612
-6.89453 -2.04353e-27 0.00949954
-6.88965 -2.1858e-27 0.00963464
-6.88477 -2.33787e-27 0.00977143
-6.87988 -2.5004e-27 0.00990993
-6.875 -2.6741e-27 0.0100501
-6.87012 -2.85973e-27 0.0101921
-6.86523 -3.05811e-27 0.0103358
-6.86035 -3.27008e-27 0.0104813
-6.85547 -3.49659e-27 0.0106286
-6.85059 -3.7386e-27 0.0107777
-6.8457 -3.99717e-27 0.0109286
-6.84082 -4.27343e-27 0.0110814
-6.83594 -4.56856e-27 0.0112361
-6.83105 -4.88384e-27 0.0113926
-6.82617 -5.22062e-27 0.011551
-6.82129 -5.58037e-27 0.0117114
-6.81641 -5.96462e-27 0.0118737
-6.81152 -6.37502e-27 0.012038
-6.80664 -6.81334e-27 0.0122042
-6.80176 -7.28145e-27 0.0123725
-6.79688 -7.78135e-27 0.0125428
-6.79199 -8.31517e-27 0.0127151
-6.78711 -8.88519e-27 0.0128895
-6.78223 -9.49383e-27 0.0130659
-6.77734 -1.01437e-26 0.0132445
-6.77246 -1.08375e-26 0.0134251
-6.76758 -1.15782e-26 0.013608
-6.7627 -1.2369e-26 0.0137929
-6.75781 -1.32131e-26 0.0139801
-6.75293 -1.41142e-26 0.0141695
-6.74805 -1.5076e-26 0.014361
-6.74316 -1.61025e-26 0.0145549
-6.73828 -1.71982e-26 0.0147509
-6.7334 -1.83675e-26 0.0149493
-6.72852 -1.96154e-26 0.01515
-6.72363 -2.09471e-26 0.015353
-6.71875 -2.23681e-26 0.0155584
-6.71387 -2.38844e-26 0.0157661
-6.70898 -2.55023e-26 0.0159762
-6.7041 -2.72284e-26 0.0161888
-6.69922 -2.907e-26 0.0164037
-6.69434 -3.10347e-26 0.0166212
-6.68945 -3.31306e-26 0.0168411
-6.68457 -3.53663e-26 0.0170635
-6.67969 -3.77511e-26 0.0172884
-6.6748 -4.02948e-26 0.0175159
-6.66992 -4.30078e-26 0.017746
-6.66504 -4.59013e-26 0.0179786
-6.66016 -4.89871e-26 0.0182139
-6.65527 -5.22779e-26 0.0184518
-6.65039 -5.57872e-26 0.0186923
-6.64551 -5.95291e-26 0.0189356
-6.64062 -6.3519e-26 0.0191816
-6.63574 -6.77731e-26 0.0194302
-6.63086 -7.23086e-26 0.0196817
-6.62598 -7.7144e-26 0.0199359
-6.62109 -8.22988e-26 0.0201929
-6.61621 -8.77939e-26 0.0204528
-6.61133 -9.36514e-26 0.0207155
-6.60645 -9.9895e-26 0.0209811
-6.60156 -1.0655e-25 0.0212496
-6.59668 -1.13642e-25 0.0215209
-6.5918 -1.21201e-25 0.0217953
-6.58691 -1.29257e-25 0.0220726
-6.58203 -1.37841e-25 0.0223529
-6.57715 -1.46989e-25 0.0226362
-6.57227 -1.56736e-25 0.0229226
-6.56738 -1.67122e-25 0.0232121
-6.5625 -1.78187e-25 0.0235046
-6.55762 -1.89976e-25 0.0238003
-6.55273 -2.02535e-25 0.0240991
-6.54785 -2.15914e-25 0.024401
-6.54297 -2.30166e-25 0.0247062
-6.53809 -2.45346e-25 0.0250146
-6.5332 -2.61516e-25 0.0253262
-6.52832 -2.78738e-25 0.0256411
-6.52344 -2.9708e-25 0.0259593
-6.51855 -3.16614e-25 0.0262809
-6.51367 -3.37416e-25 0.0266057
-6.50879 -3.59568e-25 0.026934
-6.50391 -3.83156e-25 0.0272656
-6.49902 -4.08272e-25 0.0276007
-6.49414 -4.35013e-25 0.0279392
-6.48926 -4.63484e-25 0.0282812
-6.48438 -4.93795e-25 0.0286267
-6.47949 -5.26063e-25 0.0289757
-6.47461 -5.60412e-25 0.0293283
-6.46973 -5.96976e-25 0.0296845
-6.46484 -6.35896e-25 0.0300443
-6.45996 -6.7732e-25 0.0304077
-6.45508 -7.21408e-25 0.0307748
-6.4502 -7.6833e-25 0.0311455
-6.44531 -8.18265e-25 0.03152
-6.44043 -8.71403e-25 0.0318982
-6.43555 -9.27948e-25 0.0322802
-6.43066 -9.88115e-25 0.032666
-6.42578 -1.05213e-24 0.0330556
-6.4209 -1.12024e-24 0.0334491
-6.41602 -1.19271e-24 0.0338464
-6.41113 -1.2698e-24 0.0342477
-6.40625 -1.35181e-24 0.0346528
-6.40137 -1.43905e-24 0.035062
-6.39648 -1.53184e-24 0.0354751
-6.3916 -1.63054e-24 0.0358922
-6.38672 -1.73552e-24 0.0363134
-6.38184 -1.84717e-24 0.0367386
-6.37695 -1.9659e-24 0.0371679
-6.37207 -2.09217e-24 0.0376014
-6.36719 -2.22645e-24 0.038039
-6.3623 -2.36922e-24 0.0384807
-6.35742 -2.52104e-24 0.0389267
-6.35254 -2.68245e-24 0.0393769
-6.34766 -2.85406e-24 0.0398314
-6.34277 -3.03651e-24 0.0402901
-6.33789 -3.23047e-24 0.0407532
-6.33301 -3.43665e-24 0.0412205
-6.32812 -3.65581e-24 0.0416923
-6.32324 -3.88877e-24 0.0421685
-6.31836 -4.13637e-24 0.042649
-6.31348 -4.39953e-24 0.043134
-6.30859 -4.67921e-24 0.0436235
-6.30371 -4.97643e-24 0.0441175
-6.29883 -5.29227e-24 0.0446161
-6.29395 -5.6279e-24 0.0451192
-6.28906 -5.98452e-24 0.0456268
-6.28418 -6.36344e-24 0.0461391
-6.2793 -6.76603e-24 0.046656
-6.27441 -7.19375e-24 0.0471776
-6.26953 -7.64813e-24 0.0477039
-6.26465 -8.13084e-24 0.0482349
-6.25977 -8.64359e-24 0.0487707
-6.25488 -9.18824e-24 0.0493112
-6.25 -9.76675e-24 0.0498565
-6.24512 -1.03812e-23 0.0504067
-6.24023 -1.10337e-23 0.0509617
-6.23535 -1.17268e-23 0.0515216
-6.23047 -1.24627e-23 0.0520864
-6.22559 -1.32443e-23 0.0526562
-6.2207 -1.40741e-23 0.0532309
-6.21582 -1.49552e-23 0.0538106
-6.21094 -1.58908e-23 0.0543953
-6.20605 -1.6884e-23 0.054985
-6.20117 -1.79385e-23 0.0555798
-6.19629 -1.9058e-23 0.0561798
-6.19141 -2.02463e-23 0.0567848
-6.18652 -2.15077e-23 0.057395
-6.18164 -2.28466e-23 0.0580104
-6.17676 -2.42677e-23 0.0586309
-6.17188 -2.5776e-23 0.0592567
-6.16699 -2.73767e-23 0.0598877
-6.16211 -2.90754e-23 0.0605241
-6.15723 -3.0878e-23 0.0611657
-6.15234 -3.27909e-23 0.0618126
-6.14746 -3.48206e-23 0.0624649
-6.14258 -3.69741e-23 0.0631226
-6.1377 -3.9259e-23 0.0637857
-6.13281 -4.16831e-23 0.0644542
-6.12793 -4.42547e-23 0.0651282
-6.12305 -4.69828e-23 0.0658076
-6.11816 -4.98766e-23 0.0664926
-6.11328 -5.29462e-23 0.067183
-6.1084 -5.6202e-23 0.0678791
-6.10352 -5.96552e-23 0.0685807
-6.09863 -6.33175e-23 0.0692879
-6.09375 -6.72014e-23 0.0700007
-6.08887 -7.13202e-23 0.0707191
-6.08398 -7.56879e-23 0.0714433
-6.0791 -8.03191e-23 0.0721731
-6.07422 -8.52297e-23 0.0729087
-6.06934 -9.04362e-23 0.07365
-6.06445 -9.59562e-23 0.074397
-6.05957 -1.01808e-22 0.0751499
-6.05469 -1.08012e-22 0.0759085
-6.0498 -1.14588e-22 0.076673
-6.04492 -1.21559e-22 0.0774434
-6.04004 -1.28948e-22 0.0782196
-6.03516 -1.3678e-22 0.0790017
-6.03027 -1.4508e-22 0.0797897
-6.02539 -1.53877e-22 0.0805837
-6.02051 -1.63199e-22 0.0813836
-6.01562 -1.73078e-22 0.0821895
-6.01074 -1.83545e-22 0.0830014
-6.00586 -1.94637e-22 0.0838193
-6.00098 -2.06389e-22 0.0846433
-5.99609 -2.18841e-22 0.0854733
-5.99121 -2.32032e-22 0.0863094
-5.98633 -2.46007e-22 0.0871517
-5.98145 -2.60811e-22 0.088
-5.97656 -2.76493e-22 0.0888545
-5.97168 -2.93103e-22 0.0897151
-5.9668 -3.10697e-22 0.0905819
-5.96191 -3.29331e-22 0.0914549
-5.95703 -3.49067e-22 0.0923341
-5.95215 -3.69967e-22 0.0932196
-5.94727 -3.92099e-22 0.0941113
-5.94238 -4.15536e-22 0.0950092
-5.9375 -4.40353e-22 0.0959135
-5.93262 -4.6663e-22 0.096824
-5.92773 -4.94451e-22 0.0977408
-5.92285 -5.23906e-22 0.098664
-5.91797 -5.5509e-22 0.0995935
-5.91309 -5.88101e-22 0.100529
-5.9082 -6.23046e-22 0.101472
-5.90332 -6.60035e-22 0.10242
-5.89844 -6.99187e-22 0.103375
-5.89355 -7.40627e-22 0.104337
-5.88867 -7.84485e-22 0.105305
-5.88379 -8.309e-22 0.106279
-5.87891 -8.8002e-22 0.10726
-5.87402 -9.32e-22 0.108247
-5.86914 -9.87002e-22 0.109241
-5.86426 -1.0452e-21 0.110241
-5.85938 -1.10678e-21 0.111248
-5.85449 -1.17193e-21 0.112261
-5.84961 -1.24085e-21 0.113281
-5.84473 -1.31377e-21 0.114307
-5.83984 -1.3909e-21 0.11534
-5.83496 -1.4725e-21 0.11638
-5.83008 -1.5588e-21 0.117426
-5.8252 -1.65009e-21 0.118478
-5.82031 -1.74663e-21 0.119538
-5.81543 -1.84874e-21 0.120603
-5.81055 -1.95673e-21 0.121676
-5.80566 -2.07092e-21 0.122755
-5.80078 -2.19167e-21 0.12384
-5.7959 -2.31936e-21 0.124933
-5.79102 -2.45436e-21 0.126031
-5.78613 -2.5971e-21 0.127137
-5.78125 -2.74801e-21 0.128249
-5.77637 -2.90755e-21 0.129368
-5.77148 -3.0762e-21 0.130493
-5.7666 -3.25449e-21 0.131625
-5.76172 -3.44294e-21 0.132764
-5.75684 -3.64213e-21 0.133909
-5.75195 -3.85266e-21 0.135061
-5.74707 -4.07517e-21 0.13622
-5.74219 -4.31032e-21 0.137385
-5.7373 -4.55882e-21 0.138558
-5.73242 -4.82142e-21 0.139736
-5.72754 -5.0989e-21 0.140922
-5.72266 -5.39209e-21 0.142114
-5.71777 -5.70188e-21 0.143312
-5.71289 -6.02917e-21 0.144518
-5.70801 -6.37494e-21 0.14573
-5.70312 -6.74023e-21 0.146948
-5.69824 -7.1261e-21 0.148174
-5.69336 -7.53371e-21 0.149406
-5.68848 -7.96425e-21 0.150645
-5.68359 -8.419e-21 0.15189
-5.67871 -8.89928e-21 0.153142
-5.67383 -9.40652e-21 0.1544
-5.66895 -9.94219e-21 0.155666
-5.66406 -1.05079e-20 0.156937
-5.65918 -1.11052e-20 0.158216
-5.6543 -1.17359e-20 0.159501
-5.64941 -1.24019e-20 0.160793
-5.64453 -1.3105e-20 0.162091
-5.63965 -1.38474e-20 0.163396
-5.63477 -1.4631e-20 0.164707
-5.62988 -1.54583e-20 0.166025
-5.625 -1.63316e-20 0.16735
-5.62012 -1.72534e-20 0.168681
-5.61523 -1.82264e-20 0.170019
-5.61035 -1.92533e-20 0.171363
-5.60547 -2.03371e-20 0.172714
-5.60059 -2.14809e-20 0.174071
-5.5957 -2.2688e-20 0.175434
-5.59082 -2.39617e-20 0.176805
-5.58594 -2.53057e-20 0.178181
-5.58105 -2.67239e-20 0.179564
-5.57617 -2.82201e-20 0.180954
-5.57129 -2.97988e-20 0.182349
-5.56641 -3.14642e-20 0.183752
-5.56152 -3.32211e-20 0.18516
-5.55664 -3.50745e-20 0.186575
-5.55176 -3.70295e-20 0.187996
-5.54688 -3.90915e-20 0.189424
-5.54199 -4.12665e-20 0.190858
-5.53711 -4.35604e-20 0.192298
-5.53223 -4.59796e-20 0.193745
-5.52734 -4.85308e-20 0.195197
-5.52246 -5.12212e-20 0.196656
-5.51758 -5.40581e-20 0.198121
-5.5127 -5.70495e-20 0.199592
-5.50781 -6.02035e-20 0.201069
-5.50293 -6.35288e-20 0.202553
-5.49805 -6.70346e-20 0.204042
-5.49316 -7.07305e-20 0.205538
-5.48828 -7.46266e-20 0.207039
-5.4834 -7.87336e-20 0.208547
-5.47852 -8.30626e-20 0.21006
-5.47363 -8.76255e-20 0.21158
-5.46875 -9.24347e-20 0.213105
-5.46387 -9.75031e-20 0.214636
-5.45898 -1.02844e-19 0.216174
-5.4541 -1.08473e-19 0.217717
-5.44922 -1.14405e-19 0.219265
-5.44434 -1.20655e-19 0.22082
-5.43945 -1.2724e-19 0.22238
-5.43457 -1.34179e-19 0.223946
-5.42969 -1.41489e-19 0.225517
-5.4248 -1.4919e-19 0.227094
-5.41992 -1.57303e-19 0.228677
-5.41504 -1.65849e-19 0.230265
-5.41016 -1.74852e-19 0.231859
-5.40527 -1.84334e-19 0.233458
-5.40039 -1.94321e-19 0.235063
-5.39551 -2.04839e-19 0.236673
-5.39062 -2.15916e-19 0.238288
-5.38574 -2.27582e-19 0.239909
-5.38086 -2.39866e-19 0.241535
-5.37598 -2.52801e-19 0.243166
-5.37109 -2.66422e-19 0.244802
-5.36621 -2.80762e-19 0.246444
-5.36133 -2.95861e-19 0.24809
-5.35645 -3.11756e-19 0.249742
-5.35156 -3.2849e-19 0.251398
-5.34668 -3.46106e-19 0.25306
-5.3418 -3.64649e-19 0.254726
-5.33691 -3.84167e-19 0.256398
-5.33203 -4.0471e-19 0.258074
-5.32715 -4.26332e-19 0.259755
-5.32227 -4.49087e-19 0.26144
-5.31738 -4.73035e-19 0.263131
-5.3125 -4.98235e-19 0.264826
-5.30762 -5.24753e-19 0.266525
-5.30273 -5.52656e-19 0.268229
-5.29785 -5.82016e-19 0.269937
-5.29297 -6.12905e-19 0.27165
-5.28809 -6.45403e-19 0.273367
-5.2832 -6.79592e-19 0.275089
-5.27832 -7.15558e-19 0.276815
-5.27344 -7.53392e-19 0.278545
-5.26855 -7.93188e-19 0.280279
-5.26367 -8.35046e-19 0.282017
-5.25879 -8.79071e-19 0.283759
-5.25391 -9.25374e-19 0.285505
-5.24902 -9.74068e-19 0.287255
-5.24414 -1.02528e-18 0.289009
-5.23926 -1.07913e-18 0.290766
-5.23438 -1.13575e-18 0.292527
-5.22949 -1.19529e-18 0.294292
-5.22461 -1.25788e-18 0.296061
-5.21973 -1.3237e-18 0.297833
-5.21484 -1.39289e-18 0.299609
-5.20996 -1.46562e-18 0.301387
-5.20508 -1.54208e-18 0.30317
-5.2002 -1.62246e-18 0.304955
-5.19531 -1.70694e-18 0.306744
-5.19043 -1.79573e-18 0.308536
-5.18555 -1.88906e-18 0.310331
-5.18066 -1.98713e-18 0.312129
-5.17578 -2.0902e-18 0.31393
-5.1709 -2.19852e-18 0.315733
-5.16602 -2.31233e-18 0.31754
-5.16113 -2.43192e-18 0.319349
-5.15625 -2.55757e-18 0.321161
-5.15137 -2.68959e-18 0.322975
-5.14648 -2.82829e-18 0.324792
-5.1416 -2.974e-18 0.326612
-5.13672 -3.12706e-18 0.328434
-5.13184 -3.28785e-18 0.330258
-5.12695 -3.45674e-18 0.332084
-5.12207 -3.63413e-18 0.333912
-5.11719 -3.82044e-18 0.335743
-5.1123 -4.01611e-18 0.337575
-5.10742 -4.2216e-18 0.33941
-5.10254 -4.4374e-18 0.341246
-5.09766 -4.664e-18 0.343084
-5.09277 -4.90194e-18 0.344923
-5.08789 -5.15178e-18 0.346765
-5.08301 -5.41409e-18 0.348607
-5.07812 -5.68948e-18 0.350452
-5.07324 -5.9786e-18 0.352297
-5.06836 -6.28211e-18 0.354144
-5.06348 -6.60072e-18 0.355992
-5.05859 -6.93515e-18 0.357841
-5.05371 -7.28618e-18 0.359691
-5.04883 -7.65461e-18 0.361542
-5.04395 -8.04129e-18 0.363394
-5.03906 -8.44709e-18 0.365247
-5.03418 -8.87296e-18 0.3671
-5.0293 -9.31985e-18 0.368955
-5.02441 -9.78878e-18 0.370809
-5.01953 -1.02808e-17 0.372664
-5.01465 -1.07971e-17 0.374519
-5.00977 -1.13387e-17 0.376375
-5.00488 -1.19069e-17 0.378231
-5 -1.25031e-17 0.380087
-4.99512 -1.31284e-17 0.381943
-4.99023 -1.37844e-17 0.383798
-4.98535 -1.44724e-17 0.385654
-4.98047 -1.51941e-17 0.387509
-4.97559 -1.59509e-17 0.389364
-4.9707 -1.67447e-17 0.391219
-4.96582 -1.75772e-17 0.393073
-4.96094 -1.84501e-17 0.394926
-4.95605 -1.93655e-17 0.396779
-4.95117 -2.03254e-17 0.398631
-4.94629 -2.13318e-17 0.400482
-4.94141 -2.23869e-17 0.402332
-4.93652 -2.34932e-17 0.40418
-4.93164 -2.46529e-17 0.406028
-4.92676 -2.58686e-17 0.407874
-4.92188 -2.7143e-17 0.409719
-4.91699 -2.84788e-17 0.411563
-4.91211 -2.9879e-17 0.413405
-4.90723 -3.13464e-17 0.415245
-4.90234 -3.28844e-17 0.417084
-4.89746 -3.44962e-17 0.418921
-4.89258 -3.61853e-17 0.420755
-4.8877 -3.79552e-17 0.422588
-4.88281 -3.98099e-17 0.424419
-4.87793 -4.17532e-17 0.426247
-4.87305 -4.37892e-17 0.428073
-4.86816 -4.59223e-17 0.429897
-4.86328 -4.81571e-17 0.431718
-4.8584 -5.04982e-17 0.433536
-4.85352 -5.29506e-17 0.435352
-4.84863 -5.55194e-17 0.437165
-4.84375 -5.82101e-17 0.438975
-4.83887 -6.10283e-17 0.440782
-4.83398 -6.39799e-17 0.442586
-4.8291 -6.7071e-17 0.444387
-4.82422 -7.03081e-17 0.446184
-4.81934 -7.36979e-17 0.447978
-4.81445 -7.72475e-17 0.449768
-4.80957 -8.09642e-17 0.451555
-4.80469 -8.48556e-17 0.453338
-4.7998 -8.89299e-17 0.455118
-4.79492 -9.31953e-17 0.456893
-4.79004 -9.76607e-17 0.458664
-4.78516 -1.02335e-16 0.460432
-4.78027 -1.07228e-16 0.462195
-4.77539 -1.1235e-16 0.463953
-4.77051 -1.17711e-16 0.465708
-4.76562 -1.23321e-16 0.467458
-4.76074 -1.29193e-16 0.469203
-4.75586 -1.35338e-16 0.470943
-4.75098 -1.41768e-16 0.472679
-4.74609 -1.48497e-16 0.47441
-4.74121 -1.55538e-16 0.476136
-4.73633 -1.62905e-16 0.477856
-4.73145 -1.70613e-16 0.479572
-4.72656 -1.78677e-16 0.481282
-4.72168 -1.87113e-16 0.482986
-4.7168 -1.95938e-16 0.484686
-4.71191 -2.0517e-16 0.486379
-4.70703 -2.14826e-16 0.488067
-4.70215 -2.24926e-16 0.489749
-4.69727 -2.3549e-16 0.491425
-4.69238 -2.46538e-16 0.493095
-4.6875 -2.58092e-16 0.494759
-4.68262 -2.70175e-16 0.496417
-4.67773 -2.8281e-16 0.498068
-4.67285 -2.96021e-16 0.499713
-4.66797 -3.09835e-16 0.501352
-4.66309 -3.24279e-16 0.502984
-4.6582 -3.39379e-16 0.504609
-4.65332 -3.55165e-16 0.506227
-4.64844 -3.71668e-16 0.507839
-4.64355 -3.8892e-16 0.509443
-4.63867 -4.06952e-16 0.51104
-4.63379 -4.25801e-16 0.51263
-4.62891 -4.45501e-16 0.514213
-4.62402 -4.66091e-16 0.515789
-4.61914 -4.87609e-16 0.517356
-4.61426 -5.10096e-16 0.518917
-4.60938 -5.33594e-16 0.520469
-4.60449 -5.58148e-16 0.522014
-4.59961 -5.83805e-16 0.523551
-4.59473 -6.10612e-16 0.525079
-4.58984 -6.38619e-16 0.5266
-4.58496 -6.67879e-16 0.528113
-4.58008 -6.98446e-16 0.529617
-4.5752 -7.30377e-16 0.531113
-4.57031 -7.63732e-16 0.5326
-4.56543 -7.98572e-16 0.534079
-4.56055 -8.34961e-16 0.535549
-4.55566 -8.72967e-16 0.537011
-4.55078 -9.1266e-16 0.538463
-4.5459 -9.54112e-16 0.539907
-4.54102 -9.97398e-16 0.541342
-4.53613 -1.0426e-15 0.542767
-4.53125 -1.0898e-15 0.544183
-4.52637 -1.13908e-15 0.54559
-4.52148 -1.19053e-15 0.546988
-4.5166 -1.24424e-15 0.548376
-4.51172 -1.30032e-15 0.549754
-4.50684 -1.35886e-15 0.551123
-4.50195 -1.41997e-15 0.552482
-4.49707 -1.48376e-15 0.553831
-4.49219 -1.55033e-15 0.55517
-4.4873 -1.61982e-15 0.5565
-4.48242 -1.69234e-15 0.557819
-4.47754 -1.76802e-15 0.559128
-4.47266 -1.847e-15 0.560426
-4.46777 -1.92942e-15 0.561714
-4.46289 -2.01542e-15 0.562992
-4.45801 -2.10514e-15 0.564259
-4.45312 -2.19876e-15 0.565516
-4.44824 -2.29644e-15 0.566762
-4.44336 -2.39834e-15 0.567997
-4.43848 -2.50464e-15 0.569221
-4.43359 -2.61552e-15 0.570434
-4.42871 -2.73119e-15 0.571636
-4.42383 -2.85184e-15 0.572827
-4.41895 -2.97767e-15 0.574007
-4.41406 -3.1089e-15 0.575176
-4.40918 -3.24577e-15 0.576333
-4.4043 -3.3885e-15 0.577479
-4.39941 -3.53734e-15 0.578613
-4.39453 -3.69253e-15 0.579736
-4.38965 -3.85436e-15 0.580846
-4.38477 -4.02308e-15 0.581946
-4.37988 -4.19899e-15 0.583033
-4.375 -4.38238e-15 0.584109
-4.37012 -4.57357e-15 0.585172
-4.36523 -4.77287e-15 0.586224
-4.36035 -4.98061e-15 0.587263
-4.35547 -5.19715e-15 0.58829
-4.35059 -5.42284e-15 0.589305
-4.3457 -5.65807e-15 0.590308
-4.34082 -5.90321e-15 0.591298
-4.33594 -6.15869e-15 0.592276
-4.33105 -6.42491e-15 0.593241
-4.32617 -6.70233e-15 0.594194
-4.32129 -6.99139e-15 0.595134
-4.31641 -7.29256e-15 0.596061
-4.31152 -7.60635e-15 0.596975
-4.30664 -7.93326e-15 0.597877
-4.30176 -8.27383e-15 0.598766
-4.29688 -8.62861e-15 0.599642
-4.29199 -8.99817e-15 0.600504
-4.28711 -9.38311e-15 0.601354
-4.28223 -9.78405e-15 0.60219
-4.27734 -1.02016e-14 0.603014
-4.27246 -1.06365e-14 0.603824
-4.26758 -1.10895e-14 0.60462
-4.2627 -1.15611e-14 0.605403
-4.25781 -1.20522e-14 0.606173
-4.25293 -1.25636e-14 0.60693
-4.24805 -1.30961e-14 0.607672
-4.24316 -1.36505e-14 0.608402
-4.23828 -1.42277e-14 0.609117
-4.2334 -1.48286e-14 0.609819
-4.22852 -1.54541e-14 0.610507
-4.22363 -1.61052e-14 0.611181
-4.21875 -1.6783e-14 0.611842
-4.21387 -1.74885e-14 0.612488
-4.20898 -1.82227e-14 0.613121
-4.2041 -1.89869e-14 0.61374
-4.19922 -1.97821e-14 0.614344
-4.19434 -2.06097e-14 0.614935
-4.18945 -2.14709e-14 0.615511
-4.18457 -2.23671e-14 0.616074
-4.17969 -2.32995e-14 0.616622
-4.1748 -2.42696e-14 0.617156
-4.16992 -2.52789e-14 0.617675
-4.16504 -2.63289e-14 0.618181
-4.16016 -2.74212e-14 0.618672
-4.15527 -2.85575e-14 0.619148
-4.15039 -2.97395e-14 0.61961
-4.14551 -3.09689e-14 0.620058
-4.14062 -3.22476e-14 0.620491
-4.13574 -3.35774e-14 0.62091
-4.13086 -3.49605e-14 0.621314
-4.12598 -3.63988e-14 0.621704
-4.12109 -3.78944e-14 0.622079
-4.11621 -3.94497e-14 0.62244
-4.11133 -4.10668e-14 0.622786
-4.10645 -4.27481e-14 0.623117
-4.10156 -4.44962e-14 0.623433
-4.09668 -4.63135e-14 0.623735
-4.0918 -4.82028e-14 0.624022
-4.08691 -5.01667e-14 0.624295
-4.08203 -5.22082e-14 0.624552
-4.07715 -5.43301e-14 0.624795
-4.07227 -5.65356e-14 0.625023
-4.06738 -5.88278e-14 0.625236
-4.0625 -6.12101e-14 0.625434
-4.05762 -6.36857e-14 0.625618
-4.05273 -6.62584e-14 0.625786
-4.04785 -6.89317e-14 0.62594
-4.04297 -7.17094e-14 0.626079
-4.03809 -7.45955e-14 0.626203
-4.0332 -7.7594e-14 0.626312
-4.02832 -8.07093e-14 0.626406
-4.02344 -8.39456e-14 0.626485
-4.01855 -8.73075e-14 0.626549
-4.01367 -9.07997e-14 0.626599
-4.00879 -9.44271e-14 0.626633
-4.00391 -9.81947e-14 0.626652
-3.99902 -1.02108e-13 0.626657
-3.99414 -1.06172e-13 0.626646
-3.98926 -1.10392e-13 0.626621
-3.98438 -1.14775e-13 0.626581
-3.97949 -1.19326e-13 0.626525
-3.97461 -1.24052e-13 0.626455
-3.96973 -1.28958e-13 0.62637
-3.96484 -1.34053e-13 0.62627
-3.95996 -1.39341e-13 0.626155
-3.95508 -1.44832e-13 0.626025
-3.9502 -1.50532e-13 0.62588
-3.94531 -1.56449e-13 0.625721
-3.94043 -1.6259e-13 0.625546
-3.93555 -1.68965e-13 0.625357
-3.93066 -1.75581e-13 0.625153
-3.92578 -1.82447e-13 0.624933
-3.9209 -1.89573e-13 0.6247
-3.91602 -1.96968e-13 0.624451
-3.91113 -2.04641e-13 0.624187
-3.90625 -2.12603e-13 0.623909
-3.90137 -2.20865e-13 0.623616
-3.89648 -2.29437e-13 0.623309
-3.8916 -2.3833e-13 0.622986
-3.88672 -2.47556e-13 0.622649
-3.88184 -2.57126e-13 0.622297
-3.87695 -2.67054e-13 0.621931
-3.87207 -2.77353e-13 0.62155
-3.86719 -2.88034e-13 0.621155
-3.8623 -2.99113e-13 0.620744
-3.85742 -3.10603e-13 0.62032
-3.85254 -3.22519e-13 0.619881
-3.84766 -3.34876e-13 0.619427
-3.84277 -3.4769e-13 0.618959
-3.83789 -3.60977e-13 0.618477
-3.83301 -3.74754e-13 0.61798
-3.82812 -3.89038e-13 0.617469
-3.82324 -4.03847e-13 0.616944
-3.81836 -4.19201e-13 0.616404
-3.81348 -4.35117e-13 0.61585
-3.80859 -4.51616e-13 0.615282
-3.80371 -4.68718e-13 0.6147
-3.79883 -4.86444e-13 0.614104
-3.79395 -5.04817e-13 0.613494
-3.78906 -5.23859e-13 0.61287
-3.78418 -5.43594e-13 0.612231
-3.7793 -5.64044e-13 0.611579
-3.77441 -5.85237e-13 0.610913
-3.76953 -6.07196e-13 0.610233
-3.76465 -6.2995e-13 0.60954
-3.75977 -6.53525e-13 0.608832
-3.75488 -6.7795e-13 0.608111
-3.75 -7.03254e-13 0.607377
-3.74512 -7.29468e-13 0.606629
-3.74023 -7.56623e-13 0.605867
-3.73535 -7.84751e-13 0.605092
-3.73047 -8.13886e-13 0.604303
-3.72559 -8.44063e-13 0.603501
-3.7207 -8.75317e-13 0.602686
-3.71582 -9.07685e-13 0.601857
-3.71094 -9.41205e-13 0.601016
-3.70605 -9.75916e-13 0.600161
-3.70117 -1.01186e-12 0.599293
-3.69629 -1.04908e-12 0.598412
-3.69141 -1.08761e-12 0.597518
-3.68652 -1.12751e-12 0.596611
-3.68164 -1.16881e-12 0.595692
-3.67676 -1.21157e-12 0.594759
-3.67188 -1.25583e-12 0.593814
-3.66699 -1.30165e-12 0.592856
-3.66211 -1.34907e-12 0.591886
-3.65723 -1.39816e-12 0.590903
-3.65234 -1.44896e-12 0.589908
-3.64746 -1.50154e-12 0.588901
-3.64258 -1.55595e-12 0.587881
-3.6377 -1.61226e-12 0.586849
-3.63281 -1.67052e-12 0.585805
-3.62793 -1.73081e-12 0.584748
-3.62305 -1.79319e-12 0.58368
-3.61816 -1.85772e-12 0.5826
-3.61328 -1.92449e-12 0.581507
-3.6084 -1.99356e-12 0.580404
-3.60352 -2.06502e-12 0.579288
-3.59863 -2.13893e-12 0.578161
-3.59375 -2.21538e-12 0.577022
-3.58887 -2.29445e-12 0.575871
-3.58398 -2.37624e-12 0.57471
-3.5791 -2.46082e-12 0.573537
-3.57422 -2.54829e-12 0.572352
-3.56934 -2.63875e-12 0.571157
-3.56445 -2.73228e-12 0.56995
-3.55957 -2.829e-12 0.568733
-3.55469 -2.929e-12 0.567504
-3.5498 -3.03238e-12 0.566265
-3.54492 -3.13927e-12 0.565015
-3.54004 -3.24978e-12 0.563754
-3.53516 -3.36401e-12 0.562482
-3.53027 -3.48209e-12 0.5612
-3.52539 -3.60414e-12 0.559908
-3.52051 -3.7303e-12 0.558605
-3.51562 -3.86068e-12 0.557292
-3.51074 -3.99543e-12 0.555969
-3.50586 -4.13469e-12 0.554636
-3.50098 -4.2786e-12 0.553293
-3.49609 -4.42731e-12 0.55194
-3.49121 -4.58096e-12 0.550577
-3.48633 -4.73972e-12 0.549204
-3.48145 -4.90375e-12 0.547822
-3.47656 -5.07322e-12 0.54643
-3.47168 -5.24829e-12 0.545029
-3.4668 -5.42915e-12 0.543618
-3.46191 -5.61597e-12 0.542198
-3.45703 -5.80894e-12 0.540769
-3.45215 -6.00825e-12 0.539331
-3.44727 -6.21411e-12 0.537883
-3.44238 -6.42671e-12 0.536427
-3.4375 -6.64627e-12 0.534962
-3.43262 -6.87301e-12 0.533489
-3.42773 -7.10714e-12 0.532006
-3.42285 -7.34889e-12 0.530516
-3.41797 -7.59851e-12 0.529016
-3.41309 -7.85623e-12 0.527509
-3.4082 -8.12231e-12 0.525993
-3.40332 -8.39699e-12 0.524469
-3.39844 -8.68055e-12 0.522937
-3.39355 -8.97326e-12 0.521397
-3.38867 -9.2754e-12 0.519849
-3.38379 -9.58725e-12 0.518293
-3.37891 -9.90912e-12 0.51673
-3.37402 -1.02413e-11 0.515159
-3.36914 -1.05841e-11 0.513581
-3.36426 -1.09379e-11 0.511995
-3.35938 -1.13029e-11 0.510402
-3.35449 -1.16796e-11 0.508802
-3.34961 -1.20683e-11 0.507195
-3.34473 -1.24693e-11 0.505581
-3.33984 -1.2883e-11 0.50396
-3.33496 -1.33098e-11 0.502332
-3.33008 -1.375e-11 0.500697
-3.3252 -1.42042e-11 0.499056
-3.32031 -1.46727e-11 0.497409
-3.31543 -1.51559e-11 0.495755
-3.31055 -1.56542e-11 0.494094
-3.30566 -1.61682e-11 0.492428
-3.30078 -1.66983e-11 0.490755
-3.2959 -1.72449e-11 0.489077
-3.29102 -1.78086e-11 0.487393
-3.28613 -1.83898e-11 0.485702
-3.28125 -1.8989e-11 0.484007
-3.27637 -1.96069e-11 0.482305
-3.27148 -2.02439e-11 0.480598
-3.2666 -2.09006e-11 0.478886
-3.26172 -2.15776e-11 0.477169
-3.25684 -2.22754e-11 0.475446
-3.25195 -2.29947e-11 0.473718
-3.24707 -2.37361e-11 0.471985
-3.24219 -2.45002e-11 0.470248
-3.2373 -2.52878e-11 0.468505
-3.23242 -2.60994e-11 0.466758
-3.22754 -2.69357e-11 0.465007
-3.22266 -2.77976e-11 0.46325
-3.21777 -2.86856e-11 0.46149
-3.21289 -2.96007e-11 0.459725
-3.20801 -3.05434e-11 0.457956
-3.20312 -3.15147e-11 0.456183
-3.19824 -3.25153e-11 0.454406
-3.19336 -3.3546e-11 0.452625
-3.18848 -3.46078e-11 0.450841
-3.18359 -3.57015e-11 0.449053
-3.17871 -3.6828e-11 0.447261
-3.17383 -3.79883e-11 0.445465
-3.16895 -3.91832e-11 0.443667
-3.16406 -4.04138e-11 0.441865
-3.15918 -4.1681e-11 0.44006
-3.1543 -4.2986e-11 0.438251
-3.14941 -4.43296e-11 0.43644
-3.14453 -4.57131e-11 0.434626
-3.13965 -4.71376e-11 0.432809
-3.13477 -4.86041e-11 0.43099
-3.12988 -5.01138e-11 0.429168
-3.125 -5.16679e-11 0.427343
-3.12012 -5.32678e-11 0.425516
-3.11523 -5.49145e-11 0.423687
-3.11035 -5.66094e-11 0.421855
-3.10547 -5.83539e-11 0.420022
-3.10059 -6.01493e-11 0.418186
-3.0957 -6.19969e-11 0.416349
-3.09082 -6.38983e-11 0.414509
-3.08594 -6.58548e-11 0.412668
-3.08105 -6.7868e-11 0.410826
-3.07617 -6.99394e-11 0.408982
-3.07129 -7.20706e-11 0.407136
-3.06641 -7.42632e-11 0.405289
-3.06152 -7.65188e-11 0.403441
-3.05664 -7.88392e-11 0.401592
-3.05176 -8.12261e-11 0.399741
-3.04688 -8.36813e-11 0.39789
-3.04199 -8.62066e-11 0.396038
-3.03711 -8.88038e-11 0.394185
-3.03223 -9.14749e-11 0.392331
-3.02734 -9.42219e-11 0.390477
-3.02246 -9.70467e-11 0.388622
-3.01758 -9.99515e-11 0.386767
-3.0127 -1.02938e-10 0.384912
-3.00781 -1.06009e-10 0.383056
-3.00293 -1.09167e-10 0.3812
-2.99805 -1.12413e-10 0.379344
-2.99316 -1.1575e-10 0.377489
-2.98828 -1.1918e-10 0.375633
-2.9834 -1.22707e-10 0.373777
-2.97852 -1.26331e-10 0.371922
-2.97363 -1.30057e-10 0.370067
-2.96875 -1.33886e-10 0.368213
-2.96387 -1.37821e-10 0.366359
-2.95898 -1.41865e-10 0.364506
-2.9541 -1.4602e-10 0.362653
-2.94922 -1.50291e-10 0.360802
-2.94434 -1.54678e-10 0.358951
-2.93945 -1.59187e-10 0.357101
-2.93457 -1.63819e-10 0.355253
-2.92969 -1.68577e-10 0.353405
-2.9248 -1.73466e-10 0.351559
-2.91992 -1.78488e-10 0.349714
-2.91504 -1.83646e-10 0.34787
-2.91016 -1.88944e-10 0.346028
-2.90527 -1.94387e-10 0.344187
-2.90039 -1.99976e-10 0.342348
-2.89551 -2.05716e-10 0.340511
-2.89062 -2.11611e-10 0.338676
-2.88574 -2.17664e-10 0.336842
-2.88086 -2.2388e-10 0.33501
-2.87598 -2.30263e-10 0.333181
-2.87109 -2.36816e-10 0.331353
-2.86621 -2.43544e-10 0.329528
-2.86133 -2.50451e-10 0.327705
-2.85645 -2.57542e-10 0.325884
-2.85156 -2.64821e-10 0.324065
-2.84668 -2.72293e-10 0.322249
-2.8418 -2.79962e-10 0.320436
-2.83691 -2.87833e-10 0.318625
-2.83203 -2.95912e-10 0.316817
-2.82715 -3.04203e-10 0.315011
-2.82227 -3.12711e-10 0.313209
-2.81738 -3.21442e-10 0.311409
-2.8125 -3.30401e-10 0.309612
-2.80762 -3.39593e-10 0.307819
-2.80273 -3.49025e-10 0.306028
-2.79785 -3.58701e-10 0.304241
-2.79297 -3.68628e-10 0.302456
-2.78809 -3.78812e-10 0.300675
-2.7832 -3.89258e-10 0.298898
-2.77832 -3.99974e-10 0.297124
-2.77344 -4.10965e-10 0.295353
-2.76855 -4.22237e-10 0.293586
-2.76367 -4.33799e-10 0.291823
-2.75879 -4.45655e-10 0.290063
-2.75391 -4.57814e-10 0.288307
-2.74902 -4.70282e-10 0.286554
-2.74414 -4.83067e-10 0.284806
-2.73926 -4.96175e-10 0.283061
-2.73438 -5.09615e-10 0.281321
-2.72949 -5.23394e-10 0.279584
-2.72461 -5.3752e-10 0.277852
-2.71973 -5.52001e-10 0.276124
-2.71484 -5.66845e-10 0.2744
-2.70996 -5.8206e-10 0.27268
-2.70508 -5.97656e-10 0.270965
-2.7002 -6.1364e-10 0.269254
-2.69531 -6.30021e-10 0.267547
-2.69043 -6.46809e-10 0.265845
-2.68555 -6.64012e-10 0.264147
-2.68066 -6.81641e-10 0.262454
-2.67578 -6.99704e-10 0.260766
-2.6709 -7.18212e-10 0.259082
-2.66602 -7.37174e-10 0.257403
-2.66113 -7.566e-10 0.255729
-2.65625 -7.76502e-10 0.254059
-2.65137 -7.96888e-10 0.252395
-2.64648 -8.17772e-10 0.250735
-2.6416 -8.39162e-10 0.249081
-2.63672 -8.61071e-10 0.247431
-2.63184 -8.8351e-10 0.245786
-2.62695 -9.0649e-10 0.244147
-2.62207 -9.30024e-10 0.242513
-2.61719 -9.54123e-10 0.240884
-2.6123 -9.788e-10 0.23926
-2.60742 -1.00407e-09 0.237641
-2.60254 -1.02994e-09 0.236028
-2.59766 -1.05642e-09 0.23442
-2.59277 -1.08354e-09 0.232818
-2.58789 -1.1113e-09 0.231221
-2.58301 -1.13971e-09 0.229629
-2.57812 -1.1688e-09 0.228043
-2.57324 -1.19857e-09 0.226463
-2.56836 -1.22905e-09 0.224888
-2.56348 -1.26023e-09 0.223319
-2.55859 -1.29215e-09 0.221755
-2.55371 -1.32481e-09 0.220197
-2.54883 -1.35823e-09 0.218645
-2.54395 -1.39243e-09 0.217099
-2.53906 -1.42742e-09 0.215558
-2.53418 -1.46322e-09 0.214023
-2.5293 -1.49985e-09 0.212494
-2.52441 -1.53732e-09 0.210971
-2.51953 -1.57565e-09 0.209454
-2.51465 -1.61486e-09 0.207943
-2.50977 -1.65497e-09 0.206438
-2.50488 -1.69599e-09 0.204939
-2.5 -1.73795e-09 0.203446
-2.49512 -1.78086e-09 0.201959
-2.49023 -1.82474e-09 0.200478
-2.48535 -1.86962e-09 0.199003
-2.48047 -1.91551e-09 0.197534
-2.47559 -1.96243e-09 0.196072
-2.4707 -2.0104e-09 0.194615
-2.46582 -2.05945e-09 0.193165
-2.46094 -2.10959e-09 0.191721
-2.45605 -2.16085e-09 0.190284
-2.45117 -2.21325e-09 0.188852
-2.44629 -2.26682e-09 0.187427
-2.44141 -2.32157e-09 0.186008
-2.43652 -2.37753e-09 0.184596
-2.43164 -2.43472e-09 0.18319
-2.42676 -2.49317e-09 0.18179
-2.42188 -2.5529e-09 0.180397
-2.41699 -2.61393e-09 0.17901
-2.41211 -2.6763e-09 0.17763
-2.40723 -2.74003e-09 0.176256
-2.40234 -2.80514e-09 0.174888
-2.39746 -2.87165e-09 0.173527
-2.39258 -2.93961e-09 0.172173
-2.3877 -3.00903e-09 0.170824
-2.38281 -3.07995e-09 0.169483
-2.37793 -3.15238e-09 0.168148
-2.37305 -3.22636e-09 0.166819
-2.36816 -3.30193e-09 0.165497
-2.36328 -3.3791e-09 0.164182
-2.3584 -3.45791e-09 0.162873
-2.35352 -3.53839e-09 0.161571
-2.34863 -3.62057e-09 0.160275
-2.34375 -3.70448e-09 0.158986
-2.33887 -3.79016e-09 0.157704
-2.33398 -3.87763e-09 0.156428
-2.3291 -3.96693e-09 0.155159
-2.32422 -4.0581e-09 0.153896
-2.31934 -4.15116e-09 0.15264
-2.31445 -4.24616e-09 0.151391
-2.30957 -4.34312e-09 0.150148
-2.30469 -4.44208e-09 0.148912
-2.2998 -4.54308e-09 0.147683
-2.29492 -4.64616e-09 0.14646
-2.29004 -4.75135e-09 0.145244
-2.28516 -4.85869e-09 0.144035
-2.28027 -4.96821e-09 0.142832
-2.27539 -5.07997e-09 0.141636
-2.27051 -5.19399e-09 0.140447
-2.26562 -5.31031e-09 0.139264
-2.26074 -5.42898e-09 0.138088
-2.25586 -5.55004e-09 0.136919
-2.25098 -5.67353e-09 0.135756
-2.24609 -5.79949e-09 0.1346
-2.24121 -5.92796e-09 0.13345
-2.23633 -6.05899e-09 0.132308
-2.23145 -6.19263e-09 0.131172
-2.22656 -6.3289e-09 0.130042
-2.22168 -6.46787e-09 0.128919
-2.2168 -6.60957e-09 0.127803
-2.21191 -6.75406e-09 0.126694
-2.20703 -6.90137e-09 0.125591
-2.20215 -7.05157e-09 0.124495
-2.19727 -7.20468e-09 0.123405
-2.19238 -7.36077e-09 0.122322
-2.1875 -7.51989e-09 0.121246
-2.18262 -7.68207e-09 0.120176
-2.17773 -7.84739e-09 0.119113
-2.17285 -8.01587e-09 0.118057
-2.16797 -8.18758e-09 0.117007
-2.16309 -8.36258e-09 0.115963
-2.1582 -8.5409e-09 0.114926
-2.15332 -8.72261e-09 0.113896
-2.14844 -8.90777e-09 0.112872
-2.14355 -9.09642e-09 0.111855
-2.13867 -9.28862e-09 0.110844
-2.13379 -9.48443e-09 0.10984
-2.12891 -9.68391e-09 0.108843
-2.12402 -9.88711e-09 0.107852
-2.11914 -1.00941e-08 0.106867
-2.11426 -1.03049e-08 0.105889
-2.10938 -1.05196e-08 0.104917
-2.10449 -1.07383e-08 0.103952
-2.09961 -1.0961e-08 0.102993
-2.09473 -1.11878e-08 0.10204
-2.08984 -1.14188e-08 0.101094
-2.08496 -1.1654e-08 0.100154
-2.08008 -1.18934e-08 0.099221
-2.0752 -1.21372e-08 0.098294
-2.07031 -1.23853e-08 0.0973734
-2.06543 -1.2638e-08 0.096459
-2.06055 -1.28952e-08 0.095551
-2.05566 -1.3157e-08 0.0946493
-2.05078 -1.34235e-08 0.0937538
-2.0459 -1.36947e-08 0.0928647
-2.04102 -1.39707e-08 0.0919817
-2.03613 -1.42516e-08 0.091105
-2.03125 -1.45375e-08 0.0902344
-2.02637 -1.48284e-08 0.0893701
-2.02148 -1.51244e-08 0.0885119
-2.0166 -1.54256e-08 0.0876599
-2.01172 -1.5732e-08 0.086814
-2.00684 -1.60437e-08 0.0859743
-2.00195 -1.63608e-08 0.0851406
-1.99707 -1.66835e-08 0.084313
-1.99219 -1.70116e-08 0.0834914
-1.9873 -1.73454e-08 0.0826759
-1.98242 -1.76849e-08 0.0818664
-1.97754 -1.80302e-08 0.0810629
-1.97266 -1.83813e-08 0.0802654
-1.96777 -1.87384e-08 0.0794738
-1.96289 -1.91015e-08 0.0786881
-1.95801 -1.94707e-08 0.0779084
-1.95312 -1.98462e-08 0.0771345
-1.94824 -2.02278e-08 0.0763665
-1.94336 -2.06159e-08 0.0756044
-1.93848 -2.10104e-08 0.0748481
-1.93359 -2.14114e-08 0.0740975
-1.92871 -2.1819e-08 0.0733528
-1.92383 -2.22333e-08 0.0726138
-1.91895 -2.26544e-08 0.0718805
-1.91406 -2.30824e-08 0.071153
-1.90918 -2.35174e-08 0.0704311
-1.9043 -2.39594e-08 0.0697149
-1.89941 -2.44086e-08 0.0690043
-1.89453 -2.48649e-08 0.0682994
-1.88965 -2.53286e-08 0.0676
-1.88477 -2.57998e-08 0.0669062
-1.87988 -2.62784e-08 0.0662179
-1.875 -2.67647e-08 0.0655352
-1.87012 -2.72586e-08 0.0648579
-1.86523 -2.77603e-08 0.0641862
-1.86035 -2.827e-08 0.0635198
-1.85547 -2.87876e-08 0.0628589
-1.85059 -2.93132e-08 0.0622034
-1.8457 -2.98471e-08 0.0615532
-1.84082 -3.03892e-08 0.0609084
-1.83594 -3.09397e-08 0.0602689
-1.83105 -3.14987e-08 0.0596347
-1.82617 -3.20662e-08 0.0590058
-1.82129 -3.26424e-08 0.0583821
-1.81641 -3.32274e-08 0.0577636
-1.81152 -3.38213e-08 0.0571503
-1.80664 -3.44241e-08 0.0565422
-1.80176 -3.5036e-08 0.0559392
-1.79688 -3.56571e-08 0.0553413
-1.79199 -3.62874e-08 0.0547485
-1.78711 -3.69272e-08 0.0541608
-1.78223 -3.75764e-08 0.0535781
-1.77734 -3.82352e-08 0.0530004
-1.77246 -3.89037e-08 0.0524277
-1.76758 -3.9582e-08 0.0518599
-1.7627 -4.02702e-08 0.0512971
-1.75781 -4.09685e-08 0.0507392
-1.75293 -4.16768e-08 0.0501861
-1.74805 -4.23954e-08 0.0496379
-1.74316 -4.31243e-08 0.0490945
-1.73828 -4.38636e-08 0.0485558
-1.7334 -4.46135e-08 0.048022
-1.72852 -4.53741e-08 0.0474929
-1.72363 -4.61454e-08 0.0469685
-1.71875 -4.69276e-08 0.0464488
-1.71387 -4.77208e-08 0.0459337
-1.70898 -4.8525e-08 0.0454233
-1.7041 -4.93405e-08 0.0449174
-1.69922 -5.01673e-08 0.0444162
-1.69434 -5.10055e-08 0.0439195
-1.68945 -5.18552e-08 0.0434273
-1.68457 -5.27166e-08 0.0429396
-1.67969 -5.35897e-08 0.0424563
-1.6748 -5.44747e-08 0.0419775
-1.66992 -5.53717e-08 0.0415031
-1.66504 -5.62807e-08 0.0410331
-1.66016 -5.7202e-08 0.0405675
-1.65527 -5.81355e-08 0.0401062
-1.65039 -5.90815e-08 0.0396491
-1.64551 -6.004e-08 0.0391964
-1.64062 -6.10112e-08 0.0387479
-1.63574 -6.19951e-08 0.0383036
-1.63086 -6.29918e-08 0.0378635
-1.62598 -6.40016e-08 0.0374276
-1.62109 -6.50244e-08 0.0369958
-1.61621 -6.60604e-08 0.0365681
-1.61133 -6.71097e-08 0.0361445
-1.60645 -6.81725e-08 0.035725
-1.60156 -6.92487e-08 0.0353095
-1.59668 -7.03386e-08 0.0348979
-1.5918 -7.14423e-08 0.0344904
-1.58691 -7.25598e-08 0.0340868
-1.58203 -7.36913e-08 0.0336871
-1.57715 -7.48368e-08 0.0332914
-1.57227 -7.59966e-08 0.0328994
-1.56738 -7.71706e-08 0.0325114
-1.5625 -7.8359e-08 0.0321271
-1.55762 -7.9562e-08 0.0317466
-1.55273 -8.07795e-08 0.0313699
-1.54785 -8.20118e-08 0.0309969
-1.54297 -8.32589e-08 0.0306276
-1.53809 -8.45209e-08 0.030262
-1.5332 -8.5798e-08 0.0299001
-1.52832 -8.70902e-08 0.0295417
-1.52344 -8.83977e-08 0.029187
-1.51855 -8.97205e-08 0.0288358
-1.51367 -9.10587e-08 0.0284882
-1.50879 -9.24126e-08 0.0281441
-1.50391 -9.3782e-08 0.0278035
-1.49902 -9.51673e-08 0.0274664
-1.49414 -9.65684e-08 0.0271327
-1.48926 -9.79854e-08 0.0268024
-1.48438 -9.94185e-08 0.0264756
-1.47949 -1.00868e-07 0.026152
-1.47461 -1.02333e-07 0.0258318
-1.46973 -1.03815e-07 0.025515
-1.46484 -1.05313e-07 0.0252014
-1.45996 -1.06828e-07 0.0248911
-1.45508 -1.0836e-07 0.024584
-1.4502 -1.09908e-07 0.0242801
-1.44531 -1.11473e-07 0.0239794
-1.44043 -1.13054e-07 0.0236819
-1.43555 -1.14653e-07 0.0233875
-1.43066 -1.16269e-07 0.0230962
-1.42578 -1.17902e-07 0.022808
-1.4209 -1.19552e-07 0.0225228
-1.41602 -1.2122e-07 0.0222407
-1.41113 -1.22905e-07 0.0219616
-1.40625 -1.24607e-07 0.0216855
-1.40137 -1.26327e-07 0.0214123
-1.39648 -1.28065e-07 0.0211421
-1.3916 -1.2982e-07 0.0208748
-1.38672 -1.31594e-07 0.0206104
-1.38184 -1.33385e-07 0.0203488
-1.37695 -1.35194e-07 0.0200901
-1.37207 -1.3702e-07 0.0198342
-1.36719 -1.38865e-07 0.0195811
-1.3623 -1.40729e-07 0.0193308
-1.35742 -1.4261e-07 0.0190832
-1.35254 -1.4451e-07 0.0188383
-1.34766 -1.46427e-07 0.0185962
-1.34277 -1.48364e-07 0.0183567
-1.33789 -1.50318e-07 0.0181199
-1.33301 -1.52292e-07 0.0178857
-1.32812 -1.54283e-07 0.0176541
-1.32324 -1.56294e-07 0.017425
-1.31836 -1.58323e-07 0.0171986
-1.31348 -1.6037e-07 0.0169747
-1.30859 -1.62437e-07 0.0167533
-1.30371 -1.64522e-07 0.0165344
-1.29883 -1.66626e-07 0.0163179
-1.29395 -1.68749e-07 0.016104
-1.28906 -1.70891e-07 0.0158924
-1.28418 -1.73052e-07 0.0156833
-1.2793 -1.75231e-07 0.0154765
-1.27441 -1.7743e-07 0.0152721
-1.26953 -1.79648e-07 0.01507
-1.26465 -1.81884e-07 0.0148703
-1.25977 -1.8414e-07 0.0146729
-1.25488 -1.86415e-07 0.0144777
-1.25 -1.88709e-07 0.0142848
-1.24512 -1.91022e-07 0.0140941
-1.24023 -1.93355e-07 0.0139056
-1.23535 -1.95706e-07 0.0137194
-1.23047 -1.98077e-07 0.0135353
-1.22559 -2.00466e-07 0.0133534
-1.2207 -2.02875e-07 0.0131736
-1.21582 -2.05303e-07 0.0129959
-1.21094 -2.0775e-07 0.0128203
-1.20605 -2.10217e-07 0.0126467
-1.20117 -2.12702e-07 0.0124753
-1.19629 -2.15207e-07 0.0123058
-1.19141 -2.17731e-07 0.0121384
-1.18652 -2.20273e-07 0.0119729
-1.18164 -2.22835e-07 0.0118095
-1.17676 -2.25416e-07 0.011648
-1.17188 -2.28016e-07 0.0114884
-1.16699 -2.30635e-07 0.0113308
-1.16211 -2.33273e-07 0.011175
-1.15723 -2.3593e-07 0.0110211
-1.15234 -2.38605e-07 0.0108691
-1.14746 -2.413e-07 0.0107189
-1.14258 -2.44013e-07 0.0105706
-1.1377 -2.46745e-07 0.0104241
-1.13281 -2.49496e-07 0.0102793
-1.12793 -2.52265e-07 0.0101363
-1.12305 -2.55053e-07 0.0099951
-1.11816 -2.5786e-07 0.0098556
-1.11328 -2.60685e-07 0.00971783
-1.1084 -2.63528e-07 0.00958175
-1.10352 -2.6639e-07 0.00944735
-1.09863 -2.6927e-07 0.00931462
-1.09375 -2.72168e-07 0.00918354
-1.08887 -2.75084e-07 0.00905409
-1.08398 -2.78018e-07 0.00892625
-1.0791 -2.8097e-07 0.00880001
-1.07422 -2.8394e-07 0.00867535
-1.06934 -2.86927e-07 0.00855226
-1.06445 -2.89932e-07 0.00843071
-1.05957 -2.92955e-07 0.0083107
-1.05469 -2.95995e-07 0.0081922
-1.0498 -2.99052e-07 0.0080752
-1.04492 -3.02126e-07 0.00795969
-1.04004 -3.05218e-07 0.00784564
-1.03516 -3.08326e-07 0.00773305
-1.03027 -3.11452e-07 0.00762189
-1.02539 -3.14594e-07 0.00751215
-1.02051 -3.17752e-07 0.00740382
-1.01562 -3.20927e-07 0.00729689
-1.01074 -3.24118e-07 0.00719132
-1.00586 -3.27325e-07 0.00708712
-1.00098 -3.30548e-07 0.00698427
-0.996094 -3.33788e-07 0.00688275
-0.991211 -3.37042e-07 0.00678255
-0.986328 -3.40312e-07 0.00668365
-0.981445 -3.43598e-07 0.00658604
-0.976562 -3.46899e-07 0.0064897
-0.97168 -3.50215e-07 0.00639462
-0.966797 -3.53545e-07 0.00630079
-0.961914 -3.5689e-07 0.0062082
-0.957031 -3.6025e-07 0.00611682
-0.952148 -3.63624e-07 0.00602665
-0.947266 -3.67012e-07 0.00593767
-0.942383 -3.70414e-07 0.00584987
-0.9375 -3.7383e-07 0.00576323
-0.932617 -3.77259e-07 0.00567775
-0.927734 -3.80702e-07 0.0055934
-0.922852 -3.84157e-07 0.00551019
-0.917969 -3.87626e-07 0.00542809
-0.913086 -3.91107e-07 0.00534708
-0.908203 -3.94601e-07 0.00526717
-0.90332 -3.98107e-07 0.00518833
-0.898438 -4.01624e-07 0.00511056
-0.893555 -4.05154e-07 0.00503384
-0.888672 -4.08695e-07 0.00495816
-0.883789 -4.12248e-07 0.0048835
-0.878906 -4.15811e-07 0.00480986
-0.874023 -4.19385e-07 0.00473723
-0.869141 -4.2297e-07 0.00466558
-0.864258 -4.26565e-07 0.00459492
-0.859375 -4.30171e-07 0.00452523
-0.854492 -4.33786e-07 0.00445649
-0.849609 -4.3741e-07 0.0043887
-0.844727 -4.41044e-07 0.00432185
-0.839844 -4.44687e-07 0.00425592
-0.834961 -4.48338e-07 0.00419091
-0.830078 -4.51998e-07 0.00412679
-0.825195 -4.55666e-07 0.00406357
-0.820312 -4.59342e-07 0.00400123
-0.81543 -4.63025e-07 0.00393977
-0.810547 -4.66716e-07 0.00387916
-0.805664 -4.70414e-07 0.0038194
-0.800781 -4.74118e-07 0.00376048
-0.795898 -4.77829e-07 0.00370239
-0.791016 -4.81546e-07 0.00364513
-0.786133 -4.85269e-07 0.00358867
-0.78125 -4.88997e-07 0.00353301
-0.776367 -4.9273e-07 0.00347814
-0.771484 -4.96468e-07 0.00342406
-0.766602 -5.00211e-07 0.00337074
-0.761719 -5.03957e-07 0.00331819
-0.756836 -5.07708e-07 0.00326639
-0.751953 -5.11462e-07 0.00321533
-0.74707 -5.1522e-07 0.00316501
-0.742188 -5.1898e-07 0.00311541
-0.737305 -5.22743e-07 0.00306653
-0.732422 -5.26507e-07 0.00301836
-0.727539 -5.30274e-07 0.00297088
-0.722656 -5.34042e-07 0.0029241
-0.717773 -5.37812e-07 0.00287799
-0.712891 -5.41582e-07 0.00283256
-0.708008 -5.45352e-07 0.0027878
-0.703125 -5.49123e-07 0.00274369
-0.698242 -5.52893e-07 0.00270023
-0.693359 -5.56663e-07 0.00265741
-0.688477 -5.60432e-07 0.00261522
-0.683594 -5.64199e-07 0.00257366
-0.678711 -5.67964e-07 0.00253271
-0.673828 -5.71728e-07 0.00249237
-0.668945 -5.75489e-07 0.00245263
-0.664062 -5.79247e-07 0.00241349
-0.65918 -5.83001e-07 0.00237493
-0.654297 -5.86752e-07 0.00233695
-0.649414 -5.90499e-07 0.00229954
-0.644531 -5.94242e-07 0.0022627
-0.639648 -5.9798e-07 0.00222641
-0.634766 -6.01713e-07 0.00219067
-0.629883 -6.0544e-07 0.00215547
-0.625 -6.09161e-07 0.00212081
-0.620117 -6.12876e-07 0.00208668
-0.615234 -6.16584e-07 0.00205307
-0.610352 -6.20285e-07 0.00201997
-0.605469 -6.23978e-07 0.00198739
-0.600586 -6.27663e-07 0.0019553
-0.595703 -6.3134e-07 0.00192371
-0.59082 -6.35009e-07 0.00189261
-0.585938 -6.38668e-07 0.001862
-0.581055 -6.42318e-07 0.00183186
-0.576172 -6.45957e-07 0.00180219
-0.571289 -6.49587e-07 0.00177299
-0.566406 -6.53205e-07 0.00174424
-0.561523 -6.56813e-07 0.00171595
-0.556641 -6.60409e-07 0.0016881
-0.551758 -6.63992e-07 0.0016607
-0.546875 -6.67564e-07 0.00163373
-0.541992 -6.71123e-07 0.00160719
-0.537109 -6.74668e-07 0.00158108
-0.532227 -6.782e-07 0.00155538
-0.527344 -6.81718e-07 0.0015301
-0.522461 -6.85221e-07 0.00150522
-0.517578 -6.8871e-07 0.00148075
-0.512695 -6.92183e-07 0.00145668
-0.507812 -6.95641e-07 0.00143299
-0.50293 -6.99083e-07 0.0014097
-0.498047 -7.02508e-07 0.00138678
-0.493164 -7.05916e-07 0.00136425
-0.488281 -7.09307e-07 0.00134208
-0.483398 -7.12681e-07 0.00132029
-0.478516 -7.16036e-07 0.00129885
-0.473633 -7.19373e-07 0.00127778
-0.46875 -7.2269e-07 0.00125706
-0.463867 -7.25989e-07 0.00123668
-0.458984 -7.29268e-07 0.00121666
-0.454102 -7.32526e-07 0.00119697
-0.449219 -7.35764e-07 0.00117761
-0.444336 -7.38982e-07 0.00115859
-0.439453 -7.42177e-07 0.0011399
-0.43457 -7.45352e-07 0.00112153
-0.429688 -7.48504e-07 0.00110347
-0.424805 -7.51633e-07 0.00108574
-0.419922 -7.5474e-07 0.00106831
-0.415039 -7.57823e-07 0.00105119
-0.410156 -7.60883e-07 0.00103437
-0.405273 -7.63918e-07 0.00101785
-0.400391 -7.66929e-07 0.00100163
-0.395508 -7.69916e-07 0.000985695
-0.390625 -7.72877e-07 0.00097005
-0.385742 -7.75812e-07 0.00095469
-0.380859 -7.78722e-07 0.000939611
-0.375977 -7.81605e-07 0.000924809
-0.371094 -7.84461e-07 0.000910281
-0.366211 -7.8729e-07 0.000896023
-0.361328 -7.90092e-07 0.000882032
-0.356445 -7.92866e-07 0.000868305
-0.351562 -7.95612e-07 0.000854839
-0.34668 -7.98329e-07 0.00084163
-0.341797 -8.01017e-07 0.000828676
-0.336914 -8.03676e-07 0.000815972
-0.332031 -8.06305e-07 0.000803517
-0.327148 -8.08905e-07 0.000791307
-0.322266 -8.11474e-07 0.00077934
-0.317383 -8.14012e-07 0.000767611
-0.3125 -8.1652e-07 0.00075612
-0.307617 -8.18996e-07 0.000744863
-0.302734 -8.2144e-07 0.000733837
-0.297852 -8.23853e-07 0.000723039
-0.292969 -8.26233e-07 0.000712468
-0.288086 -8.2858e-07 0.000702119
-0.283203 -8.30895e-07 0.000691992
-0.27832 -8.33176e-07 0.000682083
-0.273438 -8.35424e-07 0.000672391
-0.268555 -8.37638e-07 0.000662912
-0.263672 -8.39817e-07 0.000653644
-0.258789 -8.41963e-07 0.000644585
-0.253906 -8.44073e-07 0.000635734
-0.249023 -8.46148e-07 0.000627087
-0.244141 -8.48188e-07 0.000618642
-0.239258 -8.50193e-07 0.000610398
-0.234375 -8.52161e-07 0.000602353
-0.229492 -8.54094e-07 0.000594504
-0.224609 -8.55989e-07 0.000586849
-0.219727 -8.57849e-07 0.000579387
-0.214844 -8.59671e-07 0.000572116
-0.209961 -8.61456e-07 0.000565033
-0.205078 -8.63203e-07 0.000558138
-0.200195 -8.64913e-07 0.000551428
-0.195312 -8.66585e-07 0.000544902
-0.19043 -8.68219e-07 0.000538559
-0.185547 -8.69814e-07 0.000532395
-0.180664 -8.71371e-07 0.000526411
-0.175781 -8.72889e-07 0.000520604
-0.170898 -8.74368e-07 0.000514973
-0.166016 -8.75807e-07 0.000509517
-0.161133 -8.77208e-07 0.000504233
-0.15625 -8.78568e-07 0.000499122
-0.151367 -8.79889e-07 0.000494181
-0.146484 -8.81169e-07 0.00048941
-0.141602 -8.8241e-07 0.000484806
-0.136719 -8.8361e-07 0.00048037
-0.131836 -8.84769e-07 0.000476099
-0.126953 -8.85888e-07 0.000471993
-0.12207 -8.86966e-07 0.000468051
-0.117188 -8.88002e-07 0.000464271
-0.112305 -8.88998e-07 0.000460653
-0.107422 -8.89952e-07 0.000457195
-0.102539 -8.90865e-07 0.000453898
-0.0976562 -8.91736e-07 0.000450759
-0.0927734 -8.92566e-07 0.000447779
-0.0878906 -8.93354e-07 0.000444956
-0.0830078 -8.941e-07 0.00044229
-0.078125 -8.94803e-07 0.00043978
-0.0732422 -8.95465e-07 0.000437425
-0.0683594 -8.96084e-07 0.000435225
-0.0634766 -8.96661e-07 0.000433179
-0.0585938 -8.97196e-07 0.000431286
-0.0537109 -8.97688e-07 0.000429547
-0.0488281 -8.98138e-07 0.000427961
-0.0439453 -8.98544e-07 0.000426527
-0.0390625 -8.98909e-07 0.000425245
-0.0341797 -8.9923e-07 0.000424114
-0.0292969 -8.99509e-07 0.000423135
-0.0244141 -8.99745e-07 0.000422307
-0.0195312 -8.99938e-07 0.00042163
-0.0146484 -9.00088e-07 0.000421103
-0.00976562 -9.00196e-07 0.000420727
-0.00488281 -9.0026e-07 0.000420502
0 -9.00281e-07 0.000420427
0.00488281 -9.0026e-07 0.000420502
0.00976562 -9.00196e-07 0.000420727
0.0146484 -9.00088e-07 0.000421103
0.0195312 -8.99938e-07 0.00042163
0.0244141 -8.99745e-07 0.000422307
0.0292969 -8.99509e-07 0.000423135
0.0341797 -8.9923e-07 0.000424114
0.0390625 -8.98909e-07 0.000425245
0.0439453 -8.98544e-07 0.000426527
0.0488281 -8.98138e-07 0.000427961
0.0537109 -8.97688e-07 0.000429547
0.0585938 -8.97196e-07 0.000431286
0.0634766 -8.96661e-07 0.000433179
0.0683594 -8.96084e-07 0.000435225
0.0732422 -8.95465e-07 0.000437425
0.078125 -8.94803e-07 0.00043978
0.0830078 -8.941e-07 0.00044229
0.0878906 -8.93354e-07 0.000444956
0.0927734 -8.92566e-07 0.000447779
0.0976562 -8.91736e-07 0.000450759
0.102539 -8.90865e-07 0.000453898
0.107422 -8.89952e-07 0.000457195
0.112305 -8.88998e-07 0.000460653
0.117188 -8.88002e-07 0.000464271
0.12207 -8.86966e-07 0.000468051
0.126953 -8.85888e-07 0.000471993
0.131836 -8.84769e-07 0.000476099
0.136719 -8.8361e-07 0.00048037
0.141602 -8.8241e-07 0.000484806
0.146484 -8.81169e-07 0.00048941
0.151367 -8.79889e-07 0.000494181
0.15625 -8.78568e-07 0.000499122
0.161133 -8.77208e-07 0.000504233
0.166016 -8.75807e-07 0.000509517
0.170898 -8.74368e-07 0.000514973
0.175781 -8.72889e-07 0.000520604
0.180664 -8.71371e-07 0.000526411
0.185547 -8.69814e-07 0.000532395
0.19043 -8.68219e-07 0.000538559
0.195312 -8.66585e-07 0.000544902
0.200195 -8.64913e-07 0.000551428
0.205078 -8.63203e-07 0.000558138
0.209961 -8.61456e-07 0.000565033
0.214844 -8.59671e-07 0.000572116
0.219727 -8.57849e-07 0.000579387
0.224609 -8.55989e-07 0.000586849
0.229492 -8.54094e-07 0.000594504
0.234375 -8.52161e-07 0.000602353
0.239258 -8.50193e-07 0.000610398
0.244141 -8.48188e-07 0.000618642
0.249023 -8.46148e-07 0.000627087
0.253906 -8.44073e-07 0.000635734
0.258789 -8.41963e-07 0.000644585
0.263672 -8.39817e-07 0.000653644
0.268555 -8.37638e-07 0.000662912
0.273438 -8.35424e-07 0.000672391
0.27832 -8.33176e-07 0.000682083
0.283203 -8.30895e-07 0.000691992
0.288086 -8.2858e-07 0.000702119
0.292969 -8.26233e-07 0.000712468
0.297852 -8.23853e-07 0.000723039
0.302734 -8.2144e-07 0.000733837
0.307617 -8.18996e-07 0.000744863
0.3125 -8.1652e-07 0.00075612
0.317383 -8.14012e-07 0.000767611
0.322266 -8.11474e-07 0.00077934
0.327148 -8.08905e-07 0.000791307
0.332031 -8.06305e-07 0.000803517
0.336914 -8.03676e-07 0.000815972
0.341797 -8.01017e-07 0.000828676
0.34668 -7.98329e-07 0.00084163
0.351562 -7.95612e-07 0.000854839
0.356445 -7.92866e-07 0.000868305
0.361328 -7.90092e-07 0.000882032
0.366211 -7.8729e-07 0.000896023
0.371094 -7.84461e-07 0.000910281
0.375977 -7.81605e-07 0.000924809
0.380859 -7.78722e-07 0.000939611
0.385742 -7.75812e-07 0.00095469
0.390625 -7.72877e-07 0.00097005
0.395508 -7.69916e-07 0.000985695
0.400391 -7.66929e-07 0.00100163
0.405273 -7.63918e-07 0.00101785
0.410156 -7.60883e-07 0.00103437
0.415039 -7.57823e-07 0.00105119
0.419922 -7.5474e-07 0.00106831
0.424805 -7.51633e-07 0.00108574
0.429688 -7.48504e-07 0.00110347
0.43457 -7.45352e-07 0.00112153
0.439453 -7.42177e-07 0.0011399
0.444336 -7.38982e-07 0.00115859
0.449219 -7.35764e-07 0.00117761
0.454102 -7.32526e-07 0.00119697
0.458984 -7.29268e-07 0.00121666
0.463867 -7.25989e-07 0.00123668
0.46875 -7.2269e-07 0.00125706
0.473633 -7.19373e-07 0.00127778
0.478516 -7.16036e-07 0.00129885
0.483398 -7.12681e-07 0.00132029
0.488281 -7.09307e-07 0.00134208
0.493164 -7.05916e-07 0.00136425
0.498047 -7.02508e-07 0.00138678
0.50293 -6.99083e-07 0.0014097
0.507812 -6.95641e-07 0.00143299
0.512695 -6.92183e-07 0.00145668
0.517578 -6.8871e-07 0.00148075
0.522461 -6.85221e-07 0.00150522
0.527344 -6.81718e-07 0.0015301
0.532227 -6.782e-07 0.00155538
0.537109 -6.74668e-07 0.00158108
0.541992 -6.71123e-07 0.00160719
0.546875 -6.67564e-07 0.00163373
0.551758 -6.63992e-07 0.0016607
0.556641 -6.60409e-07 0.0016881
0.561523 -6.56813e-07 0.00171595
0.566406 -6.53205e-07 0.00174424
0.571289 -6.49587e-07 0.00177299
0.576172 -6.45957e-07 0.00180219
0.581055 -6.42318e-07 0.00183186
0.585938 -6.38668e-07 0.001862
0.59082 -6.35009e-07 0.00189261
0.595703 -6.3134e-07 0.00192371
0.600586 -6.27663e-07 0.0019553
0.605469 -6.23978e-07 0.00198739
0.610352 -6.20285e-07 0.00201997
0.615234 -6.16584e-07 0.00205307
0.620117 -6.12876e-07 0.00208668
0.625 -6.09161e-07 0.00212081
0.629883 -6.0544e-07 0.00215547
0.634766 -6.01713e-07 0.00219067
0.639648 -5.9798e-07 0.00222641
0.644531 -5.94242e-07 0.0022627
0.649414 -5.90499e-07 0.00229954
0.654297 -5.86752e-07 0.00233695
0.65918 -5.83001e-07 0.00237493
0.664062 -5.79247e-07 0.00241349
0.668945 -5.75489e-07 0.00245263
0.673828 -5.71728e-07 0.00249237
0.678711 -5.67964e-07 0.00253271
0.683594 -5.64199e-07 0.00257366
0.688477 -5.60432e-07 0.00261522
0.693359 -5.56663e-07 0.00265741
0.698242 -5.52893e-07 0.00270023
0.703125 -5.49123e-07 0.00274369
0.708008 -5.45352e-07 0.0027878
0.712891 -5.41582e-07 0.00283256
0.717773 -5.37812e-07 0.00287799
0.722656 -5.34042e-07 0.0029241
0.727539 -5.30274e-07 0.00297088
0.732422 -5.26507e-07 0.00301836
0.737305 -5.22743e-07 0.00306653
0.742188 -5.1898e-07 0.00311541
0.74707 -5.1522e-07 0.00316501
0.751953 -5.11462e-07 0.00321533
0.756836 -5.07708e-07 0.00326639
0.761719 -5.03957e-07 0.00331819
0.766602 -5.00211e-07 0.00337074
0.771484 -4.96468e-07 0.00342406
0.776367 -4.9273e-07 0.00347814
0.78125 -4.88997e-07 0.00353301
0.786133 -4.85269e-07 0.00358867
0.791016 -4.81546e-07 0.00364513
0.795898 -4.77829e-07 0.00370239
0.800781 -4.74118e-07 0.00376048
0.805664 -4.70414e-07 0.0038194
0.810547 -4.66716e-07 0.00387916
0.81543 -4.63025e-07 0.00393977
0.820312 -4.59342e-07 0.00400123
0.825195 -4.55666e-07 0.00406357
0.830078 -4.51998e-07 0.00412679
0.834961 -4.48338e-07 0.00419091
0.839844 -4.44687e-07 0.00425592
0.844727 -4.41044e-07 0.00432185
0.849609 -4.3741e-07 0.0043887
0.854492 -4.33786e-07 0.00445649
0.859375 -4.30171e-07 0.00452523
0.864258 -4.26565e-07 0.00459492
0.869141 -4.2297e-07 0.00466558
0.874023 -4.19385e-07 0.00473723
0.878906 -4.15811e-07 0.00480986
0.883789 -4.12248e-07 0.0048835
0.888672 -4.08695e-07 0.00495816
0.893555 -4.05154e-07 0.00503384
0.898438 -4.01624e-07 0.00511056
0.90332 -3.98107e-07 0.00518833
0.908203 -3.94601e-07 0.00526717
0.913086 -3.91107e-07 0.00534708
0.917969 -3.87626e-07 0.00542809
0.922852 -3.84157e-07 0.00551019
0.927734 -3.80702e-07 0.0055934
0.932617 -3.77259e-07 0.00567775
0.9375 -3.7383e-07 0.00576323
0.942383 -3.70414e-07 0.00584987
0.947266 -3.67012e-07 0.00593767
0.952148 -3.63624e-07 0.00602665
0.957031 -3.6025e-07 0.00611682
0.961914 -3.5689e-07 0.0062082
0.966797 -3.53545e-07 0.00630079
0.97168 -3.50215e-07 0.00639462
0.976562 -3.46899e-07 0.0064897
0.981445 -3.43598e-07 0.00658604
0.986328 -3.40312e-07 0.00668365
0.991211 -3.37042e-07 0.00678255
0.996094 -3.33788e-07 0.00688275
1.00098 -3.30548e-07 0.00698427
1.00586 -3.27325e-07 0.00708712
1.01074 -3.24118e-07 0.00719132
1.01562 -3.20927e-07 0.00729689
1.02051 -3.17752e-07 0.00740382
1.02539 -3.14594e-07 0.00751215
1.03027 -3.11452e-07 0.00762189
1.03516 -3.08326e-07 0.00773305
1.04004 -3.05218e-07 0.00784564
1.04492 -3.02126e-07 0.00795969
1.0498 -2.99052e-07 0.0080752
1.05469 -2.95995e-07 0.0081922
1.05957 -2.92955e-07 0.0083107
1.06445 -2.89932e-07 0.00843071
1.06934 -2.86927e-07 0.00855226
1.07422 -2.8394e-07 0.00867535
1.0791 -2.8097e-07 0.00880001
1.08398 -2.78018e-07 0.00892625
1.08887 -2.75084e-07 0.00905409
1.09375 -2.72168e-07 0.00918354
1.09863 -2.6927e-07 0.00931462
1.10352 -2.6639e-07 0.00944735
1.1084 -2.63528e-07 0.00958175
1.11328 -2.60685e-07 0.00971783
1.11816 -2.5786e-07 0.0098556
1.12305 -2.55053e-07 0.0099951
1.12793 -2.52265e-07 0.0101363
1.13281 -2.49496e-07 0.0102793
1.1377 -2.46745e-07 0.0104241
1.14258 -2.44013e-07 0.0105706
1.14746 -2.413e-07 0.0107189
1.15234 -2.38605e-07 0.0108691
1.15723 -2.3593e-07 0.0110211
1.16211 -2.33273e-07 0.011175
1.16699 -2.30635e-07 0.0113308
1.17188 -2.28016e-07 0.0114884
1.17676 -2.25416e-07 0.011648
1.18164 -2.22835e-07 0.0118095
1.18652 -2.20273e-07 0.0119729
1.19141 -2.17731e-07 0.0121384
1.19629 -2.15207e-07 0.0123058
1.20117 -2.12702e-07 0.0124753
1.20605 -2.10217e-07 0.0126467
1.21094 -2.0775e-07 0.0128203
1.21582 -2.05303e-07 0.0129959
1.2207 -2.02875e-07 0.0131736
1.22559 -2.00466e-07 0.0133534
1.23047 -1.98077e-07 0.0135353
1.23535 -1.95706e-07 0.0137194
1.24023 -1.93355e-07 0.0139056
1.24512 -1.91022e-07 0.0140941
1.25 -1.88709e-07 0.0142848
1.25488 -1.86415e-07 0.0144777
1.25977 -1.8414e-07 0.0146729
1.26465 -1.81884e-07 0.0148703
1.26953 -1.79648e-07 0.01507
1.27441 -1.7743e-07 0.0152721
1.2793 -1.75231e-07 0.0154765
1.28418 -1.73052e-07 0.0156833
1.28906 -1.70891e-07 0.0158924
1.29395 -1.68749e-07 0.016104
1.29883 -1.66626e-07 0.0163179
1.30371 -1.64522e-07 0.0165344
1.30859 -1.62437e-07 0.0167533
1.31348 -1.6037e-07 0.0169747
1.31836 -1.58323e-07 0.0171986
1.32324 -1.56294e-07 0.017425
1.32812 -1.54283e-07 0.0176541
1.33301 -1.52292e-07 0.0178857
1.33789 -1.50318e-07 0.0181199
1.34277 -1.48364e-07 0.0183567
1.34766 -1.46427e-07 0.0185962
1.35254 -1.4451e-07 0.0188383
1.35742 -1.4261e-07 0.0190832
1.3623 -1.40729e-07 0.0193308
1.36719 -1.38865e-07 0.0195811
1.37207 -1.3702e-07 0.0198342
1.37695 -1.35194e-07 0.0200901
1.38184 -1.33385e-07 0.0203488
1.38672 -1.31594e-07 0.0206104
1.3916 -1.2982e-07 0.0208748
1.39648 -1.28065e-07 0.0211421
1.40137 -1.26327e-07 0.0214123
1.40625 -1.24607e-07 0.0216855
1.41113 -1.22905e-07 0.0219616
1.41602 -1.2122e-07 0.0222407
1.4209 -1.19552e-07 0.0225228
1.42578 -1.17902e-07 0.022808
1.43066 -1.16269e-07 0.0230962
1.43555 -1.14653e-07 0.0233875
1.44043 -1.13054e-07 0.0236819
1.44531 -1.11473e-07 0.0239794
1.4502 -1.09908e-07 0.0242801
1.45508 -1.0836e-07 0.024584
1.45996 -1.06828e-07 0.0248911
1.46484 -1.05313e-07 0.0252014
1.46973 -1.03815e-07 0.025515
1.47461 -1.02333e-07 0.0258318
1.47949 -1.00868e-07 0.026152
1.48438 -9.94185e-08 0.0264756
1.48926 -9.79854e-08 0.0268024
1.49414 -9.65684e-08 0.0271327
1.49902 -9.51673e-08 0.0274664
1.50391 -9.3782e-08 0.0278035
1.50879 -9.24126e-08 0.0281441
1.51367 -9.10587e-08 0.0284882
1.51855 -8.97205e-08 0.0288358
1.52344 -8.83977e-08 0.029187
1.52832 -8.70902e-08 0.0295417
1.5332 -8.5798e-08 0.0299001
1.53809 -8.45209e-08 0.030262
1.54297 -8.32589e-08 0.0306276
1.54785 -8.20118e-08 0.0309969
1.55273 -8.07795e-08 0.0313699
1.55762 -7.9562e-08 0.0317466
1.5625 -7.8359e-08 0.0321271
1.56738 -7.71706e-08 0.0325114
1.57227 -7.59966e-08 0.0328994
1.57715 -7.48368e-08 0.0332914
1.58203 -7.36913e-08 0.0336871
1.58691 -7.25598e-08 0.0340868
1.5918 -7.14423e-08 0.0344904
1.59668 -7.03386e-08 0.0348979
1.60156 -6.92487e-08 0.0353095
1.60645 -6.81725e-08 0.035725
1.61133 -6.71097e-08 0.0361445
1.61621 -6.60604e-08 0.0365681
1.62109 -6.50244e-08 0.0369958
1.62598 -6.40016e-08 0.0374276
1.63086 -6.29918e-08 0.0378635
1.63574 -6.19951e-08 0.0383036
1.64062 -6.10112e-08 0.0387479
1.64551 -6.004e-08 0.0391964
1.65039 -5.90815e-08 0.0396491
1.65527 -5.81355e-08 0.0401062
1.66016 -5.7202e-08 0.0405675
1.66504 -5.62807e-08 0.0410331
1.66992 -5.53717e-08 0.0415031
1.6748 -5.44747e-08 0.0419775
1.67969 -5.35897e-08 0.0424563
1.68457 -5.27166e-08 0.0429396
1.68945 -5.18552e-08 0.0434273
1.69434 -5.10055e-08 0.0439195
1.69922 -5.01673e-08 0.0444162
1.7041 -4.93405e-08 0.0449174
1.70898 -4.8525e-08 0.0454233
1.71387 -4.77208e-08 0.0459337
1.71875 -4.69276e-08 0.0464488
1.72363 -4.61454e-08 0.0469685
1.72852 -4.53741e-08 0.0474929
1.7334 -4.46135e-08 0.048022
1.73828 -4.38636e-08 0.0485558
1.74316 -4.31243e-08 0.0490945
1.74805 -4.23954e-08 0.0496379
1.75293 -4.16768e-08 0.0501861
1.75781 -4.09685e-08 0.0507392
1.7627 -4.02702e-08 0.0512971
1.76758 -3.9582e-08 0.0518599
1.77246 -3.89037e-08 0.0524277
1.77734 -3.82352e-08 0.0530004
1.78223 -3.75764e-08 0.0535781
1.78711 -3.69272e-08 0.0541608
1.79199 -3.62874e-08 0.0547485
1.79688 -3.56571e-08 0.0553413
1.80176 -3.5036e-08 0.0559392
1.80664 -3.44241e-08 0.0565422
1.81152 -3.38213e-08 0.0571503
1.81641 -3.32274e-08 0.0577636
1.82129 -3.26424e-08 0.0583821
1.82617 -3.20662e-08 0.0590058
1.83105 -3.14987e-08 0.0596347
1.83594 -3.09397e-08 0.0602689
1.84082 -3.03892e-08 0.0609084
1.8457 -2.98471e-08 0.0615532
1.85059 -2.93132e-08 0.0622034
1.85547 -2.87876e-08 0.0628589
1.86035 -2.827e-08 0.0635198
1.86523 -2.77603e-08 0.0641862
1.87012 -2.72586e-08 0.0648579
1.875 -2.67647e-08 0.0655352
1.87988 -2.62784e-08 0.0662179
1.88477 -2.57998e-08 0.0669062
1.88965 -2.53286e-08 0.0676
1.89453 -2.48649e-08 0.0682994
1.89941 -2.44086e-08 0.0690043
1.9043 -2.39594e-08 0.0697149
1.90918 -2.35174e-08 0.0704311
1.91406 -2.30824e-08 0.071153
1.91895 -2.26544e-08 0.0718805
1.92383 -2.22333e-08 0.0726138
1.92871 -2.1819e-08 0.0733528
1.93359 -2.14114e-08 0.0740975
1.93848 -2.10104e-08 0.0748481
1.94336 -2.06159e-08 0.0756044
1.94824 -2.02278e-08 0.0763665
1.95312 -1.98462e-08 0.0771345
1.95801 -1.94707e-08 0.0779084
1.96289 -1.91015e-08 0.0786881
1.96777 -1.87384e-08 0.0794738
1.97266 -1.83813e-08 0.0802654
1.97754 -1.80302e-08 0.0810629
1.98242 -1.76849e-08 0.0818664
1.9873 -1.73454e-08 0.0826759
1.99219 -1.70116e-08 0.0834914
1.99707 -1.66835e-08 0.084313
2.00195 -1.63608e-08 0.0851406
2.00684 -1.60437e-08 0.0859743
2.01172 -1.5732e-08 0.086814
2.0166 -1.54256e-08 0.0876599
2.02148 -1.51244e-08 0.0885119
2.02637 -1.48284e-08 0.0893701
2.03125 -1.45375e-08 0.0902344
2.03613 -1.42516e-08 0.091105
2.04102 -1.39707e-08 0.0919817
2.0459 -1.36947e-08 0.0928647
2.05078 -1.34235e-08 0.0937538
2.05566 -1.3157e-08 0.0946493
2.06055 -1.28952e-08 0.095551
2.06543 -1.2638e-08 0.096459
2.07031 -1.23853e-08 0.0973734
2.0752 -1.21372e-08 0.098294
2.08008 -1.18934e-08 0.099221
2.08496 -1.1654e-08 0.100154
2.08984 -1.14188e-08 0.101094
2.09473 -1.11878e-08 0.10204
2.09961 -1.0961e-08 0.102993
2.10449 -1.07383e-08 0.103952
2.10938 -1.05196e-08 0.104917
2.11426 -1.03049e-08 0.105889
2.11914 -1.00941e-08 0.106867
2.12402 -9.88711e-09 0.107852
2.12891 -9.68391e-09 0.108843
2.13379 -9.48443e-09 0.10984
2.13867 -9.28862e-09 0.110844
2.14355 -9.09642e-09 0.111855
2.14844 -8.90777e-09 0.112872
2.15332 -8.72261e-09 0.113896
2.1582 -8.5409e-09 0.114926
2.16309 -8.36258e-09 0.115963
2.16797 -8.18758e-09 0.117007
2.17285 -8.01587e-09 0.118057
2.17773 -7.84739e-09 0.119113
2.18262 -7.68207e-09 0.120176
2.1875 -7.51989e-09 0.121246
2.19238 -7.36077e-09 0.122322
2.19727 -7.20468e-09 0.123405
2.20215 -7.05157e-09 0.124495
2.20703 -6.90137e-09 0.125591
2.21191 -6.75406e-09 0.126694
2.2168 -6.60957e-09 0.127803
2.22168 -6.46787e-09 0.128919
2.22656 -6.3289e-09 0.130042
2.23145 -6.19263e-09 0.131172
2.23633 -6.05899e-09 0.132308
2.24121 -5.92796e-09 0.13345
2.24609 -5.79949e-09 0.1346
2.25098 -5.67353e-09 0.135756
2.25586 -5.55004e-09 0.136919
2.26074 -5.42898e-09 0.138088
2.26562 -5.31031e-09 0.139264
2.27051 -5.19399e-09 0.140447
2.27539 -5.07997e-09 0.141636
2.28027 -4.96821e-09 0.142832
2.28516 -4.85869e-09 0.144035
2.29004 -4.75135e-09 0.145244
2.29492 -4.64616e-09 0.14646
2.2998 -4.54308e-09 0.147683
2.30469 -4.44208e-09 0.148912
2.30957 -4.34312e-09 0.150148
2.31445 -4.24616e-09 0.151391
2.31934 -4.15116e-09 0.15264
2.32422 -4.0581e-09 0.153896
2.3291 -3.96693e-09 0.155159
2.33398 -3.87763e-09 0.156428
2.33887 -3.79016e-09 0.157704
2.34375 -3.70448e-09 0.158986
2.34863 -3.62057e-09 0.160275
2.35352 -3.53839e-09 0.161571
2.3584 -3.45791e-09 0.162873
2.36328 -3.3791e-09 0.164182
2.36816 -3.30193e-09 0.165497
2.37305 -3.22636e-09 0.166819
2.37793 -3.15238e-09 0.168148
2.38281 -3.07995e-09 0.169483
2.3877 -3.00903e-09 0.170824
2.39258 -2.93961e-09 0.172173
2.39746 -2.87165e-09 0.173527
2.40234 -2.80514e-09 0.174888
2.40723 -2.74003e-09 0.176256
2.41211 -2.6763e-09 0.17763
2.41699 -2.61393e-09 0.17901
2.42188 -2.5529e-09 0.180397
2.42676 -2.49317e-09 0.18179
2.43164 -2.43472e-09 0.18319
2.43652 -2.37753e-09 0.184596
2.44141 -2.32157e-09 0.186008
2.44629 -2.26682e-09 0.187427
2.45117 -2.21325e-09 0.188852
2.45605 -2.16085e-09 0.190284
2.46094 -2.10959e-09 0.191721
2.46582 -2.05945e-09 0.193165
2.4707 -2.0104e-09 0.194615
2.47559 -1.96243e-09 0.196072
2.48047 -1.91551e-09 0.197534
2.48535 -1.86962e-09 0.199003
2.49023 -1.82474e-09 0.200478
2.49512 -1.78086e-09 0.201959
2.5 -1.73795e-09 0.203446
2.50488 -1.69599e-09 0.204939
2.50977 -1.65497e-09 0.206438
2.51465 -1.61486e-09 0.207943
2.51953 -1.57565e-09 0.209454
2.52441 -1.53732e-09 0.210971
2.5293 -1.49985e-09 0.212494
2.53418 -1.46322e-09 0.214023
2.53906 -1.42742e-09 0.215558
2.54395 -1.39243e-09 0.217099
2.54883 -1.35823e-09 0.218645
2.55371 -1.32481e-09 0.220197
2.55859 -1.29215e-09 0.221755
2.56348 -1.26023e-09 0.223319
2.56836 -1.22905e-09 0.224888
2.57324 -1.19857e-09 0.226463
2.57812 -1.1688e-09 0.228043
2.58301 -1.13971e-09 0.229629
2.58789 -1.1113e-09 0.231221
2.59277 -1.08354e-09 0.232818
2.59766 -1.05642e-09 0.23442
2.60254 -1.02994e-09 0.236028
2.60742 -1.00407e-09 0.237641
2.6123 -9.788e-10 0.23926
2.61719 -9.54123e-10 0.240884
2.62207 -9.30024e-10 0.242513
2.62695 -9.0649e-10 0.244147
2.63184 -8.8351e-10 0.245786
2.63672 -8.61071e-10 0.247431
2.6416 -8.39162e-10 0.249081
2.64648 -8.17772e-10 0.250735
2.65137 -7.96888e-10 0.252395
2.65625 -7.76502e-10 0.254059
2.66113 -7.566e-10 0.255729
2.66602 -7.37174e-10 0.257403
2.6709 -7.18212e-10 0.259082
2.67578 -6.99704e-10 0.260766
2.68066 -6.81641e-10 0.262454
2.68555 -6.64012e-10 0.264147
2.69043 -6.46809e-10 0.265845
2.69531 -6.30021e-10 0.267547
2.7002 -6.1364e-10 0.269254
2.70508 -5.97656e-10 0.270965
2.70996 -5.8206e-10 0.27268
2.71484 -5.66845e-10 0.2744
2.71973 -5.52001e-10 0.276124
2.72461 -5.3752e-10 0.277852
2.72949 -5.23394e-10 0.279584
2.73438 -5.09615e-10 0.281321
2.73926 -4.96175e-10 0.283061
2.74414 -4.83067e-10 0.284806
2.74902 -4.70282e-10 0.286554
2.75391 -4.57814e-10 0.288307
2.75879 -4.45655e-10 0.290063
2.76367 -4.33799e-10 0.291823
2.76855 -4.22237e-10 0.293586
2.77344 -4.10965e-10 0.295353
2.77832 -3.99974e-10 0.297124
2.7832 -3.89258e-10 0.298898
2.78809 -3.78812e-10 0.300675
2.79297 -3.68628e-10 0.302456
2.79785 -3.58701e-10 0.304241
2.80273 -3.49025e-10 0.306028
2.80762 -3.39593e-10 0.307819
2.8125 -3.30401e-10 0.309612
2.81738 -3.21442e-10 0.311409
2.82227 -3.12711e-10 0.313209
2.82715 -3.04203e-10 0.315011
2.83203 -2.95912e-10 0.316817
2.83691 -2.87833e-10 0.318625
2.8418 -2.79962e-10 0.320436
2.84668 -2.72293e-10 0.322249
2.85156 -2.64821e-10 0.324065
2.85645 -2.57542e-10 0.325884
2.86133 -2.50451e-10 0.327705
2.86621 -2.43544e-10 0.329528
2.87109 -2.36816e-10 0.331353
2.87598 -2.30263e-10 0.333181
2.88086 -2.2388e-10 0.33501
2.88574 -2.17664e-10 0.336842
2.89062 -2.11611e-10 0.338676
2.89551 -2.05716e-10 0.340511
2.90039 -1.99976e-10 0.342348
2.90527 -1.94387e-10 0.344187
2.91016 -1.88944e-10 0.346028
2.91504 -1.83646e-10 0.34787
2.91992 -1.78488e-10 0.349714
2.9248 -1.73466e-10 0.351559
2.92969 -1.68577e-10 0.353405
2.93457 -1.63819e-10 0.355253
2.93945 -1.59187e-10 0.357101
2.94434 -1.54678e-10 0.358951
2.94922 -1.50291e-10 0.360802
2.9541 -1.4602e-10 0.362653
2.95898 -1.41865e-10 0.364506
2.96387 -1.37821e-10 0.366359
2.96875 -1.33886e-10 0.368213
2.97363 -1.30057e-10 0.370067
2.97852 -1.26331e-10 0.371922
2.9834 -1.22707e-10 0.373777
2.98828 -1.1918e-10 0.375633
2.99316 -1.1575e-10 0.377489
2.99805 -1.12413e-10 0.379344
3.00293 -1.09167e-10 0.3812
3.00781 -1.06009e-10 0.383056
3.0127 -1.02938e-10 0.384912
3.01758 -9.99515e-11 0.386767
3.02246 -9.70467e-11 0.388622
3.02734 -9.42219e-11 0.390477
3.03223 -9.14749e-11 0.392331
3.03711 -8.88038e-11 0.394185
3.04199 -8.62066e-11 0.396038
3.04688 -8.36813e-11 0.39789
3.05176 -8.12261e-11 0.399741
3.05664 -7.88392e-11 0.401592
3.06152 -7.65188e-11 0.403441
3.06641 -7.42632e-11 0.405289
3.07129 -7.20706e-11 0.407136
3.07617 -6.99394e-11 0.408982
3.08105 -6.7868e-11 0.410826
3.08594 -6.58548e-11 0.412668
3.09082 -6.38983e-11 0.414509
3.0957 -6.19969e-11 0.416349
3.10059 -6.01493e-11 0.418186
3.10547 -5.83539e-11 0.420022
3.11035 -5.66094e-11 0.421855
3.11523 -5.49145e-11 0.423687
3.12012 -5.32678e-11 0.425516
3.125 -5.16679e-11 0.427343
3.12988 -5.01138e-11 0.429168
3.13477 -4.86041e-11 0.43099
3.13965 -4.71376e-11 0.432809
3.14453 -4.57131e-11 0.434626
3.14941 -4.43296e-11 0.43644
3.1543 -4.2986e-11 0.438251
3.15918 -4.1681e-11 0.44006
3.16406 -4.04138e-11 0.441865
3.16895 -3.91832e-11 0.443667
3.17383 -3.79883e-11 0.445465
3.17871 -3.6828e-11 0.447261
3.18359 -3.57015e-11 0.449053
3.18848 -3.46078e-11 0.450841
3.19336 -3.3546e-11 0.452625
3.19824 -3.25153e-11 0.454406
3.20312 -3.15147e-11 0.456183
3.20801 -3.05434e-11 0.457956
3.21289 -2.96007e-11 0.459725
3.21777 -2.86856e-11 0.46149
3.22266 -2.77976e-11 0.46325
3.22754 -2.69357e-11 0.465007
3.23242 -2.60994e-11 0.466758
3.2373 -2.52878e-11 0.468505
3.24219 -2.45002e-11 0.470248
3.24707 -2.37361e-11 0.471985
3.25195 -2.29947e-11 0.473718
3.25684 -2.22754e-11 0.475446
3.26172 -2.15776e-11 0.477169
3.2666 -2.09006e-11 0.478886
3.27148 -2.02439e-11 0.480598
3.27637 -1.96069e-11 0.482305
3.28125 -1.8989e-11 0.484007
3.28613 -1.83898e-11 0.485702
3.29102 -1.78086e-11 0.487393
3.2959 -1.72449e-11 0.489077
3.30078 -1.66983e-11 0.490755
3.30566 -1.61682e-11 0.492428
3.31055 -1.56542e-11 0.494094
3.31543 -1.51559e-11 0.495755
3.32031 -1.46727e-11 0.497409
3.3252 -1.42042e-11 0.499056
3.33008 -1.375e-11 0.500697
3.33496 -1.33098e-11 0.502332
3.33984 -1.2883e-11 0.50396
3.34473 -1.24693e-11 0.505581
3.34961 -1.20683e-11 0.507195
3.35449 -1.16796e-11 0.508802
3.35938 -1.13029e-11 0.510402
3.36426 -1.09379e-11 0.511995
3.36914 -1.05841e-11 0.513581
3.37402 -1.02413e-11 0.515159
3.37891 -9.90912e-12 0.51673
3.38379 -9.58725e-12 0.518293
3.38867 -9.2754e-12 0.519849
3.39355 -8.97326e-12 0.521397
3.39844 -8.68055e-12 0.522937
3.40332 -8.39699e-12 0.524469
3.4082 -8.12231e-12 0.525993
3.41309 -7.85623e-12 0.527509
3.41797 -7.59851e-12 0.529016
3.42285 -7.34889e-12 0.530516
3.42773 -7.10714e-12 0.532006
3.43262 -6.87301e-12 0.533489
3.4375 -6.64627e-12 0.534962
3.44238 -6.42671e-12 0.536427
3.44727 -6.21411e-12 0.537883
3.45215 -6.00825e-12 0.539331
3.45703 -5.80894e-12 0.540769
3.46191 -5.61597e-12 0.542198
3.4668 -5.42915e-12 0.543618
3.47168 -5.24829e-12 0.545029
3.47656 -5.07322e-12 0.54643
3.48145 -4.90375e-12 0.547822
3.48633 -4.73972e-12 0.549204
3.49121 -4.58096e-12 0.550577
3.49609 -4.42731e-12 0.55194
3.50098 -4.2786e-12 0.553293
3.50586 -4.13469e-12 0.554636
3.51074 -3.99543e-12 0.555969
3.51562 -3.86068e-12 0.557292
3.52051 -3.7303e-12 0.558605
3.52539 -3.60414e-12 0.559908
3.53027 -3.48209e-12 0.5612
3.53516 -3.36401e-12 0.562482
3.54004 -3.24978e-12 0.563754
3.54492 -3.13927e-12 0.565015
3.5498 -3.03238e-12 0.566265
3.55469 -2.929e-12 0.567504
3.55957 -2.829e-12 0.568733
3.56445 -2.73228e-12 0.56995
3.56934 -2.63875e-12 0.571157
3.57422 -2.54829e-12 0.572352
3.5791 -2.46082e-12 0.573537
3.58398 -2.37624e-12 0.57471
3.58887 -2.29445e-12 0.575871
3.59375 -2.21538e-12 0.577022
3.59863 -2.13893e-12 0.578161
3.60352 -2.06502e-12 0.579288
3.6084 -1.99356e-12 0.580404
3.61328 -1.92449e-12 0.581507
3.61816 -1.85772e-12 0.5826
3.62305 -1.79319e-12 0.58368
3.62793 -1.73081e-12 0.584748
3.63281 -1.67052e-12 0.585805
3.6377 -1.61226e-12 0.586849
3.64258 -1.55595e-12 0.587881
3.64746 -1.50154e-12 0.588901
3.65234 -1.44896e-12 0.589908
3.65723 -1.39816e-12 0.590903
3.66211 -1.34907e-12 0.591886
3.66699 -1.30165e-12 0.592856
3.67188 -1.25583e-12 0.593814
3.67676 -1.21157e-12 0.594759
3.68164 -1.16881e-12 0.595692
3.68652 -1.12751e-12 0.596611
3.69141 -1.08761e-12 0.597518
3.69629 -1.04908e-12 0.598412
3.70117 -1.01186e-12 0.599293
3.70605 -9.75916e-13 0.600161
3.71094 -9.41205e-13 0.601016
3.71582 -9.07685e-13 0.601857
3.7207 -8.75317e-13 0.602686
3.72559 -8.44063e-13 0.603501
3.73047 -8.13886e-13 0.604303
3.73535 -7.84751e-13 0.605092
3.74023 -7.56623e-13 0.605867
3.74512 -7.29468e-13 0.606629
3.75 -7.03254e-13 0.607377
3.75488 -6.7795e-13 0.608111
3.75977 -6.53525e-13 0.608832
3.76465 -6.2995e-13 0.60954
3.76953 -6.07196e-13 0.610233
3.77441 -5.85237e-13 0.610913
3.7793 -5.64044e-13 0.611579
3.78418 -5.43594e-13 0.612231
3.78906 -5.23859e-13 0.61287
3.79395 -5.04817e-13 0.613494
3.79883 -4.86444e-13 0.614104
3.80371 -4.68718e-13 0.6147
3.80859 -4.51616e-13 0.615282
3.81348 -4.35117e-13 0.61585
3.81836 -4.19201e-13 0.616404
3.82324 -4.03847e-13 0.616944
3.82812 -3.89038e-13 0.617469
3.83301 -3.74754e-13 0.61798
3.83789 -3.60977e-13 0.618477
3.84277 -3.4769e-13 0.618959
3.84766 -3.34876e-13 0.619427
3.85254 -3.22519e-13 0.619881
3.85742 -3.10603e-13 0.62032
3.8623 -2.99113e-13 0.620744
3.86719 -2.88034e-13 0.621155
3.87207 -2.77353e-13 0.62155
3.87695 -2.67054e-13 0.621931
3.88184 -2.57126e-13 0.622297
3.88672 -2.47556e-13 0.622649
3.8916 -2.3833e-13 0.622986
3.89648 -2.29437e-13 0.623309
3.90137 -2.20865e-13 0.623616
3.90625 -2.12603e-13 0.623909
3.91113 -2.04641e-13 0.624187
3.91602 -1.96968e-13 0.624451
3.9209 -1.89573e-13 0.6247
3.92578 -1.82447e-13 0.624933
3.93066 -1.75581e-13 0.625153
3.93555 -1.68965e-13 0.625357
3.94043 -1.6259e-13 0.625546
3.94531 -1.56449e-13 0.625721
3.9502 -1.50532e-13 0.62588
3.95508 -1.44832e-13 0.626025
3.95996 -1.39341e-13 0.626155
3.96484 -1.34053e-13 0.62627
3.96973 -1.28958e-13 0.62637
3.97461 -1.24052e-13 0.626455
3.97949 -1.19326e-13 0.626525
3.98438 -1.14775e-13 0.626581
3.98926 -1.10392e-13 0.626621
3.99414 -1.06172e-13 0.626646
3.99902 -1.02108e-13 0.626657
4.00391 -9.81947e-14 0.626652
4.00879 -9.44271e-14 0.626633
4.01367 -9.07997e-14 0.626599
4.01855 -8.73075e-14 0.626549
4.02344 -8.39456e-14 0.626485
4.02832 -8.07093e-14 0.626406
4.0332 -7.7594e-14 0.626312
4.03809 -7.45955e-14 0.626203
4.04297 -7.17094e-14 0.626079
4.04785 -6.89317e-14 0.62594
4.05273 -6.62584e-14 0.625786
4.05762 -6.36857e-14 0.625618
4.0625 -6.12101e-14 0.625434
4.06738 -5.88278e-14 0.625236
4.07227 -5.65356e-14 0.625023
4.07715 -5.43301e-14 0.624795
4.08203 -5.22082e-14 0.624552
4.08691 -5.01667e-14 0.624295
4.0918 -4.82028e-14 0.624022
4.09668 -4.63135e-14 0.623735
4.10156 -4.44962e-14 0.623433
4.10645 -4.27481e-14 0.623117
4.11133 -4.10668e-14 0.622786
4.11621 -3.94497e-14 0.62244
4.12109 -3.78944e-14 0.622079
4.12598 -3.63988e-14 0.621704
4.13086 -3.49605e-14 0.621314
4.13574 -3.35774e-14 0.62091
4.14062 -3.22476e-14 0.620491
4.14551 -3.09689e-14 0.620058
4.15039 -2.97395e-14 0.61961
4.15527 -2.85575e-14 0.619148
4.16016 -2.74212e-14 0.618672
4.16504 -2.63289e-14 0.618181
4.16992 -2.52789e-14 0.617675
4.1748 -2.42696e-14 0.617156
4.17969 -2.32995e-14 0.616622
4.18457 -2.23671e-14 0.616074
4.18945 -2.14709e-14 0.615511
4.19434 -2.06097e-14 0.614935
4.19922 -1.97821e-14 0.614344
4.2041 -1.89869e-14 0.61374
4.20898 -1.82227e-14 0.613121
4.21387 -1.74885e-14 0.612488
4.21875 -1.6783e-14 0.611842
4.22363 -1.61052e-14 0.611181
4.22852 -1.54541e-14 0.610507
4.2334 -1.48286e-14 0.609819
4.23828 -1.42277e-14 0.609117
4.24316 -1.36505e-14 0.608402
4.24805 -1.30961e-14 0.607672
4.25293 -1.25636e-14 0.60693
4.25781 -1.20522e-14 0.606173
4.2627 -1.15611e-14 0.605403
4.26758 -1.10895e-14 0.60462
4.27246 -1.06365e-14 0.603824
4.27734 -1.02016e-14 0.603014
4.28223 -9.78405e-15 0.60219
4.28711 -9.38311e-15 0.601354
4.29199 -8.99817e-15 0.600504
4.29688 -8.62861e-15 0.599642
4.30176 -8.27383e-15 0.598766
4.30664 -7.93326e-15 0.597877
4.31152 -7.60635e-15 0.596975
4.31641 -7.29256e-15 0.596061
4.32129 -6.99139e-15 0.595134
4.32617 -6.70233e-15 0.594194
4.33105 -6.42491e-15 0.593241
4.33594 -6.15869e-15 0.592276
4.34082 -5.90321e-15 0.591298
4.3457 -5.65807e-15 0.590308
4.35059 -5.42284e-15 0.589305
4.35547 -5.19715e-15 0.58829
4.36035 -4.98061e-15 0.587263
4.36523 -4.77287e-15 0.586224
4.37012 -4.57357e-15 0.585172
4.375 -4.38238e-15 0.584109
4.37988 -4.19899e-15 0.583033
4.38477 -4.02308e-15 0.581946
4.38965 -3.85436e-15 0.580846
4.39453 -3.69253e-15 0.579736
4.39941 -3.53734e-15 0.578613
4.4043 -3.3885e-15 0.577479
4.40918 -3.24577e-15 0.576333
4.41406 -3.1089e-15 0.575176
4.41895 -2.97767e-15 0.574007
4.42383 -2.85184e-15 0.572827
4.42871 -2.73119e-15 0.571636
4.43359 -2.61552e-15 0.570434
4.43848 -2.50464e-15 0.569221
4.44336 -2.39834e-15 0.567997
4.44824 -2.29644e-15 0.566762
4.45312 -2.19876e-15 0.565516
4.45801 -2.10514e-15 0.564259
4.46289 -2.01542e-15 0.562992
4.46777 -1.92942e-15 0.561714
4.47266 -1.847e-15 0.560426
4.47754 -1.76802e-15 0.559128
4.48242 -1.69234e-15 0.557819
4.4873 -1.61982e-15 0.5565
4.49219 -1.55033e-15 0.55517
4.49707 -1.48376e-15 0.553831
4.50195 -1.41997e-15 0.552482
4.50684 -1.35886e-15 0.551123
4.51172 -1.30032e-15 0.549754
4.5166 -1.24424e-15 0.548376
4.52148 -1.19053e-15 0.546988
4.52637 -1.13908e-15 0.54559
4.53125 -1.0898e-15 0.544183
4.53613 -1.0426e-15 0.542767
4.54102 -9.97398e-16 0.541342
4.5459 -9.54112e-16 0.539907
4.55078 -9.1266e-16 0.538463
4.55566 -8.72967e-16 0.537011
4.56055 -8.34961e-16 0.535549
4.56543 -7.98572e-16 0.534079
4.57031 -7.63732e-16 0.5326
4.5752 -7.30377e-16 0.531113
4.58008 -6.98446e-16 0.529617
4.58496 -6.67879e-16 0.528113
4.58984 -6.38619e-16 0.5266
4.59473 -6.10612e-16 0.525079
4.59961 -5.83805e-16 0.523551
4.60449 -5.58148e-16 0.522014
4.60938 -5.33594e-16 0.520469
4.61426 -5.10096e-16 0.518917
4.61914 -4.87609e-16 0.517356
4.62402 -4.66091e-16 0.515789
4.62891 -4.45501e-16 0.514213
4.63379 -4.25801e-16 0.51263
4.63867 -4.06952e-16 0.51104
4.64355 -3.8892e-16 0.509443
4.64844 -3.71668e-16 0.507839
4.65332 -3.55165e-16 0.506227
4.6582 -3.39379e-16 0.504609
4.66309 -3.24279e-16 0.502984
4.66797 -3.09835e-16 0.501352
4.67285 -2.96021e-16 0.499713
4.67773 -2.8281e-16 0.498068
4.68262 -2.70175e-16 0.496417
4.6875 -2.58092e-16 0.494759
4.69238 -2.46538e-16 0.493095
4.69727 -2.3549e-16 0.491425
4.70215 -2.24926e-16 0.489749
4.70703 -2.14826e-16 0.488067
4.71191 -2.0517e-16 0.486379
4.7168 -1.95938e-16 0.484686
4.72168 -1.87113e-16 0.482986
4.72656 -1.78677e-16 0.481282
4.73145 -1.70613e-16 0.479572
4.73633 -1.62905e-16 0.477856
4.74121 -1.55538e-16 0.476136
4.74609 -1.48497e-16 0.47441
4.75098 -1.41768e-16 0.472679
4.75586 -1.35338e-16 0.470943
4.76074 -1.29193e-16 0.469203
4.76562 -1.23321e-16 0.467458
4.77051 -1.17711e-16 0.465708
4.77539 -1.1235e-16 0.463953
4.78027 -1.07228e-16 0.462195
4.78516 -1.02335e-16 0.460432
4.79004 -9.76607e-17 0.458664
4.79492 -9.31953e-17 0.456893
4.7998 -8.89299e-17 0.455118
4.80469 -8.48556e-17 0.453338
4.80957 -8.09642e-17 0.451555
4.81445 -7.72475e-17 0.449768
4.81934 -7.36979e-17 0.447978
4.82422 -7.03081e-17 0.446184
4.8291 -6.7071e-17 0.444387
4.83398 -6.39799e-17 0.442586
4.83887 -6.10283e-17 0.440782
4.84375 -5.82101e-17 0.438975
4.84863 -5.55194e-17 0.437165
4.85352 -5.29506e-17 0.435352
4.8584 -5.04982e-17 0.433536
4.86328 -4.81571e-17 0.431718
4.86816 -4.59223e-17 0.429897
4.87305 -4.37892e-17 0.428073
4.87793 -4.17532e-17 0.426247
4.88281 -3.98099e-17 0.424419
4.8877 -3.79552e-17 0.422588
4.89258 -3.61853e-17 0.420755
4.89746 -3.44962e-17 0.418921
4.90234 -3.28844e-17 0.417084
4.90723 -3.13464e-17 0.415245
4.91211 -2.9879e-17 0.413405
4.91699 -2.84788e-17 0.411563
4.92188 -2.7143e-17 0.409719
4.92676 -2.58686e-17 0.407874
4.93164 -2.46529e-17 0.406028
4.93652 -2.34932e-17 0.40418
4.94141 -2.23869e-17 0.402332
4.94629 -2.13318e-17 0.400482
4.95117 -2.03254e-17 0.398631
4.95605 -1.93655e-17 0.396779
4.96094 -1.84501e-17 0.394926
4.96582 -1.75772e-17 0.393073
4.9707 -1.67447e-17 0.391219
4.97559 -1.59509e-17 0.389364
4.98047 -1.51941e-17 0.387509
4.98535 -1.44724e-17 0.385654
4.99023 -1.37844e-17 0.383798
4.99512 -1.31284e-17 0.381943
5 -1.25031e-17 0.380087
5.00488 -1.19069e-17 0.378231
5.00977 -1.13387e-17 0.376375
5.01465 -1.07971e-17 0.374519
5.01953 -1.02808e-17 0.372664
5.02441 -9.78878e-18 0.370809
5.0293 -9.31985e-18 0.368955
5.03418 -8.87296e-18 0.3671
5.03906 -8.44709e-18 0.365247
5.04395 -8.04129e-18 0.363394
5.04883 -7.65461e-18 0.361542
5.05371 -7.28618e-18 0.359691
5.05859 -6.93515e-18 0.357841
5.06348 -6.60072e-18 0.355992
5.06836 -6.28211e-18 0.354144
5.07324 -5.9786e-18 0.352297
5.07812 -5.68948e-18 0.350452
5.08301 -5.41409e-18 0.348607
5.08789 -5.15178e-18 0.346765
5.09277 -4.90194e-18 0.344923
5.09766 -4.664e-18 0.343084
5.10254 -4.4374e-18 0.341246
5.10742 -4.2216e-18 0.33941
5.1123 -4.01611e-18 0.337575
5.11719 -3.82044e-18 0.335743
5.12207 -3.63413e-18 0.333912
5.12695 -3.45674e-18 0.332084
5.13184 -3.28785e-18 0.330258
5.13672 -3.12706e-18 0.328434
5.1416 -2.974e-18 0.326612
5.14648 -2.82829e-18 0.324792
5.15137 -2.68959e-18 0.322975
5.15625 -2.55757e-18 0.321161
5.16113 -2.43192e-18 0.319349
5.16602 -2.31233e-18 0.31754
5.1709 -2.19852e-18 0.315733
5.17578 -2.0902e-18 0.31393
5.18066 -1.98713e-18 0.312129
5.18555 -1.88906e-18 0.310331
5.19043 -1.79573e-18 0.308536
5.19531 -1.70694e-18 0.306744
5.2002 -1.62246e-18 0.304955
5.20508 -1.54208e-18 0.30317
5.20996 -1.46562e-18 0.301387
5.21484 -1.39289e-18 0.299609
5.21973 -1.3237e-18 0.297833
5.22461 -1.25788e-18 0.296061
5.22949 -1.19529e-18 0.294292
5.23438 -1.13575e-18 0.292527
5.23926 -1.07913e-18 0.290766
5.24414 -1.02528e-18 0.289009
5.24902 -9.74068e-19 0.287255
5.25391 -9.25374e-19 0.285505
5.25879 -8.79071e-19 0.283759
5.26367 -8.35046e-19 0.282017
5.26855 -7.93188e-19 0.280279
5.27344 -7.53392e-19 0.278545
5.27832 -7.15558e-19 0.276815
5.2832 -6.79592e-19 0.275089
5.28809 -6.45403e-19 0.273367
5.29297 -6.12905e-19 0.27165
5.29785 -5.82016e-19 0.269937
5.30273 -5.52656e-19 0.268229
5.30762 -5.24753e-19 0.266525
5.3125 -4.98235e-19 0.264826
5.31738 -4.73035e-19 0.263131
5.32227 -4.49087e-19 0.26144
5.32715 -4.26332e-19 0.259755
5.33203 -4.0471e-19 0.258074
5.33691 -3.84167e-19 0.256398
5.3418 -3.64649e-19 0.254726
5.34668 -3.46106e-19 0.25306
5.35156 -3.2849e-19 0.251398
5.35645 -3.11756e-19 0.249742
5.36133 -2.95861e-19 0.24809
5.36621 -2.80762e-19 0.246444
5.37109 -2.66422e-19 0.244802
5.37598 -2.52801e-19 0.243166
5.38086 -2.39866e-19 0.241535
5.38574 -2.27582e-19 0.239909
5.39062 -2.15916e-19 0.238288
5.39551 -2.04839e-19 0.236673
5.40039 -1.94321e-19 0.235063
5.40527 -1.84334e-19 0.233458
5.41016 -1.74852e-19 0.231859
5.41504 -1.65849e-19 0.230265
5.41992 -1.57303e-19 0.228677
5.4248 -1.4919e-19 0.227094
5.42969 -1.41489e-19 0.225517
5.43457 -1.34179e-19 0.223946
5.43945 -1.2724e-19 0.22238
5.44434 -1.20655e-19 0.22082
5.44922 -1.14405e-19 0.219265
5.4541 -1.08473e-19 0.217717
5.45898 -1.02844e-19 0.216174
5.46387 -9.75031e-20 0.214636
5.46875 -9.24347e-20 0.213105
5.47363 -8.76255e-20 0.21158
5.47852 -8.30626e-20 0.21006
5.4834 -7.87336e-20 0.208547
5.48828 -7.46266e-20 0.207039
5.49316 -7.07305e-20 0.205538
5.49805 -6.70346e-20 0.204042
5.50293 -6.35288e-20 0.202553
5.50781 -6.02035e-20 0.201069
5.5127 -5.70495e-20 0.199592
5.51758 -5.40581e-20 0.198121
5.52246 -5.12212e-20 0.196656
5.52734 -4.85308e-20 0.195197
5.53223 -4.59796e-20 0.193745
5.53711 -4.35604e-20 0.192298
5.54199 -4.12665e-20 0.190858
5.54688 -3.90915e-20 0.189424
5.55176 -3.70295e-20 0.187996
5.55664 -3.50745e-20 0.186575
5.56152 -3.32211e-20 0.18516
5.56641 -3.14642e-20 0.183752
5.57129 -2.97988e-20 0.182349
5.57617 -2.82201e-20 0.180954
5.58105 -2.67239e-20 0.179564
5.58594 -2.53057e-20 0.178181
5.59082 -2.39617e-20 0.176805
5.5957 -2.2688e-20 0.175434
5.60059 -2.14809e-20 0.174071
5.60547 -2.03371e-20 0.172714
5.61035 -1.92533e-20 0.171363
5.61523 -1.82264e-20 0.170019
5.62012 -1.72534e-20 0.168681
5.625 -1.63316e-20 0.16735
5.62988 -1.54583e-20 0.166025
5.63477 -1.4631e-20 0.164707
5.63965 -1.38474e-20 0.163396
5.64453 -1.3105e-20 0.162091
5.64941 -1.24019e-20 0.160793
5.6543 -1.17359e-20 0.159501
5.65918 -1.11052e-20 0.158216
5.66406 -1.05079e-20 0.156937
5.66895 -9.94219e-21 0.155666
5.67383 -9.40652e-21 0.1544
5.67871 -8.89928e-21 0.153142
5.68359 -8.419e-21 0.15189
5.68848 -7.96425e-21 0.150645
5.69336 -7.53371e-21 0.149406
5.69824 -7.1261e-21 0.148174
5.70312 -6.74023e-21 0.146948
5.70801 -6.37494e-21 0.14573
5.71289 -6.02917e-21 0.144518
5.71777 -5.70188e-21 0.143312
5.72266 -5.39209e-21 0.142114
5.72754 -5.0989e-21 0.140922
5.73242 -4.82142e-21 0.139736
5.7373 -4.55882e-21 0.138558
5.74219 -4.31032e-21 0.137385
5.74707 -4.07517e-21 0.13622
5.75195 -3.85266e-21 0.135061
5.75684 -3.64213e-21 0.133909
5.76172 -3.44294e-21 0.132764
5.7666 -3.25449e-21 0.131625
5.77148 -3.0762e-21 0.130493
5.77637 -2.90755e-21 0.129368
5.78125 -2.74801e-21 0.128249
5.78613 -2.5971e-21 0.127137
5.79102 -2.45436e-21 0.126031
5.7959 -2.31936e-21 0.124933
5.80078 -2.19167e-21 0.12384
5.80566 -2.07092e-21 0.122755
5.81055 -1.95673e-21 0.121676
5.81543 -1.84874e-21 0.120603
5.82031 -1.74663e-21 0.119538
5.8252 -1.65009e-21 0.118478
5.83008 -1.5588e-21 0.117426
5.83496 -1.4725e-21 0.11638
5.83984 -1.3909e-21 0.11534
5.84473 -1.31377e-21 0.114307
5.84961 -1.24085e-21 0.113281
5.85449 -1.17193e-21 0.112261
5.85938 -1.10678e-21 0.111248
5.86426 -1.0452e-21 0.110241
5.86914 -9.87002e-22 0.109241
5.87402 -9.32e-22 0.108247
5.87891 -8.8002e-22 0.10726
5.88379 -8.309e-22 0.106279
5.88867 -7.84485e-22 0.105305
5.89355 -7.40627e-22 0.104337
5.89844 -6.99187e-22 0.103375
5.90332 -6.60035e-22 0.10242
5.9082 -6.23046e-22 0.101472
5.91309 -5.88101e-22 0.100529
5.91797 -5.5509e-22 0.0995935
5.92285 -5.23906e-22 0.098664
5.92773 -4.94451e-22 0.0977408
5.93262 -4.6663e-22 0.096824
5.9375 -4.40353e-22 0.0959135
5.94238 -4.15536e-22 0.0950092
5.94727 -3.92099e-22 0.0941113
5.95215 -3.69967e-22 0.0932196
5.95703 -3.49067e-22 0.0923341
5.96191 -3.29331e-22 0.0914549
5.9668 -3.10697e-22 0.0905819
5.97168 -2.93103e-22 0.0897151
5.97656 -2.76493e-22 0.0888545
5.98145 -2.60811e-22 0.088
5.98633 -2.46007e-22 0.0871517
5.99121 -2.32032e-22 0.0863094
5.99609 -2.18841e-22 0.0854733
6.00098 -2.06389e-22 0.0846433
6.00586 -1.94637e-22 0.0838193
6.01074 -1.83545e-22 0.0830014
6.01562 -1.73078e-22 0.0821895
6.02051 -1.63199e-22 0.0813836
6.02539 -1.53877e-22 0.0805837
6.03027 -1.4508e-22 0.0797897
6.03516 -1.3678e-22 0.0790017
6.04004 -1.28948e-22 0.0782196
6.04492 -1.21559e-22 0.0774434
6.0498 -1.14588e-22 0.076673
6.05469 -1.08012e-22 0.0759085
6.05957 -1.01808e-22 0.0751499
6.06445 -9.59562e-23 0.074397
6.06934 -9.04362e-23 0.07365
6.07422 -8.52297e-23 0.0729087
6.0791 -8.03191e-23 0.0721731
6.08398 -7.56879e-23 0.0714433
6.08887 -7.13202e-23 0.0707191
6.09375 -6.72014e-23 0.0700007
6.09863 -6.33175e-23 0.0692879
6.10352 -5.96552e-23 0.0685807
6.1084 -5.6202e-23 0.0678791
6.11328 -5.29462e-23 0.067183
6.11816 -4.98766e-23 0.0664926
6.12305 -4.69828e-23 0.0658076
6.12793 -4.42547e-23 0.0651282
6.13281 -4.16831e-23 0.0644542
6.1377 -3.9259e-23 0.0637857
6.14258 -3.69741e-23 0.0631226
6.14746 -3.48206e-23 0.0624649
6.15234 -3.27909e-23 0.0618126
6.15723 -3.0878e-23 0.0611657
6.16211 -2.90754e-23 0.0605241
6.16699 -2.73767e-23 0.0598877
6.17188 -2.5776e-23 0.0592567
6.17676 -2.42677e-23 0.0586309
6.18164 -2.28466e-23 0.0580104
6.18652 -2.15077e-23 0.057395
6.19141 -2.02463e-23 0.0567848
6.19629 -1.9058e-23 0.0561798
6.20117 -1.79385e-23 0.0555798
6.20605 -1.6884e-23 0.054985
6.21094 -1.58908e-23 0.0543953
6.21582 -1.49552e-23 0.0538106
6.2207 -1.40741e-23 0.0532309
6.22559 -1.32443e-23 0.0526562
6.23047 -1.24627e-23 0.0520864
6.23535 -1.17268e-23 0.0515216
6.24023 -1.10337e-23 0.0509617
6.24512 -1.03812e-23 0.0504067
6.25 -9.76675e-24 0.0498565
6.25488 -9.18824e-24 0.0493112
6.25977 -8.64359e-24 0.0487707
6.26465 -8.13084e-24 0.0482349
6.26953 -7.64813e-24 0.0477039
6.27441 -7.19375e-24 0.0471776
6.2793 -6.76603e-24 0.046656
6.28418 -6.36344e-24 0.0461391
6.28906 -5.98452e-24 0.0456268
6.29395 -5.6279e-24 0.0451192
6.29883 -5.29227e-24 0.0446161
6.30371 -4.97643e-24 0.0441175
6.30859 -4.67921e-24 0.0436235
6.31348 -4.39953e-24 0.043134
6.31836 -4.13637e-24 0.042649
6.32324 -3.88877e-24 0.0421685
6.32812 -3.65581e-24 0.0416923
6.33301 -3.43665e-24 0.0412205
6.33789 -3.23047e-24 0.0407532
6.34277 -3.03651e-24 0.0402901
6.34766 -2.85406e-24 0.0398314
6.35254 -2.68245e-24 0.0393769
6.35742 -2.52104e-24 0.0389267
6.3623 -2.36922e-24 0.0384807
6.36719 -2.22645e-24 0.038039
6.37207 -2.09217e-24 0.0376014
6.37695 -1.9659e-24 0.0371679
6.38184 -1.84717e-24 0.0367386
6.38672 -1.73552e-24 0.0363134
6.3916 -1.63054e-24 0.0358922
6.39648 -1.53184e-24 0.0354751
6.40137 -1.43905e-24 0.035062
6.40625 -1.35181e-24 0.0346528
6.41113 -1.2698e-24 0.0342477
6.41602 -1.19271e-24 0.0338464
6.4209 -1.12024e-24 0.0334491
6.42578 -1.05213e-24 0.0330556
6.43066 -9.88115e-25 0.032666
6.43555 -9.27948e-25 0.0322802
6.44043 -8.71403e-25 0.0318982
6.44531 -8.18265e-25 0.03152
6.4502 -7.6833e-25 0.0311455
6.45508 -7.21408e-25 0.0307748
6.45996 -6.7732e-25 0.0304077
6.46484 -6.35896e-25 0.0300443
6.46973 -5.96976e-25 0.0296845
6.47461 -5.60412e-25 0.0293283
6.47949 -5.26063e-25 0.0289757
6.48438 -4.93795e-25 0.0286267
6.48926 -4.63484e-25 0.0282812
6.49414 -4.35013e-25 0.0279392
6.49902 -4.08272e-25 0.0276007
6.50391 -3.83156e-25 0.0272656
6.50879 -3.59568e-25 0.026934
6.51367 -3.37416e-25 0.0266057
6.51855 -3.16614e-25 0.0262809
6.52344 -2.9708e-25 0.0259593
6.52832 -2.78738e-25 0.0256411
6.5332 -2.61516e-25 0.0253262
6.53809 -2.45346e-25 0.0250146
6.54297 -2.30166e-25 0.0247062
6.54785 -2.15914e-25 0.024401
6.55273 -2.02535e-25 0.0240991
6.55762 -1.89976e-25 0.0238003
6.5625 -1.78187e-25 0.0235046
6.56738 -1.67122e-25 0.0232121
6.57227 -1.56736e-25 0.0229226
6.57715 -1.46989e-25 0.0226362
6.58203 -1.37841e-25 0.0223529
6.58691 -1.29257e-25 0.0220726
6.5918 -1.21201e-25 0.0217953
6.59668 -1.13642e-25 0.0215209
6.60156 -1.0655e-25 0.0212496
6.60645 -9.9895e-26 0.0209811
6.61133 -9.36514e-26 0.0207155
6.61621 -8.77939e-26 0.0204528
6.62109 -8.22988e-26 0.0201929
6.62598 -7.7144e-26 0.0199359
6.63086 -7.23086e-26 0.0196817
6.63574 -6.77731e-26 0.0194302
6.64062 -6.3519e-26 0.0191816
6.64551 -5.95291e-26 0.0189356
6.65039 -5.57872e-26 0.0186923
6.65527 -5.22779e-26 0.0184518
6.66016 -4.89871e-26 0.0182139
6.66504 -4.59013e-26 0.0179786
6.66992 -4.30078e-26 0.017746
6.6748 -4.02948e-26 0.0175159
6.67969 -3.77511e-26 0.0172884
6.68457 -3.53663e-26 0.0170635
6.68945 -3.31306e-26 0.0168411
6.69434 -3.10347e-26 0.0166212
6.69922 -2.907e-26 0.0164037
6.7041 -2.72284e-26 0.0161888
6.70898 -2.55023e-26 0.0159762
6.71387 -2.38844e-26 0.0157661
6.71875 -2.23681e-26 0.0155584
6.72363 -2.09471e-26 0.015353
6.72852 -1.96154e-26 0.01515
6.7334 -1.83675e-26 0.0149493
6.73828 -1.71982e-26 0.0147509
6.74316 -1.61025e-26 0.0145549
6.74805 -1.5076e-26 0.014361
6.75293 -1.41142e-26 0.0141695
6.75781 -1.32131e-26 0.0139801
6.7627 -1.2369e-26 0.0137929
6.76758 -1.15782e-26 0.013608
6.77246 -1.08375e-26 0.0134251
6.77734 -1.01437e-26 0.0132445
6.78223 -9.49383e-27 0.0130659
6.78711 -8.88519e-27 0.0128895
6.79199 -8.31517e-27 0.0127151
6.79688 -7.78135e-27 0.0125428
6.80176 -7.28145e-27 0.0123725
6.80664 -6.81334e-27 0.0122042
6.81152 -6.37502e-27 0.012038
6.81641 -5.96462e-27 0.0118737
6.82129 -5.58037e-27 0.0117114
6.82617 -5.22062e-27 0.011551
6.83105 -4.88384e-27 0.0113926
6.83594 -4.56856e-27 0.0112361
6.84082 -4.27343e-27 0.0110814
6.8457 -3.99717e-27 0.0109286
6.85059 -3.7386e-27 0.0107777
6.85547 -3.49659e-27 0.0106286
6.86035 -3.27008e-27 0.0104813
6.86523 -3.05811e-27 0.0103358
6.87012 -2.85973e-27 0.0101921
6.875 -2.6741e-27 0.0100501
6.87988 -2.5004e-27 0.00990993
6.88477 -2.33787e-27 0.00977143
6.88965 -2.1858e-27 0.00963464
6.89453 -2.04353e-27 0.00949954
6.89941 -1.91042e-27 0.00936612
6.9043 -1.7859e-27 0.00923434
6.90918 -1.66942e-27 0.0091042
6.91406 -1.56046e-27 0.00897569
6.91895 -1.45854e-27 0.00884877
6.92383 -1.36321e-27 0.00872344
6.92871 -1.27405e-27 0.00859968
6.93359 -1.19067e-27 0.00847748
6.93848 -1.11269e-27 0.00835681
6.94336 -1.03977e-27 0.00823767
6.94824 -9.71581e-28 0.00812003
6.95312 -9.07821e-28 0.00800388
6.95801 -8.48204e-28 0.0078892
6.96289 -7.92465e-28 0.00777598
6.96777 -7.40353e-28 0.0076642
6.97266 -6.91636e-28 0.00755385
6.97754 -6.46093e-28 0.00744491
6.98242 -6.0352e-28 0.00733736
6.9873 -5.63726e-28 0.0072312
6.99219 -5.2653e-28 0.0071264
6.99707 -4.91765e-28 0.00702296
7.00195 -4.59274e-28 0.00692085
7.00684 -4.28909e-28 0.00682006
7.01172 -4.00532e-28 0.00672058
7.0166 -3.74015e-28 0.00662239
7.02148 -3.49237e-28 0.00652549
7.02637 -3.26085e-28 0.00642984
7.03125 -3.04453e-28 0.00633545
7.03613 -2.84243e-28 0.0062423
7.04102 -2.65362e-28 0.00615037
7.0459 -2.47723e-28 0.00605964
7.05078 -2.31245e-28 0.00597012
7.05566 -2.15853e-28 0.00588177
7.06055 -2.01476e-28 0.0057946
7.06543 -1.88048e-28 0.00570858
7.07031 -1.75506e-28 0.0056237
7.0752 -1.63793e-28 0.00553995
7.08008 -1.52855e-28 0.00545733
7.08496 -1.4264e-28 0.0053758
7.08984 -1.33101e-28 0.00529537
7.09473 -1.24195e-28 0.00521601
7.09961 -1.15878e-28 0.00513772
7.10449 -1.08114e-28 0.00506049
7.10938 -1.00865e-28 0.0049843
7.11426 -9.40974e-29 0.00490914
7.11914 -8.77798e-29 0.004835
7.12402 -8.18824e-29 0.00476186
7.12891 -7.63776e-29 0.00468972
7.13379 -7.12395e-29 0.00461856
7.13867 -6.64439e-29 0.00454837
7.14355 -6.19682e-29 0.00447914
7.14844 -5.77911e-29 0.00441086
7.15332 -5.38931e-29 0.00434352
7.1582 -5.02556e-29 0.0042771
7.16309 -4.68614e-29 0.0042116
7.16797 -4.36943e-29 0.00414701
7.17285 -4.07394e-29 0.0040833
7.17773 -3.79824e-29 0.00402048
7.18262 -3.54104e-29 0.00395853
7.1875 -3.30109e-29 0.00389745
7.19238 -3.07726e-29 0.00383721
7.19727 -2.86846e-29 0.00377781
7.20215 -2.67371e-29 0.00371925
7.20703 -2.49206e-29 0.00366151
7.21191 -2.32264e-29 0.00360457
7.2168 -2.16464e-29 0.00354844
7.22168 -2.01728e-29 0.0034931
7.22656 -1.87987e-29 0.00343854
7.23145 -1.75174e-29 0.00338475
7.23633 -1.63226e-29 0.00333172
7.24121 -1.52086e-29 0.00327945
7.24609 -1.41699e-29 0.00322792
7.25098 -1.32015e-29 0.00317712
7.25586 -1.22988e-29 0.00312705
7.26074 -1.14572e-29 0.00307769
7.26562 -1.06727e-29 0.00302904
7.27051 -9.94143e-30 0.00298109
7.27539 -9.25983e-30 0.00293383
7.28027 -8.62455e-30 0.00288724
7.28516 -8.03248e-30 0.00284133
7.29004 -7.48069e-30 0.00279609
7.29492 -6.96647e-30 0.00275149
7.2998 -6.4873e-30 0.00270755
7.30469 -6.04079e-30 0.00266424
7.30957 -5.62475e-30 0.00262157
7.31445 -5.23711e-30 0.00257951
7.31934 -4.87595e-30 0.00253807
7.32422 -4.53949e-30 0.00249724
7.3291 -4.22604e-30 0.002457
7.33398 -3.93404e-30 0.00241735
7.33887 -3.66205e-30 0.00237829
7.34375 -3.4087e-30 0.0023398
7.34863 -3.17272e-30 0.00230189
7.35352 -2.95294e-30 0.00226453
7.3584 -2.74826e-30 0.00222772
7.36328 -2.55764e-30 0.00219146
7.36816 -2.38012e-30 0.00215574
7.37305 -2.21483e-30 0.00212055
7.37793 -2.06091e-30 0.00208589
7.38281 -1.9176e-30 0.00205174
7.3877 -1.78417e-30 0.00201811
7.39258 -1.65994e-30 0.00198497
7.39746 -1.54429e-30 0.00195234
7.40234 -1.43663e-30 0.0019202
7.40723 -1.33641e-30 0.00188854
7.41211 -1.24313e-30 0.00185736
7.41699 -1.1563e-30 0.00182665
7.42188 -1.07548e-30 0.0017964
7.42676 -1.00026e-30 0.00176661
7.43164 -9.30263e-31 0.00173728
7.43652 -8.6512e-31 0.00170839
7.44141 -8.04501e-31 0.00167994
7.44629 -7.48094e-31 0.00165193
7.45117 -6.95609e-31 0.00162435
7.45605 -6.46775e-31 0.00159718
7.46094 -6.0134e-31 0.00157044
7.46582 -5.59071e-31 0.0015441
7.4707 -5.19748e-31 0.00151818
7.47559 -4.83168e-31 0.00149265
7.48047 -4.49141e-31 0.00146751
7.48535 -4.1749e-31 0.00144277
7.49023 -3.88052e-31 0.0014184
7.49512 -3.60672e-31 0.00139442
7.5 -3.35207e-31 0.00137081
7.50488 -3.11526e-31 0.00134756
7.50977 -2.89504e-31 0.00132468
7.51465 -2.69026e-31 0.00130216
7.51953 -2.49985e-31 0.00127999
7.52441 -2.3228e-31 0.00125816
7.5293 -2.15819e-31 0.00123668
7.53418 -2.00514e-31 0.00121554
7.53906 -1.86287e-31 0.00119473
7.54395 -1.7306e-31 0.00117424
7.54883 -1.60765e-31 0.00115409
7.55371 -1.49336e-31 0.00113425
7.55859 -1.38713e-31 0.00111472
7.56348 -1.2884e-31 0.00109551
7.56836 -1.19664e-31 0.0010766
7.57324 -1.11136e-31 0.00105799
7.57812 -1.03211e-31 0.00103968
7.58301 -9.58459e-32 0.00102166
7.58789 -8.90026e-32 0.00100393
7.59277 -8.26439e-32 0.000986481
7.59766 -7.67359e-32 0.000969315
7.60254 -7.12468e-32 0.000952425
7.60742 -6.61472e-32 0.000935806
7.6123 -6.14096e-32 0.000919456
7.61719 -5.70087e-32 0.00090337
7.62207 -5.29207e-32 0.000887544
7.62695 -4.91234e-32 0.000871975
7.63184 -4.55964e-32 0.000856658
7.63672 -4.23207e-32 0.00084159
7.6416 -3.92784e-32 0.000826768
7.64648 -3.64531e-32 0.000812187
7.65137 -3.38294e-32 0.000797844
7.65625 -3.1393e-32 0.000783736
7.66113 -2.91307e-32 0.000769859
7.66602 -2.70302e-32 0.00075621
7.6709 -2.50799e-32 0.000742785
7.67578 -2.32692e-32 0.000729581
7.68066 -2.15882e-32 0.000716595
7.68555 -2.00278e-32 0.000703823
7.69043 -1.85792e-32 0.000691262
7.69531 -1.72345e-32 0.000678909
7.7002 -1.59865e-32 0.000666761
7.70508 -1.48281e-32 0.000654815
7.70996 -1.37529e-32 0.000643067
7.71484 -1.27552e-32 0.000631516
7.71973 -1.18292e-32 0.000620157
7.72461 -1.09699e-32 0.000608987
7.72949 -1.01726e-32 0.000598005
7.73438 -9.4328e-33 0.000587206
7.73926 -8.74636e-33 0.000576589
7.74414 -8.10949e-33 0.000566151
7.74902 -7.51864e-33 0.000555888
7.75391 -6.9705e-33 0.000545798
7.75879 -6.46202e-33 0.000535878
7.76367 -5.99034e-33 0.000526127
7.76855 -5.55283e-33 0.00051654
7.77344 -5.14703e-33 0.000507116
7.77832 -4.77065e-33 0.000497852
7.7832 -4.42159e-33 0.000488745
7.78809 -4.09787e-33 0.000479794
7.79297 -3.79767e-33 0.000470996
7.79785 -3.51929e-33 0.000462347
7.80273 -3.26117e-33 0.000453847
7.80762 -3.02183e-33 0.000445492
7.8125 -2.79993e-33 0.000437281
7.81738 -2.59419e-33 0.000429211
7.82227 -2.40346e-33 0.00042128
7.82715 -2.22665e-33 0.000413485
7.83203 -2.06274e-33 0.000405825
7.83691 -1.91081e-33 0.000398298
7.8418 -1.76999e-33 0.000390901
7.84668 -1.63946e-33 0.000383631
7.85156 -1.51849e-33 0.000376489
7.85645 -1.40638e-33 0.00036947
7.86133 -1.30248e-33 0.000362574
7.86621 -1.2062e-33 0.000355797
7.87109 -1.11698e-33 0.000349139
7.87598 -1.03432e-33 0.000342598
7.88086 -9.57725e-34 0.000336171
7.88574 -8.86761e-34 0.000329857
7.89062 -8.21016e-34 0.000323653
7.89551 -7.60109e-34 0.000317559
7.90039 -7.03686e-34 0.000311572
7.90527 -6.51421e-34 0.000305691
7.91016 -6.0301e-34 0.000299913
7.91504 -5.58169e-34 0.000294238
7.91992 -5.16638e-34 0.000288663
7.9248 -4.78174e-34 0.000283187
7.92969 -4.42553e-34 0.000277809
7.93457 -4.09566e-34 0.000272526
7.93945 -3.7902e-34 0.000267337
7.94434 -3.50735e-34 0.00026224
7.94922 -3.24546e-34 0.000257235
7.9541 -3.00297e-34 0.000252319
7.95898 -2.77848e-34 0.000247491
7.96387 -2.57064e-34 0.00024275
7.96875 -2.37823e-34 0.000238094
7.97363 -2.20013e-34 0.000233522
7.97852 -2.03526e-34 0.000229032
7.9834 -1.88266e-34 0.000224623
7.98828 -1.74141e-34 0.000220294
7.99316 -1.61069e-34 0.000216042
7.99805 -1.48971e-34 0.000211868
8.00293 -1.37775e-34 0.00020777
8.00781 -1.27414e-34 0.000203746
8.0127 -1.17827e-34 0.000199795
8.01758 -1.08956e-34 0.000195916
8.02246 -1.00748e-34 0.000192108
8.02734 -9.31543e-35 0.00018837
8.03223 -8.61286e-35 0.000184699
8.03711 -7.9629e-35 0.000181096
8.04199 -7.36163e-35 0.000177559
8.04688 -6.80544e-35 0.000174087
8.05176 -6.29097e-35 0.000170679
8.05664 -5.81512e-35 0.000167333
8.06152 -5.37501e-35 0.00016405
8.06641 -4.96796e-35 0.000160826
8.07129 -4.59153e-35 0.000157663
8.07617 -4.24341e-35 0.000154557
8.08105 -3.9215e-35 0.00015151
8.08594 -3.62384e-35 0.000148519
8.09082 -3.34861e-35 0.000145583
8.0957 -3.09414e-35 0.000142703
8.10059 -2.85887e-35 0.000139875
8.10547 -2.64137e-35 0.000137101
8.11035 -2.44029e-35 0.000134378
8.11523 -2.25442e-35 0.000131707
8.12012 -2.0826e-35 0.000129085
8.125 -1.92379e-35 0.000126513
8.12988 -1.777e-35 0.000123988
8.13477 -1.64133e-35 0.000121512
8.13965 -1.51595e-35 0.000119082
8.14453 -1.40008e-35 0.000116697
8.14941 -1.29301e-35 0.000114358
8.1543 -1.19406e-35 0.000112063
8.15918 -1.10264e-35 0.000109812
8.16406 -1.01817e-35 0.000107603
8.16895 -9.4012e-36 0.000105436
8.17383 -8.68015e-36 0.00010331
8.17871 -8.01402e-36 0.000101225
8.18359 -7.39865e-36 9.9179e-05
8.18848 -6.83022e-36 9.71724e-05
8.19336 -6.30515e-36 9.52041e-05
8.19824 -5.82017e-36 9.32735e-05
8.20312 -5.37224e-36 9.13798e-05
8.20801 -4.95855e-36 8.95225e-05
8.21289 -4.57649e-36 8.77008e-05
8.21777 -4.22367e-36 8.59141e-05
8.22266 -3.89787e-36 8.41619e-05
8.22754 -3.59702e-36 8.24434e-05
8.23242 -3.31924e-36 8.0758e-05
8.2373 -3.06276e-36 7.91052e-05
8.24219 -2.82597e-36 7.74845e-05
8.24707 -2.60735e-36 7.58951e-05
8.25195 -2.40554e-36 7.43365e-05
8.25684 -2.21924e-36 7.28082e-05
8.26172 -2.04727e-36 7.13096e-05
8.2666 -1.88854e-36 6.98402e-05
8.27148 -1.74203e-36 6.83995e-05
8.27637 -1.60681e-36 6.69869e-05
8.28125 -1.48202e-36 6.56019e-05
8.28613 -1.36685e-36 6.42439e-05
8.29102 -1.26057e-36 6.29126e-05
8.2959 -1.1625e-36 6.16075e-05
8.30078 -1.07201e-36 6.03279e-05
8.30566 -9.88516e-37 5.90735e-05
8.31055 -9.11481e-37 5.78439e-05
8.31543 -8.4041e-37 5.66384e-05
8.32031 -7.74843e-37 5.54568e-05
8.3252 -7.14357e-37 5.42985e-05
8.33008 -6.58562e-37 5.31632e-05
8.33496 -6.07096e-37 5.20504e-05
8.33984 -5.59625e-37 5.09596e-05
8.34473 -5.15841e-37 4.98905e-05
8.34961 -4.7546e-37 4.88426e-05
8.35449 -4.3822e-37 4.78157e-05
8.35938 -4.03877e-37 4.68092e-05
8.36426 -3.72207e-37 4.58228e-05
8.36914 -3.43005e-37 4.48561e-05
8.37402 -3.16079e-37 4.39088e-05
8.37891 -2.91252e-37 4.29804e-05
8.38379 -2.68363e-37 4.20707e-05
8.38867 -2.47261e-37 4.11792e-05
8.39355 -2.27807e-37 4.03057e-05
8.39844 -2.09874e-37 3.94498e-05
8.40332 -1.93343e-37 3.86111e-05
8.4082 -1.78106e-37 3.77894e-05
8.41309 -1.64062e-37 3.69842e-05
8.41797 -1.51118e-37 3.61954e-05
8.42285 -1.39189e-37 3.54225e-05
8.42773 -1.28195e-37 3.46653e-05
8.43262 -1.18064e-37 3.39235e-05
8.4375 -1.08728e-37 3.31967e-05
8.44238 -1.00126e-37 3.24848e-05
8.44727 -9.22003e-38 3.17874e-05
8.45215 -8.48977e-38 3.11042e-05
8.45703 -7.81697e-38 3.04349e-05
8.46191 -7.19715e-38 2.97794e-05
8.4668 -6.62616e-38 2.91373e-05
8.47168 -6.10018e-38 2.85083e-05
8.47656 -5.61568e-38 2.78922e-05
8.48145 -5.16942e-38 2.72889e-05
8.48633 -4.75839e-38 2.66979e-05
8.49121 -4.37984e-38 2.61191e-05
8.49609 -4.03121e-38 2.55522e-05
8.50098 -3.71015e-38 2.49971e-05
8.50586 -3.4145e-38 2.44534e-05
8.51074 -3.14226e-38 2.3921e-05
8.51562 -2.89159e-38 2.33996e-05
8.52051 -2.66079e-38 2.28891e-05
8.52539 -2.44829e-38 2.23891e-05
8.53027 -2.25266e-38 2.18995e-05
8.53516 -2.07256e-38 2.14202e-05
8.54004 -1.90676e-38 2.09508e-05
8.54492 -1.75415e-38 2.04912e-05
8.5498 -1.61368e-38 2.00413e-05
8.55469 -1.48438e-38 1.96007e-05
8.55957 -1.36538e-38 1.91694e-05
8.56445 -1.25586e-38 1.87471e-05
8.56934 -1.15507e-38 1.83337e-05
8.57422 -1.06231e-38 1.79289e-05
8.5791 -9.76961e-39 1.75327e-05
8.58398 -8.98424e-39 1.71449e-05
8.58887 -8.26162e-39 1.67652e-05
8.59375 -7.59675e-39 1.63935e-05
8.59863 -6.98506e-39 1.60297e-05
8.60352 -6.42232e-39 1.56736e-05
8.6084 -5.90463e-39 1.5325e-05
8.61328 -5.42841e-39 1.49838e-05
8.61816 -4.99036e-39 1.46499e-05
8.62305 -4.58744e-39 1.43231e-05
8.62793 -4.21685e-39 1.40032e-05
8.63281 -3.87602e-39 1.36902e-05
8.6377 -3.56256e-39 1.33838e-05
8.64258 -3.2743e-39 1.3084e-05
8.64746 -3.00922e-39 1.27906e-05
8.65234 -2.76546e-39 1.25034e-05
8.65723 -2.54133e-39 1.22225e-05
8.66211 -2.33526e-39 1.19475e-05
8.66699 -2.14579e-39 1.16785e-05
8.67188 -1.9716e-39 1.14152e-05
8.67676 -1.81146e-39 1.11576e-05
8.68164 -1.66425e-39 1.09056e-05
8.68652 -1.52893e-39 1.0659e-05
8.69141 -1.40455e-39 1.04177e-05
8.69629 -1.29023e-39 1.01817e-05
8.70117 -1.18515e-39 9.95073e-06
8.70605 -1.08858e-39 9.7248e-06
8.71094 -9.99828e-40 9.50377e-06
8.71582 -9.1827e-40 9.28754e-06
8.7207 -8.43325e-40 9.07602e-06
8.72559 -7.7446e-40 8.8691e-06
8.73047 -7.11184e-40 8.66669e-06
8.73535 -6.53047e-40 8.4687e-06
8.74023 -5.99633e-40 8.27504e-06
8.74512 -5.50563e-40 8.08561e-06
8.75 -5.05484e-40 7.90033e-06
8.75488 -4.64073e-40 7.71911e-06
8.75977 -4.26035e-40 7.54187e-06
8.76465 -3.91096e-40 7.36852e-06
8.76953 -3.59005e-40 7.19899e-06
8.77441 -3.29532e-40 7.03318e-06
8.7793 -3.02464e-40 6.87104e-06
8.78418 -2.77606e-40 6.71247e-06
8.78906 -2.54779e-40 6.5574e-06
8.79395 -2.33818e-40 6.40577e-06
8.79883 -2.14571e-40 6.25749e-06
8.80371 -1.96899e-40 6.11249e-06
8.80859 -1.80674e-40 5.97072e-06
8.81348 -1.65777e-40 5.83209e-06
8.81836 -1.52102e-40 5.69655e-06
8.82324 -1.39549e-40 5.56402e-06
8.82812 -1.28025e-40 5.43445e-06
8.83301 -1.17447e-40 5.30777e-06
8.83789 -1.07738e-40 5.18392e-06
8.84277 -9.88273e-41 5.06283e-06
8.84766 -9.06489e-41 4.94446e-06
8.85254 -8.31435e-41 4.82874e-06
8.85742 -7.62558e-41 4.71562e-06
8.8623 -6.99353e-41 4.60503e-06
8.86719 -6.41357e-41 4.49694e-06
8.87207 -5.88142e-41 4.39127e-06
8.87695 -5.39317e-41 4.28799e-06
8.88184 -4.94522e-41 4.18703e-06
8.88672 -4.53425e-41 4.08836e-06
8.8916 -4.15724e-41 3.99191e-06
8.89648 -3.8114e-41 3.89765e-06
8.90137 -3.49416e-41 3.80552e-06
8.90625 -3.20317e-41 3.71548e-06
8.91113 -2.93628e-41 3.62749e-06
8.91602 -2.69149e-41 3.54149e-06
8.9209 -2.467e-41 3.45745e-06
8.92578 -2.26112e-41 3.37533e-06
8.93066 -2.07232e-41 3.29507e-06
8.93555 -1.8992e-41 3.21665e-06
8.94043 -1.74046e-41 3.14002e-06
8.94531 -1.59491e-41 3.06514e-06
8.9502 -1.46146e-41 2.99198e-06
8.95508 -1.33911e-41 2.92049e-06
8.95996 -1.22695e-41 2.85064e-06
8.96484 -1.12413e-41 2.7824e-06
8.96973 -1.02987e-41 2.71573e-06
8.97461 -9.43477e-42 2.65059e-06
8.97949 -8.64288e-42 2.58695e-06
8.98438 -7.91707e-42 2.52478e-06
8.98926 -7.25187e-42 2.46404e-06
8.99414 -6.64224e-42 2.40471e-06
8.99902 -6.08358e-42 2.34675e-06
9.00391 -5.57163e-42 2.29013e-06
9.00879 -5.10252e-42 2.23483e-06
9.01367 -4.67269e-42 2.18081e-06
9.01855 -4.27886e-42 2.12804e-06
9.02344 -3.91804e-42 2.0765e-06
9.02832 -3.58747e-42 2.02616e-06
9.0332 -3.28464e-42 1.977e-06
9.03809 -3.00723e-42 1.92898e-06
9.04297 -2.75311e-42 1.88208e-06
9.04785 -2.52035e-42 1.83628e-06
9.05273 -2.30716e-42 1.79155e-06
9.05762 -2.1119e-42 1.74787e-06
9.0625 -1.93307e-42 1.70521e-06
9.06738 -1.7693e-42 1.66355e-06
9.07227 -1.61933e-42 1.62288e-06
9.07715 -1.482e-42 1.58316e-06
9.08203 -1.35625e-42 1.54437e-06
9.08691 -1.24111e-42 1.5065e-06
9.0918 -1.1357e-42 1.46952e-06
9.09668 -1.03918e-42 1.43342e-06
9.10156 -9.50826e-43 1.39817e-06
9.10645 -8.6994e-43 1.36375e-06
9.11133 -7.95898e-43 1.33015e-06
9.11621 -7.28122e-43 1.29735e-06
9.12109 -6.66086e-43 1.26532e-06
9.12598 -6.09307e-43 1.23406e-06
9.13086 -5.57341e-43 1.20354e-06
9.13574 -5.09783e-43 1.17375e-06
9.14062 -4.66261e-43 1.14466e-06
9.14551 -4.26434e-43 1.11627e-06
9.15039 -3.8999e-43 1.08856e-06
9.15527 -3.56644e-43 1.06151e-06
9.16016 -3.26134e-43 1.03511e-06
9.16504 -2.98219e-43 1.00934e-06
9.16992 -2.72681e-43 9.84188e-07
9.1748 -2.49318e-43 9.5964e-07
9.17969 -2.27946e-43 9.35682e-07
9.18457 -2.08396e-43 9.123e-07
9.18945 -1.90513e-43 8.89481e-07
9.19434 -1.74157e-43 8.67212e-07
9.19922 -1.59197e-43 8.45481e-07
9.2041 -1.45516e-43 8.24273e-07
9.20898 -1.33004e-43 8.03579e-07
9.21387 -1.21562e-43 7.83385e-07
9.21875 -1.11099e-43 7.6368e-07
9.22363 -1.01531e-43 7.44453e-07
9.22852 -9.27836e-44 7.25693e-07
9.2334 -8.47855e-44 7.07388e-07
9.23828 -7.74731e-44 6.89528e-07
9.24316 -7.0788e-44 6.72103e-07
9.24805 -6.46766e-44 6.55102e-07
9.25293 -5.90901e-44 6.38516e-07
9.25781 -5.39835e-44 6.22335e-07
9.2627 -4.93159e-44 6.06549e-07
9.26758 -4.50497e-44 5.91149e-07
9.27246 -4.11506e-44 5.76126e-07
9.27734 -3.75872e-44 5.61471e-07
9.28223 -3.43307e-44 5.47175e-07
9.28711 -3.13549e-44 5.33231e-07
9.29199 -2.86356e-44 5.19629e-07
9.29688 -2.6151e-44 5.06362e-07
9.30176 -2.38807e-44 4.93421e-07
9.30664 -2.18066e-44 4.80799e-07
9.31152 -1.99116e-44 4.68488e-07
9.31641 -1.81804e-44 4.56482e-07
9.32129 -1.6599e-44 4.44772e-07
9.32617 -1.51544e-44 4.33351e-07
9.33105 -1.38348e-44 4.22214e-07
9.33594 -1.26296e-44 4.11352e-07
9.34082 -1.15288e-44 4.0076e-07
9.3457 -1.05234e-44 3.9043e-07
9.35059 -9.60528e-45 3.80358e-07
9.35547 -8.76683e-45 3.70536e-07
9.36035 -8.00118e-45 3.60958e-07
9.36523 -7.30206e-45 3.51619e-07
9.37012 -6.6637e-45 3.42513e-07
9.375 -6.08086e-45 3.33634e-07
9.37988 -5.54873e-45 3.24977e-07
9.38477 -5.06293e-45 3.16536e-07
9.38965 -4.61944e-45 3.08307e-07
9.39453 -4.21459e-45 3.00283e-07
9.39941 -3.84505e-45 2.92461e-07
9.4043 -3.50774e-45 2.84835e-07
9.40918 -3.19986e-45 2.77401e-07
9.41406 -2.91887e-45 2.70153e-07
9.41895 -2.66243e-45 2.63088e-07
9.42383 -2.4284e-45 2.562e-07
9.42871 -2.21484e-45 2.49486e-07
9.43359 -2.01996e-45 2.42942e-07
9.43848 -1.84215e-45 2.36562e-07
9.44336 -1.6799e-45 2.30344e-07
9.44824 -1.53187e-45 2.24282e-07
9.45312 -1.39682e-45 2.18374e-07
9.45801 -1.27361e-45 2.12616e-07
9.46289 -1.16122e-45 2.07003e-07
9.46777 -1.05869e-45 2.01533e-07
9.47266 -9.65175e-46 1.96201e-07
9.47754 -8.79875e-46 1.91005e-07
9.48242 -8.02074e-46 1.8594e-07
9.4873 -7.31119e-46 1.81005e-07
9.49219 -6.66408e-46 1.76195e-07
9.49707 -6.07396e-46 1.71507e-07
9.50195 -5.53584e-46 1.66938e-07
9.50684 -5.04514e-46 1.62486e-07
9.51172 -4.59773e-46 1.58148e-07
9.5166 -4.18979e-46 1.5392e-07
9.52148 -3.81786e-46 1.498e-07
9.52637 -3.47879e-46 1.45785e-07
9.53125 -3.16968e-46 1.41873e-07
9.53613 -2.88789e-46 1.38061e-07
9.54102 -2.63103e-46 1.34346e-07
9.5459 -2.39691e-46 1.30726e-07
9.55078 -2.18351e-46 1.27199e-07
9.55566 -1.98902e-46 1.23762e-07
9.56055 -1.81176e-46 1.20413e-07
9.56543 -1.65022e-46 1.1715e-07
9.57031 -1.50302e-46 1.1397e-07
9.5752 -1.36888e-46 1.10872e-07
9.58008 -1.24665e-46 1.07853e-07
9.58496 -1.13528e-46 1.04912e-07
9.58984 -1.03381e-46 1.02046e-07
9.59473 -9.41367e-47 9.9253e-08
9.59961 -8.57148e-47 9.65318e-08
9.60449 -7.80427e-47 9.38803e-08
9.60938 -7.10539e-47 9.12966e-08
9.61426 -6.46878e-47 8.87791e-08
9.61914 -5.88893e-47 8.6326e-08
9.62402 -5.3608e-47 8.39356e-08
9.62891 -4.87981e-47 8.16063e-08
9.63379 -4.44175e-47 7.93365e-08
9.63867 -4.04283e-47 7.71247e-08
9.64355 -3.67956e-47 7.49693e-08
9.64844 -3.34878e-47 7.28688e-08
9.65332 -3.04758e-47 7.08218e-08
9.6582 -2.77334e-47 6.88268e-08
9.66309 -2.52366e-47 6.68825e-08
9.66797 -2.29635e-47 6.49876e-08
9.67285 -2.08941e-47 6.31406e-08
9.67773 -1.90103e-47 6.13403e-08
9.68262 -1.72956e-47 5.95855e-08
9.6875 -1.57347e-47 5.78749e-08
9.69238 -1.4314e-47 5.62073e-08
9.69727 -1.3021e-47 5.45815e-08
9.70215 -1.18442e-47 5.29964e-08
9.70703 -1.07733e-47 5.14509e-08
9.71191 -9.79871e-48 4.99438e-08
9.7168 -8.91187e-48 4.84741e-08
9.72168 -8.10491e-48 4.70408e-08
9.72656 -7.37067e-48 4.56428e-08
9.73145 -6.70262e-48 4.42791e-08
9.73633 -6.09483e-48 4.29487e-08
9.74121 -5.54189e-48 4.16508e-08
9.74609 -5.03887e-48 4.03843e-08
9.75098 -4.5813e-48 3.91483e-08
9.75586 -4.16507e-48 3.7942e-08
9.76074 -3.78648e-48 3.67644e-08
9.76562 -3.44214e-48 3.56148e-08
9.77051 -3.12897e-48 3.44922e-08
9.77539 -2.84415e-48 3.33959e-08
9.78027 -2.58513e-48 3.2325e-08
9.78516 -2.3496e-48 3.12788e-08
9.79004 -2.13542e-48 3.02565e-08
9.79492 -1.94067e-48 2.92574e-08
9.7998 -1.76359e-48 2.82806e-08
9.80469 -1.6026e-48 2.73255e-08
9.80957 -1.45624e-48 2.63915e-08
9.81445 -1.32318e-48 2.54777e-08
9.81934 -1.20222e-48 2.45835e-08
9.82422 -1.09226e-48 2.37082e-08
9.8291 -9.92318e-49 2.28512e-08
9.83398 -9.01475e-49 2.20119e-08
9.83887 -8.1891e-49 2.11895e-08
9.84375 -7.43871e-49 2.03836e-08
9.84863 -6.75676e-49 1.95934e-08
9.85352 -6.13703e-49 1.88184e-08
9.8584 -5.57388e-49 1.8058e-08
9.86328 -5.06216e-49 1.73117e-08
9.86816 -4.59721e-49 1.65787e-08
9.87305 -4.17476e-49 1.58587e-08
9.87793 -3.79095e-49 1.5151e-08
9.88281 -3.44226e-49 1.44552e-08
9.8877 -3.12549e-49 1.37705e-08
9.89258 -2.83774e-49 1.30967e-08
9.89746 -2.57636e-49 1.2433e-08
9.90234 -2.33894e-49 1.17791e-08
9.90723 -2.1233e-49 1.11344e-08
9.91211 -1.92745e-49 1.04984e-08
9.91699 -1.74958e-49 9.87056e-09
9.92188 -1.58805e-49 9.25049e-09
9.92676 -1.44136e-49 8.63767e-09
9.93164 -1.30817e-49 8.03162e-09
9.93652 -1.18722e-49 7.43187e-09
9.94141 -1.0774e-49 6.83795e-09
9.94629 -9.77697e-50 6.2494e-09
9.95117 -8.87177e-50 5.66576e-09
9.95605 -8.04999e-50 5.08656e-09
9.96094 -7.30399e-50 4.51137e-09
9.96582 -6.6268e-50 3.93972e-09
9.9707 -6.01211e-50 3.37116e-09
9.97559 -5.45418e-50 2.80526e-09
9.98047 -4.94778e-50 2.24156e-09
9.98535 -4.48819e-50 1.67963e-09
9.99023 -4.0711e-50 1.11902e-09
9.99512 -3.69259e-50 5.59291e-10
10 -3.34912e-50 1.01273e-147


==> figures/propagating/solution/data/snapshot_10.txt <==
x f u
-10 -1.03546e-58 5.25072e-126
-9.99512 -1.14165e-58 8.21214e-06
-9.99023 -1.25867e-58 1.64268e-05
-9.98535 -1.38763e-58 2.46466e-05
-9.98047 -1.52972e-58 3.2874e-05
-9.97559 -1.68628e-58 4.11116e-05
-9.9707 -1.85878e-58 4.9362e-05
-9.96582 -2.04883e-58 5.76276e-05
-9.96094 -2.2582e-58 6.59111e-05
-9.95605 -2.48884e-58 7.4215e-05
-9.95117 -2.74291e-58 8.25418e-05
-9.94629 -3.02278e-58 9.08942e-05
-9.94141 -3.33104e-58 9.92747e-05
-9.93652 -3.67056e-58 0.000107686
-9.93164 -4.04449e-58 0.00011613
-9.92676 -4.45631e-58 0.000124611
-9.92188 -4.90983e-58 0.00013313
-9.91699 -5.40924e-58 0.000141689
-9.91211 -5.95916e-58 0.000150293
-9.90723 -6.56468e-58 0.000158943
-9.90234 -7.23138e-58 0.000167642
-9.89746 -7.96541e-58 0.000176392
-9.89258 -8.77354e-58 0.000185197
-9.8877 -9.66319e-58 0.000194059
-9.88281 -1.06425e-57 0.00020298
-9.87793 -1.17206e-57 0.000211963
-9.87305 -1.29072e-57 0.000221012
-9.86816 -1.42133e-57 0.000230128
-9.86328 -1.56508e-57 0.000239314
-9.8584 -1.72329e-57 0.000248574
-9.85352 -1.8974e-57 0.00025791
-9.84863 -2.08901e-57 0.000267324
-9.84375 -2.29985e-57 0.00027682
-9.83887 -2.53185e-57 0.0002864
-9.83398 -2.78712e-57 0.000296068
-9.8291 -3.06798e-57 0.000305825
-9.82422 -3.37698e-57 0.000315675
-9.81934 -3.71693e-57 0.00032562
-9.81445 -4.09091e-57 0.000335665
-9.80957 -4.50229e-57 0.00034581
-9.80469 -4.95482e-57 0.000356061
-9.7998 -5.45256e-57 0.000366418
-9.79492 -6.00002e-57 0.000376886
-9.79004 -6.60213e-57 0.000387467
-9.78516 -7.26432e-57 0.000398164
-9.78027 -7.99254e-57 0.000408981
-9.77539 -8.79334e-57 0.000419921
-9.77051 -9.67392e-57 0.000430986
-9.76562 -1.06422e-56 0.000442179
-9.76074 -1.17068e-56 0.000453504
-9.75586 -1.28773e-56 0.000464965
-9.75098 -1.41641e-56 0.000476563
-9.74609 -1.55788e-56 0.000488303
-9.74121 -1.7134e-56 0.000500187
-9.73633 -1.88436e-56 0.00051222
-9.73145 -2.07227e-56 0.000524403
-9.72656 -2.27881e-56 0.000536741
-9.72168 -2.50582e-56 0.000549237
-9.7168 -2.75531e-56 0.000561894
-9.71191 -3.0295e-56 0.000574715
-9.70703 -3.33081e-56 0.000587705
-9.70215 -3.66192e-56 0.000600866
-9.69727 -4.02575e-56 0.000614202
-9.69238 -4.42552e-56 0.000627717
-9.6875 -4.86475e-56 0.000641415
-9.68262 -5.34732e-56 0.000655298
-9.67773 -5.87749e-56 0.00066937
-9.67285 -6.4599e-56 0.000683636
-9.66797 -7.0997e-56 0.000698098
-9.66309 -7.80248e-56 0.000712761
-9.6582 -8.57443e-56 0.000727629
-9.65332 -9.4223e-56 0.000742704
-9.64844 -1.03535e-55 0.000757992
-9.64355 -1.13762e-55 0.000773496
-9.63867 -1.24993e-55 0.00078922
-9.63379 -1.37327e-55 0.000805167
-9.62891 -1.5087e-55 0.000821343
-9.62402 -1.65742e-55 0.00083775
-9.61914 -1.8207e-55 0.000854394
-9.61426 -1.99997e-55 0.000871278
-9.60938 -2.19679e-55 0.000888406
-9.60449 -2.41287e-55 0.000905784
-9.59961 -2.65007e-55 0.000923414
-9.59473 -2.91045e-55 0.000941301
-9.58984 -3.19627e-55 0.00095945
-9.58496 -3.50998e-55 0.000977865
-9.58008 -3.8543e-55 0.00099655
-9.5752 -4.2322e-55 0.00101551
-9.57031 -4.64692e-55 0.00103475
-9.56543 -5.10205e-55 0.00105428
-9.56055 -5.60148e-55 0.00107409
-9.55566 -6.1495e-55 0.0010942
-9.55078 -6.75082e-55 0.0011146
-9.5459 -7.41059e-55 0.00113531
-9.54102 -8.13445e-55 0.00115632
-9.53613 -8.92858e-55 0.00117765
-9.53125 -9.79978e-55 0.0011993
-9.52637 -1.07555e-54 0.00122127
-9.52148 -1.18038e-54 0.00124357
-9.5166 -1.29537e-54 0.0012662
-9.51172 -1.42149e-54 0.00128916
-9.50684 -1.55982e-54 0.00131248
-9.50195 -1.71153e-54 0.00133614
-9.49707 -1.87791e-54 0.00136015
-9.49219 -2.06035e-54 0.00138452
-9.4873 -2.26042e-54 0.00140926
-9.48242 -2.4798e-54 0.00143437
-9.47754 -2.72033e-54 0.00145986
-9.47266 -2.98406e-54 0.00148572
-9.46777 -3.2732e-54 0.00151198
-9.46289 -3.59018e-54 0.00153863
-9.45801 -3.93767e-54 0.00156567
-9.45312 -4.31859e-54 0.00159312
-9.44824 -4.73613e-54 0.00162098
-9.44336 -5.1938e-54 0.00164926
-9.43848 -5.69542e-54 0.00167796
-9.43359 -6.24518e-54 0.00170709
-9.42871 -6.84769e-54 0.00173666
-9.42383 -7.50797e-54 0.00176666
-9.41895 -8.23152e-54 0.00179712
-9.41406 -9.02437e-54 0.00182802
-9.40918 -9.89312e-54 0.00185939
-9.4043 -1.0845e-53 0.00189123
-9.39941 -1.18879e-53 0.00192354
-9.39453 -1.30304e-53 0.00195633
-9.38965 -1.42821e-53 0.00198961
-9.38477 -1.56532e-53 0.00202338
-9.37988 -1.71552e-53 0.00205765
-9.375 -1.88004e-53 0.00209243
-9.37012 -2.06024e-53 0.00212773
-9.36523 -2.2576e-53 0.00216354
-9.36035 -2.47375e-53 0.00219989
-9.35547 -2.71047e-53 0.00223677
-9.35059 -2.96969e-53 0.0022742
-9.3457 -3.25356e-53 0.00231218
-9.34082 -3.56439e-53 0.00235072
-9.33594 -3.90473e-53 0.00238982
-9.33105 -4.27736e-53 0.0024295
-9.32617 -4.68532e-53 0.00246976
-9.32129 -5.13196e-53 0.00251061
-9.31641 -5.6209e-53 0.00255205
-9.31152 -6.15613e-53 0.00259411
-9.30664 -6.742e-53 0.00263677
-9.30176 -7.38328e-53 0.00268006
-9.29688 -8.08517e-53 0.00272398
-9.29199 -8.85337e-53 0.00276854
-9.28711 -9.69409e-53 0.00281374
-9.28223 -1.06141e-52 0.0028596
-9.27734 -1.1621e-52 0.00290612
-9.27246 -1.27227e-52 0.00295331
-9.26758 -1.39282e-52 0.00300119
-9.2627 -1.52471e-52 0.00304976
-9.25781 -1.66902e-52 0.00309902
-9.25293 -1.82691e-52 0.00314899
-9.24805 -1.99963e-52 0.00319968
-9.24316 -2.18857e-52 0.0032511
-9.23828 -2.39526e-52 0.00330325
-9.2334 -2.62134e-52 0.00335615
-9.22852 -2.86862e-52 0.0034098
-9.22363 -3.13908e-52 0.00346421
-9.21875 -3.43487e-52 0.0035194
-9.21387 -3.75836e-52 0.00357538
-9.20898 -4.11212e-52 0.00363214
-9.2041 -4.49896e-52 0.00368971
-9.19922 -4.92196e-52 0.00374809
-9.19434 -5.38447e-52 0.0038073
-9.18945 -5.89016e-52 0.00386733
-9.18457 -6.44303e-52 0.00392822
-9.17969 -7.04747e-52 0.00398995
-9.1748 -7.70824e-52 0.00405256
-9.16992 -8.43057e-52 0.00411603
-9.16504 -9.22014e-52 0.0041804
-9.16016 -1.00832e-51 0.00424566
-9.15527 -1.10265e-51 0.00431183
-9.15039 -1.20575e-51 0.00437892
-9.14551 -1.31842e-51 0.00444693
-9.14062 -1.44155e-51 0.00451589
-9.13574 -1.57611e-51 0.00458581
-9.13086 -1.72315e-51 0.00465668
-9.12598 -1.88381e-51 0.00472853
-9.12109 -2.05936e-51 0.00480137
-9.11621 -2.25116e-51 0.00487521
-9.11133 -2.4607e-51 0.00495006
-9.10645 -2.68962e-51 0.00502594
-9.10156 -2.9397e-51 0.00510284
-9.09668 -3.21287e-51 0.0051808
-9.0918 -3.51126e-51 0.00525982
-9.08691 -3.83719e-51 0.0053399
-9.08203 -4.19316e-51 0.00542108
-9.07715 -4.58194e-51 0.00550335
-9.07227 -5.00653e-51 0.00558672
-9.06738 -5.4702e-51 0.00567123
-9.0625 -5.97653e-51 0.00575687
-9.05762 -6.52941e-51 0.00584365
-9.05273 -7.13311e-51 0.0059316
-9.04785 -7.79224e-51 0.00602073
-9.04297 -8.51188e-51 0.00611104
-9.03809 -9.29753e-51 0.00620256
-9.0332 -1.01552e-50 0.00629529
-9.02832 -1.10915e-50 0.00638925
-9.02344 -1.21135e-50 0.00648445
-9.01855 -1.32291e-50 0.00658092
-9.01367 -1.44467e-50 0.00667865
-9.00879 -1.57756e-50 0.00677767
-9.00391 -1.7226e-50 0.00687799
-8.99902 -1.88088e-50 0.00697963
-8.99414 -2.0536e-50 0.00708259
-8.98926 -2.24208e-50 0.0071869
-8.98438 -2.44774e-50 0.00729257
-8.97949 -2.67214e-50 0.00739961
-8.97461 -2.91698e-50 0.00750805
-8.96973 -3.18409e-50 0.00761788
-8.96484 -3.4755e-50 0.00772914
-8.95996 -3.79339e-50 0.00784182
-8.95508 -4.14017e-50 0.00795596
-8.9502 -4.51843e-50 0.00807157
-8.94531 -4.93102e-50 0.00818866
-8.94043 -5.38102e-50 0.00830724
-8.93555 -5.87181e-50 0.00842734
-8.93066 -6.40706e-50 0.00854897
-8.92578 -6.99077e-50 0.00867215
-8.9209 -7.62729e-50 0.00879688
-8.91602 -8.32137e-50 0.0089232
-8.91113 -9.07818e-50 0.00905111
-8.90625 -9.90334e-50 0.00918064
-8.90137 -1.0803e-49 0.00931179
-8.89648 -1.17838e-49 0.00944459
-8.8916 -1.28531e-49 0.00957905
-8.88672 -1.40187e-49 0.0097152
-8.88184 -1.52893e-49 0.00985304
-8.87695 -1.66742e-49 0.0099926
-8.87207 -1.81838e-49 0.0101339
-8.86719 -1.9829e-49 0.0102769
-8.8623 -2.16221e-49 0.0104217
-8.85742 -2.35762e-49 0.0105683
-8.85254 -2.57057e-49 0.0107167
-8.84766 -2.80262e-49 0.010867
-8.84277 -3.05547e-49 0.011019
-8.83789 -3.33098e-49 0.011173
-8.83301 -3.63115e-49 0.0113288
-8.82812 -3.95818e-49 0.0114865
-8.82324 -4.31447e-49 0.0116461
-8.81836 -4.70259e-49 0.0118076
-8.81348 -5.12539e-49 0.0119711
-8.80859 -5.58594e-49 0.0121366
-8.80371 -6.08758e-49 0.0123041
-8.79883 -6.63395e-49 0.0124736
-8.79395 -7.22901e-49 0.0126451
-8.78906 -7.87707e-49 0.0128187
-8.78418 -8.58283e-49 0.0129943
-8.7793 -9.35137e-49 0.013172
-8.77441 -1.01882e-48 0.0133519
-8.76953 -1.10995e-48 0.0135339
-8.76465 -1.20916e-48 0.013718
-8.75977 -1.31719e-48 0.0139043
-8.75488 -1.43479e-48 0.0140928
-8.75 -1.56282e-48 0.0142835
-8.74512 -1.70219e-48 0.0144764
-8.74023 -1.8539e-48 0.0146716
-8.73535 -2.01904e-48 0.0148691
-8.73047 -2.19879e-48 0.0150689
-8.72559 -2.39442e-48 0.015271
-8.7207 -2.60733e-48 0.0154754
-8.71582 -2.83904e-48 0.0156822
-8.71094 -3.0912e-48 0.0158914
-8.70605 -3.36559e-48 0.0161029
-8.70117 -3.66416e-48 0.0163169
-8.69629 -3.98903e-48 0.0165334
-8.69141 -4.34249e-48 0.0167523
-8.68652 -4.72705e-48 0.0169738
-8.68164 -5.14542e-48 0.0171977
-8.67676 -5.60055e-48 0.0174242
-8.67188 -6.09565e-48 0.0176532
-8.66699 -6.6342e-48 0.0178848
-8.66211 -7.21998e-48 0.018119
-8.65723 -7.85711e-48 0.0183559
-8.65234 -8.55006e-48 0.0185954
-8.64746 -9.30368e-48 0.0188376
-8.64258 -1.01232e-47 0.0190825
-8.6377 -1.10145e-47 0.0193301
-8.63281 -1.19836e-47 0.0195804
-8.62793 -1.30374e-47 0.0198336
-8.62305 -1.41831e-47 0.0200895
-8.61816 -1.54289e-47 0.0203482
-8.61328 -1.67832e-47 0.0206098
-8.6084 -1.82555e-47 0.0208742
-8.60352 -1.98561e-47 0.0211415
-8.59863 -2.15959e-47 0.0214117
-8.59375 -2.34871e-47 0.0216849
-8.58887 -2.55427e-47 0.021961
-8.58398 -2.77769e-47 0.0222402
-8.5791 -3.0205e-47 0.0225223
-8.57422 -3.28438e-47 0.0228075
-8.56934 -3.57115e-47 0.0230957
-8.56445 -3.88277e-47 0.023387
-8.55957 -4.22138e-47 0.0236814
-8.55469 -4.5893e-47 0.0239789
-8.5498 -4.98905e-47 0.0242796
-8.54492 -5.42336e-47 0.0245835
-8.54004 -5.8952e-47 0.0248906
-8.53516 -6.40779e-47 0.025201
-8.53027 -6.96461e-47 0.0255146
-8.52539 -7.56945e-47 0.0258315
-8.52051 -8.22643e-47 0.0261517
-8.51562 -8.94001e-47 0.0264752
-8.51074 -9.71502e-47 0.0268021
-8.50586 -1.05567e-46 0.0271324
-8.50098 -1.14708e-46 0.0274661
-8.49609 -1.24634e-46 0.0278032
-8.49121 -1.35413e-46 0.0281438
-8.48633 -1.47117e-46 0.0284879
-8.48145 -1.59825e-46 0.0288355
-8.47656 -1.73622e-46 0.0291867
-8.47168 -1.88601e-46 0.0295414
-8.4668 -2.04863e-46 0.0298998
-8.46191 -2.22517e-46 0.0302617
-8.45703 -2.4168e-46 0.0306274
-8.45215 -2.62481e-46 0.0309967
-8.44727 -2.85059e-46 0.0313697
-8.44238 -3.09564e-46 0.0317464
-8.4375 -3.36159e-46 0.0321269
-8.43262 -3.65022e-46 0.0325111
-8.42773 -3.96345e-46 0.0328992
-8.42285 -4.30334e-46 0.0332911
-8.41797 -4.67217e-46 0.0336869
-8.41309 -5.07236e-46 0.0340866
-8.4082 -5.50657e-46 0.0344902
-8.40332 -5.97766e-46 0.0348977
-8.39844 -6.48874e-46 0.0353093
-8.39355 -7.04319e-46 0.0357248
-8.38867 -7.64464e-46 0.0361443
-8.38379 -8.29707e-46 0.0365679
-8.37891 -9.00474e-46 0.0369956
-8.37402 -9.77231e-46 0.0374274
-8.36914 -1.06048e-45 0.0378634
-8.36426 -1.15077e-45 0.0383034
-8.35938 -1.24868e-45 0.0387477
-8.35449 -1.35486e-45 0.0391962
-8.34961 -1.47e-45 0.039649
-8.34473 -1.59484e-45 0.040106
-8.33984 -1.73021e-45 0.0405673
-8.33496 -1.87698e-45 0.041033
-8.33008 -2.0361e-45 0.041503
-8.3252 -2.2086e-45 0.0419774
-8.32031 -2.3956e-45 0.0424562
-8.31543 -2.59832e-45 0.0429394
-8.31055 -2.81805e-45 0.0434271
-8.30566 -3.05622e-45 0.0439193
-8.30078 -3.31437e-45 0.0444161
-8.2959 -3.59414e-45 0.0449173
-8.29102 -3.89735e-45 0.0454232
-8.28613 -4.22593e-45 0.0459336
-8.28125 -4.58199e-45 0.0464487
-8.27637 -4.96782e-45 0.0469684
-8.27148 -5.38589e-45 0.0474928
-8.2666 -5.83885e-45 0.0480219
-8.26172 -6.32961e-45 0.0485558
-8.25684 -6.86129e-45 0.0490944
-8.25195 -7.43728e-45 0.0496378
-8.24707 -8.06124e-45 0.050186
-8.24219 -8.73712e-45 0.0507391
-8.2373 -9.46923e-45 0.051297
-8.23242 -1.02622e-44 0.0518599
-8.22754 -1.1121e-44 0.0524276
-8.22266 -1.20511e-44 0.0530003
-8.21777 -1.30585e-44 0.053578
-8.21289 -1.41493e-44 0.0541607
-8.20801 -1.53305e-44 0.0547485
-8.20312 -1.66095e-44 0.0553413
-8.19824 -1.79944e-44 0.0559392
-8.19336 -1.94938e-44 0.0565421
-8.18848 -2.11172e-44 0.0571503
-8.18359 -2.28746e-44 0.0577636
-8.17871 -2.47772e-44 0.058382
-8.17383 -2.68367e-44 0.0590057
-8.16895 -2.9066e-44 0.0596347
-8.16406 -3.1479e-44 0.0602689
-8.15918 -3.40906e-44 0.0609084
-8.1543 -3.69172e-44 0.0615532
-8.14941 -3.99763e-44 0.0622033
-8.14453 -4.32867e-44 0.0628589
-8.13965 -4.68691e-44 0.0635198
-8.13477 -5.07456e-44 0.0641861
-8.12988 -5.494e-44 0.0648579
-8.125 -5.94783e-44 0.0655352
-8.12012 -6.43883e-44 0.0662179
-8.11523 -6.97005e-44 0.0669062
-8.11035 -7.54472e-44 0.0676
-8.10547 -8.16639e-44 0.0682993
-8.10059 -8.83886e-44 0.0690043
-8.0957 -9.56625e-44 0.0697149
-8.09082 -1.0353e-43 0.0704311
-8.08594 -1.12039e-43 0.0711529
-8.08105 -1.21242e-43 0.0718805
-8.07617 -1.31195e-43 0.0726138
-8.07129 -1.41958e-43 0.0733528
-8.06641 -1.53596e-43 0.0740975
-8.06152 -1.66181e-43 0.074848
-8.05664 -1.79788e-43 0.0756044
-8.05176 -1.945e-43 0.0763665
-8.04688 -2.10406e-43 0.0771345
-8.04199 -2.27602e-43 0.0779084
-8.03711 -2.46191e-43 0.0786881
-8.03223 -2.66286e-43 0.0794738
-8.02734 -2.88008e-43 0.0802653
-8.02246 -3.11487e-43 0.0810629
-8.01758 -3.36863e-43 0.0818664
-8.0127 -3.6429e-43 0.0826759
-8.00781 -3.93931e-43 0.0834914
-8.00293 -4.25963e-43 0.084313
-7.99805 -4.60578e-43 0.0851406
-7.99316 -4.97982e-43 0.0859743
-7.98828 -5.38398e-43 0.086814
-7.9834 -5.82067e-43 0.0876599
-7.97852 -6.29247e-43 0.0885119
-7.97363 -6.8022e-43 0.0893701
-7.96875 -7.35286e-43 0.0902344
-7.96387 -7.94772e-43 0.091105
-7.95898 -8.5903e-43 0.0919817
-7.9541 -9.28439e-43 0.0928646
-7.94922 -1.00341e-42 0.0937538
-7.94434 -1.08438e-42 0.0946493
-7.93945 -1.17183e-42 0.095551
-7.93457 -1.26627e-42 0.096459
-7.92969 -1.36826e-42 0.0973733
-7.9248 -1.47839e-42 0.098294
-7.91992 -1.59731e-42 0.099221
-7.91504 -1.72571e-42 0.100154
-7.91016 -1.86434e-42 0.101094
-7.90527 -2.01402e-42 0.10204
-7.90039 -2.17561e-42 0.102993
-7.89551 -2.35005e-42 0.103952
-7.89062 -2.53836e-42 0.104917
-7.88574 -2.74162e-42 0.105889
-7.88086 -2.96103e-42 0.106867
-7.87598 -3.19783e-42 0.107852
-7.87109 -3.45342e-42 0.108843
-7.86621 -3.72925e-42 0.10984
-7.86133 -4.02692e-42 0.110844
-7.85645 -4.34814e-42 0.111855
-7.85156 -4.69476e-42 0.112872
-7.84668 -5.06877e-42 0.113896
-7.8418 -5.47232e-42 0.114926
-7.83691 -5.90771e-42 0.115963
-7.83203 -6.37744e-42 0.117007
-7.82715 -6.88419e-42 0.118057
-7.82227 -7.43086e-42 0.119113
-7.81738 -8.02055e-42 0.120176
-7.8125 -8.65662e-42 0.121246
-7.80762 -9.34269e-42 0.122322
-7.80273 -1.00827e-41 0.123405
-7.79785 -1.08807e-41 0.124495
-7.79297 -1.17414e-41 0.125591
-7.78809 -1.26695e-41 0.126694
-7.7832 -1.36704e-41 0.127803
-7.77832 -1.47496e-41 0.128919
-7.77344 -1.59132e-41 0.130042
-7.76855 -1.71679e-41 0.131172
-7.76367 -1.85205e-41 0.132308
-7.75879 -1.99788e-41 0.13345
-7.75391 -2.15509e-41 0.1346
-7.74902 -2.32456e-41 0.135756
-7.74414 -2.50724e-41 0.136919
-7.73926 -2.70414e-41 0.138088
-7.73438 -2.91637e-41 0.139264
-7.72949 -3.1451e-41 0.140447
-7.72461 -3.39161e-41 0.141636
-7.71973 -3.65727e-41 0.142832
-7.71484 -3.94355e-41 0.144035
-7.70996 -4.25204e-41 0.145244
-7.70508 -4.58443e-41 0.14646
-7.7002 -4.94258e-41 0.147683
-7.69531 -5.32845e-41 0.148912
-7.69043 -5.74418e-41 0.150148
-7.68555 -6.19204e-41 0.151391
-7.68066 -6.6745e-41 0.15264
-7.67578 -7.19422e-41 0.153896
-7.6709 -7.75403e-41 0.155159
-7.66602 -8.357e-41 0.156428
-7.66113 -9.00644e-41 0.157704
-7.65625 -9.70588e-41 0.158986
-7.65137 -1.04591e-40 0.160275
-7.64648 -1.12703e-40 0.161571
-7.6416 -1.21438e-40 0.162873
-7.63672 -1.30844e-40 0.164182
-7.63184 -1.40972e-40 0.165497
-7.62695 -1.51876e-40 0.166819
-7.62207 -1.63616e-40 0.168148
-7.61719 -1.76256e-40 0.169483
-7.6123 -1.89862e-40 0.170824
-7.60742 -2.04509e-40 0.172173
-7.60254 -2.20276e-40 0.173527
-7.59766 -2.37247e-40 0.174888
-7.59277 -2.55513e-40 0.176256
-7.58789 -2.75172e-40 0.17763
-7.58301 -2.9633e-40 0.17901
-7.57812 -3.19099e-40 0.180397
-7.57324 -3.43602e-40 0.18179
-7.56836 -3.69968e-40 0.18319
-7.56348 -3.98339e-40 0.184596
-7.55859 -4.28865e-40 0.186008
-7.55371 -4.61708e-40 0.187427
-7.54883 -4.97042e-40 0.188852
-7.54395 -5.35055e-40 0.190284
-7.53906 -5.75948e-40 0.191721
-7.53418 -6.19936e-40 0.193165
-7.5293 -6.67253e-40 0.194615
-7.52441 -7.18146e-40 0.196072
-7.51953 -7.72885e-40 0.197534
-7.51465 -8.31756e-40 0.199003
-7.50977 -8.95069e-40 0.200478
-7.50488 -9.63155e-40 0.201959
-7.5 -1.03637e-39 0.203446
-7.49512 -1.1151e-39 0.204939
-7.49023 -1.19975e-39 0.206438
-7.48535 -1.29077e-39 0.207943
-7.48047 -1.38862e-39 0.209454
-7.47559 -1.49383e-39 0.210971
-7.4707 -1.60692e-39 0.212494
-7.46582 -1.7285e-39 0.214023
-7.46094 -1.85918e-39 0.215558
-7.45605 -1.99965e-39 0.217099
-7.45117 -2.15063e-39 0.218645
-7.44629 -2.31291e-39 0.220197
-7.44141 -2.4873e-39 0.221755
-7.43652 -2.67472e-39 0.223319
-7.43164 -2.87612e-39 0.224888
-7.42676 -3.09254e-39 0.226463
-7.42188 -3.32509e-39 0.228043
-7.41699 -3.57495e-39 0.229629
-7.41211 -3.84341e-39 0.231221
-7.40723 -4.13183e-39 0.232818
-7.40234 -4.44168e-39 0.23442
-7.39746 -4.77454e-39 0.236028
-7.39258 -5.13209e-39 0.237641
-7.3877 -5.51617e-39 0.23926
-7.38281 -5.9287e-39 0.240884
-7.37793 -6.37178e-39 0.242513
-7.37305 -6.84765e-39 0.244147
-7.36816 -7.3587e-39 0.245786
-7.36328 -7.90752e-39 0.247431
-7.3584 -8.49687e-39 0.249081
-7.35352 -9.1297e-39 0.250735
-7.34863 -9.8092e-39 0.252395
-7.34375 -1.05388e-38 0.254059
-7.33887 -1.13221e-38 0.255729
-7.33398 -1.2163e-38 0.257403
-7.3291 -1.30658e-38 0.259082
-7.32422 -1.40349e-38 0.260766
-7.31934 -1.50751e-38 0.262454
-7.31445 -1.61917e-38 0.264147
-7.30957 -1.73902e-38 0.265845
-7.30469 -1.86765e-38 0.267547
-7.2998 -2.0057e-38 0.269254
-7.29492 -2.15385e-38 0.270965
-7.29004 -2.31283e-38 0.27268
-7.28516 -2.48342e-38 0.2744
-7.28027 -2.66648e-38 0.276124
-7.27539 -2.86289e-38 0.277852
-7.27051 -3.07362e-38 0.279584
-7.26562 -3.29971e-38 0.281321
-7.26074 -3.54225e-38 0.283061
-7.25586 -3.80245e-38 0.284806
-7.25098 -4.08156e-38 0.286554
-7.24609 -4.38095e-38 0.288307
-7.24121 -4.70208e-38 0.290063
-7.23633 -5.0465e-38 0.291823
-7.23145 -5.4159e-38 0.293586
-7.22656 -5.81206e-38 0.295353
-7.22168 -6.2369e-38 0.297124
-7.2168 -6.69247e-38 0.298898
-7.21191 -7.18098e-38 0.300675
-7.20703 -7.70478e-38 0.302456
-7.20215 -8.26639e-38 0.304241
-7.19727 -8.86852e-38 0.306028
-7.19238 -9.51405e-38 0.307819
-7.1875 -1.02061e-37 0.309612
-7.18262 -1.09479e-37 0.311409
-7.17773 -1.17431e-37 0.313209
-7.17285 -1.25955e-37 0.315011
-7.16797 -1.35091e-37 0.316817
-7.16309 -1.44883e-37 0.318625
-7.1582 -1.55377e-37 0.320436
-7.15332 -1.66623e-37 0.322249
-7.14844 -1.78675e-37 0.324065
-7.14355 -1.91589e-37 0.325884
-7.13867 -2.05427e-37 0.327705
-7.13379 -2.20253e-37 0.329528
-7.12891 -2.36139e-37 0.331353
-7.12402 -2.53158e-37 0.333181
-7.11914 -2.71391e-37 0.33501
-7.11426 -2.90924e-37 0.336842
-7.10938 -3.11847e-37 0.338676
-7.10449 -3.34259e-37 0.340511
-7.09961 -3.58265e-37 0.342348
-7.09473 -3.83976e-37 0.344187
-7.08984 -4.11513e-37 0.346028
-7.08496 -4.41004e-37 0.34787
-7.08008 -4.72586e-37 0.349714
-7.0752 -5.06405e-37 0.351559
-7.07031 -5.42618e-37 0.353405
-7.06543 -5.81394e-37 0.355253
-7.06055 -6.22911e-37 0.357101
-7.05566 -6.6736e-37 0.358951
-7.05078 -7.14947e-37 0.360802
-7.0459 -7.65891e-37 0.362653
-7.04102 -8.20426e-37 0.364506
-7.03613 -8.78803e-37 0.366359
-7.03125 -9.41288e-37 0.368213
-7.02637 -1.00817e-36 0.370067
-7.02148 -1.07975e-36 0.371922
-7.0166 -1.15635e-36 0.373777
-7.01172 -1.23834e-36 0.375633
-7.00684 -1.32607e-36 0.377489
-7.00195 -1.41995e-36 0.379344
-6.99707 -1.52041e-36 0.3812
-6.99219 -1.62789e-36 0.383056
-6.9873 -1.74289e-36 0.384912
-6.98242 -1.86592e-36 0.386767
-6.97754 -1.99754e-36 0.388622
-6.97266 -2.13835e-36 0.390477
-6.96777 -2.28897e-36 0.392331
-6.96289 -2.45009e-36 0.394185
-6.95801 -2.62242e-36 0.396038
-6.95312 -2.80674e-36 0.39789
-6.94824 -3.00387e-36 0.399741
-6.94336 -3.21469e-36 0.401592
-6.93848 -3.44014e-36 0.403441
-6.93359 -3.68123e-36 0.405289
-6.92871 -3.93903e-36 0.407136
-6.92383 -4.21468e-36 0.408982
-6.91895 -4.50941e-36 0.410826
-6.91406 -4.82451e-36 0.412668
-6.90918 -5.16139e-36 0.414509
-6.9043 -5.52153e-36 0.416349
-6.89941 -5.90651e-36 0.418186
-6.89453 -6.31804e-36 0.420022
-6.88965 -6.75791e-36 0.421855
-6.88477 -7.22807e-36 0.423687
-6.87988 -7.73057e-36 0.425516
-6.875 -8.26761e-36 0.427343
-6.87012 -8.84153e-36 0.429168
-6.86523 -9.45484e-36 0.43099
-6.86035 -1.01102e-35 0.432809
-6.85547 -1.08105e-35 0.434626
-6.85059 -1.15587e-35 0.43644
-6.8457 -1.23582e-35 0.438251
-6.84082 -1.32123e-35 0.44006
-6.83594 -1.41247e-35 0.441865
-6.83105 -1.50995e-35 0.443667
-6.82617 -1.61408e-35 0.445465
-6.82129 -1.7253e-35 0.447261
-6.81641 -1.8441e-35 0.449053
-6.81152 -1.97098e-35 0.450841
-6.80664 -2.1065e-35 0.452625
-6.80176 -2.25123e-35 0.454406
-6.79688 -2.40578e-35 0.456183
-6.79199 -2.57083e-35 0.457956
-6.78711 -2.74706e-35 0.459725
-6.78223 -2.93524e-35 0.46149
-6.77734 -3.13615e-35 0.46325
-6.77246 -3.35066e-35 0.465007
-6.76758 -3.57967e-35 0.466758
-6.7627 -3.82415e-35 0.468505
-6.75781 -4.08514e-35 0.470248
-6.75293 -4.36372e-35 0.471985
-6.74805 -4.66109e-35 0.473718
-6.74316 -4.97847e-35 0.475446
-6.73828 -5.31722e-35 0.477169
-6.7334 -5.67875e-35 0.478886
-6.72852 -6.06456e-35 0.480598
-6.72363 -6.47628e-35 0.482305
-6.71875 -6.91562e-35 0.484007
-6.71387 -7.38442e-35 0.485702
-6.70898 -7.88462e-35 0.487393
-6.7041 -8.41829e-35 0.489077
-6.69922 -8.98766e-35 0.490755
-6.69434 -9.59509e-35 0.492428
-6.68945 -1.02431e-34 0.494094
-6.68457 -1.09343e-34 0.495755
-6.67969 -1.16716e-34 0.497409
-6.6748 -1.24581e-34 0.499056
-6.66992 -1.32968e-34 0.500697
-6.66504 -1.41914e-34 0.502332
-6.66016 -1.51455e-34 0.50396
-6.65527 -1.61629e-34 0.505581
-6.65039 -1.72479e-34 0.507195
-6.64551 -1.84048e-34 0.508802
-6.64062 -1.96384e-34 0.510402
-6.63574 -2.09536e-34 0.511995
-6.63086 -2.23559e-34 0.513581
-6.62598 -2.38508e-34 0.515159
-6.62109 -2.54446e-34 0.51673
-6.61621 -2.71435e-34 0.518293
-6.61133 -2.89545e-34 0.519849
-6.60645 -3.08848e-34 0.521397
-6.60156 -3.29423e-34 0.522937
-6.59668 -3.51351e-34 0.524469
-6.5918 -3.74722e-34 0.525993
-6.58691 -3.99628e-34 0.527509
-6.58203 -4.26168e-34 0.529016
-6.57715 -4.5445e-34 0.530516
-6.57227 -4.84586e-34 0.532006
-6.56738 -5.16695e-34 0.533489
-6.5625 -5.50906e-34 0.534962
-6.55762 -5.87353e-34 0.536427
-6.55273 -6.26183e-34 0.537883
-6.54785 -6.67547e-34 0.539331
-6.54297 -7.1161e-34 0.540769
-6.53809 -7.58545e-34 0.542198
-6.5332 -8.08537e-34 0.543618
-6.52832 -8.61783e-34 0.545029
-6.52344 -9.18492e-34 0.54643
-6.51855 -9.78886e-34 0.547822
-6.51367 -1.0432e-33 0.549204
-6.50879 -1.11169e-33 0.550577
-6.50391 -1.18462e-33 0.55194
-6.49902 -1.26227e-33 0.553293
-6.49414 -1.34494e-33 0.554636
-6.48926 -1.43297e-33 0.555969
-6.48438 -1.52668e-33 0.557292
-6.47949 -1.62644e-33 0.558605
-6.47461 -1.73264e-33 0.559908
-6.46973 -1.84569e-33 0.5612
-6.46484 -1.96602e-33 0.562482
-6.45996 -2.09409e-33 0.563754
-6.45508 -2.2304e-33 0.565015
-6.4502 -2.37547e-33 0.566265
-6.44531 -2.52985e-33 0.567504
-6.44043 -2.69414e-33 0.568733
-6.43555 -2.86896e-33 0.56995
-6.43066 -3.05498e-33 0.571157
-6.42578 -3.25291e-33 0.572352
-6.4209 -3.46349e-33 0.573537
-6.41602 -3.68754e-33 0.57471
-6.41113 -3.92588e-33 0.575871
-6.40625 -4.17943e-33 0.577022
-6.40137 -4.44915e-33 0.578161
-6.39648 -4.73604e-33 0.579288
-6.3916 -5.0412e-33 0.580404
-6.38672 -5.36576e-33 0.581507
-6.38184 -5.71095e-33 0.5826
-6.37695 -6.07805e-33 0.58368
-6.37207 -6.46844e-33 0.584748
-6.36719 -6.88357e-33 0.585805
-6.3623 -7.325e-33 0.586849
-6.35742 -7.79437e-33 0.587881
-6.35254 -8.29342e-33 0.588901
-6.34766 -8.824e-33 0.589908
-6.34277 -9.38807e-33 0.590903
-6.33789 -9.98773e-33 0.591886
-6.33301 -1.06252e-32 0.592856
-6.32812 -1.13028e-32 0.593814
-6.32324 -1.2023e-32 0.594759
-6.31836 -1.27885e-32 0.595692
-6.31348 -1.36022e-32 0.596611
-6.30859 -1.44668e-32 0.597518
-6.30371 -1.53858e-32 0.598412
-6.29883 -1.63623e-32 0.599293
-6.29395 -1.73999e-32 0.600161
-6.28906 -1.85025e-32 0.601016
-6.28418 -1.9674e-32 0.601857
-6.2793 -2.09187e-32 0.602686
-6.27441 -2.22411e-32 0.603501
-6.26953 -2.3646e-32 0.604303
-6.26465 -2.51384e-32 0.605092
-6.25977 -2.67237e-32 0.605867
-6.25488 -2.84076e-32 0.606629
-6.25 -3.01962e-32 0.607377
-6.24512 -3.20958e-32 0.608111
-6.24023 -3.41134e-32 0.608832
-6.23535 -3.6256e-32 0.60954
-6.23047 -3.85314e-32 0.610233
-6.22559 -4.09477e-32 0.610913
-6.2207 -4.35133e-32 0.611579
-6.21582 -4.62376e-32 0.612231
-6.21094 -4.913e-32 0.61287
-6.20605 -5.22009e-32 0.613494
-6.20117 -5.54611e-32 0.614104
-6.19629 -5.89221e-32 0.6147
-6.19141 -6.25961e-32 0.615282
-6.18652 -6.6496e-32 0.61585
-6.18164 -7.06356e-32 0.616404
-6.17676 -7.50292e-32 0.616944
-6.17188 -7.96924e-32 0.617469
-6.16699 -8.46413e-32 0.61798
-6.16211 -8.98932e-32 0.618477
-6.15723 -9.54665e-32 0.618959
-6.15234 -1.01381e-31 0.619427
-6.14746 -1.07656e-31 0.619881
-6.14258 -1.14314e-31 0.62032
-6.1377 -1.21378e-31 0.620744
-6.13281 -1.28873e-31 0.621155
-6.12793 -1.36824e-31 0.62155
-6.12305 -1.45258e-31 0.621931
-6.11816 -1.54205e-31 0.622297
-6.11328 -1.63695e-31 0.622649
-6.1084 -1.73761e-31 0.622986
-6.10352 -1.84438e-31 0.623309
-6.09863 -1.95761e-31 0.623616
-6.09375 -2.07769e-31 0.623909
-6.08887 -2.20503e-31 0.624187
-6.08398 -2.34006e-31 0.624451
-6.0791 -2.48325e-31 0.6247
-6.07422 -2.63507e-31 0.624933
-6.06934 -2.79604e-31 0.625153
-6.06445 -2.96671e-31 0.625357
-6.05957 -3.14764e-31 0.625546
-6.05469 -3.33944e-31 0.625721
-6.0498 -3.54277e-31 0.62588
-6.04492 -3.75829e-31 0.626025
-6.04004 -3.98674e-31 0.626155
-6.03516 -4.22886e-31 0.62627
-6.03027 -4.48549e-31 0.62637
-6.02539 -4.75745e-31 0.626455
-6.02051 -5.04567e-31 0.626525
-6.01562 -5.35109e-31 0.626581
-6.01074 -5.67473e-31 0.626621
-6.00586 -6.01766e-31 0.626646
-6.00098 -6.381e-31 0.626657
-5.99609 -6.76596e-31 0.626652
-5.99121 -7.1738e-31 0.626633
-5.98633 -7.60587e-31 0.626599
-5.98145 -8.06357e-31 0.626549
-5.97656 -8.54841e-31 0.626485
-5.97168 -9.06197e-31 0.626406
-5.9668 -9.60592e-31 0.626312
-5.96191 -1.0182e-30 0.626203
-5.95703 -1.07922e-30 0.626079
-5.95215 -1.14384e-30 0.62594
-5.94727 -1.21227e-30 0.625786
-5.94238 -1.28473e-30 0.625618
-5.9375 -1.36145e-30 0.625434
-5.93262 -1.44269e-30 0.625236
-5.92773 -1.52871e-30 0.625023
-5.92285 -1.61978e-30 0.624795
-5.91797 -1.71619e-30 0.624552
-5.91309 -1.81825e-30 0.624295
-5.9082 -1.92629e-30 0.624022
-5.90332 -2.04065e-30 0.623735
-5.89844 -2.1617e-30 0.623433
-5.89355 -2.28982e-30 0.623117
-5.88867 -2.42542e-30 0.622786
-5.88379 -2.56892e-30 0.62244
-5.87891 -2.72079e-30 0.622079
-5.87402 -2.88149e-30 0.621704
-5.86914 -3.05154e-30 0.621314
-5.86426 -3.23148e-30 0.62091
-5.85938 -3.42186e-30 0.620491
-5.85449 -3.62328e-30 0.620058
-5.84961 -3.83638e-30 0.61961
-5.84473 -4.06182e-30 0.619148
-5.83984 -4.3003e-30 0.618672
-5.83496 -4.55256e-30 0.618181
-5.83008 -4.8194e-30 0.617675
-5.8252 -5.10162e-30 0.617156
-5.82031 -5.40012e-30 0.616622
-5.81543 -5.71582e-30 0.616074
-5.81055 -6.04967e-30 0.615511
-5.80566 -6.40273e-30 0.614935
-5.80078 -6.77606e-30 0.614344
-5.7959 -7.17083e-30 0.61374
-5.79102 -7.58822e-30 0.613121
-5.78613 -8.02953e-30 0.612488
-5.78125 -8.49611e-30 0.611842
-5.77637 -8.98936e-30 0.611181
-5.77148 -9.5108e-30 0.610507
-5.7666 -1.0062e-29 0.609819
-5.76172 -1.06446e-29 0.609117
-5.75684 -1.12605e-29 0.608402
-5.75195 -1.19114e-29 0.607672
-5.74707 -1.25993e-29 0.60693
-5.74219 -1.33263e-29 0.606173
-5.7373 -1.40946e-29 0.605403
-5.73242 -1.49065e-29 0.60462
-5.72754 -1.57644e-29 0.603824
-5.72266 -1.66709e-29 0.603014
-5.71777 -1.76287e-29 0.60219
-5.71289 -1.86406e-29 0.601354
-5.70801 -1.97096e-29 0.600504
-5.70312 -2.0839e-29 0.599642
-5.69824 -2.2032e-29 0.598766
-5.69336 -2.32922e-29 0.597877
-5.68848 -2.46233e-29 0.596975
-5.68359 -2.60293e-29 0.596061
-5.67871 -2.75142e-29 0.595134
-5.67383 -2.90824e-29 0.594194
-5.66895 -3.07386e-29 0.593241
-5.66406 -3.24875e-29 0.592276
-5.65918 -3.43343e-29 0.591298
-5.6543 -3.62843e-29 0.590308
-5.64941 -3.83433e-29 0.589305
-5.64453 -4.05172e-29 0.58829
-5.63965 -4.28123e-29 0.587263
-5.63477 -4.52352e-29 0.586224
-5.62988 -4.7793e-29 0.585172
-5.625 -5.0493e-29 0.584109
-5.62012 -5.3343e-29 0.583033
-5.61523 -5.63511e-29 0.581946
-5.61035 -5.95261e-29 0.580846
-5.60547 -6.28769e-29 0.579736
-5.60059 -6.64133e-29 0.578613
-5.5957 -7.01451e-29 0.577479
-5.59082 -7.40831e-29 0.576333
-5.58594 -7.82385e-29 0.575176
-5.58105 -8.2623e-29 0.574007
-5.57617 -8.7249e-29 0.572827
-5.57129 -9.21297e-29 0.571636
-5.56641 -9.72788e-29 0.570434
-5.56152 -1.02711e-28 0.569221
-5.55664 -1.08441e-28 0.567997
-5.55176 -1.14485e-28 0.566762
-5.54688 -1.20861e-28 0.565516
-5.54199 -1.27585e-28 0.564259
-5.53711 -1.34677e-28 0.562992
-5.53223 -1.42157e-28 0.561714
-5.52734 -1.50044e-28 0.560426
-5.52246 -1.58362e-28 0.559128
-5.51758 -1.67133e-28 0.557819
-5.5127 -1.76382e-28 0.5565
-5.50781 -1.86133e-28 0.55517
-5.50293 -1.96414e-28 0.553831
-5.49805 -2.07253e-28 0.552482
-5.49316 -2.1868e-28 0.551123
-5.48828 -2.30725e-28 0.549754
-5.4834 -2.43423e-28 0.548376
-5.47852 -2.56807e-28 0.546988
-5.47363 -2.70915e-28 0.54559
-5.46875 -2.85783e-28 0.544183
-5.46387 -3.01453e-28 0.542767
-5.45898 -3.17967e-28 0.541342
-5.4541 -3.3537e-28 0.539907
-5.44922 -3.53709e-28 0.538463
-5.44434 -3.73033e-28 0.537011
-5.43945 -3.93393e-28 0.535549
-5.43457 -4.14845e-28 0.534079
-5.42969 -4.37446e-28 0.5326
-5.4248 -4.61256e-28 0.531113
-5.41992 -4.86339e-28 0.529617
-5.41504 -5.12762e-28 0.528113
-5.41016 -5.40594e-28 0.5266
-5.40527 -5.6991e-28 0.525079
-5.40039 -6.00787e-28 0.523551
-5.39551 -6.33307e-28 0.522014
-5.39062 -6.67555e-28 0.520469
-5.38574 -7.03621e-28 0.518917
-5.38086 -7.41601e-28 0.517356
-5.37598 -7.81594e-28 0.515789
-5.37109 -8.23704e-28 0.514213
-5.36621 -8.68042e-28 0.51263
-5.36133 -9.14722e-28 0.51104
-5.35645 -9.63867e-28 0.509443
-5.35156 -1.0156e-27 0.507839
-5.34668 -1.07007e-27 0.506227
-5.3418 -1.1274e-27 0.504609
-5.33691 -1.18774e-27 0.502984
-5.33203 -1.25125e-27 0.501352
-5.32715 -1.3181e-27 0.499713
-5.32227 -1.38846e-27 0.498068
-5.31738 -1.4625e-27 0.496417
-5.3125 -1.54041e-27 0.494759
-5.30762 -1.6224e-27 0.493095
-5.30273 -1.70866e-27 0.491425
-5.29785 -1.79944e-27 0.489749
-5.29297 -1.89494e-27 0.488067
-5.28809 -1.99541e-27 0.486379
-5.2832 -2.10112e-27 0.484686
-5.27832 -2.21231e-27 0.482986
-5.27344 -2.32928e-27 0.481282
-5.26855 -2.45232e-27 0.479572
-5.26367 -2.58174e-27 0.477856
-5.25879 -2.71785e-27 0.476136
-5.25391 -2.86101e-27 0.47441
-5.24902 -3.01156e-27 0.472679
-5.24414 -3.16988e-27 0.470943
-5.23926 -3.33636e-27 0.469203
-5.23438 -3.51143e-27 0.467458
-5.22949 -3.6955e-27 0.465708
-5.22461 -3.88903e-27 0.463953
-5.21973 -4.09251e-27 0.462195
-5.21484 -4.30643e-27 0.460432
-5.20996 -4.53131e-27 0.458664
-5.20508 -4.76771e-27 0.456893
-5.2002 -5.0162e-27 0.455118
-5.19531 -5.27739e-27 0.453338
-5.19043 -5.55192e-27 0.451555
-5.18555 -5.84045e-27 0.449768
-5.18066 -6.14368e-27 0.447978
-5.17578 -6.46235e-27 0.446184
-5.1709 -6.79722e-27 0.444387
-5.16602 -7.1491e-27 0.442586
-5.16113 -7.51884e-27 0.440782
-5.15625 -7.90733e-27 0.438975
-5.15137 -8.31549e-27 0.437165
-5.14648 -8.74431e-27 0.435352
-5.1416 -9.19479e-27 0.433536
-5.13672 -9.66803e-27 0.431718
-5.13184 -1.01651e-26 0.429897
-5.12695 -1.06873e-26 0.428073
-5.12207 -1.12357e-26 0.426247
-5.11719 -1.18118e-26 0.424419
-5.1123 -1.24167e-26 0.422588
-5.10742 -1.30521e-26 0.420755
-5.10254 -1.37192e-26 0.418921
-5.09766 -1.44198e-26 0.417084
-5.09277 -1.51555e-26 0.415245
-5.08789 -1.59279e-26 0.413405
-5.08301 -1.67389e-26 0.411563
-5.07812 -1.75904e-26 0.409719
-5.07324 -1.84842e-26 0.407874
-5.06836 -1.94226e-26 0.406028
-5.06348 -2.04076e-26 0.40418
-5.05859 -2.14416e-26 0.402332
-5.05371 -2.25269e-26 0.400482
-5.04883 -2.3666e-26 0.398631
-5.04395 -2.48615e-26 0.396779
-5.03906 -2.61161e-26 0.394926
-5.03418 -2.74328e-26 0.393073
-5.0293 -2.88145e-26 0.391219
-5.02441 -3.02643e-26 0.389364
-5.01953 -3.17855e-26 0.387509
-5.01465 -3.33816e-26 0.385654
-5.00977 -3.50562e-26 0.383798
-5.00488 -3.6813e-26 0.381943
-5 -3.86561e-26 0.380087
-4.99512 -4.05895e-26 0.378231
-4.99023 -4.26175e-26 0.376375
-4.98535 -4.47447e-26 0.374519
-4.98047 -4.69759e-26 0.372664
-4.97559 -4.9316e-26 0.370809
-4.9707 -5.17702e-26 0.368955
-4.96582 -5.43439e-26 0.3671
-4.96094 -5.70429e-26 0.365247
-4.95605 -5.9873e-26 0.363394
-4.95117 -6.28406e-26 0.361542
-4.94629 -6.59521e-26 0.359691
-4.94141 -6.92144e-26 0.357841
-4.93652 -7.26345e-26 0.355992
-4.93164 -7.62201e-26 0.354144
-4.92676 -7.99788e-26 0.352297
-4.92188 -8.39189e-26 0.350452
-4.91699 -8.80489e-26 0.348607
-4.91211 -9.23777e-26 0.346765
-4.90723 -9.69147e-26 0.344923
-4.90234 -1.0167e-25 0.343084
-4.89746 -1.06653e-25 0.341246
-4.89258 -1.11875e-25 0.33941
-4.8877 -1.17347e-25 0.337575
-4.88281 -1.23081e-25 0.335743
-4.87793 -1.2909e-25 0.333912
-4.87305 -1.35384e-25 0.332084
-4.86816 -1.4198e-25 0.330258
-4.86328 -1.48889e-25 0.328434
-4.8584 -1.56127e-25 0.326612
-4.85352 -1.63709e-25 0.324792
-4.84863 -1.71651e-25 0.322975
-4.84375 -1.7997e-25 0.321161
-4.83887 -1.88683e-25 0.319349
-4.83398 -1.97808e-25 0.31754
-4.8291 -2.07365e-25 0.315733
-4.82422 -2.17374e-25 0.31393
-4.81934 -2.27854e-25 0.312129
-4.81445 -2.38828e-25 0.310331
-4.80957 -2.50319e-25 0.308536
-4.80469 -2.62351e-25 0.306744
-4.7998 -2.74947e-25 0.304955
-4.79492 -2.88135e-25 0.30317
-4.79004 -3.0194e-25 0.301387
-4.78516 -3.16393e-25 0.299609
-4.78027 -3.31521e-25 0.297833
-4.77539 -3.47355e-25 0.296061
-4.77051 -3.63929e-25 0.294292
-4.76562 -3.81276e-25 0.292527
-4.76074 -3.9943e-25 0.290766
-4.75586 -4.18428e-25 0.289009
-4.75098 -4.3831e-25 0.287255
-4.74609 -4.59114e-25 0.285505
-4.74121 -4.80883e-25 0.283759
-4.73633 -5.03659e-25 0.282017
-4.73145 -5.2749e-25 0.280279
-4.72656 -5.52421e-25 0.278545
-4.72168 -5.78504e-25 0.276815
-4.7168 -6.05789e-25 0.275089
-4.71191 -6.3433e-25 0.273367
-4.70703 -6.64185e-25 0.27165
-4.70215 -6.95412e-25 0.269937
-4.69727 -7.28072e-25 0.268229
-4.69238 -7.6223e-25 0.266525
-4.6875 -7.97952e-25 0.264826
-4.68262 -8.35308e-25 0.263131
-4.67773 -8.74371e-25 0.26144
-4.67285 -9.15218e-25 0.259755
-4.66797 -9.57927e-25 0.258074
-4.66309 -1.00258e-24 0.256398
-4.6582 -1.04927e-24 0.254726
-4.65332 -1.09808e-24 0.25306
-4.64844 -1.1491e-24 0.251398
-4.64355 -1.20244e-24 0.249742
-4.63867 -1.25819e-24 0.24809
-4.63379 -1.31646e-24 0.246444
-4.62891 -1.37737e-24 0.244802
-4.62402 -1.44103e-24 0.243166
-4.61914 -1.50755e-24 0.241535
-4.61426 -1.57708e-24 0.239909
-4.60938 -1.64973e-24 0.238288
-4.60449 -1.72564e-24 0.236673
-4.59961 -1.80497e-24 0.235063
-4.59473 -1.88785e-24 0.233458
-4.58984 -1.97444e-24 0.231859
-4.58496 -2.0649e-24 0.230265
-4.58008 -2.15941e-24 0.228677
-4.5752 -2.25813e-24 0.227094
-4.57031 -2.36125e-24 0.225517
-4.56543 -2.46897e-24 0.223946
-4.56055 -2.58148e-24 0.22238
-4.55566 -2.69898e-24 0.22082
-4.55078 -2.8217e-24 0.219265
-4.5459 -2.94986e-24 0.217717
-4.54102 -3.08369e-24 0.216174
-4.53613 -3.22344e-24 0.214636
-4.53125 -3.36936e-24 0.213105
-4.52637 -3.52172e-24 0.21158
-4.52148 -3.68079e-24 0.21006
-4.5166 -3.84687e-24 0.208547
-4.51172 -4.02024e-24 0.207039
-4.50684 -4.20124e-24 0.205538
-4.50195 -4.39017e-24 0.204042
-4.49707 -4.58737e-24 0.202553
-4.49219 -4.79321e-24 0.201069
-4.4873 -5.00804e-24 0.199592
-4.48242 -5.23226e-24 0.198121
-4.47754 -5.46625e-24 0.196656
-4.47266 -5.71043e-24 0.195197
-4.46777 -5.96524e-24 0.193745
-4.46289 -6.23112e-24 0.192298
-4.45801 -6.50854e-24 0.190858
-4.45312 -6.79799e-24 0.189424
-4.44824 -7.09997e-24 0.187996
-4.44336 -7.41501e-24 0.186575
-4.43848 -7.74366e-24 0.18516
-4.43359 -8.08649e-24 0.183752
-4.42871 -8.4441e-24 0.182349
-4.42383 -8.81711e-24 0.180954
-4.41895 -9.20615e-24 0.179564
-4.41406 -9.61189e-24 0.178181
-4.40918 -1.0035e-23 0.176805
-4.4043 -1.04763e-23 0.175434
-4.39941 -1.09365e-23 0.174071
-4.39453 -1.14163e-23 0.172714
-4.38965 -1.19166e-23 0.171363
-4.38477 -1.24383e-23 0.170019
-4.37988 -1.29822e-23 0.168681
-4.375 -1.35492e-23 0.16735
-4.37012 -1.41402e-23 0.166025
-4.36523 -1.47564e-23 0.164707
-4.36035 -1.53987e-23 0.163396
-4.35547 -1.60682e-23 0.162091
-4.35059 -1.6766e-23 0.160793
-4.3457 -1.74932e-23 0.159501
-4.34082 -1.82511e-23 0.158216
-4.33594 -1.9041e-23 0.156937
-4.33105 -1.98641e-23 0.155666
-4.32617 -2.07218e-23 0.1544
-4.32129 -2.16155e-23 0.153142
-4.31641 -2.25466e-23 0.15189
-4.31152 -2.35168e-23 0.150645
-4.30664 -2.45275e-23 0.149406
-4.30176 -2.55805e-23 0.148174
-4.29688 -2.66773e-23 0.146948
-4.29199 -2.78199e-23 0.14573
-4.28711 -2.901e-23 0.144518
-4.28223 -3.02496e-23 0.143312
-4.27734 -3.15407e-23 0.142114
-4.27246 -3.28853e-23 0.140922
-4.26758 -3.42856e-23 0.139736
-4.2627 -3.57438e-23 0.138558
-4.25781 -3.72623e-23 0.137385
-4.25293 -3.88434e-23 0.13622
-4.24805 -4.04897e-23 0.135061
-4.24316 -4.22037e-23 0.133909
-4.23828 -4.39882e-23 0.132764
-4.2334 -4.58459e-23 0.131625
-4.22852 -4.77799e-23 0.130493
-4.22363 -4.9793e-23 0.129368
-4.21875 -5.18885e-23 0.128249
-4.21387 -5.40696e-23 0.127137
-4.20898 -5.63397e-23 0.126031
-4.2041 -5.87023e-23 0.124933
-4.19922 -6.11611e-23 0.12384
-4.19434 -6.37198e-23 0.122755
-4.18945 -6.63824e-23 0.121676
-4.18457 -6.91529e-23 0.120603
-4.17969 -7.20357e-23 0.119538
-4.1748 -7.5035e-23 0.118478
-4.16992 -7.81555e-23 0.117426
-4.16504 -8.14019e-23 0.11638
-4.16016 -8.47791e-23 0.11534
-4.15527 -8.82922e-23 0.114307
-4.15039 -9.19465e-23 0.113281
-4.14551 -9.57474e-23 0.112261
-4.14062 -9.97008e-23 0.111248
-4.13574 -1.03812e-22 0.110241
-4.13086 -1.08088e-22 0.109241
-4.12598 -1.12535e-22 0.108247
-4.12109 -1.17159e-22 0.10726
-4.11621 -1.21968e-22 0.106279
-4.11133 -1.26967e-22 0.105305
-4.10645 -1.32166e-22 0.104337
-4.10156 -1.3757e-22 0.103375
-4.09668 -1.43189e-22 0.10242
-4.0918 -1.4903e-22 0.101472
-4.08691 -1.55102e-22 0.100529
-4.08203 -1.61414e-22 0.0995935
-4.07715 -1.67974e-22 0.098664
-4.07227 -1.74793e-22 0.0977408
-4.06738 -1.8188e-22 0.096824
-4.0625 -1.89245e-22 0.0959135
-4.05762 -1.96899e-22 0.0950092
-4.05273 -2.04853e-22 0.0941113
-4.04785 -2.13118e-22 0.0932196
-4.04297 -2.21706e-22 0.0923341
-4.03809 -2.30629e-22 0.0914549
-4.0332 -2.399e-22 0.0905819
-4.02832 -2.49531e-22 0.0897151
-4.02344 -2.59537e-22 0.0888545
-4.01855 -2.69931e-22 0.088
-4.01367 -2.80728e-22 0.0871517
-4.00879 -2.91943e-22 0.0863094
-4.00391 -3.03592e-22 0.0854733
-3.99902 -3.1569e-22 0.0846433
-3.99414 -3.28255e-22 0.0838193
-3.98926 -3.41303e-22 0.0830014
-3.98438 -3.54853e-22 0.0821895
-3.97949 -3.68924e-22 0.0813836
-3.97461 -3.83534e-22 0.0805837
-3.96973 -3.98704e-22 0.0797897
-3.96484 -4.14454e-22 0.0790017
-3.95996 -4.30806e-22 0.0782196
-3.95508 -4.47782e-22 0.0774434
-3.9502 -4.65404e-22 0.076673
-3.94531 -4.83697e-22 0.0759085
-3.94043 -5.02685e-22 0.0751499
-3.93555 -5.22393e-22 0.074397
-3.93066 -5.42848e-22 0.07365
-3.92578 -5.64077e-22 0.0729087
-3.9209 -5.86108e-22 0.0721731
-3.91602 -6.08971e-22 0.0714433
-3.91113 -6.32695e-22 0.0707191
-3.90625 -6.57313e-22 0.0700007
-3.90137 -6.82855e-22 0.0692879
-3.89648 -7.09357e-22 0.0685807
-3.8916 -7.36851e-22 0.0678791
-3.88672 -7.65375e-22 0.067183
-3.88184 -7.94965e-22 0.0664926
-3.87695 -8.2566e-22 0.0658076
-3.87207 -8.57499e-22 0.0651282
-3.86719 -8.90524e-22 0.0644542
-3.8623 -9.24776e-22 0.0637857
-3.85742 -9.603e-22 0.0631226
-3.85254 -9.9714e-22 0.0624649
-3.84766 -1.03535e-21 0.0618126
-3.84277 -1.07496e-21 0.0611657
-3.83789 -1.11604e-21 0.0605241
-3.83301 -1.15864e-21 0.0598877
-3.82812 -1.2028e-21 0.0592567
-3.82324 -1.24859e-21 0.0586309
-3.81836 -1.29606e-21 0.0580104
-3.81348 -1.34526e-21 0.057395
-3.80859 -1.39627e-21 0.0567848
-3.80371 -1.44915e-21 0.0561798
-3.79883 -1.50396e-21 0.0555798
-3.79395 -1.56076e-21 0.054985
-3.78906 -1.61963e-21 0.0543953
-3.78418 -1.68065e-21 0.0538106
-3.7793 -1.74387e-21 0.0532309
-3.77441 -1.80939e-21 0.0526562
-3.76953 -1.87729e-21 0.0520864
-3.76465 -1.94763e-21 0.0515216
-3.75977 -2.02052e-21 0.0509617
-3.75488 -2.09604e-21 0.0504067
-3.75 -2.17427e-21 0.0498565
-3.74512 -2.25532e-21 0.0493112
-3.74023 -2.33927e-21 0.0487707
-3.73535 -2.42624e-21 0.0482349
-3.73047 -2.51632e-21 0.0477039
-3.72559 -2.60962e-21 0.0471776
-3.7207 -2.70624e-21 0.046656
-3.71582 -2.80632e-21 0.0461391
-3.71094 -2.90995e-21 0.0456268
-3.70605 -3.01727e-21 0.0451192
-3.70117 -3.1284e-21 0.0446161
-3.69629 -3.24346e-21 0.0441175
-3.69141 -3.3626e-21 0.0436235
-3.68652 -3.48594e-21 0.043134
-3.68164 -3.61364e-21 0.042649
-3.67676 -3.74584e-21 0.0421685
-3.67188 -3.88269e-21 0.0416923
-3.66699 -4.02434e-21 0.0412205
-3.66211 -4.17097e-21 0.0407532
-3.65723 -4.32273e-21 0.0402901
-3.65234 -4.4798e-21 0.0398314
-3.64746 -4.64236e-21 0.0393769
-3.64258 -4.81058e-21 0.0389267
-3.6377 -4.98467e-21 0.0384807
-3.63281 -5.1648e-21 0.038039
-3.62793 -5.35119e-21 0.0376014
-3.62305 -5.54405e-21 0.0371679
-3.61816 -5.74358e-21 0.0367386
-3.61328 -5.95001e-21 0.0363134
-3.6084 -6.16356e-21 0.0358922
-3.60352 -6.38447e-21 0.0354751
-3.59863 -6.61299e-21 0.035062
-3.59375 -6.84936e-21 0.0346528
-3.58887 -7.09383e-21 0.0342477
-3.58398 -7.34669e-21 0.0338464
-3.5791 -7.60819e-21 0.0334491
-3.57422 -7.87863e-21 0.0330556
-3.56934 -8.15829e-21 0.032666
-3.56445 -8.44747e-21 0.0322802
-3.55957 -8.74649e-21 0.0318982
-3.55469 -9.05566e-21 0.03152
-3.5498 -9.37532e-21 0.0311455
-3.54492 -9.70579e-21 0.0307748
-3.54004 -1.00474e-20 0.0304077
-3.53516 -1.04006e-20 0.0300443
-3.53027 -1.07657e-20 0.0296845
-3.52539 -1.1143e-20 0.0293283
-3.52051 -1.15331e-20 0.0289757
-3.51562 -1.19362e-20 0.0286267
-3.51074 -1.23528e-20 0.0282812
-3.50586 -1.27834e-20 0.0279392
-3.50098 -1.32283e-20 0.0276007
-3.49609 -1.3688e-20 0.0272656
-3.49121 -1.41631e-20 0.026934
-3.48633 -1.46539e-20 0.0266057
-3.48145 -1.51611e-20 0.0262809
-3.47656 -1.5685e-20 0.0259593
-3.47168 -1.62263e-20 0.0256411
-3.4668 -1.67855e-20 0.0253262
-3.46191 -1.73631e-20 0.0250146
-3.45703 -1.79597e-20 0.0247062
-3.45215 -1.85759e-20 0.024401
-3.44727 -1.92124e-20 0.0240991
-3.44238 -1.98697e-20 0.0238003
-3.4375 -2.05485e-20 0.0235046
-3.43262 -2.12495e-20 0.0232121
-3.42773 -2.19734e-20 0.0229226
-3.42285 -2.27208e-20 0.0226362
-3.41797 -2.34925e-20 0.0223529
-3.41309 -2.42894e-20 0.0220726
-3.4082 -2.5112e-20 0.0217953
-3.40332 -2.59612e-20 0.0215209
-3.39844 -2.68379e-20 0.0212496
-3.39355 -2.77429e-20 0.0209811
-3.38867 -2.8677e-20 0.0207155
-3.38379 -2.96412e-20 0.0204528
-3.37891 -3.06363e-20 0.0201929
-3.37402 -3.16633e-20 0.0199359
-3.36914 -3.27232e-20 0.0196817
-3.36426 -3.3817e-20 0.0194302
-3.35938 -3.49456e-20 0.0191816
-3.35449 -3.61102e-20 0.0189356
-3.34961 -3.73118e-20 0.0186923
-3.34473 -3.85516e-20 0.0184518
-3.33984 -3.98307e-20 0.0182139
-3.33496 -4.11502e-20 0.0179786
-3.33008 -4.25114e-20 0.017746
-3.3252 -4.39156e-20 0.0175159
-3.32031 -4.5364e-20 0.0172884
-3.31543 -4.68579e-20 0.0170635
-3.31055 -4.83987e-20 0.0168411
-3.30566 -4.99878e-20 0.0166212
-3.30078 -5.16266e-20 0.0164037
-3.2959 -5.33166e-20 0.0161888
-3.29102 -5.50592e-20 0.0159762
-3.28613 -5.68562e-20 0.0157661
-3.28125 -5.87089e-20 0.0155584
-3.27637 -6.06192e-20 0.015353
-3.27148 -6.25886e-20 0.01515
-3.2666 -6.4619e-20 0.0149493
-3.26172 -6.6712e-20 0.0147509
-3.25684 -6.88695e-20 0.0145549
-3.25195 -7.10934e-20 0.014361
-3.24707 -7.33856e-20 0.0141695
-3.24219 -7.57481e-20 0.0139801
-3.2373 -7.8183e-20 0.0137929
-3.23242 -8.06922e-20 0.013608
-3.22754 -8.32781e-20 0.0134251
-3.22266 -8.59427e-20 0.0132445
-3.21777 -8.86883e-20 0.0130659
-3.21289 -9.15172e-20 0.0128895
-3.20801 -9.4432e-20 0.0127151
-3.20312 -9.74348e-20 0.0125428
-3.19824 -1.00528e-19 0.0123725
-3.19336 -1.03715e-19 0.0122042
-3.18848 -1.06998e-19 0.012038
-3.18359 -1.1038e-19 0.0118737
-3.17871 -1.13862e-19 0.0117114
-3.17383 -1.1745e-19 0.011551
-3.16895 -1.21144e-19 0.0113926
-3.16406 -1.24949e-19 0.0112361
-3.15918 -1.28867e-19 0.0110814
-3.1543 -1.32901e-19 0.0109286
-3.14941 -1.37055e-19 0.0107777
-3.14453 -1.41333e-19 0.0106286
-3.13965 -1.45737e-19 0.0104813
-3.13477 -1.50271e-19 0.0103358
-3.12988 -1.54938e-19 0.0101921
-3.125 -1.59743e-19 0.0100501
-3.12012 -1.6469e-19 0.00990993
-3.11523 -1.69781e-19 0.00977143
-3.11035 -1.75021e-19 0.00963464
-3.10547 -1.80415e-19 0.00949954
-3.10059 -1.85965e-19 0.00936612
-3.0957 -1.91678e-19 0.00923434
-3.09082 -1.97556e-19 0.0091042
-3.08594 -2.03605e-19 0.00897569
-3.08105 -2.0983e-19 0.00884877
-3.07617 -2.16234e-19 0.00872344
-3.07129 -2.22823e-19 0.00859968
-3.06641 -2.29602e-19 0.00847748
-3.06152 -2.36576e-19 0.00835681
-3.05664 -2.4375e-19 0.00823767
-3.05176 -2.51129e-19 0.00812003
-3.04688 -2.5872e-19 0.00800388
-3.04199 -2.66527e-19 0.0078892
-3.03711 -2.74557e-19 0.00777598
-3.03223 -2.82816e-19 0.0076642
-3.02734 -2.91309e-19 0.00755385
-3.02246 -3.00042e-19 0.00744491
-3.01758 -3.09023e-19 0.00733736
-3.0127 -3.18257e-19 0.0072312
-3.00781 -3.27752e-19 0.0071264
-3.00293 -3.37514e-19 0.00702296
-2.99805 -3.4755e-19 0.00692085
-2.99316 -3.57867e-19 0.00682006
-2.98828 -3.68473e-19 0.00672058
-2.9834 -3.79376e-19 0.00662239
-2.97852 -3.90582e-19 0.00652549
-2.97363 -4.021e-19 0.00642984
-2.96875 -4.13938e-19 0.00633545
-2.96387 -4.26105e-19 0.0062423
-2.95898 -4.38608e-19 0.00615037
-2.9541 -4.51456e-19 0.00605964
-2.94922 -4.64658e-19 0.00597012
-2.94434 -4.78224e-19 0.00588177
-2.93945 -4.92162e-19 0.0057946
-2.93457 -5.06483e-19 0.00570858
-2.92969 -5.21195e-19 0.0056237
-2.9248 -5.36309e-19 0.00553995
-2.91992 -5.51835e-19 0.00545733
-2.91504 -5.67784e-19 0.0053758
-2.91016 -5.84165e-19 0.00529537
-2.90527 -6.00991e-19 0.00521601
-2.90039 -6.18272e-19 0.00513772
-2.89551 -6.36019e-19 0.00506049
-2.89062 -6.54244e-19 0.0049843
-2.88574 -6.7296e-19 0.00490914
-2.88086 -6.92178e-19 0.004835
-2.87598 -7.11911e-19 0.00476186
-2.87109 -7.32171e-19 0.00468972
-2.86621 -7.52972e-19 0.00461856
-2.86133 -7.74328e-19 0.00454837
-2.85645 -7.9625e-19 0.00447914
-2.85156 -8.18755e-19 0.00441086
-2.84668 -8.41855e-19 0.00434352
-2.8418 -8.65566e-19 0.0042771
-2.83691 -8.89903e-19 0.0042116
-2.83203 -9.1488e-19 0.00414701
-2.82715 -9.40513e-19 0.0040833
-2.82227 -9.66818e-19 0.00402048
-2.81738 -9.93812e-19 0.00395853
-2.8125 -1.02151e-18 0.00389745
-2.80762 -1.04993e-18 0.00383721
-2.80273 -1.07909e-18 0.00377781
-2.79785 -1.10901e-18 0.00371925
-2.79297 -1.1397e-18 0.00366151
-2.78809 -1.17118e-18 0.00360457
-2.7832 -1.20348e-18 0.00354844
-2.77832 -1.23661e-18 0.0034931
-2.77344 -1.27059e-18 0.00343854
-2.76855 -1.30544e-18 0.00338475
-2.76367 -1.34119e-18 0.00333172
-2.75879 -1.37785e-18 0.00327945
-2.75391 -1.41544e-18 0.00322792
-2.74902 -1.45399e-18 0.00317712
-2.74414 -1.49351e-18 0.00312705
-2.73926 -1.53404e-18 0.00307769
-2.73438 -1.57559e-18 0.00302904
-2.72949 -1.61819e-18 0.00298109
-2.72461 -1.66187e-18 0.00293383
-2.71973 -1.70664e-18 0.00288724
-2.71484 -1.75253e-18 0.00284133
-2.70996 -1.79957e-18 0.00279609
-2.70508 -1.84779e-18 0.00275149
-2.7002 -1.89721e-18 0.00270755
-2.69531 -1.94786e-18 0.00266424
-2.69043 -1.99976e-18 0.00262157
-2.68555 -2.05295e-18 0.00257951
-2.68066 -2.10745e-18 0.00253807
-2.67578 -2.1633e-18 0.00249724
-2.6709 -2.22052e-18 0.002457
-2.66602 -2.27914e-18 0.00241735
-2.66113 -2.3392e-18 0.00237829
-2.65625 -2.40073e-18 0.0023398
-2.65137 -2.46376e-18 0.00230189
-2.64648 -2.52833e-18 0.00226453
-2.6416 -2.59446e-18 0.00222772
-2.63672 -2.6622e-18 0.00219146
-2.63184 -2.73157e-18 0.00215574
-2.62695 -2.80262e-18 0.00212055
-2.62207 -2.87538e-18 0.00208589
-2.61719 -2.94989e-18 0.00205174
-2.6123 -3.02618e-18 0.00201811
-2.60742 -3.1043e-18 0.00198497
-2.60254 -3.18429e-18 0.00195234
-2.59766 -3.26618e-18 0.0019202
-2.59277 -3.35001e-18 0.00188854
-2.58789 -3.43584e-18 0.00185736
-2.58301 -3.52369e-18 0.00182665
-2.57812 -3.61362e-18 0.0017964
-2.57324 -3.70567e-18 0.00176661
-2.56836 -3.79988e-18 0.00173728
-2.56348 -3.8963e-18 0.00170839
-2.55859 -3.99497e-18 0.00167994
-2.55371 -4.09595e-18 0.00165193
-2.54883 -4.19928e-18 0.00162435
-2.54395 -4.30501e-18 0.00159718
-2.53906 -4.4132e-18 0.00157044
-2.53418 -4.52389e-18 0.0015441
-2.5293 -4.63713e-18 0.00151818
-2.52441 -4.75298e-18 0.00149265
-2.51953 -4.87149e-18 0.00146751
-2.51465 -4.99272e-18 0.00144277
-2.50977 -5.11673e-18 0.0014184
-2.50488 -5.24356e-18 0.00139442
-2.5 -5.37328e-18 0.00137081
-2.49512 -5.50595e-18 0.00134756
-2.49023 -5.64162e-18 0.00132468
-2.48535 -5.78036e-18 0.00130216
-2.48047 -5.92223e-18 0.00127999
-2.47559 -6.06729e-18 0.00125816
-2.4707 -6.21561e-18 0.00123668
-2.46582 -6.36726e-18 0.00121554
-2.46094 -6.52229e-18 0.00119473
-2.45605 -6.68077e-18 0.00117424
-2.45117 -6.84278e-18 0.00115409
-2.44629 -7.00839e-18 0.00113425
-2.44141 -7.17766e-18 0.00111472
-2.43652 -7.35067e-18 0.00109551
-2.43164 -7.52749e-18 0.0010766
-2.42676 -7.7082e-18 0.00105799
-2.42188 -7.89287e-18 0.00103968
-2.41699 -8.08158e-18 0.00102166
-2.41211 -8.2744e-18 0.00100393
-2.40723 -8.47142e-18 0.000986481
-2.40234 -8.67272e-18 0.000969315
-2.39746 -8.87838e-18 0.000952425
-2.39258 -9.08849e-18 0.000935806
-2.3877 -9.30312e-18 0.000919456
-2.38281 -9.52236e-18 0.00090337
-2.37793 -9.74631e-18 0.000887544
-2.37305 -9.97505e-18 0.000871975
-2.36816 -1.02087e-17 0.000856658
-2.36328 -1.04473e-17 0.00084159
-2.3584 -1.06909e-17 0.000826768
-2.35352 -1.09397e-17 0.000812187
-2.34863 -1.11938e-17 0.000797844
-2.34375 -1.14533e-17 0.000783736
-2.33887 -1.17181e-17 0.000769859
-2.33398 -1.19886e-17 0.00075621
-2.3291 -1.22647e-17 0.000742785
-2.32422 -1.25465e-17 0.000729581
-2.31934 -1.28343e-17 0.000716595
-2.31445 -1.3128e-17 0.000703823
-2.30957 -1.34277e-17 0.000691262
-2.30469 -1.37337e-17 0.000678909
-2.2998 -1.4046e-17 0.000666761
-2.29492 -1.43647e-17 0.000654815
-2.29004 -1.46899e-17 0.000643067
-2.28516 -1.50218e-17 0.000631516
-2.28027 -1.53604e-17 0.000620157
-2.27539 -1.57059e-17 0.000608987
-2.27051 -1.60584e-17 0.000598005
-2.26562 -1.64181e-17 0.000587206
-2.26074 -1.6785e-17 0.000576589
-2.25586 -1.71592e-17 0.000566151
-2.25098 -1.7541e-17 0.000555888
-2.24609 -1.79305e-17 0.000545798
-2.24121 -1.83277e-17 0.000535878
-2.23633 -1.87328e-17 0.000526127
-2.23145 -1.91459e-17 0.00051654
-2.22656 -1.95673e-17 0.000507116
-2.22168 -1.99969e-17 0.000497852
-2.2168 -2.0435e-17 0.000488745
-2.21191 -2.08817e-17 0.000479794
-2.20703 -2.13372e-17 0.000470996
-2.20215 -2.18015e-17 0.000462347
-2.19727 -2.22749e-17 0.000453847
-2.19238 -2.27575e-17 0.000445492
-2.1875 -2.32495e-17 0.000437281
-2.18262 -2.37509e-17 0.000429211
-2.17773 -2.4262e-17 0.00042128
-2.17285 -2.47829e-17 0.000413485
-2.16797 -2.53138e-17 0.000405825
-2.16309 -2.58548e-17 0.000398298
-2.1582 -2.64062e-17 0.000390901
-2.15332 -2.6968e-17 0.000383631
-2.14844 -2.75404e-17 0.000376489
-2.14355 -2.81237e-17 0.00036947
-2.13867 -2.87179e-17 0.000362574
-2.13379 -2.93233e-17 0.000355797
-2.12891 -2.994e-17 0.000349139
-2.12402 -3.05683e-17 0.000342598
-2.11914 -3.12082e-17 0.000336171
-2.11426 -3.186e-17 0.000329857
-2.10938 -3.25239e-17 0.000323653
-2.10449 -3.32e-17 0.000317559
-2.09961 -3.38886e-17 0.000311572
-2.09473 -3.45898e-17 0.000305691
-2.08984 -3.53038e-17 0.000299913
-2.08496 -3.60309e-17 0.000294238
-2.08008 -3.67711e-17 0.000288663
-2.0752 -3.75248e-17 0.000283187
-2.07031 -3.82921e-17 0.000277809
-2.06543 -3.90733e-17 0.000272526
-2.06055 -3.98684e-17 0.000267337
-2.05566 -4.06778e-17 0.00026224
-2.05078 -4.15017e-17 0.000257235
-2.0459 -4.23402e-17 0.000252319
-2.04102 -4.31937e-17 0.000247491
-2.03613 -4.40622e-17 0.00024275
-2.03125 -4.4946e-17 0.000238094
-2.02637 -4.58454e-17 0.000233522
-2.02148 -4.67605e-17 0.000229032
-2.0166 -4.76917e-17 0.000224623
-2.01172 -4.8639e-17 0.000220294
-2.00684 -4.96028e-17 0.000216042
-2.00195 -5.05833e-17 0.000211868
-1.99707 -5.15807e-17 0.00020777
-1.99219 -5.25953e-17 0.000203746
-1.9873 -5.36273e-17 0.000199795
-1.98242 -5.46769e-17 0.000195916
-1.97754 -5.57444e-17 0.000192108
-1.97266 -5.68301e-17 0.00018837
-1.96777 -5.79341e-17 0.000184699
-1.96289 -5.90567e-17 0.000181096
-1.95801 -6.01983e-17 0.000177559
-1.95312 -6.1359e-17 0.000174087
-1.94824 -6.2539e-17 0.000170679
-1.94336 -6.37387e-17 0.000167333
-1.93848 -6.49584e-17 0.00016405
-1.93359 -6.61982e-17 0.000160826
-1.92871 -6.74585e-17 0.000157663
-1.92383 -6.87395e-17 0.000154557
-1.91895 -7.00415e-17 0.00015151
-1.91406 -7.13647e-17 0.000148519
-1.90918 -7.27094e-17 0.000145583
-1.9043 -7.4076e-17 0.000142703
-1.89941 -7.54647e-17 0.000139875
-1.89453 -7.68757e-17 0.000137101
-1.88965 -7.83094e-17 0.000134378
-1.88477 -7.9766e-17 0.000131707
-1.87988 -8.12458e-17 0.000129085
-1.875 -8.27491e-17 0.000126513
-1.87012 -8.42762e-17 0.000123988
-1.86523 -8.58275e-17 0.000121512
-1.86035 -8.74031e-17 0.000119082
-1.85547 -8.90034e-17 0.000116697
-1.85059 -9.06286e-17 0.000114358
-1.8457 -9.22792e-17 0.000112063
-1.84082 -9.39553e-17 0.000109812
-1.83594 -9.56573e-17 0.000107603
-1.83105 -9.73855e-17 0.000105436
-1.82617 -9.91402e-17 0.00010331
-1.82129 -1.00922e-16 0.000101225
-1.81641 -1.0273e-16 9.9179e-05
-1.81152 -1.04566e-16 9.71724e-05
-1.80664 -1.0643e-16 9.52041e-05
-1.80176 -1.08322e-16 9.32735e-05
-1.79688 -1.10242e-16 9.13798e-05
-1.79199 -1.12191e-16 8.95225e-05
-1.78711 -1.14169e-16 8.77008e-05
-1.78223 -1.16176e-16 8.59141e-05
-1.77734 -1.18213e-16 8.41619e-05
-1.77246 -1.2028e-16 8.24434e-05
-1.76758 -1.22377e-16 8.0758e-05
-1.7627 -1.24505e-16 7.91052e-05
-1.75781 -1.26663e-16 7.74845e-05
-1.75293 -1.28853e-16 7.58951e-05
-1.74805 -1.31075e-16 7.43365e-05
-1.74316 -1.33329e-16 7.28082e-05
-1.73828 -1.35615e-16 7.13096e-05
-1.7334 -1.37933e-16 6.98402e-05
-1.72852 -1.40284e-16 6.83995e-05
-1.72363 -1.42669e-16 6.69869e-05
-1.71875 -1.45087e-16 6.56019e-05
-1.71387 -1.4754e-16 6.42439e-05
-1.70898 -1.50026e-16 6.29126e-05
-1.7041 -1.52548e-16 6.16075e-05
-1.69922 -1.55104e-16 6.03279e-05
-1.69434 -1.57695e-16 5.90735e-05
-1.68945 -1.60322e-16 5.78439e-05
-1.68457 -1.62985e-16 5.66384e-05
-1.67969 -1.65685e-16 5.54568e-05
-1.6748 -1.68421e-16 5.42985e-05
-1.66992 -1.71194e-16 5.31632e-05
-1.66504 -1.74005e-16 5.20504e-05
-1.66016 -1.76853e-16 5.09596e-05
-1.65527 -1.79739e-16 4.98905e-05
-1.65039 -1.82664e-16 4.88426e-05
-1.64551 -1.85628e-16 4.78157e-05
-1.64062 -1.8863e-16 4.68092e-05
-1.63574 -1.91672e-16 4.58228e-05
-1.63086 -1.94754e-16 4.48561e-05
-1.62598 -1.97876e-16 4.39088e-05
-1.62109 -2.01038e-16 4.29804e-05
-1.61621 -2.04241e-16 4.20707e-05
-1.61133 -2.07485e-16 4.11792e-05
-1.60645 -2.10771e-16 4.03057e-05
-1.60156 -2.14098e-16 3.94498e-05
-1.59668 -2.17468e-16 3.86111e-05
-1.5918 -2.2088e-16 3.77894e-05
-1.58691 -2.24335e-16 3.69842e-05
-1.58203 -2.27834e-16 3.61954e-05
-1.57715 -2.31375e-16 3.54225e-05
-1.57227 -2.34961e-16 3.46653e-05
-1.56738 -2.38591e-16 3.39235e-05
-1.5625 -2.42265e-16 3.31967e-05
-1.55762 -2.45984e-16 3.24848e-05
-1.55273 -2.49748e-16 3.17874e-05
-1.54785 -2.53558e-16 3.11042e-05
-1.54297 -2.57414e-16 3.04349e-05
-1.53809 -2.61316e-16 2.97794e-05
-1.5332 -2.65264e-16 2.91373e-05
-1.52832 -2.69259e-16 2.85083e-05
-1.52344 -2.73302e-16 2.78922e-05
-1.51855 -2.77392e-16 2.72889e-05
-1.51367 -2.81529e-16 2.66979e-05
-1.50879 -2.85715e-16 2.61191e-05
-1.50391 -2.89949e-16 2.55522e-05
-1.49902 -2.94232e-16 2.49971e-05
-1.49414 -2.98563e-16 2.44534e-05
-1.48926 -3.02944e-16 2.3921e-05
-1.48438 -3.07375e-16 2.33996e-05
-1.47949 -3.11856e-16 2.28891e-05
-1.47461 -3.16387e-16 2.23891e-05
-1.46973 -3.20968e-16 2.18995e-05
-1.46484 -3.256e-16 2.14202e-05
-1.45996 -3.30284e-16 2.09508e-05
-1.45508 -3.35019e-16 2.04912e-05
-1.4502 -3.39805e-16 2.00413e-05
-1.44531 -3.44643e-16 1.96007e-05
-1.44043 -3.49534e-16 1.91694e-05
-1.43555 -3.54477e-16 1.87471e-05
-1.43066 -3.59473e-16 1.83337e-05
-1.42578 -3.64522e-16 1.79289e-05
-1.4209 -3.69624e-16 1.75327e-05
-1.41602 -3.7478e-16 1.71449e-05
-1.41113 -3.79989e-16 1.67652e-05
-1.40625 -3.85253e-16 1.63935e-05
-1.40137 -3.9057e-16 1.60297e-05
-1.39648 -3.95943e-16 1.56736e-05
-1.3916 -4.0137e-16 1.5325e-05
-1.38672 -4.06852e-16 1.49838e-05
-1.38184 -4.12389e-16 1.46499e-05
-1.37695 -4.17982e-16 1.43231e-05
-1.37207 -4.2363e-16 1.40032e-05
-1.36719 -4.29335e-16 1.36902e-05
-1.3623 -4.35095e-16 1.33838e-05
-1.35742 -4.40912e-16 1.3084e-05
-1.35254 -4.46785e-16 1.27906e-05
-1.34766 -4.52714e-16 1.25034e-05
-1.34277 -4.58701e-16 1.22225e-05
-1.33789 -4.64744e-16 1.19475e-05
-1.33301 -4.70845e-16 1.16785e-05
-1.32812 -4.77003e-16 1.14152e-05
-1.32324 -4.83218e-16 1.11576e-05
-1.31836 -4.89491e-16 1.09056e-05
-1.31348 -4.95822e-16 1.0659e-05
-1.30859 -5.02211e-16 1.04177e-05
-1.30371 -5.08658e-16 1.01817e-05
-1.29883 -5.15163e-16 9.95073e-06
-1.29395 -5.21727e-16 9.7248e-06
-1.28906 -5.28349e-16 9.50377e-06
-1.28418 -5.35029e-16 9.28755e-06
-1.2793 -5.41768e-16 9.07602e-06
-1.27441 -5.48566e-16 8.8691e-06
-1.26953 -5.55422e-16 8.6667e-06
-1.26465 -5.62338e-16 8.46871e-06
-1.25977 -5.69312e-16 8.27504e-06
-1.25488 -5.76346e-16 8.08561e-06
-1.25 -5.83438e-16 7.90033e-06
-1.24512 -5.9059e-16 7.71912e-06
-1.24023 -5.978e-16 7.54187e-06
-1.23535 -6.0507e-16 7.36853e-06
-1.23047 -6.124e-16 7.19899e-06
-1.22559 -6.19788e-16 7.03319e-06
-1.2207 -6.27236e-16 6.87104e-06
-1.21582 -6.34742e-16 6.71247e-06
-1.21094 -6.42308e-16 6.55741e-06
-1.20605 -6.49934e-16 6.40577e-06
-1.20117 -6.57618e-16 6.25749e-06
-1.19629 -6.65362e-16 6.1125e-06
-1.19141 -6.73164e-16 5.97073e-06
-1.18652 -6.81026e-16 5.8321e-06
-1.18164 -6.88947e-16 5.69656e-06
-1.17676 -6.96926e-16 5.56403e-06
-1.17188 -7.04964e-16 5.43446e-06
-1.16699 -7.13061e-16 5.30778e-06
-1.16211 -7.21217e-16 5.18393e-06
-1.15723 -7.29431e-16 5.06284e-06
-1.15234 -7.37704e-16 4.94447e-06
-1.14746 -7.46034e-16 4.82875e-06
-1.14258 -7.54423e-16 4.71563e-06
-1.1377 -7.6287e-16 4.60505e-06
-1.13281 -7.71375e-16 4.49695e-06
-1.12793 -7.79937e-16 4.39128e-06
-1.12305 -7.88556e-16 4.288e-06
-1.11816 -7.97233e-16 4.18704e-06
-1.11328 -8.05967e-16 4.08837e-06
-1.1084 -8.14758e-16 3.99192e-06
-1.10352 -8.23605e-16 3.89766e-06
-1.09863 -8.32509e-16 3.80553e-06
-1.09375 -8.41469e-16 3.7155e-06
-1.08887 -8.50485e-16 3.6275e-06
-1.08398 -8.59556e-16 3.54151e-06
-1.0791 -8.68683e-16 3.45747e-06
-1.07422 -8.77865e-16 3.37534e-06
-1.06934 -8.87101e-16 3.29509e-06
-1.06445 -8.96392e-16 3.21667e-06
-1.05957 -9.05737e-16 3.14004e-06
-1.05469 -9.15136e-16 3.06516e-06
-1.0498 -9.24588e-16 2.992e-06
-1.04492 -9.34094e-16 2.92051e-06
-1.04004 -9.43652e-16 2.85066e-06
-1.03516 -9.53262e-16 2.78242e-06
-1.03027 -9.62924e-16 2.71575e-06
-1.02539 -9.72638e-16 2.65061e-06
-1.02051 -9.82404e-16 2.58697e-06
-1.01562 -9.92219e-16 2.5248e-06
-1.01074 -1.00209e-15 2.46407e-06
-1.00586 -1.012e-15 2.40474e-06
-1.00098 -1.02197e-15 2.34678e-06
-0.996094 -1.03198e-15 2.29016e-06
-0.991211 -1.04204e-15 2.23486e-06
-0.986328 -1.05215e-15 2.18084e-06
-0.981445 -1.06231e-15 2.12807e-06
-0.976562 -1.07252e-15 2.07654e-06
-0.97168 -1.08277e-15 2.0262e-06
-0.966797 -1.09307e-15 1.97703e-06
-0.961914 -1.10341e-15 1.92901e-06
-0.957031 -1.1138e-15 1.88212e-06
-0.952148 -1.12423e-15 1.83632e-06
-0.947266 -1.1347e-15 1.79159e-06
-0.942383 -1.14522e-15 1.74791e-06
-0.9375 -1.15578e-15 1.70525e-06
-0.932617 -1.16638e-15 1.6636e-06
-0.927734 -1.17703e-15 1.62292e-06
-0.922852 -1.18771e-15 1.58321e-06
-0.917969 -1.19843e-15 1.54442e-06
-0.913086 -1.2092e-15 1.50655e-06
-0.908203 -1.22e-15 1.46958e-06
-0.90332 -1.23084e-15 1.43348e-06
-0.898438 -1.24171e-15 1.39823e-06
-0.893555 -1.25263e-15 1.36381e-06
-0.888672 -1.26358e-15 1.33021e-06
-0.883789 -1.27456e-15 1.29741e-06
-0.878906 -1.28558e-15 1.26539e-06
-0.874023 -1.29663e-15 1.23413e-06
-0.869141 -1.30771e-15 1.20361e-06
-0.864258 -1.31883e-15 1.17382e-06
-0.859375 -1.32997e-15 1.14474e-06
-0.854492 -1.34115e-15 1.11635e-06
-0.849609 -1.35235e-15 1.08864e-06
-0.844727 -1.36359e-15 1.06159e-06
-0.839844 -1.37485e-15 1.0352e-06
-0.834961 -1.38614e-15 1.00943e-06
-0.830078 -1.39746e-15 9.84281e-07
-0.825195 -1.4088e-15 9.59736e-07
-0.820312 -1.42016e-15 9.35781e-07
-0.81543 -1.43155e-15 9.12403e-07
-0.810547 -1.44296e-15 8.89587e-07
-0.805664 -1.45439e-15 8.67322e-07
-0.800781 -1.46585e-15 8.45594e-07
-0.795898 -1.47732e-15 8.24391e-07
-0.791016 -1.48881e-15 8.037e-07
-0.786133 -1.50032e-15 7.83511e-07
-0.78125 -1.51185e-15 7.6381e-07
-0.776367 -1.52339e-15 7.44587e-07
-0.771484 -1.53495e-15 7.25831e-07
-0.766602 -1.54652e-15 7.07531e-07
-0.761719 -1.5581e-15 6.89676e-07
-0.756836 -1.5697e-15 6.72256e-07
-0.751953 -1.5813e-15 6.5526e-07
-0.74707 -1.59292e-15 6.38679e-07
-0.742188 -1.60455e-15 6.22504e-07
-0.737305 -1.61618e-15 6.06723e-07
-0.732422 -1.62782e-15 5.91329e-07
-0.727539 -1.63946e-15 5.76312e-07
-0.722656 -1.65112e-15 5.61663e-07
-0.717773 -1.66277e-15 5.47374e-07
-0.712891 -1.67443e-15 5.33436e-07
-0.708008 -1.68608e-15 5.19841e-07
-0.703125 -1.69774e-15 5.06581e-07
-0.698242 -1.7094e-15 4.93647e-07
-0.693359 -1.72105e-15 4.81033e-07
-0.688477 -1.7327e-15 4.6873e-07
-0.683594 -1.74435e-15 4.56732e-07
-0.678711 -1.75599e-15 4.4503e-07
-0.673828 -1.76763e-15 4.33618e-07
-0.668945 -1.77926e-15 4.22489e-07
-0.664062 -1.79087e-15 4.11637e-07
-0.65918 -1.80248e-15 4.01054e-07
-0.654297 -1.81408e-15 3.90734e-07
-0.649414 -1.82567e-15 3.80672e-07
-0.644531 -1.83724e-15 3.7086e-07
-0.639648 -1.84879e-15 3.61293e-07
-0.634766 -1.86033e-15 3.51965e-07
-0.629883 -1.87186e-15 3.4287e-07
-0.625 -1.88336e-15 3.34003e-07
-0.620117 -1.89485e-15 3.25358e-07
-0.615234 -1.90631e-15 3.1693e-07
-0.610352 -1.91775e-15 3.08714e-07
-0.605469 -1.92917e-15 3.00704e-07
-0.600586 -1.94057e-15 2.92895e-07
-0.595703 -1.95193e-15 2.85284e-07
-0.59082 -1.96328e-15 2.77864e-07
-0.585938 -1.97459e-15 2.70631e-07
-0.581055 -1.98587e-15 2.63581e-07
-0.576172 -1.99713e-15 2.5671e-07
-0.571289 -2.00835e-15 2.50013e-07
-0.566406 -2.01953e-15 2.43485e-07
-0.561523 -2.03069e-15 2.37123e-07
-0.556641 -2.04181e-15 2.30923e-07
-0.551758 -2.05289e-15 2.24881e-07
-0.546875 -2.06393e-15 2.18992e-07
-0.541992 -2.07493e-15 2.13254e-07
-0.537109 -2.08589e-15 2.07662e-07
-0.532227 -2.09681e-15 2.02213e-07
-0.527344 -2.10769e-15 1.96903e-07
-0.522461 -2.11852e-15 1.91729e-07
-0.517578 -2.12931e-15 1.86688e-07
-0.512695 -2.14004e-15 1.81777e-07
-0.507812 -2.15073e-15 1.76992e-07
-0.50293 -2.16138e-15 1.7233e-07
-0.498047 -2.17197e-15 1.67788e-07
-0.493164 -2.1825e-15 1.63363e-07
-0.488281 -2.19299e-15 1.59053e-07
-0.483398 -2.20342e-15 1.54854e-07
-0.478516 -2.21379e-15 1.50764e-07
-0.473633 -2.22411e-15 1.46781e-07
-0.46875 -2.23436e-15 1.429e-07
-0.463867 -2.24456e-15 1.39121e-07
-0.458984 -2.2547e-15 1.3544e-07
-0.454102 -2.26477e-15 1.31855e-07
-0.449219 -2.27479e-15 1.28364e-07
-0.444336 -2.28473e-15 1.24965e-07
-0.439453 -2.29461e-15 1.21654e-07
-0.43457 -2.30443e-15 1.18431e-07
-0.429688 -2.31417e-15 1.15292e-07
-0.424805 -2.32385e-15 1.12236e-07
-0.419922 -2.33345e-15 1.0926e-07
-0.415039 -2.34298e-15 1.06364e-07
-0.410156 -2.35244e-15 1.03544e-07
-0.405273 -2.36183e-15 1.00798e-07
-0.400391 -2.37114e-15 9.81263e-08
-0.395508 -2.38037e-15 9.55254e-08
-0.390625 -2.38953e-15 9.29939e-08
-0.385742 -2.3986e-15 9.05301e-08
-0.380859 -2.4076e-15 8.81325e-08
-0.375977 -2.41651e-15 8.57992e-08
-0.371094 -2.42534e-15 8.35289e-08
-0.366211 -2.43409e-15 8.13198e-08
-0.361328 -2.44275e-15 7.91706e-08
-0.356445 -2.45133e-15 7.70796e-08
-0.351562 -2.45982e-15 7.50457e-08
-0.34668 -2.46822e-15 7.30672e-08
-0.341797 -2.47653e-15 7.11429e-08
-0.336914 -2.48475e-15 6.92714e-08
-0.332031 -2.49288e-15 6.74515e-08
-0.327148 -2.50092e-15 6.56818e-08
-0.322266 -2.50886e-15 6.39613e-08
-0.317383 -2.51671e-15 6.22886e-08
-0.3125 -2.52446e-15 6.06626e-08
-0.307617 -2.53211e-15 5.90822e-08
-0.302734 -2.53967e-15 5.75463e-08
-0.297852 -2.54713e-15 5.60539e-08
-0.292969 -2.55449e-15 5.46038e-08
-0.288086 -2.56175e-15 5.31951e-08
-0.283203 -2.5689e-15 5.18267e-08
-0.27832 -2.57596e-15 5.04978e-08
-0.273438 -2.58291e-15 4.92074e-08
-0.268555 -2.58975e-15 4.79545e-08
-0.263672 -2.59649e-15 4.67384e-08
-0.258789 -2.60312e-15 4.5558e-08
-0.253906 -2.60965e-15 4.44127e-08
-0.249023 -2.61606e-15 4.33016e-08
-0.244141 -2.62237e-15 4.22239e-08
-0.239258 -2.62857e-15 4.11789e-08
-0.234375 -2.63465e-15 4.01658e-08
-0.229492 -2.64063e-15 3.91838e-08
-0.224609 -2.64649e-15 3.82323e-08
-0.219727 -2.65224e-15 3.73106e-08
-0.214844 -2.65787e-15 3.64181e-08
-0.209961 -2.66339e-15 3.55541e-08
-0.205078 -2.66879e-15 3.4718e-08
-0.200195 -2.67408e-15 3.39091e-08
-0.195312 -2.67925e-15 3.3127e-08
-0.19043 -2.6843e-15 3.2371e-08
-0.185547 -2.68923e-15 3.16406e-08
-0.180664 -2.69404e-15 3.09354e-08
-0.175781 -2.69874e-15 3.02546e-08
-0.170898 -2.70331e-15 2.9598e-08
-0.166016 -2.70776e-15 2.89649e-08
-0.161133 -2.71209e-15 2.8355e-08
-0.15625 -2.7163e-15 2.77678e-08
-0.151367 -2.72038e-15 2.72029e-08
-0.146484 -2.72434e-15 2.66599e-08
-0.141602 -2.72817e-15 2.61383e-08
-0.136719 -2.73188e-15 2.56378e-08
-0.131836 -2.73547e-15 2.5158e-08
-0.126953 -2.73893e-15 2.46987e-08
-0.12207 -2.74226e-15 2.42593e-08
-0.117188 -2.74546e-15 2.38397e-08
-0.112305 -2.74854e-15 2.34395e-08
-0.107422 -2.75149e-15 2.30585e-08
-0.102539 -2.75432e-15 2.26962e-08
-0.0976562 -2.75701e-15 2.23526e-08
-0.0927734 -2.75957e-15 2.20273e-08
-0.0878906 -2.76201e-15 2.17201e-08
-0.0830078 -2.76431e-15 2.14307e-08
-0.078125 -2.76649e-15 2.1159e-08
-0.0732422 -2.76854e-15 2.09048e-08
-0.0683594 -2.77045e-15 2.06678e-08
-0.0634766 -2.77223e-15 2.04479e-08
-0.0585938 -2.77389e-15 2.0245e-08
-0.0537109 -2.77541e-15 2.00588e-08
-0.0488281 -2.7768e-15 1.98893e-08
-0.0439453 -2.77806e-15 1.97363e-08
-0.0390625 -2.77918e-15 1.95997e-08
-0.0341797 -2.78018e-15 1.94794e-08
-0.0292969 -2.78104e-15 1.93753e-08
-0.0244141 -2.78177e-15 1.92874e-08
-0.0195312 -2.78237e-15 1.92155e-08
-0.0146484 -2.78283e-15 1.91597e-08
-0.00976562 -2.78316e-15 1.91198e-08
-0.00488281 -2.78336e-15 1.90959e-08
0 -2.78343e-15 1.90879e-08
0.00488281 -2.78336e-15 1.90959e-08
0.00976562 -2.78316e-15 1.91198e-08
0.0146484 -2.78283e-15 1.91597e-08
0.0195312 -2.78237e-15 1.92155e-08
0.0244141 -2.78177e-15 1.92874e-08
0.0292969 -2.78104e-15 1.93753e-08
0.0341797 -2.78018e-15 1.94794e-08
0.0390625 -2.77918e-15 1.95997e-08
0.0439453 -2.77806e-15 1.97363e-08
0.0488281 -2.7768e-15 1.98893e-08
0.0537109 -2.77541e-15 2.00588e-08
0.0585938 -2.77389e-15 2.0245e-08
0.0634766 -2.77223e-15 2.04479e-08
0.0683594 -2.77045e-15 2.06678e-08
0.0732422 -2.76854e-15 2.09048e-08
0.078125 -2.76649e-15 2.1159e-08
0.0830078 -2.76431e-15 2.14307e-08
0.0878906 -2.76201e-15 2.17201e-08
0.0927734 -2.75957e-15 2.20273e-08
0.0976562 -2.75701e-15 2.23526e-08
0.102539 -2.75432e-15 2.26962e-08
0.107422 -2.75149e-15 2.30585e-08
0.112305 -2.74854e-15 2.34395e-08
0.117188 -2.74546e-15 2.38397e-08
0.12207 -2.74226e-15 2.42593e-08
0.126953 -2.73893e-15 2.46987e-08
0.131836 -2.73547e-15 2.5158e-08
0.136719 -2.73188e-15 2.56378e-08
0.141602 -2.72817e-15 2.61383e-08
0.146484 -2.72434e-15 2.66599e-08
0.151367 -2.72038e-15 2.72029e-08
0.15625 -2.7163e-15 2.77678e-08
0.161133 -2.71209e-15 2.8355e-08
0.166016 -2.70776e-15 2.89649e-08
0.170898 -2.70331e-15 2.9598e-08
0.175781 -2.69874e-15 3.02546e-08
0.180664 -2.69404e-15 3.09354e-08
0.185547 -2.68923e-15 3.16406e-08
0.19043 -2.6843e-15 3.2371e-08
0.195312 -2.67925e-15 3.3127e-08
0.200195 -2.67408e-15 3.39091e-08
0.205078 -2.66879e-15 3.4718e-08
0.209961 -2.66339e-15 3.55541e-08
0.214844 -2.65787e-15 3.64181e-08
0.219727 -2.65224e-15 3.73106e-08
0.224609 -2.64649e-15 3.82323e-08
0.229492 -2.64063e-15 3.91838e-08
0.234375 -2.63465e-15 4.01658e-08
0.239258 -2.62857e-15 4.11789e-08
0.244141 -2.62237e-15 4.22239e-08
0.249023 -2.61606e-15 4.33016e-08
0.253906 -2.60965e-15 4.44127e-08
0.258789 -2.60312e-15 4.5558e-08
0.263672 -2.59649e-15 4.67384e-08
0.268555 -2.58975e-15 4.79545e-08
0.273438 -2.58291e-15 4.92074e-08
0.27832 -2.57596e-15 5.04978e-08
0.283203 -2.5689e-15 5.18267e-08
0.288086 -2.56175e-15 5.31951e-08
0.292969 -2.55449e-15 5.46038e-08
0.297852 -2.54713e-15 5.60539e-08
0.302734 -2.53967e-15 5.75463e-08
0.307617 -2.53211e-15 5.90822e-08
0.3125 -2.52446e-15 6.06626e-08
0.317383 -2.51671e-15 6.22886e-08
0.322266 -2.50886e-15 6.39613e-08
0.327148 -2.50092e-15 6.56818e-08
0.332031 -2.49288e-15 6.74515e-08
0.336914 -2.48475e-15 6.92714e-08
0.341797 -2.47653e-15 7.11429e-08
0.34668 -2.46822e-15 7.30672e-08
0.351562 -2.45982e-15 7.50457e-08
0.356445 -2.45133e-15 7.70796e-08
0.361328 -2.44275e-15 7.91706e-08
0.366211 -2.43409e-15 8.13198e-08
0.371094 -2.42534e-15 8.35289e-08
0.375977 -2.41651e-15 8.57992e-08
0.380859 -2.4076e-15 8.81325e-08
0.385742 -2.3986e-15 9.05301e-08
0.390625 -2.38953e-15 9.29939e-08
0.395508 -2.38037e-15 9.55254e-08
0.400391 -2.37114e-15 9.81263e-08
0.405273 -2.36183e-15 1.00798e-07
0.410156 -2.35244e-15 1.03544e-07
0.415039 -2.34298e-15 1.06364e-07
0.419922 -2.33345e-15 1.0926e-07
0.424805 -2.32385e-15 1.12236e-07
0.429688 -2.31417e-15 1.15292e-07
0.43457 -2.30443e-15 1.18431e-07
0.439453 -2.29461e-15 1.21654e-07
0.444336 -2.28473e-15 1.24965e-07
0.449219 -2.27479e-15 1.28364e-07
0.454102 -2.26477e-15 1.31855e-07
0.458984 -2.2547e-15 1.3544e-07
0.463867 -2.24456e-15 1.39121e-07
0.46875 -2.23436e-15 1.429e-07
0.473633 -2.22411e-15 1.46781e-07
0.478516 -2.21379e-15 1.50764e-07
0.483398 -2.20342e-15 1.54854e-07
0.488281 -2.19299e-15 1.59053e-07
0.493164 -2.1825e-15 1.63363e-07
0.498047 -2.17197e-15 1.67788e-07
0.50293 -2.16138e-15 1.7233e-07
0.507812 -2.15073e-15 1.76992e-07
0.512695 -2.14004e-15 1.81777e-07
0.517578 -2.12931e-15 1.86688e-07
0.522461 -2.11852e-15 1.91729e-07
0.527344 -2.10769e-15 1.96903e-07
0.532227 -2.09681e-15 2.02213e-07
0.537109 -2.08589e-15 2.07662e-07
0.541992 -2.07493e-15 2.13254e-07
0.546875 -2.06393e-15 2.18992e-07
0.551758 -2.05289e-15 2.24881e-07
0.556641 -2.04181e-15 2.30923e-07
0.561523 -2.03069e-15 2.37123e-07
0.566406 -2.01953e-15 2.43485e-07
0.571289 -2.00835e-15 2.50013e-07
0.576172 -1.99713e-15 2.5671e-07
0.581055 -1.98587e-15 2.63581e-07
0.585938 -1.97459e-15 2.70631e-07
0.59082 -1.96328e-15 2.77864e-07
0.595703 -1.95193e-15 2.85284e-07
0.600586 -1.94057e-15 2.92895e-07
0.605469 -1.92917e-15 3.00704e-07
0.610352 -1.91775e-15 3.08714e-07
0.615234 -1.90631e-15 3.1693e-07
0.620117 -1.89485e-15 3.25358e-07
0.625 -1.88336e-15 3.34003e-07
0.629883 -1.87186e-15 3.4287e-07
0.634766 -1.86033e-15 3.51965e-07
0.639648 -1.84879e-15 3.61293e-07
0.644531 -1.83724e-15 3.7086e-07
0.649414 -1.82567e-15 3.80672e-07
0.654297 -1.81408e-15 3.90734e-07
0.65918 -1.80248e-15 4.01054e-07
0.664062 -1.79087e-15 4.11637e-07
0.668945 -1.77926e-15 4.22489e-07
0.673828 -1.76763e-15 4.33618e-07
0.678711 -1.75599e-15 4.4503e-07
0.683594 -1.74435e-15 4.56732e-07
0.688477 -1.7327e-15 4.6873e-07
0.693359 -1.72105e-15 4.81033e-07
0.698242 -1.7094e-15 4.93647e-07
0.703125 -1.69774e-15 5.06581e-07
0.708008 -1.68608e-15 5.19841e-07
0.712891 -1.67443e-15 5.33436e-07
0.717773 -1.66277e-15 5.47374e-07
0.722656 -1.65112e-15 5.61663e-07
0.727539 -1.63946e-15 5.76312e-07
0.732422 -1.62782e-15 5.91329e-07
0.737305 -1.61618e-15 6.06723e-07
0.742188 -1.60455e-15 6.22504e-07
0.74707 -1.59292e-15 6.38679e-07
0.751953 -1.5813e-15 6.5526e-07
0.756836 -1.5697e-15 6.72256e-07
0.761719 -1.5581e-15 6.89676e-07
0.766602 -1.54652e-15 7.07531e-07
0.771484 -1.53495e-15 7.25831e-07
0.776367 -1.52339e-15 7.44587e-07
0.78125 -1.51185e-15 7.6381e-07
0.786133 -1.50032e-15 7.83511e-07
0.791016 -1.48881e-15 8.037e-07
0.795898 -1.47732e-15 8.24391e-07
0.800781 -1.46585e-15 8.45594e-07
0.805664 -1.45439e-15 8.67322e-07
0.810547 -1.44296e-15 8.89587e-07
0.81543 -1.43155e-15 9.12403e-07
0.820312 -1.42016e-15 9.35781e-07
0.825195 -1.4088e-15 9.59736e-07
0.830078 -1.39746e-15 9.84281e-07
0.834961 -1.38614e-15 1.00943e-06
0.839844 -1.37485e-15 1.0352e-06
0.844727 -1.36359e-15 1.06159e-06
0.849609 -1.35235e-15 1.08864e-06
0.854492 -1.34115e-15 1.11635e-06
0.859375 -1.32997e-15 1.14474e-06
0.864258 -1.31883e-15 1.17382e-06
0.869141 -1.30771e-15 1.20361e-06
0.874023 -1.29663e-15 1.23413e-06
0.878906 -1.28558e-15 1.26539e-06
0.883789 -1.27456e-15 1.29741e-06
0.888672 -1.26358e-15 1.33021e-06
0.893555 -1.25263e-15 1.36381e-06
0.898438 -1.24171e-15 1.39823e-06
0.90332 -1.23084e-15 1.43348e-06
0.908203 -1.22e-15 1.46958e-06
0.913086 -1.2092e-15 1.50655e-06
0.917969 -1.19843e-15 1.54442e-06
0.922852 -1.18771e-15 1.58321e-06
0.927734 -1.17703e-15 1.62292e-06
0.932617 -1.16638e-15 1.6636e-06
0.9375 -1.15578e-15 1.70525e-06
0.942383 -1.14522e-15 1.74791e-06
0.947266 -1.1347e-15 1.79159e-06
0.952148 -1.12423e-15 1.83632e-06
0.957031 -1.1138e-15 1.88212e-06
0.961914 -1.10341e-15 1.92901e-06
0.966797 -1.09307e-15 1.97703e-06
0.97168 -1.08277e-15 2.0262e-06
0.976562 -1.07252e-15 2.07654e-06
0.981445 -1.06231e-15 2.12807e-06
0.986328 -1.05215e-15 2.18084e-06
0.991211 -1.04204e-15 2.23486e-06
0.996094 -1.03198e-15 2.29016e-06
1.00098 -1.02197e-15 2.34678e-06
1.00586 -1.012e-15 2.40474e-06
1.01074 -1.00209e-15 2.46407e-06
1.01562 -9.92219e-16 2.5248e-06
1.02051 -9.82404e-16 2.58697e-06
1.02539 -9.72638e-16 2.65061e-06
1.03027 -9.62924e-16 2.71575e-06
1.03516 -9.53262e-16 2.78242e-06
1.04004 -9.43652e-16 2.85066e-06
1.04492 -9.34094e-16 2.92051e-06
1.0498 -9.24588e-16 2.992e-06
1.05469 -9.15136e-16 3.06516e-06
1.05957 -9.05737e-16 3.14004e-06
1.06445 -8.96392e-16 3.21667e-06
1.06934 -8.87101e-16 3.29509e-06
1.07422 -8.77865e-16 3.37534e-06
1.0791 -8.68683e-16 3.45747e-06
1.08398 -8.59556e-16 3.54151e-06
1.08887 -8.50485e-16 3.6275e-06
1.09375 -8.41469e-16 3.7155e-06
1.09863 -8.32509e-16 3.80553e-06
1.10352 -8.23605e-16 3.89766e-06
1.1084 -8.14758e-16 3.99192e-06
1.11328 -8.05967e-16 4.08837e-06
1.11816 -7.97233e-16 4.18704e-06
1.12305 -7.88556e-16 4.288e-06
1.12793 -7.79937e-16 4.39128e-06
1.13281 -7.71375e-16 4.49695e-06
1.1377 -7.6287e-16 4.60505e-06
1.14258 -7.54423e-16 4.71563e-06
1.14746 -7.46034e-16 4.82875e-06
1.15234 -7.37704e-16 4.94447e-06
1.15723 -7.29431e-16 5.06284e-06
1.16211 -7.21217e-16 5.18393e-06
1.16699 -7.13061e-16 5.30778e-06
1.17188 -7.04964e-16 5.43446e-06
1.17676 -6.96926e-16 5.56403e-06
1.18164 -6.88947e-16 5.69656e-06
1.18652 -6.81026e-16 5.8321e-06
1.19141 -6.73164e-16 5.97073e-06
1.19629 -6.65362e-16 6.1125e-06
1.20117 -6.57618e-16 6.25749e-06
1.20605 -6.49934e-16 6.40577e-06
1.21094 -6.42308e-16 6.55741e-06
1.21582 -6.34742e-16 6.71247e-06
1.2207 -6.27236e-16 6.87104e-06
1.22559 -6.19788e-16 7.03319e-06
1.23047 -6.124e-16 7.19899e-06
1.23535 -6.0507e-16 7.36853e-06
1.24023 -5.978e-16 7.54187e-06
1.24512 -5.9059e-16 7.71912e-06
1.25 -5.83438e-16 7.90033e-06
1.25488 -5.76346e-16 8.08561e-06
1.25977 -5.69312e-16 8.27504e-06
1.26465 -5.62338e-16 8.46871e-06
1.26953 -5.55422e-16 8.6667e-06
1.27441 -5.48566e-16 8.8691e-06
1.2793 -5.41768e-16 9.07602e-06
1.28418 -5.35029e-16 9.28755e-06
1.28906 -5.28349e-16 9.50377e-06
1.29395 -5.21727e-16 9.7248e-06
1.29883 -5.15163e-16 9.95073e-06
1.30371 -5.08658e-16 1.01817e-05
1.30859 -5.02211e-16 1.04177e-05
1.31348 -4.95822e-16 1.0659e-05
1.31836 -4.89491e-16 1.09056e-05
1.32324 -4.83218e-16 1.11576e-05
1.32812 -4.77003e-16 1.14152e-05
1.33301 -4.70845e-16 1.16785e-05
1.33789 -4.64744e-16 1.19475e-05
1.34277 -4.58701e-16 1.22225e-05
1.34766 -4.52714e-16 1.25034e-05
1.35254 -4.46785e-16 1.27906e-05
1.35742 -4.40912e-16 1.3084e-05
1.3623 -4.35095e-16 1.33838e-05
1.36719 -4.29335e-16 1.36902e-05
1.37207 -4.2363e-16 1.40032e-05
1.37695 -4.17982e-16 1.43231e-05
1.38184 -4.12389e-16 1.46499e-05
1.38672 -4.06852e-16 1.49838e-05
1.3916 -4.0137e-16 1.5325e-05
1.39648 -3.95943e-16 1.56736e-05
1.40137 -3.9057e-16 1.60297e-05
1.40625 -3.85253e-16 1.63935e-05
1.41113 -3.79989e-16 1.67652e-05
1.41602 -3.7478e-16 1.71449e-05
1.4209 -3.69624e-16 1.75327e-05
1.42578 -3.64522e-16 1.79289e-05
1.43066 -3.59473e-16 1.83337e-05
1.43555 -3.54477e-16 1.87471e-05
1.44043 -3.49534e-16 1.91694e-05
1.44531 -3.44643e-16 1.96007e-05
1.4502 -3.39805e-16 2.00413e-05
1.45508 -3.35019e-16 2.04912e-05
1.45996 -3.30284e-16 2.09508e-05
1.46484 -3.256e-16 2.14202e-05
1.46973 -3.20968e-16 2.18995e-05
1.47461 -3.16387e-16 2.23891e-05
1.47949 -3.11856e-16 2.28891e-05
1.48438 -3.07375e-16 2.33996e-05
1.48926 -3.02944e-16 2.3921e-05
1.49414 -2.98563e-16 2.44534e-05
1.49902 -2.94232e-16 2.49971e-05
1.50391 -2.89949e-16 2.55522e-05
1.50879 -2.85715e-16 2.61191e-05
1.51367 -2.81529e-16 2.66979e-05
1.51855 -2.77392e-16 2.72889e-05
1.52344 -2.73302e-16 2.78922e-05
1.52832 -2.69259e-16 2.85083e-05
1.5332 -2.65264e-16 2.91373e-05
1.53809 -2.61316e-16 2.97794e-05
1.54297 -2.57414e-16 3.04349e-05
1.54785 -2.53558e-16 3.11042e-05
1.55273 -2.49748e-16 3.17874e-05
1.55762 -2.45984e-16 3.24848e-05
1.5625 -2.42265e-16 3.31967e-05
1.56738 -2.38591e-16 3.39235e-05
1.57227 -2.34961e-16 3.46653e-05
1.57715 -2.31375e-16 3.54225e-05
1.58203 -2.27834e-16 3.61954e-05
1.58691 -2.24335e-16 3.69842e-05
1.5918 -2.2088e-16 3.77894e-05
1.59668 -2.17468e-16 3.86111e-05
1.60156 -2.14098e-16 3.94498e-05
1.60645 -2.10771e-16 4.03057e-05
1.61133 -2.07485e-16 4.11792e-05
1.61621 -2.04241e-16 4.20707e-05
1.62109 -2.01038e-16 4.29804e-05
1.62598 -1.97876e-16 4.39088e-05
1.63086 -1.94754e-16 4.48561e-05
1.63574 -1.91672e-16 4.58228e-05
1.64062 -1.8863e-16 4.68092e-05
1.64551 -1.85628e-16 4.78157e-05
1.65039 -1.82664e-16 4.88426e-05
1.65527 -1.79739e-16 4.98905e-05
1.66016 -1.76853e-16 5.09596e-05
1.66504 -1.74005e-16 5.20504e-05
1.66992 -1.71194e-16 5.31632e-05
1.6748 -1.68421e-16 5.42985e-05
1.67969 -1.65685e-16 5.54568e-05
1.68457 -1.62985e-16 5.66384e-05
1.68945 -1.60322e-16 5.78439e-05
1.69434 -1.57695e-16 5.90735e-05
1.69922 -1.55104e-16 6.03279e-05
1.7041 -1.52548e-16 6.16075e-05
1.70898 -1.50026e-16 6.29126e-05
1.71387 -1.4754e-16 6.42439e-05
1.71875 -1.45087e-16 6.56019e-05
1.72363 -1.42669e-16 6.69869e-05
1.72852 -1.40284e-16 6.83995e-05
1.7334 -1.37933e-16 6.98402e-05
1.73828 -1.35615e-16 7.13096e-05
1.74316 -1.33329e-16 7.28082e-05
1.74805 -1.31075e-16 7.43365e-05
1.75293 -1.28853e-16 7.58951e-05
1.75781 -1.26663e-16 7.74845e-05
1.7627 -1.24505e-16 7.91052e-05
1.76758 -1.22377e-16 8.0758e-05
1.77246 -1.2028e-16 8.24434e-05
1.77734 -1.18213e-16 8.41619e-05
1.78223 -1.16176e-16 8.59141e-05
1.78711 -1.14169e-16 8.77008e-05
1.79199 -1.12191e-16 8.95225e-05
1.79688 -1.10242e-16 9.13798e-05
1.80176 -1.08322e-16 9.32735e-05
1.80664 -1.0643e-16 9.52041e-05
1.81152 -1.04566e-16 9.71724e-05
1.81641 -1.0273e-16 9.9179e-05
1.82129 -1.00922e-16 0.000101225
1.82617 -9.91402e-17 0.00010331
1.83105 -9.73855e-17 0.000105436
1.83594 -9.56573e-17 0.000107603
1.84082 -9.39553e-17 0.000109812
1.8457 -9.22792e-17 0.000112063
1.85059 -9.06286e-17 0.000114358
1.85547 -8.90034e-17 0.000116697
1.86035 -8.74031e-17 0.000119082
1.86523 -8.58275e-17 0.000121512
1.87012 -8.42762e-17 0.000123988
1.875 -8.27491e-17 0.000126513
1.87988 -8.12458e-17 0.000129085
1.88477 -7.9766e-17 0.000131707
1.88965 -7.83094e-17 0.000134378
1.89453 -7.68757e-17 0.000137101
1.89941 -7.54647e-17 0.000139875
1.9043 -7.4076e-17 0.000142703
1.90918 -7.27094e-17 0.000145583
1.91406 -7.13647e-17 0.000148519
1.91895 -7.00415e-17 0.00015151
1.92383 -6.87395e-17 0.000154557
1.92871 -6.74585e-17 0.000157663
1.93359 -6.61982e-17 0.000160826
1.93848 -6.49584e-17 0.00016405
1.94336 -6.37387e-17 0.000167333
1.94824 -6.2539e-17 0.000170679
1.95312 -6.1359e-17 0.000174087
1.95801 -6.01983e-17 0.000177559
1.96289 -5.90567e-17 0.000181096
1.96777 -5.79341e-17 0.000184699
1.97266 -5.68301e-17 0.00018837
1.97754 -5.57444e-17 0.000192108
1.98242 -5.46769e-17 0.000195916
1.9873 -5.36273e-17 0.000199795
1.99219 -5.25953e-17 0.000203746
1.99707 -5.15807e-17 0.00020777
2.00195 -5.05833e-17 0.000211868
2.00684 -4.96028e-17 0.000216042
2.01172 -4.8639e-17 0.000220294
2.0166 -4.76917e-17 0.000224623
2.02148 -4.67605e-17 0.000229032
2.02637 -4.58454e-17 0.000233522
2.03125 -4.4946e-17 0.000238094
2.03613 -4.40622e-17 0.00024275
2.04102 -4.31937e-17 0.000247491
2.0459 -4.23402e-17 0.000252319
2.05078 -4.15017e-17 0.000257235
2.05566 -4.06778e-17 0.00026224
2.06055 -3.98684e-17 0.000267337
2.06543 -3.90733e-17 0.000272526
2.07031 -3.82921e-17 0.000277809
2.0752 -3.75248e-17 0.000283187
2.08008 -3.67711e-17 0.000288663
2.08496 -3.60309e-17 0.000294238
2.08984 -3.53038e-17 0.000299913
2.09473 -3.45898e-17 0.000305691
2.09961 -3.38886e-17 0.000311572
2.10449 -3.32e-17 0.000317559
2.10938 -3.25239e-17 0.000323653
2.11426 -3.186e-17 0.000329857
2.11914 -3.12082e-17 0.000336171
2.12402 -3.05683e-17 0.000342598
2.12891 -2.994e-17 0.000349139
2.13379 -2.93233e-17 0.000355797
2.13867 -2.87179e-17 0.000362574
2.14355 -2.81237e-17 0.00036947
2.14844 -2.75404e-17 0.000376489
2.15332 -2.6968e-17 0.000383631
2.1582 -2.64062e-17 0.000390901
2.16309 -2.58548e-17 0.000398298
2.16797 -2.53138e-17 0.000405825
2.17285 -2.47829e-17 0.000413485
2.17773 -2.4262e-17 0.00042128
2.18262 -2.37509e-17 0.000429211
2.1875 -2.32495e-17 0.000437281
2.19238 -2.27575e-17 0.000445492
2.19727 -2.22749e-17 0.000453847
2.20215 -2.18015e-17 0.000462347
2.20703 -2.13372e-17 0.000470996
2.21191 -2.08817e-17 0.000479794
2.2168 -2.0435e-17 0.000488745
2.22168 -1.99969e-17 0.000497852
2.22656 -1.95673e-17 0.000507116
2.23145 -1.91459e-17 0.00051654
2.23633 -1.87328e-17 0.000526127
2.24121 -1.83277e-17 0.000535878
2.24609 -1.79305e-17 0.000545798
2.25098 -1.7541e-17 0.000555888
2.25586 -1.71592e-17 0.000566151
2.26074 -1.6785e-17 0.000576589
2.26562 -1.64181e-17 0.000587206
2.27051 -1.60584e-17 0.000598005
2.27539 -1.57059e-17 0.000608987
2.28027 -1.53604e-17 0.000620157
2.28516 -1.50218e-17 0.000631516
2.29004 -1.46899e-17 0.000643067
2.29492 -1.43647e-17 0.000654815
2.2998 -1.4046e-17 0.000666761
2.30469 -1.37337e-17 0.000678909
2.30957 -1.34277e-17 0.000691262
2.31445 -1.3128e-17 0.000703823
2.31934 -1.28343e-17 0.000716595
2.32422 -1.25465e-17 0.000729581
2.3291 -1.22647e-17 0.000742785
2.33398 -1.19886e-17 0.00075621
2.33887 -1.17181e-17 0.000769859
2.34375 -1.14533e-17 0.000783736
2.34863 -1.11938e-17 0.000797844
2.35352 -1.09397e-17 0.000812187
2.3584 -1.06909e-17 0.000826768
2.36328 -1.04473e-17 0.00084159
2.36816 -1.02087e-17 0.000856658
2.37305 -9.97505e-18 0.000871975
2.37793 -9.74631e-18 0.000887544
2.38281 -9.52236e-18 0.00090337
2.3877 -9.30312e-18 0.000919456
2.39258 -9.08849e-18 0.000935806
2.39746 -8.87838e-18 0.000952425
2.40234 -8.67272e-18 0.000969315
2.40723 -8.47142e-18 0.000986481
2.41211 -8.2744e-18 0.00100393
2.41699 -8.08158e-18 0.00102166
2.42188 -7.89287e-18 0.00103968
2.42676 -7.7082e-18 0.00105799
2.43164 -7.52749e-18 0.0010766
2.43652 -7.35067e-18 0.00109551
2.44141 -7.17766e-18 0.00111472
2.44629 -7.00839e-18 0.00113425
2.45117 -6.84278e-18 0.00115409
2.45605 -6.68077e-18 0.00117424
2.46094 -6.52229e-18 0.00119473
2.46582 -6.36726e-18 0.00121554
2.4707 -6.21561e-18 0.00123668
2.47559 -6.06729e-18 0.00125816
2.48047 -5.92223e-18 0.00127999
2.48535 -5.78036e-18 0.00130216
2.49023 -5.64162e-18 0.00132468
2.49512 -5.50595e-18 0.00134756
2.5 -5.37328e-18 0.00137081
2.50488 -5.24356e-18 0.00139442
2.50977 -5.11673e-18 0.0014184
2.51465 -4.99272e-18 0.00144277
2.51953 -4.87149e-18 0.00146751
2.52441 -4.75298e-18 0.00149265
2.5293 -4.63713e-18 0.00151818
2.53418 -4.52389e-18 0.0015441
2.53906 -4.4132e-18 0.00157044
2.54395 -4.30501e-18 0.00159718
2.54883 -4.19928e-18 0.00162435
2.55371 -4.09595e-18 0.00165193
2.55859 -3.99497e-18 0.00167994
2.56348 -3.8963e-18 0.00170839
2.56836 -3.79988e-18 0.00173728
2.57324 -3.70567e-18 0.00176661
2.57812 -3.61362e-18 0.0017964
2.58301 -3.52369e-18 0.00182665
2.58789 -3.43584e-18 0.00185736
2.59277 -3.35001e-18 0.00188854
2.59766 -3.26618e-18 0.0019202
2.60254 -3.18429e-18 0.00195234
2.60742 -3.1043e-18 0.00198497
2.6123 -3.02618e-18 0.00201811
2.61719 -2.94989e-18 0.00205174
2.62207 -2.87538e-18 0.00208589
2.62695 -2.80262e-18 0.00212055
2.63184 -2.73157e-18 0.00215574
2.63672 -2.6622e-18 0.00219146
2.6416 -2.59446e-18 0.00222772
2.64648 -2.52833e-18 0.00226453
2.65137 -2.46376e-18 0.00230189
2.65625 -2.40073e-18 0.0023398
2.66113 -2.3392e-18 0.00237829
2.66602 -2.27914e-18 0.00241735
2.6709 -2.22052e-18 0.002457
2.67578 -2.1633e-18 0.00249724
2.68066 -2.10745e-18 0.00253807
2.68555 -2.05295e-18 0.00257951
2.69043 -1.99976e-18 0.00262157
2.69531 -1.94786e-18 0.00266424
2.7002 -1.89721e-18 0.00270755
2.70508 -1.84779e-18 0.00275149
2.70996 -1.79957e-18 0.00279609
2.71484 -1.75253e-18 0.00284133
2.71973 -1.70664e-18 0.00288724
2.72461 -1.66187e-18 0.00293383
2.72949 -1.61819e-18 0.00298109
2.73438 -1.57559e-18 0.00302904
2.73926 -1.53404e-18 0.00307769
2.74414 -1.49351e-18 0.00312705
2.74902 -1.45399e-18 0.00317712
2.75391 -1.41544e-18 0.00322792
2.75879 -1.37785e-18 0.00327945
2.76367 -1.34119e-18 0.00333172
2.76855 -1.30544e-18 0.00338475
2.77344 -1.27059e-18 0.00343854
2.77832 -1.23661e-18 0.0034931
2.7832 -1.20348e-18 0.00354844
2.78809 -1.17118e-18 0.00360457
2.79297 -1.1397e-18 0.00366151
2.79785 -1.10901e-18 0.00371925
2.80273 -1.07909e-18 0.00377781
2.80762 -1.04993e-18 0.00383721
2.8125 -1.02151e-18 0.00389745
2.81738 -9.93812e-19 0.00395853
2.82227 -9.66818e-19 0.00402048
2.82715 -9.40513e-19 0.0040833
2.83203 -9.1488e-19 0.00414701
2.83691 -8.89903e-19 0.0042116
2.8418 -8.65566e-19 0.0042771
2.84668 -8.41855e-19 0.00434352
2.85156 -8.18755e-19 0.00441086
2.85645 -7.9625e-19 0.00447914
2.86133 -7.74328e-19 0.00454837
2.86621 -7.52972e-19 0.00461856
2.87109 -7.32171e-19 0.00468972
2.87598 -7.11911e-19 0.00476186
2.88086 -6.92178e-19 0.004835
2.88574 -6.7296e-19 0.00490914
2.89062 -6.54244e-19 0.0049843
2.89551 -6.36019e-19 0.00506049
2.90039 -6.18272e-19 0.00513772
2.90527 -6.00991e-19 0.00521601
2.91016 -5.84165e-19 0.00529537
2.91504 -5.67784e-19 0.0053758
2.91992 -5.51835e-19 0.00545733
2.9248 -5.36309e-19 0.00553995
2.92969 -5.21195e-19 0.0056237
2.93457 -5.06483e-19 0.00570858
2.93945 -4.92162e-19 0.0057946
2.94434 -4.78224e-19 0.00588177
2.94922 -4.64658e-19 0.00597012
2.9541 -4.51456e-19 0.00605964
2.95898 -4.38608e-19 0.00615037
2.96387 -4.26105e-19 0.0062423
2.96875 -4.13938e-19 0.00633545
2.97363 -4.021e-19 0.00642984
2.97852 -3.90582e-19 0.00652549
2.9834 -3.79376e-19 0.00662239
2.98828 -3.68473e-19 0.00672058
2.99316 -3.57867e-19 0.00682006
2.99805 -3.4755e-19 0.00692085
3.00293 -3.37514e-19 0.00702296
3.00781 -3.27752e-19 0.0071264
3.0127 -3.18257e-19 0.0072312
3.01758 -3.09023e-19 0.00733736
3.02246 -3.00042e-19 0.00744491
3.02734 -2.91309e-19 0.00755385
3.03223 -2.82816e-19 0.0076642
3.03711 -2.74557e-19 0.00777598
3.04199 -2.66527e-19 0.0078892
3.04688 -2.5872e-19 0.00800388
3.05176 -2.51129e-19 0.00812003
3.05664 -2.4375e-19 0.00823767
3.06152 -2.36576e-19 0.00835681
3.06641 -2.29602e-19 0.00847748
3.07129 -2.22823e-19 0.00859968
3.07617 -2.16234e-19 0.00872344
3.08105 -2.0983e-19 0.00884877
3.08594 -2.03605e-19 0.00897569
3.09082 -1.97556e-19 0.0091042
3.0957 -1.91678e-19 0.00923434
3.10059 -1.85965e-19 0.00936612
3.10547 -1.80415e-19 0.00949954
3.11035 -1.75021e-19 0.00963464
3.11523 -1.69781e-19 0.00977143
3.12012 -1.6469e-19 0.00990993
3.125 -1.59743e-19 0.0100501
3.12988 -1.54938e-19 0.0101921
3.13477 -1.50271e-19 0.0103358
3.13965 -1.45737e-19 0.0104813
3.14453 -1.41333e-19 0.0106286
3.14941 -1.37055e-19 0.0107777
3.1543 -1.32901e-19 0.0109286
3.15918 -1.28867e-19 0.0110814
3.16406 -1.24949e-19 0.0112361
3.16895 -1.21144e-19 0.0113926
3.17383 -1.1745e-19 0.011551
3.17871 -1.13862e-19 0.0117114
3.18359 -1.1038e-19 0.0118737
3.18848 -1.06998e-19 0.012038
3.19336 -1.03715e-19 0.0122042
3.19824 -1.00528e-19 0.0123725
3.20312 -9.74348e-20 0.0125428
3.20801 -9.4432e-20 0.0127151
3.21289 -9.15172e-20 0.0128895
3.21777 -8.86883e-20 0.0130659
3.22266 -8.59427e-20 0.0132445
3.22754 -8.32781e-20 0.0134251
3.23242 -8.06922e-20 0.013608
3.2373 -7.8183e-20 0.0137929
3.24219 -7.57481e-20 0.0139801
3.24707 -7.33856e-20 0.0141695
3.25195 -7.10934e-20 0.014361
3.25684 -6.88695e-20 0.0145549
3.26172 -6.6712e-20 0.0147509
3.2666 -6.4619e-20 0.0149493
3.27148 -6.25886e-20 0.01515
3.27637 -6.06192e-20 0.015353
3.28125 -5.87089e-20 0.0155584
3.28613 -5.68562e-20 0.0157661
3.29102 -5.50592e-20 0.0159762
3.2959 -5.33166e-20 0.0161888
3.30078 -5.16266e-20 0.0164037
3.30566 -4.99878e-20 0.0166212
3.31055 -4.83987e-20 0.0168411
3.31543 -4.68579e-20 0.0170635
3.32031 -4.5364e-20 0.0172884
3.3252 -4.39156e-20 0.0175159
3.33008 -4.25114e-20 0.017746
3.33496 -4.11502e-20 0.0179786
3.33984 -3.98307e-20 0.0182139
3.34473 -3.85516e-20 0.0184518
3.34961 -3.73118e-20 0.0186923
3.35449 -3.61102e-20 0.0189356
3.35938 -3.49456e-20 0.0191816
3.36426 -3.3817e-20 0.0194302
3.36914 -3.27232e-20 0.0196817
3.37402 -3.16633e-20 0.0199359
3.37891 -3.06363e-20 0.0201929
3.38379 -2.96412e-20 0.0204528
3.38867 -2.8677e-20 0.0207155
3.39355 -2.77429e-20 0.0209811
3.39844 -2.68379e-20 0.0212496
3.40332 -2.59612e-20 0.0215209
3.4082 -2.5112e-20 0.0217953
3.41309 -2.42894e-20 0.0220726
3.41797 -2.34925e-20 0.0223529
3.42285 -2.27208e-20 0.0226362
3.42773 -2.19734e-20 0.0229226
3.43262 -2.12495e-20 0.0232121
3.4375 -2.05485e-20 0.0235046
3.44238 -1.98697e-20 0.0238003
3.44727 -1.92124e-20 0.0240991
3.45215 -1.85759e-20 0.024401
3.45703 -1.79597e-20 0.0247062
3.46191 -1.73631e-20 0.0250146
3.4668 -1.67855e-20 0.0253262
3.47168 -1.62263e-20 0.0256411
3.47656 -1.5685e-20 0.0259593
3.48145 -1.51611e-20 0.0262809
3.48633 -1.46539e-20 0.0266057
3.49121 -1.41631e-20 0.026934
3.49609 -1.3688e-20 0.0272656
3.50098 -1.32283e-20 0.0276007
3.50586 -1.27834e-20 0.0279392
3.51074 -1.23528e-20 0.0282812
3.51562 -1.19362e-20 0.0286267
3.52051 -1.15331e-20 0.0289757
3.52539 -1.1143e-20 0.0293283
3.53027 -1.07657e-20 0.0296845
3.53516 -1.04006e-20 0.0300443
3.54004 -1.00474e-20 0.0304077
3.54492 -9.70579e-21 0.0307748
3.5498 -9.37532e-21 0.0311455
3.55469 -9.05566e-21 0.03152
3.55957 -8.74649e-21 0.0318982
3.56445 -8.44747e-21 0.0322802
3.56934 -8.15829e-21 0.032666
3.57422 -7.87863e-21 0.0330556
3.5791 -7.60819e-21 0.0334491
3.58398 -7.34669e-21 0.0338464
3.58887 -7.09383e-21 0.0342477
3.59375 -6.84936e-21 0.0346528
3.59863 -6.61299e-21 0.035062
3.60352 -6.38447e-21 0.0354751
3.6084 -6.16356e-21 0.0358922
3.61328 -5.95001e-21 0.0363134
3.61816 -5.74358e-21 0.0367386
3.62305 -5.54405e-21 0.0371679
3.62793 -5.35119e-21 0.0376014
3.63281 -5.1648e-21 0.038039
3.6377 -4.98467e-21 0.0384807
3.64258 -4.81058e-21 0.0389267
3.64746 -4.64236e-21 0.0393769
3.65234 -4.4798e-21 0.0398314
3.65723 -4.32273e-21 0.0402901
3.66211 -4.17097e-21 0.0407532
3.66699 -4.02434e-21 0.0412205
3.67188 -3.88269e-21 0.0416923
3.67676 -3.74584e-21 0.0421685
3.68164 -3.61364e-21 0.042649
3.68652 -3.48594e-21 0.043134
3.69141 -3.3626e-21 0.0436235
3.69629 -3.24346e-21 0.0441175
3.70117 -3.1284e-21 0.0446161
3.70605 -3.01727e-21 0.0451192
3.71094 -2.90995e-21 0.0456268
3.71582 -2.80632e-21 0.0461391
3.7207 -2.70624e-21 0.046656
3.72559 -2.60962e-21 0.0471776
3.73047 -2.51632e-21 0.0477039
3.73535 -2.42624e-21 0.0482349
3.74023 -2.33927e-21 0.0487707
3.74512 -2.25532e-21 0.0493112
3.75 -2.17427e-21 0.0498565
3.75488 -2.09604e-21 0.0504067
3.75977 -2.02052e-21 0.0509617
3.76465 -1.94763e-21 0.0515216
3.76953 -1.87729e-21 0.0520864
3.77441 -1.80939e-21 0.0526562
3.7793 -1.74387e-21 0.0532309
3.78418 -1.68065e-21 0.0538106
3.78906 -1.61963e-21 0.0543953
3.79395 -1.56076e-21 0.054985
3.79883 -1.50396e-21 0.0555798
3.80371 -1.44915e-21 0.0561798
3.80859 -1.39627e-21 0.0567848
3.81348 -1.34526e-21 0.057395
3.81836 -1.29606e-21 0.0580104
3.82324 -1.24859e-21 0.0586309
3.82812 -1.2028e-21 0.0592567
3.83301 -1.15864e-21 0.0598877
3.83789 -1.11604e-21 0.0605241
3.84277 -1.07496e-21 0.0611657
3.84766 -1.03535e-21 0.0618126
3.85254 -9.9714e-22 0.0624649
3.85742 -9.603e-22 0.0631226
3.8623 -9.24776e-22 0.0637857
3.86719 -8.90524e-22 0.0644542
3.87207 -8.57499e-22 0.0651282
3.87695 -8.2566e-22 0.0658076
3.88184 -7.94965e-22 0.0664926
3.88672 -7.65375e-22 0.067183
3.8916 -7.36851e-22 0.0678791
3.89648 -7.09357e-22 0.0685807
3.90137 -6.82855e-22 0.0692879
3.90625 -6.57313e-22 0.0700007
3.91113 -6.32695e-22 0.0707191
3.91602 -6.08971e-22 0.0714433
3.9209 -5.86108e-22 0.0721731
3.92578 -5.64077e-22 0.0729087
3.93066 -5.42848e-22 0.07365
3.93555 -5.22393e-22 0.074397
3.94043 -5.02685e-22 0.0751499
3.94531 -4.83697e-22 0.0759085
3.9502 -4.65404e-22 0.076673
3.95508 -4.47782e-22 0.0774434
3.95996 -4.30806e-22 0.0782196
3.96484 -4.14454e-22 0.0790017
3.96973 -3.98704e-22 0.0797897
3.97461 -3.83534e-22 0.0805837
3.97949 -3.68924e-22 0.0813836
3.98438 -3.54853e-22 0.0821895
3.98926 -3.41303e-22 0.0830014
3.99414 -3.28255e-22 0.0838193
3.99902 -3.1569e-22 0.0846433
4.00391 -3.03592e-22 0.0854733
4.00879 -2.91943e-22 0.0863094
4.01367 -2.80728e-22 0.0871517
4.01855 -2.69931e-22 0.088
4.02344 -2.59537e-22 0.0888545
4.02832 -2.49531e-22 0.0897151
4.0332 -2.399e-22 0.0905819
4.03809 -2.30629e-22 0.0914549
4.04297 -2.21706e-22 0.0923341
4.04785 -2.13118e-22 0.0932196
4.05273 -2.04853e-22 0.0941113
4.05762 -1.96899e-22 0.0950092
4.0625 -1.89245e-22 0.0959135
4.06738 -1.8188e-22 0.096824
4.07227 -1.74793e-22 0.0977408
4.07715 -1.67974e-22 0.098664
4.08203 -1.61414e-22 0.0995935
4.08691 -1.55102e-22 0.100529
4.0918 -1.4903e-22 0.101472
4.09668 -1.43189e-22 0.10242
4.10156 -1.3757e-22 0.103375
4.10645 -1.32166e-22 0.104337
4.11133 -1.26967e-22 0.105305
4.11621 -1.21968e-22 0.106279
4.12109 -1.17159e-22 0.10726
4.12598 -1.12535e-22 0.108247
4.13086 -1.08088e-22 0.109241
4.13574 -1.03812e-22 0.110241
4.14062 -9.97008e-23 0.111248
4.14551 -9.57474e-23 0.112261
4.15039 -9.19465e-23 0.113281
4.15527 -8.82922e-23 0.114307
4.16016 -8.47791e-23 0.11534
4.16504 -8.14019e-23 0.11638
4.16992 -7.81555e-23 0.117426
4.1748 -7.5035e-23 0.118478
4.17969 -7.20357e-23 0.119538
4.18457 -6.91529e-23 0.120603
4.18945 -6.63824e-23 0.121676
4.19434 -6.37198e-23 0.122755
4.19922 -6.11611e-23 0.12384
4.2041 -5.87023e-23 0.124933
4.20898 -5.63397e-23 0.126031
4.21387 -5.40696e-23 0.127137
4.21875 -5.18885e-23 0.128249
4.22363 -4.9793e-23 0.129368
4.22852 -4.77799e-23 0.130493
4.2334 -4.58459e-23 0.131625
4.23828 -4.39882e-23 0.132764
4.24316 -4.22037e-23 0.133909
4.24805 -4.04897e-23 0.135061
4.25293 -3.88434e-23 0.13622
4.25781 -3.72623e-23 0.137385
4.2627 -3.57438e-23 0.138558
4.26758 -3.42856e-23 0.139736
4.27246 -3.28853e-23 0.140922
4.27734 -3.15407e-23 0.142114
4.28223 -3.02496e-23 0.143312
4.28711 -2.901e-23 0.144518
4.29199 -2.78199e-23 0.14573
4.29688 -2.66773e-23 0.146948
4.30176 -2.55805e-23 0.148174
4.30664 -2.45275e-23 0.149406
4.31152 -2.35168e-23 0.150645
4.31641 -2.25466e-23 0.15189
4.32129 -2.16155e-23 0.153142
4.32617 -2.07218e-23 0.1544
4.33105 -1.98641e-23 0.155666
4.33594 -1.9041e-23 0.156937
4.34082 -1.82511e-23 0.158216
4.3457 -1.74932e-23 0.159501
4.35059 -1.6766e-23 0.160793
4.35547 -1.60682e-23 0.162091
4.36035 -1.53987e-23 0.163396
4.36523 -1.47564e-23 0.164707
4.37012 -1.41402e-23 0.166025
4.375 -1.35492e-23 0.16735
4.37988 -1.29822e-23 0.168681
4.38477 -1.24383e-23 0.170019
4.38965 -1.19166e-23 0.171363
4.39453 -1.14163e-23 0.172714
4.39941 -1.09365e-23 0.174071
4.4043 -1.04763e-23 0.175434
4.40918 -1.0035e-23 0.176805
4.41406 -9.61189e-24 0.178181
4.41895 -9.20615e-24 0.179564
4.42383 -8.81711e-24 0.180954
4.42871 -8.4441e-24 0.182349
4.43359 -8.08649e-24 0.183752
4.43848 -7.74366e-24 0.18516
4.44336 -7.41501e-24 0.186575
4.44824 -7.09997e-24 0.187996
4.45312 -6.79799e-24 0.189424
4.45801 -6.50854e-24 0.190858
4.46289 -6.23112e-24 0.192298
4.46777 -5.96524e-24 0.193745
4.47266 -5.71043e-24 0.195197
4.47754 -5.46625e-24 0.196656
4.48242 -5.23226e-24 0.198121
4.4873 -5.00804e-24 0.199592
4.49219 -4.79321e-24 0.201069
4.49707 -4.58737e-24 0.202553
4.50195 -4.39017e-24 0.204042
4.50684 -4.20124e-24 0.205538
4.51172 -4.02024e-24 0.207039
4.5166 -3.84687e-24 0.208547
4.52148 -3.68079e-24 0.21006
4.52637 -3.52172e-24 0.21158
4.53125 -3.36936e-24 0.213105
4.53613 -3.22344e-24 0.214636
4.54102 -3.08369e-24 0.216174
4.5459 -2.94986e-24 0.217717
4.55078 -2.8217e-24 0.219265
4.55566 -2.69898e-24 0.22082
4.56055 -2.58148e-24 0.22238
4.56543 -2.46897e-24 0.223946
4.57031 -2.36125e-24 0.225517
4.5752 -2.25813e-24 0.227094
4.58008 -2.15941e-24 0.228677
4.58496 -2.0649e-24 0.230265
4.58984 -1.97444e-24 0.231859
4.59473 -1.88785e-24 0.233458
4.59961 -1.80497e-24 0.235063
4.60449 -1.72564e-24 0.236673
4.60938 -1.64973e-24 0.238288
4.61426 -1.57708e-24 0.239909
4.61914 -1.50755e-24 0.241535
4.62402 -1.44103e-24 0.243166
4.62891 -1.37737e-24 0.244802
4.63379 -1.31646e-24 0.246444
4.63867 -1.25819e-24 0.24809
4.64355 -1.20244e-24 0.249742
4.64844 -1.1491e-24 0.251398
4.65332 -1.09808e-24 0.25306
4.6582 -1.04927e-24 0.254726
4.66309 -1.00258e-24 0.256398
4.66797 -9.57927e-25 0.258074
4.67285 -9.15218e-25 0.259755
4.67773 -8.74371e-25 0.26144
4.68262 -8.35308e-25 0.263131
4.6875 -7.97952e-25 0.264826
4.69238 -7.6223e-25 0.266525
4.69727 -7.28072e-25 0.268229
4.70215 -6.95412e-25 0.269937
4.70703 -6.64185e-25 0.27165
4.71191 -6.3433e-25 0.273367
4.7168 -6.05789e-25 0.275089
4.72168 -5.78504e-25 0.276815
4.72656 -5.52421e-25 0.278545
4.73145 -5.2749e-25 0.280279
4.73633 -5.03659e-25 0.282017
4.74121 -4.80883e-25 0.283759
4.74609 -4.59114e-25 0.285505
4.75098 -4.3831e-25 0.287255
4.75586 -4.18428e-25 0.289009
4.76074 -3.9943e-25 0.290766
4.76562 -3.81276e-25 0.292527
4.77051 -3.63929e-25 0.294292
4.77539 -3.47355e-25 0.296061
4.78027 -3.31521e-25 0.297833
4.78516 -3.16393e-25 0.299609
4.79004 -3.0194e-25 0.301387
4.79492 -2.88135e-25 0.30317
4.7998 -2.74947e-25 0.304955
4.80469 -2.62351e-25 0.306744
4.80957 -2.50319e-25 0.308536
4.81445 -2.38828e-25 0.310331
4.81934 -2.27854e-25 0.312129
4.82422 -2.17374e-25 0.31393
4.8291 -2.07365e-25 0.315733
4.83398 -1.97808e-25 0.31754
4.83887 -1.88683e-25 0.319349
4.84375 -1.7997e-25 0.321161
4.84863 -1.71651e-25 0.322975
4.85352 -1.63709e-25 0.324792
4.8584 -1.56127e-25 0.326612
4.86328 -1.48889e-25 0.328434
4.86816 -1.4198e-25 0.330258
4.87305 -1.35384e-25 0.332084
4.87793 -1.2909e-25 0.333912
4.88281 -1.23081e-25 0.335743
4.8877 -1.17347e-25 0.337575
4.89258 -1.11875e-25 0.33941
4.89746 -1.06653e-25 0.341246
4.90234 -1.0167e-25 0.343084
4.90723 -9.69147e-26 0.344923
4.91211 -9.23777e-26 0.346765
4.91699 -8.80489e-26 0.348607
4.92188 -8.39189e-26 0.350452
4.92676 -7.99788e-26 0.352297
4.93164 -7.62201e-26 0.354144
4.93652 -7.26345e-26 0.355992
4.94141 -6.92144e-26 0.357841
4.94629 -6.59521e-26 0.359691
4.95117 -6.28406e-26 0.361542
4.95605 -5.9873e-26 0.363394
4.96094 -5.70429e-26 0.365247
4.96582 -5.43439e-26 0.3671
4.9707 -5.17702e-26 0.368955
4.97559 -4.9316e-26 0.370809
4.98047 -4.69759e-26 0.372664
4.98535 -4.47447e-26 0.374519
4.99023 -4.26175e-26 0.376375
4.99512 -4.05895e-26 0.378231
5 -3.86561e-26 0.380087
5.00488 -3.6813e-26 0.381943
5.00977 -3.50562e-26 0.383798
5.01465 -3.33816e-26 0.385654
5.01953 -3.17855e-26 0.387509
5.02441 -3.02643e-26 0.389364
5.0293 -2.88145e-26 0.391219
5.03418 -2.74328e-26 0.393073
5.03906 -2.61161e-26 0.394926
5.04395 -2.48615e-26 0.396779
5.04883 -2.3666e-26 0.398631
5.05371 -2.25269e-26 0.400482
5.05859 -2.14416e-26 0.402332
5.06348 -2.04076e-26 0.40418
5.06836 -1.94226e-26 0.406028
5.07324 -1.84842e-26 0.407874
5.07812 -1.75904e-26 0.409719
5.08301 -1.67389e-26 0.411563
5.08789 -1.59279e-26 0.413405
5.09277 -1.51555e-26 0.415245
5.09766 -1.44198e-26 0.417084
5.10254 -1.37192e-26 0.418921
5.10742 -1.30521e-26 0.420755
5.1123 -1.24167e-26 0.422588
5.11719 -1.18118e-26 0.424419
5.12207 -1.12357e-26 0.426247
5.12695 -1.06873e-26 0.428073
5.13184 -1.01651e-26 0.429897
5.13672 -9.66803e-27 0.431718
5.1416 -9.19479e-27 0.433536
5.14648 -8.74431e-27 0.435352
5.15137 -8.31549e-27 0.437165
5.15625 -7.90733e-27 0.438975
5.16113 -7.51884e-27 0.440782
5.16602 -7.1491e-27 0.442586
5.1709 -6.79722e-27 0.444387
5.17578 -6.46235e-27 0.446184
5.18066 -6.14368e-27 0.447978
5.18555 -5.84045e-27 0.449768
5.19043 -5.55192e-27 0.451555
5.19531 -5.27739e-27 0.453338
5.2002 -5.0162e-27 0.455118
5.20508 -4.76771e-27 0.456893
5.20996 -4.53131e-27 0.458664
5.21484 -4.30643e-27 0.460432
5.21973 -4.09251e-27 0.462195
5.22461 -3.88903e-27 0.463953
5.22949 -3.6955e-27 0.465708
5.23438 -3.51143e-27 0.467458
5.23926 -3.33636e-27 0.469203
5.24414 -3.16988e-27 0.470943
5.24902 -3.01156e-27 0.472679
5.25391 -2.86101e-27 0.47441
5.25879 -2.71785e-27 0.476136
5.26367 -2.58174e-27 0.477856
5.26855 -2.45232e-27 0.479572
5.27344 -2.32928e-27 0.481282
5.27832 -2.21231e-27 0.482986
5.2832 -2.10112e-27 0.484686
5.28809 -1.99541e-27 0.486379
5.29297 -1.89494e-27 0.488067
5.29785 -1.79944e-27 0.489749
5.30273 -1.70866e-27 0.491425
5.30762 -1.6224e-27 0.493095
5.3125 -1.54041e-27 0.494759
5.31738 -1.4625e-27 0.496417
5.32227 -1.38846e-27 0.498068
5.32715 -1.3181e-27 0.499713
5.33203 -1.25125e-27 0.501352
5.33691 -1.18774e-27 0.502984
5.3418 -1.1274e-27 0.504609
5.34668 -1.07007e-27 0.506227
5.35156 -1.0156e-27 0.507839
5.35645 -9.63867e-28 0.509443
5.36133 -9.14722e-28 0.51104
5.36621 -8.68042e-28 0.51263
5.37109 -8.23704e-28 0.514213
5.37598 -7.81594e-28 0.515789
5.38086 -7.41601e-28 0.517356
5.38574 -7.03621e-28 0.518917
5.39062 -6.67555e-28 0.520469
5.39551 -6.33307e-28 0.522014
5.40039 -6.00787e-28 0.523551
5.40527 -5.6991e-28 0.525079
5.41016 -5.40594e-28 0.5266
5.41504 -5.12762e-28 0.528113
5.41992 -4.86339e-28 0.529617
5.4248 -4.61256e-28 0.531113
5.42969 -4.37446e-28 0.5326
5.43457 -4.14845e-28 0.534079
5.43945 -3.93393e-28 0.535549
5.44434 -3.73033e-28 0.537011
5.44922 -3.53709e-28 0.538463
5.4541 -3.3537e-28 0.539907
5.45898 -3.17967e-28 0.541342
5.46387 -3.01453e-28 0.542767
5.46875 -2.85783e-28 0.544183
5.47363 -2.70915e-28 0.54559
5.47852 -2.56807e-28 0.546988
5.4834 -2.43423e-28 0.548376
5.48828 -2.30725e-28 0.549754
5.49316 -2.1868e-28 0.551123
5.49805 -2.07253e-28 0.552482
5.50293 -1.96414e-28 0.553831
5.50781 -1.86133e-28 0.55517
5.5127 -1.76382e-28 0.5565
5.51758 -1.67133e-28 0.557819
5.52246 -1.58362e-28 0.559128
5.52734 -1.50044e-28 0.560426
5.53223 -1.42157e-28 0.561714
5.53711 -1.34677e-28 0.562992
5.54199 -1.27585e-28 0.564259
5.54688 -1.20861e-28 0.565516
5.55176 -1.14485e-28 0.566762
5.55664 -1.08441e-28 0.567997
5.56152 -1.02711e-28 0.569221
5.56641 -9.72788e-29 0.570434
5.57129 -9.21297e-29 0.571636
5.57617 -8.7249e-29 0.572827
5.58105 -8.2623e-29 0.574007
5.58594 -7.82385e-29 0.575176
5.59082 -7.40831e-29 0.576333
5.5957 -7.01451e-29 0.577479
5.60059 -6.64133e-29 0.578613
5.60547 -6.28769e-29 0.579736
5.61035 -5.95261e-29 0.580846
5.61523 -5.63511e-29 0.581946
5.62012 -5.3343e-29 0.583033
5.625 -5.0493e-29 0.584109
5.62988 -4.7793e-29 0.585172
5.63477 -4.52352e-29 0.586224
5.63965 -4.28123e-29 0.587263
5.64453 -4.05172e-29 0.58829
5.64941 -3.83433e-29 0.589305
5.6543 -3.62843e-29 0.590308
5.65918 -3.43343e-29 0.591298
5.66406 -3.24875e-29 0.592276
5.66895 -3.07386e-29 0.593241
5.67383 -2.90824e-29 0.594194
5.67871 -2.75142e-29 0.595134
5.68359 -2.60293e-29 0.596061
5.68848 -2.46233e-29 0.596975
5.69336 -2.32922e-29 0.597877
5.69824 -2.2032e-29 0.598766
5.70312 -2.0839e-29 0.599642
5.70801 -1.97096e-29 0.600504
5.71289 -1.86406e-29 0.601354
5.71777 -1.76287e-29 0.60219
5.72266 -1.66709e-29 0.603014
5.72754 -1.57644e-29 0.603824
5.73242 -1.49065e-29 0.60462
5.7373 -1.40946e-29 0.605403
5.74219 -1.33263e-29 0.606173
5.74707 -1.25993e-29 0.60693
5.75195 -1.19114e-29 0.607672
5.75684 -1.12605e-29 0.608402
5.76172 -1.06446e-29 0.609117
5.7666 -1.0062e-29 0.609819
5.77148 -9.5108e-30 0.610507
5.77637 -8.98936e-30 0.611181
5.78125 -8.49611e-30 0.611842
5.78613 -8.02953e-30 0.612488
5.79102 -7.58822e-30 0.613121
5.7959 -7.17083e-30 0.61374
5.80078 -6.77606e-30 0.614344
5.80566 -6.40273e-30 0.614935
5.81055 -6.04967e-30 0.615511
5.81543 -5.71582e-30 0.616074
5.82031 -5.40012e-30 0.616622
5.8252 -5.10162e-30 0.617156
5.83008 -4.8194e-30 0.617675
5.83496 -4.55256e-30 0.618181
5.83984 -4.3003e-30 0.618672
5.84473 -4.06182e-30 0.619148
5.84961 -3.83638e-30 0.61961
5.85449 -3.62328e-30 0.620058
5.85938 -3.42186e-30 0.620491
5.86426 -3.23148e-30 0.62091
5.86914 -3.05154e-30 0.621314
5.87402 -2.88149e-30 0.621704
5.87891 -2.72079e-30 0.622079
5.88379 -2.56892e-30 0.62244
5.88867 -2.42542e-30 0.622786
5.89355 -2.28982e-30 0.623117
5.89844 -2.1617e-30 0.623433
5.90332 -2.04065e-30 0.623735
5.9082 -1.92629e-30 0.624022
5.91309 -1.81825e-30 0.624295
5.91797 -1.71619e-30 0.624552
5.92285 -1.61978e-30 0.624795
5.92773 -1.52871e-30 0.625023
5.93262 -1.44269e-30 0.625236
5.9375 -1.36145e-30 0.625434
5.94238 -1.28473e-30 0.625618
5.94727 -1.21227e-30 0.625786
5.95215 -1.14384e-30 0.62594
5.95703 -1.07922e-30 0.626079
5.96191 -1.0182e-30 0.626203
5.9668 -9.60592e-31 0.626312
5.97168 -9.06197e-31 0.626406
5.97656 -8.54841e-31 0.626485
5.98145 -8.06357e-31 0.626549
5.98633 -7.60587e-31 0.626599
5.99121 -7.1738e-31 0.626633
5.99609 -6.76596e-31 0.626652
6.00098 -6.381e-31 0.626657
6.00586 -6.01766e-31 0.626646
6.01074 -5.67473e-31 0.626621
6.01562 -5.35109e-31 0.626581
6.02051 -5.04567e-31 0.626525
6.02539 -4.75745e-31 0.626455
6.03027 -4.48549e-31 0.62637
6.03516 -4.22886e-31 0.62627
6.04004 -3.98674e-31 0.626155
6.04492 -3.75829e-31 0.626025
6.0498 -3.54277e-31 0.62588
6.05469 -3.33944e-31 0.625721
6.05957 -3.14764e-31 0.625546
6.06445 -2.96671e-31 0.625357
6.06934 -2.79604e-31 0.625153
6.07422 -2.63507e-31 0.624933
6.0791 -2.48325e-31 0.6247
6.08398 -2.34006e-31 0.624451
6.08887 -2.20503e-31 0.624187
6.09375 -2.07769e-31 0.623909
6.09863 -1.95761e-31 0.623616
6.10352 -1.84438e-31 0.623309
6.1084 -1.73761e-31 0.622986
6.11328 -1.63695e-31 0.622649
6.11816 -1.54205e-31 0.622297
6.12305 -1.45258e-31 0.621931
6.12793 -1.36824e-31 0.62155
6.13281 -1.28873e-31 0.621155
6.1377 -1.21378e-31 0.620744
6.14258 -1.14314e-31 0.62032
6.14746 -1.07656e-31 0.619881
6.15234 -1.01381e-31 0.619427
6.15723 -9.54665e-32 0.618959
6.16211 -8.98932e-32 0.618477
6.16699 -8.46413e-32 0.61798
6.17188 -7.96924e-32 0.617469
6.17676 -7.50292e-32 0.616944
6.18164 -7.06356e-32 0.616404
6.18652 -6.6496e-32 0.61585
6.19141 -6.25961e-32 0.615282
6.19629 -5.89221e-32 0.6147
6.20117 -5.54611e-32 0.614104
6.20605 -5.22009e-32 0.613494
6.21094 -4.913e-32 0.61287
6.21582 -4.62376e-32 0.612231
6.2207 -4.35133e-32 0.611579
6.22559 -4.09477e-32 0.610913
6.23047 -3.85314e-32 0.610233
6.23535 -3.6256e-32 0.60954
6.24023 -3.41134e-32 0.608832
6.24512 -3.20958e-32 0.608111
6.25 -3.01962e-32 0.607377
6.25488 -2.84076e-32 0.606629
6.25977 -2.67237e-32 0.605867
6.26465 -2.51384e-32 0.605092
6.26953 -2.3646e-32 0.604303
6.27441 -2.22411e-32 0.603501
6.2793 -2.09187e-32 0.602686
6.28418 -1.9674e-32 0.601857
6.28906 -1.85025e-32 0.601016
6.29395 -1.73999e-32 0.600161
6.29883 -1.63623e-32 0.599293
6.30371 -1.53858e-32 0.598412
6.30859 -1.44668e-32 0.597518
6.31348 -1.36022e-32 0.596611
6.31836 -1.27885e-32 0.595692
6.32324 -1.2023e-32 0.594759
6.32812 -1.13028e-32 0.593814
6.33301 -1.06252e-32 0.592856
6.33789 -9.98773e-33 0.591886
6.34277 -9.38807e-33 0.590903
6.34766 -8.824e-33 0.589908
6.35254 -8.29342e-33 0.588901
6.35742 -7.79437e-33 0.587881
6.3623 -7.325e-33 0.586849
6.36719 -6.88357e-33 0.585805
6.37207 -6.46844e-33 0.584748
6.37695 -6.07805e-33 0.58368
6.38184 -5.71095e-33 0.5826
6.38672 -5.36576e-33 0.581507
6.3916 -5.0412e-33 0.580404
6.39648 -4.73604e-33 0.579288
6.40137 -4.44915e-33 0.578161
6.40625 -4.17943e-33 0.577022
6.41113 -3.92588e-33 0.575871
6.41602 -3.68754e-33 0.57471
6.4209 -3.46349e-33 0.573537
6.42578 -3.25291e-33 0.572352
6.43066 -3.05498e-33 0.571157
6.43555 -2.86896e-33 0.56995
6.44043 -2.69414e-33 0.568733
6.44531 -2.52985e-33 0.567504
6.4502 -2.37547e-33 0.566265
6.45508 -2.2304e-33 0.565015
6.45996 -2.09409e-33 0.563754
6.46484 -1.96602e-33 0.562482
6.46973 -1.84569e-33 0.5612
6.47461 -1.73264e-33 0.559908
6.47949 -1.62644e-33 0.558605
6.48438 -1.52668e-33 0.557292
6.48926 -1.43297e-33 0.555969
6.49414 -1.34494e-33 0.554636
6.49902 -1.26227e-33 0.553293
6.50391 -1.18462e-33 0.55194
6.50879 -1.11169e-33 0.550577
6.51367 -1.0432e-33 0.549204
6.51855 -9.78886e-34 0.547822
6.52344 -9.18492e-34 0.54643
6.52832 -8.61783e-34 0.545029
6.5332 -8.08537e-34 0.543618
6.53809 -7.58545e-34 0.542198
6.54297 -7.1161e-34 0.540769
6.54785 -6.67547e-34 0.539331
6.55273 -6.26183e-34 0.537883
6.55762 -5.87353e-34 0.536427
6.5625 -5.50906e-34 0.534962
6.56738 -5.16695e-34 0.533489
6.57227 -4.84586e-34 0.532006
6.57715 -4.5445e-34 0.530516
6.58203 -4.26168e-34 0.529016
6.58691 -3.99628e-34 0.527509
6.5918 -3.74722e-34 0.525993
6.59668 -3.51351e-34 0.524469
6.60156 -3.29423e-34 0.522937
6.60645 -3.08848e-34 0.521397
6.61133 -2.89545e-34 0.519849
6.61621 -2.71435e-34 0.518293
6.62109 -2.54446e-34 0.51673
6.62598 -2.38508e-34 0.515159
6.63086 -2.23559e-34 0.513581
6.63574 -2.09536e-34 0.511995
6.64062 -1.96384e-34 0.510402
6.64551 -1.84048e-34 0.508802
6.65039 -1.72479e-34 0.507195
6.65527 -1.61629e-34 0.505581
6.66016 -1.51455e-34 0.50396
6.66504 -1.41914e-34 0.502332
6.66992 -1.32968e-34 0.500697
6.6748 -1.24581e-34 0.499056
6.67969 -1.16716e-34 0.497409
6.68457 -1.09343e-34 0.495755
6.68945 -1.02431e-34 0.494094
6.69434 -9.59509e-35 0.492428
6.69922 -8.98766e-35 0.490755
6.7041 -8.41829e-35 0.489077
6.70898 -7.88462e-35 0.487393
6.71387 -7.38442e-35 0.485702
6.71875 -6.91562e-35 0.484007
6.72363 -6.47628e-35 0.482305
6.72852 -6.06456e-35 0.480598
6.7334 -5.67875e-35 0.478886
6.73828 -5.31722e-35 0.477169
6.74316 -4.97847e-35 0.475446
6.74805 -4.66109e-35 0.473718
6.75293 -4.36372e-35 0.471985
6.75781 -4.08514e-35 0.470248
6.7627 -3.82415e-35 0.468505
6.76758 -3.57967e-35 0.466758
6.77246 -3.35066e-35 0.465007
6.77734 -3.13615e-35 0.46325
6.78223 -2.93524e-35 0.46149
6.78711 -2.74706e-35 0.459725
6.79199 -2.57083e-35 0.457956
6.79688 -2.40578e-35 0.456183
6.80176 -2.25123e-35 0.454406
6.80664 -2.1065e-35 0.452625
6.81152 -1.97098e-35 0.450841
6.81641 -1.8441e-35 0.449053
6.82129 -1.7253e-35 0.447261
6.82617 -1.61408e-35 0.445465
6.83105 -1.50995e-35 0.443667
6.83594 -1.41247e-35 0.441865
6.84082 -1.32123e-35 0.44006
6.8457 -1.23582e-35 0.438251
6.85059 -1.15587e-35 0.43644
6.85547 -1.08105e-35 0.434626
6.86035 -1.01102e-35 0.432809
6.86523 -9.45484e-36 0.43099
6.87012 -8.84153e-36 0.429168
6.875 -8.26761e-36 0.427343
6.87988 -7.73057e-36 0.425516
6.88477 -7.22807e-36 0.423687
6.88965 -6.75791e-36 0.421855
6.89453 -6.31804e-36 0.420022
6.89941 -5.90651e-36 0.418186
6.9043 -5.52153e-36 0.416349
6.90918 -5.16139e-36 0.414509
6.91406 -4.82451e-36 0.412668
6.91895 -4.50941e-36 0.410826
6.92383 -4.21468e-36 0.408982
6.92871 -3.93903e-36 0.407136
6.93359 -3.68123e-36 0.405289
6.93848 -3.44014e-36 0.403441
6.94336 -3.21469e-36 0.401592
6.94824 -3.00387e-36 0.399741
6.95312 -2.80674e-36 0.39789
6.95801 -2.62242e-36 0.396038
6.96289 -2.45009e-36 0.394185
6.96777 -2.28897e-36 0.392331
6.97266 -2.13835e-36 0.390477
6.97754 -1.99754e-36 0.388622
6.98242 -1.86592e-36 0.386767
6.9873 -1.74289e-36 0.384912
6.99219 -1.62789e-36 0.383056
6.99707 -1.52041e-36 0.3812
7.00195 -1.41995e-36 0.379344
7.00684 -1.32607e-36 0.377489
7.01172 -1.23834e-36 0.375633
7.0166 -1.15635e-36 0.373777
7.02148 -1.07975e-36 0.371922
7.02637 -1.00817e-36 0.370067
7.03125 -9.41288e-37 0.368213
7.03613 -8.78803e-37 0.366359
7.04102 -8.20426e-37 0.364506
7.0459 -7.65891e-37 0.362653
7.05078 -7.14947e-37 0.360802
7.05566 -6.6736e-37 0.358951
7.06055 -6.22911e-37 0.357101
7.06543 -5.81394e-37 0.355253
7.07031 -5.42618e-37 0.353405
7.0752 -5.06405e-37 0.351559
7.08008 -4.72586e-37 0.349714
7.08496 -4.41004e-37 0.34787
7.08984 -4.11513e-37 0.346028
7.09473 -3.83976e-37 0.344187
7.09961 -3.58265e-37 0.342348
7.10449 -3.34259e-37 0.340511
7.10938 -3.11847e-37 0.338676
7.11426 -2.90924e-37 0.336842
7.11914 -2.71391e-37 0.33501
7.12402 -2.53158e-37 0.333181
7.12891 -2.36139e-37 0.331353
7.13379 -2.20253e-37 0.329528
7.13867 -2.05427e-37 0.327705
7.14355 -1.91589e-37 0.325884
7.14844 -1.78675e-37 0.324065
7.15332 -1.66623e-37 0.322249
7.1582 -1.55377e-37 0.320436
7.16309 -1.44883e-37 0.318625
7.16797 -1.35091e-37 0.316817
7.17285 -1.25955e-37 0.315011
7.17773 -1.17431e-37 0.313209
7.18262 -1.09479e-37 0.311409
7.1875 -1.02061e-37 0.309612
7.19238 -9.51405e-38 0.307819
7.19727 -8.86852e-38 0.306028
7.20215 -8.26639e-38 0.304241
7.20703 -7.70478e-38 0.302456
7.21191 -7.18098e-38 0.300675
7.2168 -6.69247e-38 0.298898
7.22168 -6.2369e-38 0.297124
7.22656 -5.81206e-38 0.295353
7.23145 -5.4159e-38 0.293586
7.23633 -5.0465e-38 0.291823
7.24121 -4.70208e-38 0.290063
7.24609 -4.38095e-38 0.288307
7.25098 -4.08156e-38 0.286554
7.25586 -3.80245e-38 0.284806
7.26074 -3.54225e-38 0.283061
7.26562 -3.29971e-38 0.281321
7.27051 -3.07362e-38 0.279584
7.27539 -2.86289e-38 0.277852
7.28027 -2.66648e-38 0.276124
7.28516 -2.48342e-38 0.2744
7.29004 -2.31283e-38 0.27268
7.29492 -2.15385e-38 0.270965
7.2998 -2.0057e-38 0.269254
7.30469 -1.86765e-38 0.267547
7.30957 -1.73902e-38 0.265845
7.31445 -1.61917e-38 0.264147
7.31934 -1.50751e-38 0.262454
7.32422 -1.40349e-38 0.260766
7.3291 -1.30658e-38 0.259082
7.33398 -1.2163e-38 0.257403
7.33887 -1.13221e-38 0.255729
7.34375 -1.05388e-38 0.254059
7.34863 -9.8092e-39 0.252395
7.35352 -9.1297e-39 0.250735
7.3584 -8.49687e-39 0.249081
7.36328 -7.90752e-39 0.247431
7.36816 -7.3587e-39 0.245786
7.37305 -6.84765e-39 0.244147
7.37793 -6.37178e-39 0.242513
7.38281 -5.9287e-39 0.240884
7.3877 -5.51617e-39 0.23926
7.39258 -5.13209e-39 0.237641
7.39746 -4.77454e-39 0.236028
7.40234 -4.44168e-39 0.23442
7.40723 -4.13183e-39 0.232818
7.41211 -3.84341e-39 0.231221
7.41699 -3.57495e-39 0.229629
7.42188 -3.32509e-39 0.228043
7.42676 -3.09254e-39 0.226463
7.43164 -2.87612e-39 0.224888
7.43652 -2.67472e-39 0.223319
7.44141 -2.4873e-39 0.221755
7.44629 -2.31291e-39 0.220197
7.45117 -2.15063e-39 0.218645
7.45605 -1.99965e-39 0.217099
7.46094 -1.85918e-39 0.215558
7.46582 -1.7285e-39 0.214023
7.4707 -1.60692e-39 0.212494
7.47559 -1.49383e-39 0.210971
7.48047 -1.38862e-39 0.209454
7.48535 -1.29077e-39 0.207943
7.49023 -1.19975e-39 0.206438
7.49512 -1.1151e-39 0.204939
7.5 -1.03637e-39 0.203446
7.50488 -9.63155e-40 0.201959
7.50977 -8.95069e-40 0.200478
7.51465 -8.31756e-40 0.199003
7.51953 -7.72885e-40 0.197534
7.52441 -7.18146e-40 0.196072
7.5293 -6.67253e-40 0.194615
7.53418 -6.19936e-40 0.193165
7.53906 -5.75948e-40 0.191721
7.54395 -5.35055e-40 0.190284
7.54883 -4.97042e-40 0.188852
7.55371 -4.61708e-40 0.187427
7.55859 -4.28865e-40 0.186008
7.56348 -3.98339e-40 0.184596
7.56836 -3.69968e-40 0.18319
7.57324 -3.43602e-40 0.18179
7.57812 -3.19099e-40 0.180397
7.58301 -2.9633e-40 0.17901
7.58789 -2.75172e-40 0.17763
7.59277 -2.55513e-40 0.176256
7.59766 -2.37247e-40 0.174888
7.60254 -2.20276e-40 0.173527
7.60742 -2.04509e-40 0.172173
7.6123 -1.89862e-40 0.170824
7.61719 -1.76256e-40 0.169483
7.62207 -1.63616e-40 0.168148
7.62695 -1.51876e-40 0.166819
7.63184 -1.40972e-40 0.165497
7.63672 -1.30844e-40 0.164182
7.6416 -1.21438e-40 0.162873
7.64648 -1.12703e-40 0.161571
7.65137 -1.04591e-40 0.160275
7.65625 -9.70588e-41 0.158986
7.66113 -9.00644e-41 0.157704
7.66602 -8.357e-41 0.156428
7.6709 -7.75403e-41 0.155159
7.67578 -7.19422e-41 0.153896
7.68066 -6.6745e-41 0.15264
7.68555 -6.19204e-41 0.151391
7.69043 -5.74418e-41 0.150148
7.69531 -5.32845e-41 0.148912
7.7002 -4.94258e-41 0.147683
7.70508 -4.58443e-41 0.14646
7.70996 -4.25204e-41 0.145244
7.71484 -3.94355e-41 0.144035
7.71973 -3.65727e-41 0.142832
7.72461 -3.39161e-41 0.141636
7.72949 -3.1451e-41 0.140447
7.73438 -2.91637e-41 0.139264
7.73926 -2.70414e-41 0.138088
7.74414 -2.50724e-41 0.136919
7.74902 -2.32456e-41 0.135756
7.75391 -2.15509e-41 0.1346
7.75879 -1.99788e-41 0.13345
7.76367 -1.85205e-41 0.132308
7.76855 -1.71679e-41 0.131172
7.77344 -1.59132e-41 0.130042
7.77832 -1.47496e-41 0.128919
7.7832 -1.36704e-41 0.127803
7.78809 -1.26695e-41 0.126694
7.79297 -1.17414e-41 0.125591
7.79785 -1.08807e-41 0.124495
7.80273 -1.00827e-41 0.123405
7.80762 -9.34269e-42 0.122322
7.8125 -8.65662e-42 0.121246
7.81738 -8.02055e-42 0.120176
7.82227 -7.43086e-42 0.119113
7.82715 -6.88419e-42 0.118057
7.83203 -6.37744e-42 0.117007
7.83691 -5.90771e-42 0.115963
7.8418 -5.47232e-42 0.114926
7.84668 -5.06877e-42 0.113896
7.85156 -4.69476e-42 0.112872
7.85645 -4.34814e-42 0.111855
7.86133 -4.02692e-42 0.110844
7.86621 -3.72925e-42 0.10984
7.87109 -3.45342e-42 0.108843
7.87598 -3.19783e-42 0.107852
7.88086 -2.96103e-42 0.106867
7.88574 -2.74162e-42 0.105889
7.89062 -2.53836e-42 0.104917
7.89551 -2.35005e-42 0.103952
7.90039 -2.17561e-42 0.102993
7.90527 -2.01402e-42 0.10204
7.91016 -1.86434e-42 0.101094
7.91504 -1.72571e-42 0.100154
7.91992 -1.59731e-42 0.099221
7.9248 -1.47839e-42 0.098294
7.92969 -1.36826e-42 0.0973733
7.93457 -1.26627e-42 0.096459
7.93945 -1.17183e-42 0.095551
7.94434 -1.08438e-42 0.0946493
7.94922 -1.00341e-42 0.0937538
7.9541 -9.28439e-43 0.0928646
7.95898 -8.5903e-43 0.0919817
7.96387 -7.94772e-43 0.091105
7.96875 -7.35286e-43 0.0902344
7.97363 -6.8022e-43 0.0893701
7.97852 -6.29247e-43 0.0885119
7.9834 -5.82067e-43 0.0876599
7.98828 -5.38398e-43 0.086814
7.99316 -4.97982e-43 0.0859743
7.99805 -4.60578e-43 0.0851406
8.00293 -4.25963e-43 0.084313
8.00781 -3.93931e-43 0.0834914
8.0127 -3.6429e-43 0.0826759
8.01758 -3.36863e-43 0.0818664
8.02246 -3.11487e-43 0.0810629
8.02734 -2.88008e-43 0.0802653
8.03223 -2.66286e-43 0.0794738
8.03711 -2.46191e-43 0.0786881
8.04199 -2.27602e-43 0.0779084
8.04688 -2.10406e-43 0.0771345
8.05176 -1.945e-43 0.0763665
8.05664 -1.79788e-43 0.0756044
8.06152 -1.66181e-43 0.074848
8.06641 -1.53596e-43 0.0740975
8.07129 -1.41958e-43 0.0733528
8.07617 -1.31195e-43 0.0726138
8.08105 -1.21242e-43 0.0718805
8.08594 -1.12039e-43 0.0711529
8.09082 -1.0353e-43 0.0704311
8.0957 -9.56625e-44 0.0697149
8.10059 -8.83886e-44 0.0690043
8.10547 -8.16639e-44 0.0682993
8.11035 -7.54472e-44 0.0676
8.11523 -6.97005e-44 0.0669062
8.12012 -6.43883e-44 0.0662179
8.125 -5.94783e-44 0.0655352
8.12988 -5.494e-44 0.0648579
8.13477 -5.07456e-44 0.0641861
8.13965 -4.68691e-44 0.0635198
8.14453 -4.32867e-44 0.0628589
8.14941 -3.99763e-44 0.0622033
8.1543 -3.69172e-44 0.0615532
8.15918 -3.40906e-44 0.0609084
8.16406 -3.1479e-44 0.0602689
8.16895 -2.9066e-44 0.0596347
8.17383 -2.68367e-44 0.0590057
8.17871 -2.47772e-44 0.058382
8.18359 -2.28746e-44 0.0577636
8.18848 -2.11172e-44 0.0571503
8.19336 -1.94938e-44 0.0565421
8.19824 -1.79944e-44 0.0559392
8.20312 -1.66095e-44 0.0553413
8.20801 -1.53305e-44 0.0547485
8.21289 -1.41493e-44 0.0541607
8.21777 -1.30585e-44 0.053578
8.22266 -1.20511e-44 0.0530003
8.22754 -1.1121e-44 0.0524276
8.23242 -1.02622e-44 0.0518599
8.2373 -9.46923e-45 0.051297
8.24219 -8.73712e-45 0.0507391
8.24707 -8.06124e-45 0.050186
8.25195 -7.43728e-45 0.0496378
8.25684 -6.86129e-45 0.0490944
8.26172 -6.32961e-45 0.0485558
8.2666 -5.83885e-45 0.0480219
8.27148 -5.38589e-45 0.0474928
8.27637 -4.96782e-45 0.0469684
8.28125 -4.58199e-45 0.0464487
8.28613 -4.22593e-45 0.0459336
8.29102 -3.89735e-45 0.0454232
8.2959 -3.59414e-45 0.0449173
8.30078 -3.31437e-45 0.0444161
8.30566 -3.05622e-45 0.0439193
8.31055 -2.81805e-45 0.0434271
8.31543 -2.59832e-45 0.0429394
8.32031 -2.3956e-45 0.0424562
8.3252 -2.2086e-45 0.0419774
8.33008 -2.0361e-45 0.041503
8.33496 -1.87698e-45 0.041033
8.33984 -1.73021e-45 0.0405673
8.34473 -1.59484e-45 0.040106
8.34961 -1.47e-45 0.039649
8.35449 -1.35486e-45 0.0391962
8.35938 -1.24868e-45 0.0387477
8.36426 -1.15077e-45 0.0383034
8.36914 -1.06048e-45 0.0378634
8.37402 -9.77231e-46 0.0374274
8.37891 -9.00474e-46 0.0369956
8.38379 -8.29707e-46 0.0365679
8.38867 -7.64464e-46 0.0361443
8.39355 -7.04319e-46 0.0357248
8.39844 -6.48874e-46 0.0353093
8.40332 -5.97766e-46 0.0348977
8.4082 -5.50657e-46 0.0344902
8.41309 -5.07236e-46 0.0340866
8.41797 -4.67217e-46 0.0336869
8.42285 -4.30334e-46 0.0332911
8.42773 -3.96345e-46 0.0328992
8.43262 -3.65022e-46 0.0325111
8.4375 -3.36159e-46 0.0321269
8.44238 -3.09564e-46 0.0317464
8.44727 -2.85059e-46 0.0313697
8.45215 -2.62481e-46 0.0309967
8.45703 -2.4168e-46 0.0306274
8.46191 -2.22517e-46 0.0302617
8.4668 -2.04863e-46 0.0298998
8.47168 -1.88601e-46 0.0295414
8.47656 -1.73622e-46 0.0291867
8.48145 -1.59825e-46 0.0288355
8.48633 -1.47117e-46 0.0284879
8.49121 -1.35413e-46 0.0281438
8.49609 -1.24634e-46 0.0278032
8.50098 -1.14708e-46 0.0274661
8.50586 -1.05567e-46 0.0271324
8.51074 -9.71502e-47 0.0268021
8.51562 -8.94001e-47 0.0264752
8.52051 -8.22643e-47 0.0261517
8.52539 -7.56945e-47 0.0258315
8.53027 -6.96461e-47 0.0255146
8.53516 -6.40779e-47 0.025201
8.54004 -5.8952e-47 0.0248906
8.54492 -5.42336e-47 0.0245835
8.5498 -4.98905e-47 0.0242796
8.55469 -4.5893e-47 0.0239789
8.55957 -4.22138e-47 0.0236814
8.56445 -3.88277e-47 0.023387
8.56934 -3.57115e-47 0.0230957
8.57422 -3.28438e-47 0.0228075
8.5791 -3.0205e-47 0.0225223
8.58398 -2.77769e-47 0.0222402
8.58887 -2.55427e-47 0.021961
8.59375 -2.34871e-47 0.0216849
8.59863 -2.15959e-47 0.0214117
8.60352 -1.98561e-47 0.0211415
8.6084 -1.82555e-47 0.0208742
8.61328 -1.67832e-47 0.0206098
8.61816 -1.54289e-47 0.0203482
8.62305 -1.41831e-47 0.0200895
8.62793 -1.30374e-47 0.0198336
8.63281 -1.19836e-47 0.0195804
8.6377 -1.10145e-47 0.0193301
8.64258 -1.01232e-47 0.0190825
8.64746 -9.30368e-48 0.0188376
8.65234 -8.55006e-48 0.0185954
8.65723 -7.85711e-48 0.0183559
8.66211 -7.21998e-48 0.018119
8.66699 -6.6342e-48 0.0178848
8.67188 -6.09565e-48 0.0176532
8.67676 -5.60055e-48 0.0174242
8.68164 -5.14542e-48 0.0171977
8.68652 -4.72705e-48 0.0169738
8.69141 -4.34249e-48 0.0167523
8.69629 -3.98903e-48 0.0165334
8.70117 -3.66416e-48 0.0163169
8.70605 -3.36559e-48 0.0161029
8.71094 -3.0912e-48 0.0158914
8.71582 -2.83904e-48 0.0156822
8.7207 -2.60733e-48 0.0154754
8.72559 -2.39442e-48 0.015271
8.73047 -2.19879e-48 0.0150689
8.73535 -2.01904e-48 0.0148691
8.74023 -1.8539e-48 0.0146716
8.74512 -1.70219e-48 0.0144764
8.75 -1.56282e-48 0.0142835
8.75488 -1.43479e-48 0.0140928
8.75977 -1.31719e-48 0.0139043
8.76465 -1.20916e-48 0.013718
8.76953 -1.10995e-48 0.0135339
8.77441 -1.01882e-48 0.0133519
8.7793 -9.35137e-49 0.013172
8.78418 -8.58283e-49 0.0129943
8.78906 -7.87707e-49 0.0128187
8.79395 -7.22901e-49 0.0126451
8.79883 -6.63395e-49 0.0124736
8.80371 -6.08758e-49 0.0123041
8.80859 -5.58594e-49 0.0121366
8.81348 -5.12539e-49 0.0119711
8.81836 -4.70259e-49 0.0118076
8.82324 -4.31447e-49 0.0116461
8.82812 -3.95818e-49 0.0114865
8.83301 -3.63115e-49 0.0113288
8.83789 -3.33098e-49 0.011173
8.84277 -3.05547e-49 0.011019
8.84766 -2.80262e-49 0.010867
8.85254 -2.57057e-49 0.0107167
8.85742 -2.35762e-49 0.0105683
8.8623 -2.16221e-49 0.0104217
8.86719 -1.9829e-49 0.0102769
8.87207 -1.81838e-49 0.0101339
8.87695 -1.66742e-49 0.0099926
8.88184 -1.52893e-49 0.00985304
8.88672 -1.40187e-49 0.0097152
8.8916 -1.28531e-49 0.00957905
8.89648 -1.17838e-49 0.00944459
8.90137 -1.0803e-49 0.00931179
8.90625 -9.90334e-50 0.00918064
8.91113 -9.07818e-50 0.00905111
8.91602 -8.32137e-50 0.0089232
8.9209 -7.62729e-50 0.00879688
8.92578 -6.99077e-50 0.00867215
8.93066 -6.40706e-50 0.00854897
8.93555 -5.87181e-50 0.00842734
8.94043 -5.38102e-50 0.00830724
8.94531 -4.93102e-50 0.00818866
8.9502 -4.51843e-50 0.00807157
8.95508 -4.14017e-50 0.00795596
8.95996 -3.79339e-50 0.00784182
8.96484 -3.4755e-50 0.00772914
8.96973 -3.18409e-50 0.00761788
8.97461 -2.91698e-50 0.00750805
8.97949 -2.67214e-50 0.00739961
8.98438 -2.44774e-50 0.00729257
8.98926 -2.24208e-50 0.0071869
8.99414 -2.0536e-50 0.00708259
8.99902 -1.88088e-50 0.00697963
9.00391 -1.7226e-50 0.00687799
9.00879 -1.57756e-50 0.00677767
9.01367 -1.44467e-50 0.00667865
9.01855 -1.32291e-50 0.00658092
9.02344 -1.21135e-50 0.00648445
9.02832 -1.10915e-50 0.00638925
9.0332 -1.01552e-50 0.00629529
9.03809 -9.29753e-51 0.00620256
9.04297 -8.51188e-51 0.00611104
9.04785 -7.79224e-51 0.00602073
9.05273 -7.13311e-51 0.0059316
9.05762 -6.52941e-51 0.00584365
9.0625 -5.97653e-51 0.00575687
9.06738 -5.4702e-51 0.00567123
9.07227 -5.00653e-51 0.00558672
9.07715 -4.58194e-51 0.00550335
9.08203 -4.19316e-51 0.00542108
9.08691 -3.83719e-51 0.0053399
9.0918 -3.51126e-51 0.00525982
9.09668 -3.21287e-51 0.0051808
9.10156 -2.9397e-51 0.00510284
9.10645 -2.68962e-51 0.00502594
9.11133 -2.4607e-51 0.00495006
9.11621 -2.25116e-51 0.00487521
9.12109 -2.05936e-51 0.00480137
9.12598 -1.88381e-51 0.00472853
9.13086 -1.72315e-51 0.00465668
9.13574 -1.57611e-51 0.00458581
9.14062 -1.44155e-51 0.00451589
9.14551 -1.31842e-51 0.00444693
9.15039 -1.20575e-51 0.00437892
9.15527 -1.10265e-51 0.00431183
9.16016 -1.00832e-51 0.00424566
9.16504 -9.22014e-52 0.0041804
9.16992 -8.43057e-52 0.00411603
9.1748 -7.70824e-52 0.00405256
9.17969 -7.04747e-52 0.00398995
9.18457 -6.44303e-52 0.00392822
9.18945 -5.89016e-52 0.00386733
9.19434 -5.38447e-52 0.0038073
9.19922 -4.92196e-52 0.00374809
9.2041 -4.49896e-52 0.00368971
9.20898 -4.11212e-52 0.00363214
9.21387 -3.75836e-52 0.00357538
9.21875 -3.43487e-52 0.0035194
9.22363 -3.13908e-52 0.00346421
9.22852 -2.86862e-52 0.0034098
9.2334 -2.62134e-52 0.00335615
9.23828 -2.39526e-52 0.00330325
9.24316 -2.18857e-52 0.0032511
9.24805 -1.99963e-52 0.00319968
9.25293 -1.82691e-52 0.00314899
9.25781 -1.66902e-52 0.00309902
9.2627 -1.52471e-52 0.00304976
9.26758 -1.39282e-52 0.00300119
9.27246 -1.27227e-52 0.00295331
9.27734 -1.1621e-52 0.00290612
9.28223 -1.06141e-52 0.0028596
9.28711 -9.69409e-53 0.00281374
9.29199 -8.85337e-53 0.00276854
9.29688 -8.08517e-53 0.00272398
9.30176 -7.38328e-53 0.00268006
9.30664 -6.742e-53 0.00263677
9.31152 -6.15613e-53 0.00259411
9.31641 -5.6209e-53 0.00255205
9.32129 -5.13196e-53 0.00251061
9.32617 -4.68532e-53 0.00246976
9.33105 -4.27736e-53 0.0024295
9.33594 -3.90473e-53 0.00238982
9.34082 -3.56439e-53 0.00235072
9.3457 -3.25356e-53 0.00231218
9.35059 -2.96969e-53 0.0022742
9.35547 -2.71047e-53 0.00223677
9.36035 -2.47375e-53 0.00219989
9.36523 -2.2576e-53 0.00216354
9.37012 -2.06024e-53 0.00212773
9.375 -1.88004e-53 0.00209243
9.37988 -1.71552e-53 0.00205765
9.38477 -1.56532e-53 0.00202338
9.38965 -1.42821e-53 0.00198961
9.39453 -1.30304e-53 0.00195633
9.39941 -1.18879e-53 0.00192354
9.4043 -1.0845e-53 0.00189123
9.40918 -9.89312e-54 0.00185939
9.41406 -9.02437e-54 0.00182802
9.41895 -8.23152e-54 0.00179712
9.42383 -7.50797e-54 0.00176666
9.42871 -6.84769e-54 0.00173666
9.43359 -6.24518e-54 0.00170709
9.43848 -5.69542e-54 0.00167796
9.44336 -5.1938e-54 0.00164926
9.44824 -4.73613e-54 0.00162098
9.45312 -4.31859e-54 0.00159312
9.45801 -3.93767e-54 0.00156567
9.46289 -3.59018e-54 0.00153863
9.46777 -3.2732e-54 0.00151198
9.47266 -2.98406e-54 0.00148572
9.47754 -2.72033e-54 0.00145986
9.48242 -2.4798e-54 0.00143437
9.4873 -2.26042e-54 0.00140926
9.49219 -2.06035e-54 0.00138452
9.49707 -1.87791e-54 0.00136015
9.50195 -1.71153e-54 0.00133614
9.50684 -1.55982e-54 0.00131248
9.51172 -1.42149e-54 0.00128916
9.5166 -1.29537e-54 0.0012662
9.52148 -1.18038e-54 0.00124357
9.52637 -1.07555e-54 0.00122127
9.53125 -9.79978e-55 0.0011993
9.53613 -8.92858e-55 0.00117765
9.54102 -8.13445e-55 0.00115632
9.5459 -7.41059e-55 0.00113531
9.55078 -6.75082e-55 0.0011146
9.55566 -6.1495e-55 0.0010942
9.56055 -5.60148e-55 0.00107409
9.56543 -5.10205e-55 0.00105428
9.57031 -4.64692e-55 0.00103475
9.5752 -4.2322e-55 0.00101551
9.58008 -3.8543e-55 0.00099655
9.58496 -3.50998e-55 0.000977865
9.58984 -3.19627e-55 0.00095945
9.59473 -2.91045e-55 0.000941301
9.59961 -2.65007e-55 0.000923414
9.60449 -2.41287e-55 0.000905784
9.60938 -2.19679e-55 0.000888406
9.61426 -1.99997e-55 0.000871278
9.61914 -1.8207e-55 0.000854394
9.62402 -1.65742e-55 0.00083775
9.62891 -1.5087e-55 0.000821343
9.63379 -1.37327e-55 0.000805167
9.63867 -1.24993e-55 0.00078922
9.64355 -1.13762e-55 0.000773496
9.64844 -1.03535e-55 0.000757992
9.65332 -9.4223e-56 0.000742704
9.6582 -8.57443e-56 0.000727629
9.66309 -7.80248e-56 0.000712761
9.66797 -7.0997e-56 0.000698098
9.67285 -6.4599e-56 0.000683636
9.67773 -5.87749e-56 0.00066937
9.68262 -5.34732e-56 0.000655298
9.6875 -4.86475e-56 0.000641415
9.69238 -4.42552e-56 0.000627717
9.69727 -4.02575e-56 0.000614202
9.70215 -3.66192e-56 0.000600866
9.70703 -3.33081e-56 0.000587705
9.71191 -3.0295e-56 0.000574715
9.7168 -2.75531e-56 0.000561894
9.72168 -2.50582e-56 0.000549237
9.72656 -2.27881e-56 0.000536741
9.73145 -2.07227e-56 0.000524403
9.73633 -1.88436e-56 0.00051222
9.74121 -1.7134e-56 0.000500187
9.74609 -1.55788e-56 0.000488303
9.75098 -1.41641e-56 0.000476563
9.75586 -1.28773e-56 0.000464965
9.76074 -1.17068e-56 0.000453504
9.76562 -1.06422e-56 0.000442179
9.77051 -9.67392e-57 0.000430986
9.77539 -8.79334e-57 0.000419921
9.78027 -7.99254e-57 0.000408981
9.78516 -7.26432e-57 0.000398164
9.79004 -6.60213e-57 0.000387467
9.79492 -6.00002e-57 0.000376886
9.7998 -5.45256e-57 0.000366418
9.80469 -4.95482e-57 0.000356061
9.80957 -4.50229e-57 0.00034581
9.81445 -4.09091e-57 0.000335665
9.81934 -3.71693e-57 0.00032562
9.82422 -3.37698e-57 0.000315675
9.8291 -3.06798e-57 0.000305825
9.83398 -2.78712e-57 0.000296068
9.83887 -2.53185e-57 0.0002864
9.84375 -2.29985e-57 0.00027682
9.84863 -2.08901e-57 0.000267324
9.85352 -1.8974e-57 0.00025791
9.8584 -1.72329e-57 0.000248574
9.86328 -1.56508e-57 0.000239314
9.86816 -1.42133e-57 0.000230128
9.87305 -1.29072e-57 0.000221012
9.87793 -1.17206e-57 0.000211963
9.88281 -1.06425e-57 0.00020298
9.8877 -9.66319e-58 0.000194059
9.89258 -8.77354e-58 0.000185197
9.89746 -7.96541e-58 0.000176392
9.90234 -7.23138e-58 0.000167642
9.90723 -6.56468e-58 0.000158943
9.91211 -5.95916e-58 0.000150293
9.91699 -5.40924e-58 0.000141689
9.92188 -4.90983e-58 0.00013313
9.92676 -4.45631e-58 0.000124611
9.93164 -4.04449e-58 0.00011613
9.93652 -3.67056e-58 0.000107686
9.94141 -3.33104e-58 9.92747e-05
9.94629 -3.02278e-58 9.08942e-05
9.95117 -2.74291e-58 8.25418e-05
9.95605 -2.48884e-58 7.4215e-05
9.96094 -2.2582e-58 6.59111e-05
9.96582 -2.04883e-58 5.76276e-05
9.9707 -1.85878e-58 4.9362e-05
9.97559 -1.68628e-58 4.11116e-05
9.98047 -1.52972e-58 3.2874e-05
9.98535 -1.38763e-58 2.46466e-05
9.99023 -1.25867e-58 1.64268e-05
9.99512 -1.14165e-58 8.21214e-06
10 -1.03546e-58 5.25072e-126


==> figures/propagating/solution/data/snapshot_12.txt <==
x f u
-10 -9.54608e-71 4.98615e-106
-9.99512 -1.05251e-70 0.00165643
-9.99023 -1.1604e-70 0.0033129
-9.98535 -1.27928e-70 0.00496944
-9.98047 -1.41028e-70 0.00662611
-9.97559 -1.55462e-70 0.00828293
-9.9707 -1.71365e-70 0.00993995
-9.96582 -1.88885e-70 0.0115972
-9.96094 -2.08188e-70 0.0132547
-9.95605 -2.29451e-70 0.0149126
-9.95117 -2.52875e-70 0.0165708
-9.94629 -2.78676e-70 0.0182294
-9.94141 -3.07095e-70 0.0198884
-9.93652 -3.38396e-70 0.0215479
-9.93164 -3.7287e-70 0.0232079
-9.92676 -4.10836e-70 0.0248685
-9.92188 -4.52647e-70 0.0265296
-9.91699 -4.98688e-70 0.0281914
-9.91211 -5.49387e-70 0.0298539
-9.90723 -6.05211e-70 0.031517
-9.90234 -6.66676e-70 0.0331809
-9.89746 -7.34348e-70 0.0348455
-9.89258 -8.0885e-70 0.036511
-9.8877 -8.90868e-70 0.0381773
-9.88281 -9.81157e-70 0.0398446
-9.87793 -1.08054e-69 0.0415127
-9.87305 -1.18994e-69 0.0431818
-9.86816 -1.31036e-69 0.0448519
-9.86328 -1.44288e-69 0.0465231
-9.8584 -1.58874e-69 0.0481953
-9.85352 -1.74925e-69 0.0498687
-9.84863 -1.9259e-69 0.0515432
-9.84375 -2.12028e-69 0.0532188
-9.83887 -2.33416e-69 0.0548957
-9.83398 -2.5695e-69 0.0565739
-9.8291 -2.82843e-69 0.0582533
-9.82422 -3.11331e-69 0.059934
-9.81934 -3.42671e-69 0.0616161
-9.81445 -3.77149e-69 0.0632996
-9.80957 -4.15076e-69 0.0649846
-9.80469 -4.56794e-69 0.0666709
-9.7998 -5.02682e-69 0.0683588
-9.79492 -5.53154e-69 0.0700482
-9.79004 -6.08663e-69 0.0717391
-9.78516 -6.69712e-69 0.0734317
-9.78027 -7.36848e-69 0.0751258
-9.77539 -8.10676e-69 0.0768216
-9.77051 -8.91858e-69 0.0785191
-9.76562 -9.81124e-69 0.0802183
-9.76074 -1.07927e-68 0.0819192
-9.75586 -1.18718e-68 0.0836219
-9.75098 -1.30582e-68 0.0853264
-9.74609 -1.43624e-68 0.0870328
-9.74121 -1.57962e-68 0.088741
-9.73633 -1.73723e-68 0.0904511
-9.73145 -1.91047e-68 0.0921631
-9.72656 -2.10088e-68 0.093877
-9.72168 -2.31017e-68 0.0955929
-9.7168 -2.54018e-68 0.0973108
-9.71191 -2.79296e-68 0.0990307
-9.70703 -3.07074e-68 0.100753
-9.70215 -3.376e-68 0.102477
-9.69727 -3.71142e-68 0.104203
-9.69238 -4.07997e-68 0.105931
-9.6875 -4.48491e-68 0.107661
-9.68262 -4.92981e-68 0.109394
-9.67773 -5.41857e-68 0.111129
-9.67285 -5.95552e-68 0.112866
-9.66797 -6.54535e-68 0.114605
-9.66309 -7.19327e-68 0.116346
-9.6582 -7.90494e-68 0.11809
-9.65332 -8.6866e-68 0.119836
-9.64844 -9.54511e-68 0.121584
-9.64355 -1.0488e-67 0.123335
-9.63867 -1.15234e-67 0.125088
-9.63379 -1.26605e-67 0.126843
-9.62891 -1.3909e-67 0.128601
-9.62402 -1.528e-67 0.130361
-9.61914 -1.67854e-67 0.132124
-9.61426 -1.84381e-67 0.133889
-9.60938 -2.02527e-67 0.135656
-9.60449 -2.22447e-67 0.137426
-9.59961 -2.44315e-67 0.139199
-9.59473 -2.68321e-67 0.140974
-9.58984 -2.9467e-67 0.142751
-9.58496 -3.23592e-67 0.144531
-9.58008 -3.55336e-67 0.146313
-9.5752 -3.90175e-67 0.148098
-9.57031 -4.28409e-67 0.149886
-9.56543 -4.70368e-67 0.151676
-9.56055 -5.16411e-67 0.153468
-9.55566 -5.66935e-67 0.155264
-9.55078 -6.22372e-67 0.157061
-9.5459 -6.83197e-67 0.158862
-9.54102 -7.49931e-67 0.160665
-9.53613 -8.23144e-67 0.16247
-9.53125 -9.03462e-67 0.164278
-9.52637 -9.91569e-67 0.166089
-9.52148 -1.08822e-66 0.167903
-9.5166 -1.19423e-66 0.169718
-9.51172 -1.3105e-66 0.171537
-9.50684 -1.43803e-66 0.173358
-9.50195 -1.57789e-66 0.175182
-9.49707 -1.73128e-66 0.177009
-9.49219 -1.89948e-66 0.178838
-9.4873 -2.08393e-66 0.180669
-9.48242 -2.28618e-66 0.182504
-9.47754 -2.50793e-66 0.18434
-9.47266 -2.75107e-66 0.18618
-9.46777 -3.01763e-66 0.188022
-9.46289 -3.30986e-66 0.189867
-9.45801 -3.63022e-66 0.191714
-9.45312 -3.9814e-66 0.193564
-9.44824 -4.36634e-66 0.195416
-9.44336 -4.78827e-66 0.197271
-9.43848 -5.25072e-66 0.199129
-9.43359 -5.75756e-66 0.200989
-9.42871 -6.31302e-66 0.202852
-9.42383 -6.92175e-66 0.204717
-9.41895 -7.5888e-66 0.206585
-9.41406 -8.31975e-66 0.208455
-9.40918 -9.12066e-66 0.210328
-9.4043 -9.9982e-66 0.212203
-9.39941 -1.09596e-65 0.214081
-9.39453 -1.2013e-65 0.215961
-9.38965 -1.31669e-65 0.217843
-9.38477 -1.4431e-65 0.219728
-9.37988 -1.58157e-65 0.221616
-9.375 -1.73324e-65 0.223506
-9.37012 -1.89937e-65 0.225398
-9.36523 -2.08133e-65 0.227292
-9.36035 -2.2806e-65 0.229189
-9.35547 -2.49883e-65 0.231088
-9.35059 -2.73782e-65 0.23299
-9.3457 -2.99952e-65 0.234893
-9.34082 -3.28608e-65 0.236799
-9.33594 -3.59984e-65 0.238707
-9.33105 -3.94338e-65 0.240617
-9.32617 -4.31949e-65 0.24253
-9.32129 -4.73125e-65 0.244444
-9.31641 -5.18202e-65 0.246361
-9.31152 -5.67546e-65 0.24828
-9.30664 -6.21559e-65 0.250201
-9.30176 -6.80679e-65 0.252123
-9.29688 -7.45388e-65 0.254048
-9.29199 -8.1621e-65 0.255975
-9.28711 -8.93717e-65 0.257903
-9.28223 -9.78538e-65 0.259834
-9.27734 -1.07136e-64 0.261766
-9.27246 -1.17293e-64 0.263701
-9.26758 -1.28406e-64 0.265637
-9.2627 -1.40566e-64 0.267574
-9.25781 -1.53871e-64 0.269514
-9.25293 -1.68426e-64 0.271455
-9.24805 -1.8435e-64 0.273398
-9.24316 -2.01769e-64 0.275342
-9.23828 -2.20824e-64 0.277288
-9.2334 -2.41666e-64 0.279235
-9.22852 -2.64464e-64 0.281184
-9.22363 -2.89398e-64 0.283135
-9.21875 -3.16668e-64 0.285086
-9.21387 -3.46491e-64 0.287039
-9.20898 -3.79104e-64 0.288994
-9.2041 -4.14768e-64 0.29095
-9.19922 -4.53765e-64 0.292906
-9.19434 -4.96405e-64 0.294864
-9.18945 -5.43025e-64 0.296824
-9.18457 -5.93996e-64 0.298784
-9.17969 -6.4972e-64 0.300745
-9.1748 -7.10638e-64 0.302707
-9.16992 -7.77231e-64 0.30467
-9.16504 -8.50023e-64 0.306634
-9.16016 -9.29589e-64 0.308599
-9.15527 -1.01655e-63 0.310565
-9.15039 -1.1116e-63 0.312531
-9.14551 -1.21548e-63 0.314498
-9.14062 -1.329e-63 0.316465
-9.13574 -1.45305e-63 0.318433
-9.13086 -1.58861e-63 0.320402
-9.12598 -1.73673e-63 0.322371
-9.12109 -1.89857e-63 0.32434
-9.11621 -2.07539e-63 0.32631
-9.11133 -2.26857e-63 0.32828
-9.10645 -2.47962e-63 0.33025
-9.10156 -2.71017e-63 0.332221
-9.09668 -2.96201e-63 0.334191
-9.0918 -3.2371e-63 0.336161
-9.08691 -3.53758e-63 0.338132
-9.08203 -3.86576e-63 0.340102
-9.07715 -4.22418e-63 0.342072
-9.07227 -4.61562e-63 0.344042
-9.06738 -5.04309e-63 0.346012
-9.0625 -5.50988e-63 0.347981
-9.05762 -6.0196e-63 0.34995
-9.05273 -6.57615e-63 0.351918
-9.04785 -7.18382e-63 0.353886
-9.04297 -7.84727e-63 0.355853
-9.03809 -8.57158e-63 0.357819
-9.0332 -9.3623e-63 0.359785
-9.02832 -1.02255e-62 0.36175
-9.02344 -1.11677e-62 0.363713
-9.01855 -1.21962e-62 0.365676
-9.01367 -1.33187e-62 0.367638
-9.00879 -1.45439e-62 0.369599
-9.00391 -1.5881e-62 0.371558
-8.99902 -1.73402e-62 0.373517
-8.99414 -1.89326e-62 0.375474
-8.98926 -2.06702e-62 0.377429
-8.98438 -2.25663e-62 0.379383
-8.97949 -2.4635e-62 0.381336
-8.97461 -2.68922e-62 0.383286
-8.96973 -2.93548e-62 0.385235
-8.96484 -3.20413e-62 0.387183
-8.95996 -3.49721e-62 0.389128
-8.95508 -3.81691e-62 0.391072
-8.9502 -4.16563e-62 0.393013
-8.94531 -4.546e-62 0.394952
-8.94043 -4.96087e-62 0.39689
-8.93555 -5.41334e-62 0.398824
-8.93066 -5.9068e-62 0.400757
-8.92578 -6.44493e-62 0.402687
-8.9209 -7.03175e-62 0.404615
-8.91602 -7.67164e-62 0.40654
-8.91113 -8.36935e-62 0.408462
-8.90625 -9.13009e-62 0.410381
-8.90137 -9.9595e-62 0.412298
-8.89648 -1.08637e-61 0.414212
-8.8916 -1.18495e-61 0.416123
-8.88672 -1.29241e-61 0.41803
-8.88184 -1.40955e-61 0.419935
-8.87695 -1.53723e-61 0.421836
-8.87207 -1.6764e-61 0.423734
-8.86719 -1.82808e-61 0.425628
-8.8623 -1.99339e-61 0.427519
-8.85742 -2.17354e-61 0.429407
-8.85254 -2.36986e-61 0.43129
-8.84766 -2.58379e-61 0.43317
-8.84277 -2.8169e-61 0.435046
-8.83789 -3.07089e-61 0.436918
-8.83301 -3.34763e-61 0.438786
-8.82812 -3.64913e-61 0.44065
-8.82324 -3.97759e-61 0.44251
-8.81836 -4.33541e-61 0.444365
-8.81348 -4.7252e-61 0.446216
-8.80859 -5.14979e-61 0.448063
-8.80371 -5.61226e-61 0.449905
-8.79883 -6.11597e-61 0.451742
-8.79395 -6.66457e-61 0.453575
-8.78906 -7.26203e-61 0.455402
-8.78418 -7.91268e-61 0.457225
-8.7793 -8.62121e-61 0.459043
-8.77441 -9.39274e-61 0.460855
-8.76953 -1.02328e-60 0.462663
-8.76465 -1.11475e-60 0.464465
-8.75977 -1.21434e-60 0.466261
-8.75488 -1.32276e-60 0.468053
-8.75 -1.44079e-60 0.469838
-8.74512 -1.56928e-60 0.471618
-8.74023 -1.70915e-60 0.473393
-8.73535 -1.8614e-60 0.475161
-8.73047 -2.02711e-60 0.476923
-8.72559 -2.20746e-60 0.47868
-8.7207 -2.40375e-60 0.48043
-8.71582 -2.61737e-60 0.482174
-8.71094 -2.84984e-60 0.483912
-8.70605 -3.1028e-60 0.485644
-8.70117 -3.37806e-60 0.487369
-8.69629 -3.67756e-60 0.489087
-8.69141 -4.00343e-60 0.490799
-8.68652 -4.35796e-60 0.492503
-8.68164 -4.74367e-60 0.494202
-8.67676 -5.16326e-60 0.495893
-8.67188 -5.6197e-60 0.497577
-8.66699 -6.1162e-60 0.499254
-8.66211 -6.65624e-60 0.500923
-8.65723 -7.24363e-60 0.502586
-8.65234 -7.88247e-60 0.504241
-8.64746 -8.57725e-60 0.505888
-8.64258 -9.33282e-60 0.507528
-8.6377 -1.01545e-59 0.50916
-8.63281 -1.10479e-59 0.510785
-8.62793 -1.20194e-59 0.512401
-8.62305 -1.30757e-59 0.51401
-8.61816 -1.42242e-59 0.51561
-8.61328 -1.54727e-59 0.517203
-8.6084 -1.68301e-59 0.518787
-8.60352 -1.83057e-59 0.520363
-8.59863 -1.99097e-59 0.52193
-8.59375 -2.16532e-59 0.523489
-8.58887 -2.35483e-59 0.52504
-8.58398 -2.5608e-59 0.526582
-8.5791 -2.78466e-59 0.528114
-8.57422 -3.02794e-59 0.529639
-8.56934 -3.29231e-59 0.531154
-8.56445 -3.5796e-59 0.53266
-8.55957 -3.89177e-59 0.534157
-8.55469 -4.23097e-59 0.535645
-8.5498 -4.59951e-59 0.537123
-8.54492 -4.99991e-59 0.538592
-8.54004 -5.4349e-59 0.540052
-8.53516 -5.90747e-59 0.541502
-8.53027 -6.42081e-59 0.542942
-8.52539 -6.97843e-59 0.544373
-8.52051 -7.58411e-59 0.545794
-8.51562 -8.24198e-59 0.547205
-8.51074 -8.95647e-59 0.548606
-8.50586 -9.73245e-59 0.549996
-8.50098 -1.05751e-58 0.551377
-8.49609 -1.14903e-58 0.552748
-8.49121 -1.2484e-58 0.554108
-8.48633 -1.3563e-58 0.555458
-8.48145 -1.47345e-58 0.556797
-8.47656 -1.60065e-58 0.558126
-8.47168 -1.73875e-58 0.559444
-8.4668 -1.88867e-58 0.560751
-8.46191 -2.05142e-58 0.562048
-8.45703 -2.22809e-58 0.563333
-8.45215 -2.41986e-58 0.564608
-8.44727 -2.62801e-58 0.565871
-8.44238 -2.85393e-58 0.567124
-8.4375 -3.09912e-58 0.568365
-8.43262 -3.36521e-58 0.569595
-8.42773 -3.65398e-58 0.570814
-8.42285 -3.96734e-58 0.572021
-8.41797 -4.30736e-58 0.573217
-8.41309 -4.67631e-58 0.574401
-8.4082 -5.07661e-58 0.575573
-8.40332 -5.51092e-58 0.576734
-8.39844 -5.9821e-58 0.577883
-8.39355 -6.49325e-58 0.57902
-8.38867 -7.04775e-58 0.580145
-8.38379 -7.64923e-58 0.581258
-8.37891 -8.30165e-58 0.582358
-8.37402 -9.00928e-58 0.583447
-8.36914 -9.77677e-58 0.584524
-8.36426 -1.06091e-57 0.585588
-8.35938 -1.15118e-57 0.58664
-8.35449 -1.24907e-57 0.587679
-8.34961 -1.35522e-57 0.588706
-8.34473 -1.47032e-57 0.58972
-8.33984 -1.59511e-57 0.590722
-8.33496 -1.73042e-57 0.591711
-8.33008 -1.87712e-57 0.592687
-8.3252 -2.03615e-57 0.593651
-8.32031 -2.20856e-57 0.594601
-8.31543 -2.39544e-57 0.595539
-8.31055 -2.59802e-57 0.596463
-8.30566 -2.81759e-57 0.597375
-8.30078 -3.05558e-57 0.598273
-8.2959 -3.31351e-57 0.599158
-8.29102 -3.59304e-57 0.60003
-8.28613 -3.89597e-57 0.600888
-8.28125 -4.22423e-57 0.601734
-8.27637 -4.57994e-57 0.602565
-8.27148 -4.96536e-57 0.603384
-8.2666 -5.38296e-57 0.604189
-8.26172 -5.8354e-57 0.60498
-8.25684 -6.32556e-57 0.605757
-8.25195 -6.85658e-57 0.606521
-8.24707 -7.43182e-57 0.607271
-8.24219 -8.05493e-57 0.608008
-8.2373 -8.72987e-57 0.60873
-8.23242 -9.46091e-57 0.609439
-8.22754 -1.02527e-56 0.610134
-8.22266 -1.11102e-56 0.610815
-8.21777 -1.20388e-56 0.611482
-8.21289 -1.30445e-56 0.612134
-8.20801 -1.41335e-56 0.612773
-8.20312 -1.53126e-56 0.613398
-8.19824 -1.65894e-56 0.614008
-8.19336 -1.79718e-56 0.614604
-8.18848 -1.94684e-56 0.615186
-8.18359 -2.10886e-56 0.615753
-8.17871 -2.28426e-56 0.616307
-8.17383 -2.47413e-56 0.616846
-8.16895 -2.67965e-56 0.61737
-8.16406 -2.90211e-56 0.61788
-8.15918 -3.14288e-56 0.618376
-8.1543 -3.40347e-56 0.618857
-8.14941 -3.68549e-56 0.619323
-8.14453 -3.99069e-56 0.619775
-8.13965 -4.32096e-56 0.620212
-8.13477 -4.67833e-56 0.620635
-8.12988 -5.06503e-56 0.621043
-8.125 -5.48342e-56 0.621436
-8.12012 -5.93609e-56 0.621815
-8.11523 -6.42582e-56 0.622179
-8.11035 -6.95563e-56 0.622528
-8.10547 -7.52876e-56 0.622863
-8.10059 -8.14872e-56 0.623182
-8.0957 -8.81932e-56 0.623487
-8.09082 -9.54465e-56 0.623777
-8.08594 -1.03291e-55 0.624052
-8.08105 -1.11776e-55 0.624312
-8.07617 -1.20951e-55 0.624557
-8.07129 -1.30874e-55 0.624788
-8.06641 -1.41603e-55 0.625003
-8.06152 -1.53205e-55 0.625204
-8.05664 -1.6575e-55 0.625389
-8.05176 -1.79313e-55 0.62556
-8.04688 -1.93977e-55 0.625716
-8.04199 -2.09831e-55 0.625856
-8.03711 -2.26969e-55 0.625982
-8.03223 -2.45495e-55 0.626093
-8.02734 -2.6552e-55 0.626188
-8.02246 -2.87166e-55 0.626269
-8.01758 -3.10561e-55 0.626335
-8.0127 -3.35846e-55 0.626385
-8.00781 -3.63173e-55 0.626421
-8.00293 -3.92704e-55 0.626442
-7.99805 -4.24616e-55 0.626447
-7.99316 -4.591e-55 0.626438
-7.98828 -4.9636e-55 0.626413
-7.9834 -5.36619e-55 0.626374
-7.97852 -5.80116e-55 0.62632
-7.97363 -6.27108e-55 0.62625
-7.96875 -6.77875e-55 0.626166
-7.96387 -7.32716e-55 0.626066
-7.95898 -7.91957e-55 0.625952
-7.9541 -8.55946e-55 0.625823
-7.94922 -9.25062e-55 0.625678
-7.94434 -9.9971e-55 0.625519
-7.93945 -1.08033e-54 0.625345
-7.93457 -1.1674e-54 0.625156
-7.92969 -1.26142e-54 0.624952
-7.9248 -1.36295e-54 0.624733
-7.91992 -1.47259e-54 0.624499
-7.91504 -1.59096e-54 0.62425
-7.91016 -1.71878e-54 0.623987
-7.90527 -1.85676e-54 0.623709
-7.90039 -2.00574e-54 0.623415
-7.89551 -2.16656e-54 0.623108
-7.89062 -2.34016e-54 0.622785
-7.88574 -2.52756e-54 0.622448
-7.88086 -2.72983e-54 0.622096
-7.87598 -2.94815e-54 0.621729
-7.87109 -3.18377e-54 0.621348
-7.86621 -3.43807e-54 0.620952
-7.86133 -3.71249e-54 0.620541
-7.85645 -4.00864e-54 0.620116
-7.85156 -4.32819e-54 0.619676
-7.84668 -4.673e-54 0.619222
-7.8418 -5.04504e-54 0.618754
-7.83691 -5.44644e-54 0.618271
-7.83203 -5.87949e-54 0.617773
-7.82715 -6.34668e-54 0.617261
-7.82227 -6.85065e-54 0.616735
-7.81738 -7.3943e-54 0.616195
-7.8125 -7.98071e-54 0.61564
-7.80762 -8.61321e-54 0.615071
-7.80273 -9.2954e-54 0.614488
-7.79785 -1.00311e-53 0.613891
-7.79297 -1.08246e-53 0.61328
-7.78809 -1.16803e-53 0.612655
-7.7832 -1.2603e-53 0.612016
-7.77832 -1.35979e-53 0.611363
-7.77344 -1.46707e-53 0.610696
-7.76855 -1.58274e-53 0.610015
-7.76367 -1.70744e-53 0.60932
-7.75879 -1.84189e-53 0.608612
-7.75391 -1.98682e-53 0.607889
-7.74902 -2.14306e-53 0.607154
-7.74414 -2.31147e-53 0.606404
-7.73926 -2.493e-53 0.605641
-7.73438 -2.68866e-53 0.604865
-7.72949 -2.89953e-53 0.604075
-7.72461 -3.1268e-53 0.603272
-7.71973 -3.37171e-53 0.602455
-7.71484 -3.63564e-53 0.601626
-7.70996 -3.92004e-53 0.600782
-7.70508 -4.22648e-53 0.599926
-7.7002 -4.55666e-53 0.599057
-7.69531 -4.91241e-53 0.598175
-7.69043 -5.29567e-53 0.59728
-7.68555 -5.70857e-53 0.596371
-7.68066 -6.15336e-53 0.59545
-7.67578 -6.63249e-53 0.594517
-7.6709 -7.14859e-53 0.59357
-7.66602 -7.70449e-53 0.592611
-7.66113 -8.30321e-53 0.591639
-7.65625 -8.94804e-53 0.590655
-7.65137 -9.64248e-53 0.589659
-7.64648 -1.03903e-52 0.58865
-7.6416 -1.11956e-52 0.587628
-7.63672 -1.20628e-52 0.586595
-7.63184 -1.29965e-52 0.585549
-7.62695 -1.40018e-52 0.584491
-7.62207 -1.50841e-52 0.583422
-7.61719 -1.62494e-52 0.58234
-7.6123 -1.75038e-52 0.581246
-7.60742 -1.88541e-52 0.580141
-7.60254 -2.03077e-52 0.579024
-7.59766 -2.18722e-52 0.577895
-7.59277 -2.35562e-52 0.576755
-7.58789 -2.53687e-52 0.575603
-7.58301 -2.73192e-52 0.57444
-7.57812 -2.94184e-52 0.573265
-7.57324 -3.16773e-52 0.572079
-7.56836 -3.41081e-52 0.570882
-7.56348 -3.67236e-52 0.569674
-7.55859 -3.95379e-52 0.568455
-7.55371 -4.25657e-52 0.567225
-7.54883 -4.58233e-52 0.565984
-7.54395 -4.93278e-52 0.564733
-7.53906 -5.30978e-52 0.56347
-7.53418 -5.71532e-52 0.562197
-7.5293 -6.15154e-52 0.560914
-7.52441 -6.62074e-52 0.55962
-7.51953 -7.12538e-52 0.558316
-7.51465 -7.66813e-52 0.557002
-7.50977 -8.25182e-52 0.555677
-7.50488 -8.87952e-52 0.554342
-7.5 -9.55451e-52 0.552998
-7.49512 -1.02803e-51 0.551643
-7.49023 -1.10607e-51 0.550279
-7.48535 -1.18998e-51 0.548905
-7.48047 -1.2802e-51 0.547521
-7.47559 -1.37719e-51 0.546128
-7.4707 -1.48145e-51 0.544725
-7.46582 -1.59354e-51 0.543313
-7.46094 -1.71402e-51 0.541892
-7.45605 -1.84352e-51 0.540461
-7.45117 -1.98271e-51 0.539022
-7.44629 -2.13231e-51 0.537573
-7.44141 -2.29309e-51 0.536116
-7.43652 -2.46588e-51 0.534649
-7.43164 -2.65155e-51 0.533174
-7.42676 -2.85108e-51 0.531691
-7.42188 -3.06547e-51 0.530199
-7.41699 -3.29582e-51 0.528698
-7.41211 -3.54332e-51 0.527189
-7.40723 -3.80921e-51 0.525672
-7.40234 -4.09487e-51 0.524147
-7.39746 -4.40174e-51 0.522614
-7.39258 -4.73138e-51 0.521073
-7.3877 -5.08546e-51 0.519523
-7.38281 -5.46579e-51 0.517967
-7.37793 -5.87427e-51 0.516402
-7.37305 -6.31298e-51 0.51483
-7.36816 -6.78414e-51 0.513251
-7.36328 -7.2901e-51 0.511664
-7.3584 -7.83343e-51 0.51007
-7.35352 -8.41686e-51 0.508468
-7.34863 -9.0433e-51 0.50686
-7.34375 -9.71591e-51 0.505245
-7.33887 -1.0438e-50 0.503623
-7.33398 -1.12133e-50 0.501994
-7.3291 -1.20456e-50 0.500358
-7.32422 -1.2939e-50 0.498716
-7.31934 -1.38981e-50 0.497067
-7.31445 -1.49275e-50 0.495412
-7.30957 -1.60324e-50 0.493751
-7.30469 -1.72182e-50 0.492084
-7.2998 -1.84909e-50 0.49041
-7.29492 -1.98567e-50 0.488731
-7.29004 -2.13224e-50 0.487046
-7.28516 -2.28952e-50 0.485354
-7.28027 -2.45828e-50 0.483658
-7.27539 -2.63936e-50 0.481955
-7.27051 -2.83363e-50 0.480248
-7.26562 -3.04207e-50 0.478535
-7.26074 -3.26567e-50 0.476816
-7.25586 -3.50555e-50 0.475093
-7.25098 -3.76287e-50 0.473364
-7.24609 -4.03889e-50 0.47163
-7.24121 -4.33494e-50 0.469892
-7.23633 -4.65247e-50 0.468149
-7.23145 -4.99303e-50 0.466401
-7.22656 -5.35825e-50 0.464649
-7.22168 -5.74992e-50 0.462892
-7.2168 -6.16992e-50 0.461131
-7.21191 -6.62029e-50 0.459365
-7.20703 -7.10319e-50 0.457596
-7.20215 -7.62095e-50 0.455822
-7.19727 -8.17606e-50 0.454044
-7.19238 -8.77119e-50 0.452263
-7.1875 -9.40919e-50 0.450478
-7.18262 -1.00931e-49 0.448689
-7.17773 -1.08262e-49 0.446896
-7.17285 -1.16121e-49 0.4451
-7.16797 -1.24543e-49 0.443301
-7.16309 -1.3357e-49 0.441499
-7.1582 -1.43245e-49 0.439693
-7.15332 -1.53613e-49 0.437884
-7.14844 -1.64724e-49 0.436073
-7.14355 -1.7663e-49 0.434258
-7.13867 -1.89387e-49 0.432441
-7.13379 -2.03056e-49 0.430621
-7.12891 -2.17701e-49 0.428798
-7.12402 -2.33392e-49 0.426973
-7.11914 -2.50201e-49 0.425146
-7.11426 -2.68208e-49 0.423317
-7.10938 -2.87498e-49 0.421485
-7.10449 -3.0816e-49 0.419651
-7.09961 -3.30291e-49 0.417815
-7.09473 -3.53995e-49 0.415977
-7.08984 -3.79382e-49 0.414138
-7.08496 -4.0657e-49 0.412296
-7.08008 -4.35686e-49 0.410454
-7.0752 -4.66865e-49 0.408609
-7.07031 -5.00251e-49 0.406763
-7.06543 -5.35999e-49 0.404916
-7.06055 -5.74274e-49 0.403068
-7.05566 -6.15253e-49 0.401219
-7.05078 -6.59124e-49 0.399368
-7.0459 -7.06091e-49 0.397517
-7.04102 -7.56368e-49 0.395665
-7.03613 -8.10186e-49 0.393812
-7.03125 -8.67792e-49 0.391958
-7.02637 -9.2945e-49 0.390104
-7.02148 -9.95441e-49 0.388249
-7.0166 -1.06607e-48 0.386394
-7.01172 -1.14165e-48 0.384538
-7.00684 -1.22253e-48 0.382683
-7.00195 -1.30908e-48 0.380827
-6.99707 -1.40169e-48 0.378971
-6.99219 -1.50078e-48 0.377115
-6.9873 -1.6068e-48 0.375259
-6.98242 -1.72023e-48 0.373404
-6.97754 -1.84158e-48 0.371549
-6.97266 -1.97139e-48 0.369694
-6.96777 -2.11025e-48 0.36784
-6.96289 -2.25879e-48 0.365986
-6.95801 -2.41766e-48 0.364133
-6.95312 -2.58759e-48 0.362281
-6.94824 -2.76933e-48 0.36043
-6.94336 -2.96369e-48 0.358579
-6.93848 -3.17154e-48 0.35673
-6.93359 -3.3938e-48 0.354881
-6.92871 -3.63147e-48 0.353034
-6.92383 -3.8856e-48 0.351188
-6.91895 -4.15731e-48 0.349343
-6.91406 -4.44781e-48 0.3475
-6.90918 -4.75839e-48 0.345658
-6.9043 -5.09041e-48 0.343818
-6.89941 -5.44533e-48 0.341979
-6.89453 -5.82473e-48 0.340143
-6.88965 -6.23026e-48 0.338307
-6.88477 -6.6637e-48 0.336474
-6.87988 -7.12697e-48 0.334643
-6.875 -7.62207e-48 0.332814
-6.87012 -8.15118e-48 0.330987
-6.86523 -8.71661e-48 0.329162
-6.86035 -9.32081e-48 0.327339
-6.85547 -9.96642e-48 0.325519
-6.85059 -1.06562e-47 0.323701
-6.8457 -1.13933e-47 0.321885
-6.84082 -1.21807e-47 0.320072
-6.83594 -1.30219e-47 0.318262
-6.83105 -1.39205e-47 0.316455
-6.82617 -1.48805e-47 0.31465
-6.82129 -1.59059e-47 0.312848
-6.81641 -1.70011e-47 0.311049
-6.81152 -1.81709e-47 0.309253
-6.80664 -1.94203e-47 0.307459
-6.80176 -2.07545e-47 0.30567
-6.79688 -2.21794e-47 0.303883
-6.79199 -2.3701e-47 0.302099
-6.78711 -2.53257e-47 0.300319
-6.78223 -2.70605e-47 0.298542
-6.77734 -2.89128e-47 0.296769
-6.77246 -3.08904e-47 0.294999
-6.76758 -3.30017e-47 0.293232
-6.7627 -3.52556e-47 0.29147
-6.75781 -3.76617e-47 0.289711
-6.75293 -4.023e-47 0.287955
-6.74805 -4.29715e-47 0.286204
-6.74316 -4.58975e-47 0.284456
-6.73828 -4.90205e-47 0.282712
-6.7334 -5.23535e-47 0.280973
-6.72852 -5.59104e-47 0.279237
-6.72363 -5.97061e-47 0.277506
-6.71875 -6.37565e-47 0.275778
-6.71387 -6.80784e-47 0.274055
-6.70898 -7.26899e-47 0.272336
-6.7041 -7.76099e-47 0.270622
-6.69922 -8.28591e-47 0.268911
-6.69434 -8.8459e-47 0.267206
-6.68945 -9.4433e-47 0.265504
-6.68457 -1.00806e-46 0.263808
-6.67969 -1.07603e-46 0.262115
-6.6748 -1.14853e-46 0.260428
-6.66992 -1.22586e-46 0.258745
-6.66504 -1.30834e-46 0.257067
-6.66016 -1.39629e-46 0.255394
-6.65527 -1.49009e-46 0.253726
-6.65039 -1.59012e-46 0.252062
-6.64551 -1.69677e-46 0.250403
-6.64062 -1.8105e-46 0.24875
-6.63574 -1.93175e-46 0.247101
-6.63086 -2.06103e-46 0.245458
-6.62598 -2.19886e-46 0.243819
-6.62109 -2.34579e-46 0.242186
-6.61621 -2.50241e-46 0.240558
-6.61133 -2.66937e-46 0.238935
-6.60645 -2.84733e-46 0.237318
-6.60156 -3.03702e-46 0.235706
-6.59668 -3.23918e-46 0.234099
-6.5918 -3.45464e-46 0.232498
-6.58691 -3.68425e-46 0.230902
-6.58203 -3.92893e-46 0.229311
-6.57715 -4.18967e-46 0.227726
-6.57227 -4.46749e-46 0.226147
-6.56738 -4.76352e-46 0.224573
-6.5625 -5.07891e-46 0.223005
-6.55762 -5.41493e-46 0.221443
-6.55273 -5.7729e-46 0.219886
-6.54785 -6.15425e-46 0.218335
-6.54297 -6.56047e-46 0.21679
-6.53809 -6.99318e-46 0.21525
-6.5332 -7.45407e-46 0.213717
-6.52832 -7.94495e-46 0.212189
-6.52344 -8.46776e-46 0.210667
-6.51855 -9.02454e-46 0.209151
-6.51367 -9.61747e-46 0.207641
-6.50879 -1.02489e-45 0.206138
-6.50391 -1.09212e-45 0.20464
-6.49902 -1.16371e-45 0.203148
-6.49414 -1.23993e-45 0.201662
-6.48926 -1.32108e-45 0.200182
-6.48438 -1.40748e-45 0.198709
-6.47949 -1.49945e-45 0.197241
-6.47461 -1.59736e-45 0.19578
-6.46973 -1.70158e-45 0.194325
-6.46484 -1.81251e-45 0.192876
-6.45996 -1.93058e-45 0.191433
-6.45508 -2.05625e-45 0.189997
-6.4502 -2.18999e-45 0.188567
-6.44531 -2.33232e-45 0.187143
-6.44043 -2.48378e-45 0.185725
-6.43555 -2.64496e-45 0.184314
-6.43066 -2.81645e-45 0.182909
-6.42578 -2.99892e-45 0.181511
-6.4209 -3.19306e-45 0.180119
-6.41602 -3.39961e-45 0.178733
-6.41113 -3.61935e-45 0.177354
-6.40625 -3.8531e-45 0.175982
-6.40137 -4.10176e-45 0.174615
-6.39648 -4.36625e-45 0.173256
-6.3916 -4.64758e-45 0.171902
-6.38672 -4.9468e-45 0.170555
-6.38184 -5.26504e-45 0.169215
-6.37695 -5.60347e-45 0.167881
-6.37207 -5.96338e-45 0.166554
-6.36719 -6.34611e-45 0.165234
-6.3623 -6.75307e-45 0.16392
-6.35742 -7.18579e-45 0.162612
-6.35254 -7.64587e-45 0.161311
-6.34766 -8.13502e-45 0.160017
-6.34277 -8.65505e-45 0.158729
-6.33789 -9.20789e-45 0.157448
-6.33301 -9.79557e-45 0.156173
-6.32812 -1.04203e-44 0.154906
-6.32324 -1.10843e-44 0.153644
-6.31836 -1.179e-44 0.15239
-6.31348 -1.25401e-44 0.151142
-6.30859 -1.33373e-44 0.1499
-6.30371 -1.41845e-44 0.148666
-6.29883 -1.50847e-44 0.147438
-6.29395 -1.60414e-44 0.146216
-6.28906 -1.70579e-44 0.145002
-6.28418 -1.81379e-44 0.143794
-6.2793 -1.92854e-44 0.142592
-6.27441 -2.05045e-44 0.141398
-6.26953 -2.17997e-44 0.14021
-6.26465 -2.31756e-44 0.139028
-6.25977 -2.46371e-44 0.137853
-6.25488 -2.61895e-44 0.136685
-6.25 -2.78384e-44 0.135524
-6.24512 -2.95898e-44 0.134369
-6.24023 -3.14498e-44 0.133221
-6.23535 -3.34252e-44 0.13208
-6.23047 -3.55229e-44 0.130945
-6.22559 -3.77505e-44 0.129817
-6.2207 -4.01158e-44 0.128696
-6.21582 -4.26273e-44 0.127581
-6.21094 -4.52939e-44 0.126473
-6.20605 -4.81251e-44 0.125371
-6.20117 -5.11307e-44 0.124276
-6.19629 -5.43215e-44 0.123188
-6.19141 -5.77086e-44 0.122106
-6.18652 -6.1304e-44 0.121031
-6.18164 -6.51203e-44 0.119963
-6.17676 -6.91709e-44 0.118901
-6.17188 -7.347e-44 0.117846
-6.16699 -7.80325e-44 0.116797
-6.16211 -8.28744e-44 0.115755
-6.15723 -8.80125e-44 0.11472
-6.15234 -9.34647e-44 0.113691
-6.14746 -9.925e-44 0.112668
-6.14258 -1.05388e-43 0.111652
-6.1377 -1.11901e-43 0.110643
-6.13281 -1.1881e-43 0.10964
-6.12793 -1.2614e-43 0.108644
-6.12305 -1.33916e-43 0.107654
-6.11816 -1.42165e-43 0.106671
-6.11328 -1.50914e-43 0.105694
-6.1084 -1.60194e-43 0.104723
-6.10352 -1.70037e-43 0.103759
-6.09863 -1.80476e-43 0.102802
-6.09375 -1.91546e-43 0.10185
-6.08887 -2.03286e-43 0.100906
-6.08398 -2.15735e-43 0.0999671
-6.0791 -2.28936e-43 0.0990351
-6.07422 -2.42933e-43 0.0981093
-6.06934 -2.57773e-43 0.09719
-6.06445 -2.73507e-43 0.0962769
-6.05957 -2.90187e-43 0.0953701
-6.05469 -3.0787e-43 0.0944697
-6.0498 -3.26615e-43 0.0935755
-6.04492 -3.46484e-43 0.0926875
-6.04004 -3.67545e-43 0.0918058
-6.03516 -3.89868e-43 0.0909304
-6.03027 -4.13526e-43 0.0900611
-6.02539 -4.38599e-43 0.089198
-6.02051 -4.6517e-43 0.088341
-6.01562 -4.93328e-43 0.0874902
-6.01074 -5.23165e-43 0.0866456
-6.00586 -5.5478e-43 0.085807
-6.00098 -5.88277e-43 0.0849746
-5.99609 -6.23767e-43 0.0841482
-5.99121 -6.61367e-43 0.0833278
-5.98633 -7.012e-43 0.0825135
-5.98145 -7.43397e-43 0.0817052
-5.97656 -7.88095e-43 0.0809029
-5.97168 -8.35441e-43 0.0801066
-5.9668 -8.85589e-43 0.0793162
-5.96191 -9.38703e-43 0.0785317
-5.95703 -9.94954e-43 0.0777531
-5.95215 -1.05453e-42 0.0769804
-5.94727 -1.11761e-42 0.0762136
-5.94238 -1.18442e-42 0.0754526
-5.9375 -1.25515e-42 0.0746975
-5.93262 -1.33005e-42 0.0739481
-5.92773 -1.40935e-42 0.0732045
-5.92285 -1.49331e-42 0.0724667
-5.91797 -1.58219e-42 0.0717345
-5.91309 -1.67628e-42 0.0710081
-5.9082 -1.77588e-42 0.0702874
-5.90332 -1.88132e-42 0.0695723
-5.89844 -1.99291e-42 0.0688629
-5.89355 -2.11103e-42 0.068159
-5.88867 -2.23604e-42 0.0674608
-5.88379 -2.36834e-42 0.0667681
-5.87891 -2.50835e-42 0.0660809
-5.87402 -2.6565e-42 0.0653993
-5.86914 -2.81328e-42 0.0647231
-5.86426 -2.97916e-42 0.0640524
-5.85938 -3.15468e-42 0.0633872
-5.85449 -3.34038e-42 0.0627273
-5.84961 -3.53684e-42 0.0620729
-5.84473 -3.74467e-42 0.0614238
-5.83984 -3.96453e-42 0.0607801
-5.83496 -4.1971e-42 0.0601416
-5.83008 -4.4431e-42 0.0595085
-5.8252 -4.70329e-42 0.0588806
-5.82031 -4.97848e-42 0.058258
-5.81543 -5.26952e-42 0.0576405
-5.81055 -5.57732e-42 0.0570283
-5.80566 -5.9028e-42 0.0564212
-5.80078 -6.24699e-42 0.0558192
-5.7959 -6.61093e-42 0.0552223
-5.79102 -6.99573e-42 0.0546306
-5.78613 -7.40259e-42 0.0540438
-5.78125 -7.83273e-42 0.0534621
-5.77637 -8.28747e-42 0.0528854
-5.77148 -8.76819e-42 0.0523137
-5.7666 -9.27636e-42 0.0517469
-5.76172 -9.81351e-42 0.0511851
-5.75684 -1.03813e-41 0.0506281
-5.75195 -1.09813e-41 0.050076
-5.74707 -1.16156e-41 0.0495288
-5.74219 -1.22858e-41 0.0489863
-5.7373 -1.29941e-41 0.0484486
-5.73242 -1.37426e-41 0.0479157
-5.72754 -1.45335e-41 0.0473876
-5.72266 -1.53692e-41 0.0468641
-5.71777 -1.62522e-41 0.0463453
-5.71289 -1.71851e-41 0.0458312
-5.70801 -1.81707e-41 0.0453217
-5.70312 -1.92119e-41 0.0448168
-5.69824 -2.03117e-41 0.0443164
-5.69336 -2.14735e-41 0.0438206
-5.68848 -2.27007e-41 0.0433293
-5.68359 -2.39969e-41 0.0428425
-5.67871 -2.53659e-41 0.0423601
-5.67383 -2.68117e-41 0.0418822
-5.66895 -2.83385e-41 0.0414087
-5.66406 -2.99509e-41 0.0409396
-5.65918 -3.16535e-41 0.0404748
-5.6543 -3.34513e-41 0.0400143
-5.64941 -3.53495e-41 0.0395582
-5.64453 -3.73536e-41 0.0391063
-5.63965 -3.94695e-41 0.0386586
-5.63477 -4.17032e-41 0.0382152
-5.62988 -4.40613e-41 0.0377759
-5.625 -4.65505e-41 0.0373408
-5.62012 -4.9178e-41 0.0369098
-5.61523 -5.19512e-41 0.036483
-5.61035 -5.48783e-41 0.0360602
-5.60547 -5.79675e-41 0.0356415
-5.60059 -6.12277e-41 0.0352267
-5.5957 -6.46682e-41 0.034816
-5.59082 -6.82987e-41 0.0344093
-5.58594 -7.21296e-41 0.0340065
-5.58105 -7.61718e-41 0.0336076
-5.57617 -8.04366e-41 0.0332126
-5.57129 -8.49362e-41 0.0328214
-5.56641 -8.96833e-41 0.0324341
-5.56152 -9.46911e-41 0.0320506
-5.55664 -9.99737e-41 0.0316709
-5.55176 -1.05546e-40 0.0312949
-5.54688 -1.11424e-40 0.0309226
-5.54199 -1.17623e-40 0.0305541
-5.53711 -1.24161e-40 0.0301892
-5.53223 -1.31057e-40 0.029828
-5.52734 -1.38329e-40 0.0294704
-5.52246 -1.45997e-40 0.0291163
-5.51758 -1.54083e-40 0.0287659
-5.5127 -1.6261e-40 0.028419
-5.50781 -1.716e-40 0.0280756
-5.50293 -1.81078e-40 0.0277357
-5.49805 -1.91071e-40 0.0273992
-5.49316 -2.01605e-40 0.0270662
-5.48828 -2.1271e-40 0.0267366
-5.4834 -2.24417e-40 0.0264104
-5.47852 -2.36756e-40 0.0260875
-5.47363 -2.49761e-40 0.025768
-5.46875 -2.63469e-40 0.0254518
-5.46387 -2.77916e-40 0.0251389
-5.45898 -2.93141e-40 0.0248292
-5.4541 -3.09185e-40 0.0245227
-5.44922 -3.26091e-40 0.0242195
-5.44434 -3.43906e-40 0.0239194
-5.43945 -3.62677e-40 0.0236225
-5.43457 -3.82454e-40 0.0233287
-5.42969 -4.0329e-40 0.023038
-5.4248 -4.25241e-40 0.0227504
-5.41992 -4.48366e-40 0.0224659
-5.41504 -4.72725e-40 0.0221844
-5.41016 -4.98385e-40 0.0219059
-5.40527 -5.25411e-40 0.0216303
-5.40039 -5.53878e-40 0.0213578
-5.39551 -5.83858e-40 0.0210881
-5.39062 -6.15432e-40 0.0208214
-5.38574 -6.48683e-40 0.0205575
-5.38086 -6.83697e-40 0.0202965
-5.37598 -7.20567e-40 0.0200384
-5.37109 -7.59389e-40 0.019783
-5.36621 -8.00265e-40 0.0195305
-5.36133 -8.43301e-40 0.0192807
-5.35645 -8.88608e-40 0.0190337
-5.35156 -9.36305e-40 0.0187893
-5.34668 -9.86515e-40 0.0185477
-5.3418 -1.03937e-39 0.0183087
-5.33691 -1.095e-39 0.0180724
-5.33203 -1.15356e-39 0.0178387
-5.32715 -1.21519e-39 0.0176076
-5.32227 -1.28005e-39 0.0173791
-5.31738 -1.3483e-39 0.0171532
-5.3125 -1.42013e-39 0.0169297
-5.30762 -1.49572e-39 0.0167088
-5.30273 -1.57525e-39 0.0164904
-5.29785 -1.65894e-39 0.0162744
-5.29297 -1.74698e-39 0.0160609
-5.28809 -1.83961e-39 0.0158499
-5.2832 -1.93706e-39 0.0156412
-5.27832 -2.03958e-39 0.0154349
-5.27344 -2.14741e-39 0.0152309
-5.26855 -2.26085e-39 0.0150293
-5.26367 -2.38016e-39 0.01483
-5.25879 -2.50564e-39 0.014633
-5.25391 -2.63762e-39 0.0144383
-5.24902 -2.77641e-39 0.0142458
-5.24414 -2.92237e-39 0.0140556
-5.23926 -3.07586e-39 0.0138675
-5.23438 -3.23725e-39 0.0136817
-5.22949 -3.40695e-39 0.013498
-5.22461 -3.58538e-39 0.0133165
-5.21973 -3.77297e-39 0.0131371
-5.21484 -3.97018e-39 0.0129598
-5.20996 -4.17751e-39 0.0127846
-5.20508 -4.39545e-39 0.0126115
-5.2002 -4.62454e-39 0.0124404
-5.19531 -4.86533e-39 0.0122713
-5.19043 -5.11843e-39 0.0121043
-5.18555 -5.38443e-39 0.0119392
-5.18066 -5.66398e-39 0.0117761
-5.17578 -5.95777e-39 0.011615
-5.1709 -6.26649e-39 0.0114557
-5.16602 -6.5909e-39 0.0112985
-5.16113 -6.93177e-39 0.0111431
-5.15625 -7.28993e-39 0.0109895
-5.15137 -7.66622e-39 0.0108379
-5.14648 -8.06155e-39 0.010688
-5.1416 -8.47687e-39 0.01054
-5.13672 -8.91315e-39 0.0103938
-5.13184 -9.37144e-39 0.0102494
-5.12695 -9.85283e-39 0.0101067
-5.12207 -1.03585e-38 0.00996581
-5.11719 -1.08895e-38 0.00982662
-5.1123 -1.14472e-38 0.00968916
-5.10742 -1.2033e-38 0.00955338
-5.10254 -1.2648e-38 0.00941929
-5.09766 -1.32939e-38 0.00928685
-5.09277 -1.39722e-38 0.00915606
-5.08789 -1.46843e-38 0.0090269
-5.08301 -1.54319e-38 0.00889935
-5.07812 -1.62169e-38 0.00877338
-5.07324 -1.7041e-38 0.008649
-5.06836 -1.79061e-38 0.00852618
-5.06348 -1.88142e-38 0.0084049
-5.05859 -1.97674e-38 0.00828514
-5.05371 -2.0768e-38 0.0081669
-5.04883 -2.18181e-38 0.00805016
-5.04395 -2.29203e-38 0.00793489
-5.03906 -2.4077e-38 0.00782109
-5.03418 -2.52908e-38 0.00770874
-5.0293 -2.65646e-38 0.00759782
-5.02441 -2.79012e-38 0.00748831
-5.01953 -2.93037e-38 0.00738021
-5.01465 -3.07752e-38 0.0072735
-5.00977 -3.2319e-38 0.00716816
-5.00488 -3.39387e-38 0.00706417
-5 -3.56378e-38 0.00696153
-4.99512 -3.74202e-38 0.00686022
-4.99023 -3.92899e-38 0.00676022
-4.98535 -4.12511e-38 0.00666151
-4.98047 -4.3308e-38 0.0065641
-4.97559 -4.54654e-38 0.00646795
-4.9707 -4.7728e-38 0.00637306
-4.96582 -5.01007e-38 0.00627941
-4.96094 -5.2589e-38 0.00618699
-4.95605 -5.51981e-38 0.00609579
-4.95117 -5.7934e-38 0.00600578
-4.94629 -6.08026e-38 0.00591697
-4.94141 -6.38101e-38 0.00582933
-4.93652 -6.69632e-38 0.00574285
-4.93164 -7.02688e-38 0.00565752
-4.92676 -7.37341e-38 0.00557332
-4.92188 -7.73665e-38 0.00549024
-4.91699 -8.1174e-38 0.00540828
-4.91211 -8.51649e-38 0.00532741
-4.90723 -8.93476e-38 0.00524763
-4.90234 -9.37314e-38 0.00516891
-4.89746 -9.83255e-38 0.00509126
-4.89258 -1.0314e-37 0.00501465
-4.8877 -1.08185e-37 0.00493908
-4.88281 -1.13471e-37 0.00486453
-4.87793 -1.1901e-37 0.00479099
-4.87305 -1.24814e-37 0.00471846
-4.86816 -1.30894e-37 0.0046469
-4.86328 -1.37264e-37 0.00457633
-4.8584 -1.43936e-37 0.00450672
-4.85352 -1.50927e-37 0.00443806
-4.84863 -1.58249e-37 0.00437034
-4.84375 -1.65918e-37 0.00430356
-4.83887 -1.73951e-37 0.00423769
-4.83398 -1.82364e-37 0.00417274
-4.8291 -1.91174e-37 0.00410868
-4.82422 -2.00401e-37 0.0040455
-4.81934 -2.10063e-37 0.00398321
-4.81445 -2.20181e-37 0.00392178
-4.80957 -2.30774e-37 0.0038612
-4.80469 -2.41866e-37 0.00380147
-4.7998 -2.53479e-37 0.00374258
-4.79492 -2.65637e-37 0.00368451
-4.79004 -2.78365e-37 0.00362725
-4.78516 -2.91689e-37 0.0035708
-4.78027 -3.05635e-37 0.00351514
-4.77539 -3.20234e-37 0.00346027
-4.77051 -3.35514e-37 0.00340617
-4.76562 -3.51506e-37 0.00335284
-4.76074 -3.68242e-37 0.00330027
-4.75586 -3.85758e-37 0.00324844
-4.75098 -4.04087e-37 0.00319735
-4.74609 -4.23266e-37 0.00314699
-4.74121 -4.43335e-37 0.00309735
-4.73633 -4.64334e-37 0.00304842
-4.73145 -4.86303e-37 0.00300019
-4.72656 -5.09288e-37 0.00295265
-4.72168 -5.33334e-37 0.0029058
-4.7168 -5.58489e-37 0.00285962
-4.71191 -5.84802e-37 0.00281411
-4.70703 -6.12326e-37 0.00276925
-4.70215 -6.41114e-37 0.00272505
-4.69727 -6.71224e-37 0.00268149
-4.69238 -7.02715e-37 0.00263856
-4.6875 -7.35648e-37 0.00259626
-4.68262 -7.70087e-37 0.00255457
-4.67773 -8.06101e-37 0.0025135
-4.67285 -8.43758e-37 0.00247302
-4.66797 -8.83132e-37 0.00243314
-4.66309 -9.243e-37 0.00239385
-4.6582 -9.67341e-37 0.00235513
-4.65332 -1.01234e-36 0.00231699
-4.64844 -1.05938e-36 0.0022794
-4.64355 -1.10855e-36 0.00224238
-4.63867 -1.15995e-36 0.0022059
-4.63379 -1.21367e-36 0.00216997
-4.62891 -1.26982e-36 0.00213457
-4.62402 -1.32851e-36 0.00209969
-4.61914 -1.38984e-36 0.00206534
-4.61426 -1.45394e-36 0.0020315
-4.60938 -1.52092e-36 0.00199817
-4.60449 -1.59091e-36 0.00196534
-4.59961 -1.66404e-36 0.001933
-4.59473 -1.74044e-36 0.00190114
-4.58984 -1.82027e-36 0.00186977
-4.58496 -1.90367e-36 0.00183887
-4.58008 -1.9908e-36 0.00180844
-4.5752 -2.08181e-36 0.00177847
-4.57031 -2.17689e-36 0.00174896
-4.56543 -2.27619e-36 0.00171989
-4.56055 -2.37991e-36 0.00169127
-4.55566 -2.48824e-36 0.00166309
-4.55078 -2.60138e-36 0.00163533
-4.5459 -2.71953e-36 0.001608
-4.54102 -2.84291e-36 0.00158109
-4.53613 -2.97175e-36 0.00155459
-4.53125 -3.10628e-36 0.0015285
-4.52637 -3.24674e-36 0.00150281
-4.52148 -3.3934e-36 0.00147752
-4.5166 -3.5465e-36 0.00145262
-4.51172 -3.70634e-36 0.0014281
-4.50684 -3.8732e-36 0.00140397
-4.50195 -4.04738e-36 0.00138021
-4.49707 -4.22919e-36 0.00135682
-4.49219 -4.41896e-36 0.00133379
-4.4873 -4.61702e-36 0.00131112
-4.48242 -4.82372e-36 0.00128881
-4.47754 -5.03945e-36 0.00126685
-4.47266 -5.26456e-36 0.00124523
-4.46777 -5.49947e-36 0.00122395
-4.46289 -5.74459e-36 0.00120301
-4.45801 -6.00035e-36 0.0011824
-4.45312 -6.2672e-36 0.00116211
-4.44824 -6.5456e-36 0.00114214
-4.44336 -6.83605e-36 0.00112249
-4.43848 -7.13904e-36 0.00110316
-4.43359 -7.4551e-36 0.00108412
-4.42871 -7.78479e-36 0.0010654
-4.42383 -8.12867e-36 0.00104697
-4.41895 -8.48733e-36 0.00102883
-4.41406 -8.8614e-36 0.00101099
-4.40918 -9.25151e-36 0.000993426
-4.4043 -9.65833e-36 0.000976148
-4.39941 -1.00826e-35 0.000959148
-4.39453 -1.05249e-35 0.000942421
-4.38965 -1.09862e-35 0.000925964
-4.38477 -1.14671e-35 0.000909773
-4.37988 -1.19685e-35 0.000893843
-4.375 -1.24912e-35 0.000878172
-4.37012 -1.30362e-35 0.000862754
-4.36523 -1.36042e-35 0.000847588
-4.36035 -1.41964e-35 0.000832667
-4.35547 -1.48136e-35 0.00081799
-4.35059 -1.54569e-35 0.000803553
-4.3457 -1.61273e-35 0.000789352
-4.34082 -1.68261e-35 0.000775383
-4.33594 -1.75543e-35 0.000761643
-4.33105 -1.83131e-35 0.000748129
-4.32617 -1.91038e-35 0.000734837
-4.32129 -1.99277e-35 0.000721764
-4.31641 -2.07862e-35 0.000708906
-4.31152 -2.16806e-35 0.000696261
-4.30664 -2.26124e-35 0.000683826
-4.30176 -2.35831e-35 0.000671596
-4.29688 -2.45944e-35 0.000659569
-4.29199 -2.56477e-35 0.000647743
-4.28711 -2.67449e-35 0.000636113
-4.28223 -2.78878e-35 0.000624677
-4.27734 -2.9078e-35 0.000613432
-4.27246 -3.03176e-35 0.000602375
-4.26758 -3.16086e-35 0.000591504
-4.2627 -3.29529e-35 0.000580815
-4.25781 -3.43528e-35 0.000570305
-4.25293 -3.58105e-35 0.000559972
-4.24805 -3.73282e-35 0.000549813
-4.24316 -3.89084e-35 0.000539826
-4.23828 -4.05536e-35 0.000530007
-4.2334 -4.22663e-35 0.000520355
-4.22852 -4.40492e-35 0.000510866
-4.22363 -4.59052e-35 0.000501538
-4.21875 -4.78371e-35 0.000492369
-4.21387 -4.98479e-35 0.000483356
-4.20898 -5.19407e-35 0.000474497
-4.2041 -5.41188e-35 0.000465789
-4.19922 -5.63856e-35 0.00045723
-4.19434 -5.87445e-35 0.000448817
-4.18945 -6.11992e-35 0.000440549
-4.18457 -6.37535e-35 0.000432422
-4.17969 -6.64111e-35 0.000424436
-4.1748 -6.91763e-35 0.000416587
-4.16992 -7.20531e-35 0.000408873
-4.16504 -7.5046e-35 0.000401293
-4.16016 -7.81595e-35 0.000393844
-4.15527 -8.13983e-35 0.000386524
-4.15039 -8.47673e-35 0.000379331
-4.14551 -8.82715e-35 0.000372263
-4.14062 -9.19161e-35 0.000365318
-4.13574 -9.57067e-35 0.000358493
-4.13086 -9.96489e-35 0.000351788
-4.12598 -1.03748e-34 0.000345201
-4.12109 -1.08012e-34 0.000338728
-4.11621 -1.12444e-34 0.000332369
-4.11133 -1.17054e-34 0.000326122
-4.10645 -1.21846e-34 0.000319984
-4.10156 -1.26829e-34 0.000313954
-4.09668 -1.32009e-34 0.000308031
-4.0918 -1.37394e-34 0.000302212
-4.08691 -1.42992e-34 0.000296496
-4.08203 -1.4881e-34 0.000290881
-4.07715 -1.54859e-34 0.000285366
-4.07227 -1.61145e-34 0.000279949
-4.06738 -1.67679e-34 0.000274628
-4.0625 -1.74469e-34 0.000269401
-4.05762 -1.81525e-34 0.000264268
-4.05273 -1.88858e-34 0.000259226
-4.04785 -1.96478e-34 0.000254275
-4.04297 -2.04395e-34 0.000249412
-4.03809 -2.12622e-34 0.000244636
-4.0332 -2.21168e-34 0.000239947
-4.02832 -2.30048e-34 0.000235341
-4.02344 -2.39272e-34 0.000230818
-4.01855 -2.48855e-34 0.000226377
-4.01367 -2.58809e-34 0.000222016
-4.00879 -2.69148e-34 0.000217734
-4.00391 -2.79887e-34 0.000213529
-3.99902 -2.91041e-34 0.0002094
-3.99414 -3.02624e-34 0.000205347
-3.98926 -3.14654e-34 0.000201367
-3.98438 -3.27146e-34 0.000197459
-3.97949 -3.40118e-34 0.000193623
-3.97461 -3.53588e-34 0.000189857
-3.96973 -3.67573e-34 0.000186159
-3.96484 -3.82094e-34 0.000182529
-3.95996 -3.97169e-34 0.000178966
-3.95508 -4.12819e-34 0.000175468
-3.9502 -4.29065e-34 0.000172035
-3.94531 -4.4593e-34 0.000168664
-3.94043 -4.63435e-34 0.000165356
-3.93555 -4.81604e-34 0.000162108
-3.93066 -5.00462e-34 0.000158921
-3.92578 -5.20034e-34 0.000155793
-3.9209 -5.40345e-34 0.000152722
-3.91602 -5.61422e-34 0.000149709
-3.91113 -5.83294e-34 0.000146751
-3.90625 -6.0599e-34 0.000143848
-3.90137 -6.29538e-34 0.000141
-3.89648 -6.5397e-34 0.000138205
-3.8916 -6.79318e-34 0.000135461
-3.88672 -7.05615e-34 0.000132769
-3.88184 -7.32895e-34 0.000130128
-3.87695 -7.61193e-34 0.000127536
-3.87207 -7.90546e-34 0.000124992
-3.86719 -8.20992e-34 0.000122497
-3.8623 -8.52569e-34 0.000120048
-3.85742 -8.85319e-34 0.000117646
-3.85254 -9.19284e-34 0.000115289
-3.84766 -9.54506e-34 0.000112976
-3.84277 -9.9103e-34 0.000110707
-3.83789 -1.0289e-33 0.000108481
-3.83301 -1.06817e-33 0.000106298
-3.82812 -1.10889e-33 0.000104155
-3.82324 -1.1511e-33 0.000102054
-3.81836 -1.19486e-33 9.99925e-05
-3.81348 -1.24023e-33 9.79704e-05
-3.80859 -1.28725e-33 9.59869e-05
-3.80371 -1.336e-33 9.40413e-05
-3.79883 -1.38653e-33 9.21329e-05
-3.79395 -1.4389e-33 9.02611e-05
-3.78906 -1.49317e-33 8.84252e-05
-3.78418 -1.54942e-33 8.66246e-05
-3.7793 -1.60771e-33 8.48587e-05
-3.77441 -1.66812e-33 8.31267e-05
-3.76953 -1.73071e-33 8.14282e-05
-3.76465 -1.79556e-33 7.97625e-05
-3.75977 -1.86276e-33 7.8129e-05
-3.75488 -1.93238e-33 7.65271e-05
-3.75 -2.0045e-33 7.49563e-05
-3.74512 -2.07922e-33 7.34159e-05
-3.74023 -2.15662e-33 7.19055e-05
-3.73535 -2.2368e-33 7.04245e-05
-3.73047 -2.31984e-33 6.89724e-05
-3.72559 -2.40586e-33 6.75486e-05
-3.7207 -2.49494e-33 6.61526e-05
-3.71582 -2.5872e-33 6.47839e-05
-3.71094 -2.68274e-33 6.3442e-05
-3.70605 -2.78168e-33 6.21264e-05
-3.70117 -2.88413e-33 6.08367e-05
-3.69629 -2.99021e-33 5.95723e-05
-3.69141 -3.10005e-33 5.83328e-05
-3.68652 -3.21376e-33 5.71177e-05
-3.68164 -3.33149e-33 5.59266e-05
-3.67676 -3.45336e-33 5.47591e-05
-3.67188 -3.57953e-33 5.36146e-05
-3.66699 -3.71012e-33 5.24928e-05
-3.66211 -3.8453e-33 5.13933e-05
-3.65723 -3.98521e-33 5.03155e-05
-3.65234 -4.13002e-33 4.92593e-05
-3.64746 -4.27988e-33 4.8224e-05
-3.64258 -4.43497e-33 4.72094e-05
-3.6377 -4.59546e-33 4.6215e-05
-3.63281 -4.76154e-33 4.52404e-05
-3.62793 -4.93337e-33 4.42854e-05
-3.62305 -5.11117e-33 4.33495e-05
-3.61816 -5.29512e-33 4.24324e-05
-3.61328 -5.48543e-33 4.15337e-05
-3.6084 -5.68231e-33 4.0653e-05
-3.60352 -5.88597e-33 3.97901e-05
-3.59863 -6.09665e-33 3.89445e-05
-3.59375 -6.31456e-33 3.8116e-05
-3.58887 -6.53995e-33 3.73043e-05
-3.58398 -6.77306e-33 3.6509e-05
-3.5791 -7.01414e-33 3.57297e-05
-3.57422 -7.26347e-33 3.49663e-05
-3.56934 -7.52129e-33 3.42184e-05
-3.56445 -7.7879e-33 3.34856e-05
-3.55957 -8.06357e-33 3.27678e-05
-3.55469 -8.3486e-33 3.20646e-05
-3.5498 -8.64329e-33 3.13758e-05
-3.54492 -8.94796e-33 3.0701e-05
-3.54004 -9.26293e-33 3.004e-05
-3.53516 -9.58853e-33 2.93925e-05
-3.53027 -9.92509e-33 2.87583e-05
-3.52539 -1.0273e-32 2.81371e-05
-3.52051 -1.06326e-32 2.75287e-05
-3.51562 -1.10042e-32 2.69328e-05
-3.51074 -1.13883e-32 2.63492e-05
-3.50586 -1.17852e-32 2.57776e-05
-3.50098 -1.21954e-32 2.52178e-05
-3.49609 -1.26193e-32 2.46695e-05
-3.49121 -1.30572e-32 2.41326e-05
-3.48633 -1.35098e-32 2.36069e-05
-3.48145 -1.39773e-32 2.3092e-05
-3.47656 -1.44603e-32 2.25878e-05
-3.47168 -1.49594e-32 2.20941e-05
-3.4668 -1.54749e-32 2.16107e-05
-3.46191 -1.60073e-32 2.11374e-05
-3.45703 -1.65574e-32 2.06739e-05
-3.45215 -1.71255e-32 2.02201e-05
-3.44727 -1.77123e-32 1.97758e-05
-3.44238 -1.83182e-32 1.93408e-05
-3.4375 -1.89441e-32 1.89149e-05
-3.43262 -1.95903e-32 1.8498e-05
-3.42773 -2.02577e-32 1.80898e-05
-3.42285 -2.09468e-32 1.76902e-05
-3.41797 -2.16582e-32 1.7299e-05
-3.41309 -2.23928e-32 1.69161e-05
-3.4082 -2.31512e-32 1.65412e-05
-3.40332 -2.39342e-32 1.61743e-05
-3.39844 -2.47424e-32 1.58151e-05
-3.39355 -2.55767e-32 1.54635e-05
-3.38867 -2.64379e-32 1.51194e-05
-3.38379 -2.73268e-32 1.47826e-05
-3.37891 -2.82442e-32 1.4453e-05
-3.37402 -2.91911e-32 1.41304e-05
-3.36914 -3.01682e-32 1.38146e-05
-3.36426 -3.11765e-32 1.35056e-05
-3.35938 -3.22171e-32 1.32031e-05
-3.35449 -3.32907e-32 1.29072e-05
-3.34961 -3.43985e-32 1.26175e-05
-3.34473 -3.55415e-32 1.23341e-05
-3.33984 -3.67207e-32 1.20568e-05
-3.33496 -3.79372e-32 1.17854e-05
-3.33008 -3.91922e-32 1.15198e-05
-3.3252 -4.04867e-32 1.126e-05
-3.32031 -4.1822e-32 1.10057e-05
-3.31543 -4.31992e-32 1.0757e-05
-3.31055 -4.46197e-32 1.05136e-05
-3.30566 -4.60847e-32 1.02755e-05
-3.30078 -4.75956e-32 1.00425e-05
-3.2959 -4.91536e-32 9.81458e-06
-3.29102 -5.07602e-32 9.5916e-06
-3.28613 -5.24168e-32 9.37346e-06
-3.28125 -5.41249e-32 9.16007e-06
-3.27637 -5.58861e-32 8.95132e-06
-3.27148 -5.77017e-32 8.74712e-06
-3.2666 -5.95735e-32 8.54738e-06
-3.26172 -6.15031e-32 8.35199e-06
-3.25684 -6.34922e-32 8.16088e-06
-3.25195 -6.55424e-32 7.97395e-06
-3.24707 -6.76557e-32 7.79112e-06
-3.24219 -6.98337e-32 7.6123e-06
-3.2373 -7.20785e-32 7.4374e-06
-3.23242 -7.43918e-32 7.26635e-06
-3.22754 -7.67757e-32 7.09906e-06
-3.22266 -7.92323e-32 6.93546e-06
-3.21777 -8.17635e-32 6.77547e-06
-3.21289 -8.43716e-32 6.61902e-06
-3.20801 -8.70587e-32 6.46602e-06
-3.20312 -8.98271e-32 6.3164e-06
-3.19824 -9.26792e-32 6.1701e-06
-3.19336 -9.56172e-32 6.02705e-06
-3.18848 -9.86437e-32 5.88717e-06
-3.18359 -1.01761e-31 5.7504e-06
-3.17871 -1.04972e-31 5.61668e-06
-3.17383 -1.08279e-31 5.48593e-06
-3.16895 -1.11685e-31 5.3581e-06
-3.16406 -1.15193e-31 5.23313e-06
-3.15918 -1.18805e-31 5.11094e-06
-3.1543 -1.22524e-31 4.99149e-06
-3.14941 -1.26354e-31 4.87472e-06
-3.14453 -1.30297e-31 4.76056e-06
-3.13965 -1.34358e-31 4.64897e-06
-3.13477 -1.38538e-31 4.53989e-06
-3.12988 -1.42841e-31 4.43325e-06
-3.125 -1.47271e-31 4.32902e-06
-3.12012 -1.51831e-31 4.22714e-06
-3.11523 -1.56524e-31 4.12756e-06
-3.11035 -1.61355e-31 4.03023e-06
-3.10547 -1.66328e-31 3.9351e-06
-3.10059 -1.71445e-31 3.84213e-06
-3.0957 -1.76712e-31 3.75126e-06
-3.09082 -1.82131e-31 3.66245e-06
-3.08594 -1.87708e-31 3.57566e-06
-3.08105 -1.93446e-31 3.49084e-06
-3.07617 -1.9935e-31 3.40796e-06
-3.07129 -2.05425e-31 3.32696e-06
-3.06641 -2.11674e-31 3.24781e-06
-3.06152 -2.18104e-31 3.17047e-06
-3.05664 -2.24718e-31 3.09489e-06
-3.05176 -2.31521e-31 3.02105e-06
-3.04688 -2.38519e-31 2.9489e-06
-3.04199 -2.45717e-31 2.8784e-06
-3.03711 -2.5312e-31 2.80952e-06
-3.03223 -2.60734e-31 2.74222e-06
-3.02734 -2.68563e-31 2.67647e-06
-3.02246 -2.76615e-31 2.61224e-06
-3.01758 -2.84895e-31 2.54948e-06
-3.0127 -2.93408e-31 2.48818e-06
-3.00781 -3.02161e-31 2.42829e-06
-3.00293 -3.11161e-31 2.36978e-06
-2.99805 -3.20413e-31 2.31263e-06
-2.99316 -3.29925e-31 2.25681e-06
-2.98828 -3.39703e-31 2.20228e-06
-2.9834 -3.49754e-31 2.14901e-06
-2.97852 -3.60085e-31 2.09699e-06
-2.97363 -3.70704e-31 2.04617e-06
-2.96875 -3.81618e-31 1.99654e-06
-2.96387 -3.92834e-31 1.94807e-06
-2.95898 -4.04361e-31 1.90073e-06
-2.9541 -4.16206e-31 1.85449e-06
-2.94922 -4.28378e-31 1.80933e-06
-2.94434 -4.40884e-31 1.76524e-06
-2.93945 -4.53734e-31 1.72217e-06
-2.93457 -4.66937e-31 1.68012e-06
-2.92969 -4.805e-31 1.63906e-06
-2.9248 -4.94434e-31 1.59896e-06
-2.91992 -5.08748e-31 1.5598e-06
-2.91504 -5.23451e-31 1.52157e-06
-2.91016 -5.38554e-31 1.48424e-06
-2.90527 -5.54066e-31 1.44779e-06
-2.90039 -5.69997e-31 1.4122e-06
-2.89551 -5.86358e-31 1.37745e-06
-2.89062 -6.03161e-31 1.34353e-06
-2.88574 -6.20415e-31 1.31041e-06
-2.88086 -6.38133e-31 1.27807e-06
-2.87598 -6.56325e-31 1.24651e-06
-2.87109 -6.75003e-31 1.21569e-06
-2.86621 -6.9418e-31 1.18561e-06
-2.86133 -7.13868e-31 1.15625e-06
-2.85645 -7.34079e-31 1.12758e-06
-2.85156 -7.54827e-31 1.0996e-06
-2.84668 -7.76123e-31 1.07229e-06
-2.8418 -7.97983e-31 1.04564e-06
-2.83691 -8.20419e-31 1.01962e-06
-2.83203 -8.43446e-31 9.94221e-07
-2.82715 -8.67078e-31 9.69435e-07
-2.82227 -8.91329e-31 9.45244e-07
-2.81738 -9.16215e-31 9.21635e-07
-2.8125 -9.41751e-31 8.98595e-07
-2.80762 -9.67952e-31 8.76109e-07
-2.80273 -9.94835e-31 8.54166e-07
-2.79785 -1.02242e-30 8.32752e-07
-2.79297 -1.05071e-30 8.11856e-07
-2.78809 -1.07974e-30 7.91465e-07
-2.7832 -1.10951e-30 7.71568e-07
-2.77832 -1.14006e-30 7.52154e-07
-2.77344 -1.17138e-30 7.3321e-07
-2.76855 -1.20352e-30 7.14727e-07
-2.76367 -1.23647e-30 6.96692e-07
-2.75879 -1.27026e-30 6.79097e-07
-2.75391 -1.30492e-30 6.6193e-07
-2.74902 -1.34046e-30 6.45182e-07
-2.74414 -1.3769e-30 6.28843e-07
-2.73926 -1.41426e-30 6.12902e-07
-2.73438 -1.45257e-30 5.97352e-07
-2.72949 -1.49185e-30 5.82182e-07
-2.72461 -1.53211e-30 5.67384e-07
-2.71973 -1.57338e-30 5.52949e-07
-2.71484 -1.61569e-30 5.38869e-07
-2.70996 -1.65906e-30 5.25134e-07
-2.70508 -1.70352e-30 5.11737e-07
-2.7002 -1.74907e-30 4.9867e-07
-2.69531 -1.79577e-30 4.85925e-07
-2.69043 -1.84362e-30 4.73495e-07
-2.68555 -1.89265e-30 4.61372e-07
-2.68066 -1.9429e-30 4.49548e-07
-2.67578 -1.99439e-30 4.38017e-07
-2.6709 -2.04714e-30 4.26771e-07
-2.66602 -2.10119e-30 4.15805e-07
-2.66113 -2.15656e-30 4.0511e-07
-2.65625 -2.21328e-30 3.94681e-07
-2.65137 -2.27139e-30 3.84511e-07
-2.64648 -2.33092e-30 3.74595e-07
-2.6416 -2.39189e-30 3.64925e-07
-2.63672 -2.45433e-30 3.55497e-07
-2.63184 -2.51829e-30 3.46304e-07
-2.62695 -2.58379e-30 3.37341e-07
-2.62207 -2.65087e-30 3.28602e-07
-2.61719 -2.71956e-30 3.20081e-07
-2.6123 -2.7899e-30 3.11774e-07
-2.60742 -2.86192e-30 3.03676e-07
-2.60254 -2.93566e-30 2.95781e-07
-2.59766 -3.01115e-30 2.88084e-07
-2.59277 -3.08844e-30 2.8058e-07
-2.58789 -3.16757e-30 2.73266e-07
-2.58301 -3.24856e-30 2.66136e-07
-2.57812 -3.33147e-30 2.59186e-07
-2.57324 -3.41633e-30 2.52411e-07
-2.56836 -3.50318e-30 2.45808e-07
-2.56348 -3.59207e-30 2.39371e-07
-2.55859 -3.68304e-30 2.33098e-07
-2.55371 -3.77614e-30 2.26984e-07
-2.54883 -3.8714e-30 2.21024e-07
-2.54395 -3.96888e-30 2.15216e-07
-2.53906 -4.06862e-30 2.09556e-07
-2.53418 -4.17066e-30 2.0404e-07
-2.5293 -4.27506e-30 1.98664e-07
-2.52441 -4.38187e-30 1.93425e-07
-2.51953 -4.49113e-30 1.8832e-07
-2.51465 -4.60289e-30 1.83345e-07
-2.50977 -4.71721e-30 1.78497e-07
-2.50488 -4.83414e-30 1.73774e-07
-2.5 -4.95373e-30 1.69171e-07
-2.49512 -5.07604e-30 1.64686e-07
-2.49023 -5.20112e-30 1.60317e-07
-2.48535 -5.32903e-30 1.56059e-07
-2.48047 -5.45982e-30 1.51911e-07
-2.47559 -5.59356e-30 1.4787e-07
-2.4707 -5.7303e-30 1.43933e-07
-2.46582 -5.8701e-30 1.40097e-07
-2.46094 -6.01303e-30 1.36361e-07
-2.45605 -6.15914e-30 1.3272e-07
-2.45117 -6.3085e-30 1.29174e-07
-2.44629 -6.46118e-30 1.2572e-07
-2.44141 -6.61723e-30 1.22355e-07
-2.43652 -6.77673e-30 1.19077e-07
-2.43164 -6.93975e-30 1.15885e-07
-2.42676 -7.10634e-30 1.12775e-07
-2.42188 -7.27659e-30 1.09746e-07
-2.41699 -7.45057e-30 1.06796e-07
-2.41211 -7.62834e-30 1.03923e-07
-2.40723 -7.80998e-30 1.01125e-07
-2.40234 -7.99556e-30 9.83992e-08
-2.39746 -8.18516e-30 9.5745e-08
-2.39258 -8.37886e-30 9.31601e-08
-2.3877 -8.57673e-30 9.06429e-08
-2.38281 -8.77886e-30 8.81917e-08
-2.37793 -8.98532e-30 8.58046e-08
-2.37305 -9.1962e-30 8.34802e-08
-2.36816 -9.41158e-30 8.12168e-08
-2.36328 -9.63154e-30 7.90129e-08
-2.3584 -9.85618e-30 7.68669e-08
-2.35352 -1.00856e-29 7.47775e-08
-2.34863 -1.03198e-29 7.27431e-08
-2.34375 -1.0559e-29 7.07624e-08
-2.33887 -1.08032e-29 6.8834e-08
-2.33398 -1.10525e-29 6.69565e-08
-2.3291 -1.13071e-29 6.51287e-08
-2.32422 -1.15669e-29 6.33493e-08
-2.31934 -1.18322e-29 6.1617e-08
-2.31445 -1.21029e-29 5.99307e-08
-2.30957 -1.23793e-29 5.82891e-08
-2.30469 -1.26614e-29 5.66911e-08
-2.2998 -1.29493e-29 5.51357e-08
-2.29492 -1.32431e-29 5.36216e-08
-2.29004 -1.35429e-29 5.21479e-08
-2.28516 -1.38489e-29 5.07134e-08
-2.28027 -1.4161e-29 4.93173e-08
-2.27539 -1.44796e-29 4.79584e-08
-2.27051 -1.48046e-29 4.66359e-08
-2.26562 -1.51361e-29 4.53487e-08
-2.26074 -1.54744e-29 4.4096e-08
-2.25586 -1.58194e-29 4.28769e-08
-2.25098 -1.61714e-29 4.16906e-08
-2.24609 -1.65305e-29 4.0536e-08
-2.24121 -1.68966e-29 3.94125e-08
-2.23633 -1.72701e-29 3.83193e-08
-2.23145 -1.7651e-29 3.72555e-08
-2.22656 -1.80394e-29 3.62203e-08
-2.22168 -1.84356e-29 3.52131e-08
-2.2168 -1.88395e-29 3.4233e-08
-2.21191 -1.92513e-29 3.32795e-08
-2.20703 -1.96712e-29 3.23517e-08
-2.20215 -2.00993e-29 3.1449e-08
-2.19727 -2.05357e-29 3.05708e-08
-2.19238 -2.09806e-29 2.97165e-08
-2.1875 -2.14341e-29 2.88853e-08
-2.18262 -2.18964e-29 2.80767e-08
-2.17773 -2.23676e-29 2.729e-08
-2.17285 -2.28479e-29 2.65248e-08
-2.16797 -2.33373e-29 2.57804e-08
-2.16309 -2.38361e-29 2.50563e-08
-2.1582 -2.43444e-29 2.4352e-08
-2.15332 -2.48623e-29 2.36669e-08
-2.14844 -2.53901e-29 2.30006e-08
-2.14355 -2.59278e-29 2.23524e-08
-2.13867 -2.64756e-29 2.1722e-08
-2.13379 -2.70337e-29 2.11089e-08
-2.12891 -2.76023e-29 2.05126e-08
-2.12402 -2.81815e-29 1.99327e-08
-2.11914 -2.87715e-29 1.93687e-08
-2.11426 -2.93724e-29 1.88202e-08
-2.10938 -2.99844e-29 1.82868e-08
-2.10449 -3.06078e-29 1.77681e-08
-2.09961 -3.12426e-29 1.72637e-08
-2.09473 -3.1889e-29 1.67732e-08
-2.08984 -3.25473e-29 1.62963e-08
-2.08496 -3.32176e-29 1.58325e-08
-2.08008 -3.39001e-29 1.53816e-08
-2.0752 -3.45949e-29 1.49432e-08
-2.07031 -3.53023e-29 1.45169e-08
-2.06543 -3.60224e-29 1.41024e-08
-2.06055 -3.67555e-29 1.36995e-08
-2.05566 -3.75017e-29 1.33077e-08
-2.05078 -3.82613e-29 1.29269e-08
-2.0459 -3.90343e-29 1.25566e-08
-2.04102 -3.98211e-29 1.21967e-08
-2.03613 -4.06218e-29 1.18468e-08
-2.03125 -4.14366e-29 1.15066e-08
-2.02637 -4.22658e-29 1.1176e-08
-2.02148 -4.31095e-29 1.08546e-08
-2.0166 -4.39679e-29 1.05422e-08
-2.01172 -4.48413e-29 1.02385e-08
-2.00684 -4.57298e-29 9.94333e-09
-2.00195 -4.66338e-29 9.65646e-09
-1.99707 -4.75533e-29 9.37763e-09
-1.99219 -4.84887e-29 9.10665e-09
-1.9873 -4.94401e-29 8.84328e-09
-1.98242 -5.04078e-29 8.58732e-09
-1.97754 -5.13919e-29 8.33857e-09
-1.97266 -5.23928e-29 8.09684e-09
-1.96777 -5.34106e-29 7.86192e-09
-1.96289 -5.44456e-29 7.63364e-09
-1.95801 -5.5498e-29 7.41181e-09
-1.95312 -5.6568e-29 7.19626e-09
-1.94824 -5.7656e-29 6.98681e-09
-1.94336 -5.8762e-29 6.78329e-09
-1.93848 -5.98864e-29 6.58554e-09
-1.93359 -6.10295e-29 6.39341e-09
-1.92871 -6.21913e-29 6.20673e-09
-1.92383 -6.33723e-29 6.02536e-09
-1.91895 -6.45726e-29 5.84915e-09
-1.91406 -6.57925e-29 5.67796e-09
-1.90918 -6.70323e-29 5.51165e-09
-1.9043 -6.82922e-29 5.35008e-09
-1.89941 -6.95724e-29 5.19312e-09
-1.89453 -7.08732e-29 5.04065e-09
-1.88965 -7.2195e-29 4.89254e-09
-1.88477 -7.35378e-29 4.74867e-09
-1.87988 -7.49021e-29 4.60892e-09
-1.875 -7.62881e-29 4.47317e-09
-1.87012 -7.7696e-29 4.34132e-09
-1.86523 -7.91261e-29 4.21325e-09
-1.86035 -8.05786e-29 4.08887e-09
-1.85547 -8.2054e-29 3.96806e-09
-1.85059 -8.35523e-29 3.85073e-09
-1.8457 -8.5074e-29 3.73678e-09
-1.84082 -8.66193e-29 3.62612e-09
-1.83594 -8.81884e-29 3.51865e-09
-1.83105 -8.97816e-29 3.41428e-09
-1.82617 -9.13993e-29 3.31293e-09
-1.82129 -9.30417e-29 3.21451e-09
-1.81641 -9.47091e-29 3.11894e-09
-1.81152 -9.64017e-29 3.02614e-09
-1.80664 -9.812e-29 2.93603e-09
-1.80176 -9.98641e-29 2.84854e-09
-1.79688 -1.01634e-28 2.76359e-09
-1.79199 -1.03431e-28 2.68111e-09
-1.78711 -1.05255e-28 2.60102e-09
-1.78223 -1.07105e-28 2.52327e-09
-1.77734 -1.08983e-28 2.44779e-09
-1.77246 -1.10888e-28 2.3745e-09
-1.76758 -1.12822e-28 2.30336e-09
-1.7627 -1.14783e-28 2.23429e-09
-1.75781 -1.16774e-28 2.16725e-09
-1.75293 -1.18793e-28 2.10216e-09
-1.74805 -1.20841e-28 2.03898e-09
-1.74316 -1.22918e-28 1.97766e-09
-1.73828 -1.25026e-28 1.91813e-09
-1.7334 -1.27163e-28 1.86035e-09
-1.72852 -1.29331e-28 1.80426e-09
-1.72363 -1.3153e-28 1.74983e-09
-1.71875 -1.33759e-28 1.697e-09
-1.71387 -1.3602e-28 1.64572e-09
-1.70898 -1.38312e-28 1.59595e-09
-1.7041 -1.40637e-28 1.54766e-09
-1.69922 -1.42993e-28 1.50078e-09
-1.69434 -1.45382e-28 1.4553e-09
-1.68945 -1.47804e-28 1.41116e-09
-1.68457 -1.5026e-28 1.36832e-09
-1.67969 -1.52748e-28 1.32675e-09
-1.6748 -1.55271e-28 1.28642e-09
-1.66992 -1.57827e-28 1.24728e-09
-1.66504 -1.60419e-28 1.2093e-09
-1.66016 -1.63044e-28 1.17246e-09
-1.65527 -1.65705e-28 1.1367e-09
-1.65039 -1.68402e-28 1.10202e-09
-1.64551 -1.71134e-28 1.06836e-09
-1.64062 -1.73902e-28 1.03571e-09
-1.63574 -1.76706e-28 1.00403e-09
-1.63086 -1.79547e-28 9.73297e-10
-1.62598 -1.82425e-28 9.43483e-10
-1.62109 -1.85341e-28 9.1456e-10
-1.61621 -1.88294e-28 8.86502e-10
-1.61133 -1.91285e-28 8.59285e-10
-1.60645 -1.94314e-28 8.32884e-10
-1.60156 -1.97382e-28 8.07275e-10
-1.59668 -2.00488e-28 7.82434e-10
-1.5918 -2.03634e-28 7.5834e-10
-1.58691 -2.06819e-28 7.3497e-10
-1.58203 -2.10044e-28 7.12303e-10
-1.57715 -2.1331e-28 6.90319e-10
-1.57227 -2.16615e-28 6.68998e-10
-1.56738 -2.19962e-28 6.48319e-10
-1.5625 -2.23349e-28 6.28265e-10
-1.55762 -2.26778e-28 6.08817e-10
-1.55273 -2.30248e-28 5.89956e-10
-1.54785 -2.3376e-28 5.71666e-10
-1.54297 -2.37315e-28 5.5393e-10
-1.53809 -2.40912e-28 5.36732e-10
-1.5332 -2.44552e-28 5.20055e-10
-1.52832 -2.48236e-28 5.03884e-10
-1.52344 -2.51962e-28 4.88205e-10
-1.51855 -2.55733e-28 4.73002e-10
-1.51367 -2.59547e-28 4.58261e-10
-1.50879 -2.63406e-28 4.43969e-10
-1.50391 -2.6731e-28 4.30113e-10
-1.49902 -2.71258e-28 4.16679e-10
-1.49414 -2.75252e-28 4.03656e-10
-1.48926 -2.79291e-28 3.9103e-10
-1.48438 -2.83375e-28 3.7879e-10
-1.47949 -2.87506e-28 3.66924e-10
-1.47461 -2.91683e-28 3.55421e-10
-1.46973 -2.95907e-28 3.44271e-10
-1.46484 -3.00178e-28 3.33463e-10
-1.45996 -3.04495e-28 3.22986e-10
-1.45508 -3.0886e-28 3.12831e-10
-1.4502 -3.13273e-28 3.02988e-10
-1.44531 -3.17734e-28 2.93448e-10
-1.44043 -3.22242e-28 2.84202e-10
-1.43555 -3.26799e-28 2.7524e-10
-1.43066 -3.31405e-28 2.66554e-10
-1.42578 -3.3606e-28 2.58137e-10
-1.4209 -3.40764e-28 2.49979e-10
-1.41602 -3.45517e-28 2.42073e-10
-1.41113 -3.5032e-28 2.34412e-10
-1.40625 -3.55172e-28 2.26988e-10
-1.40137 -3.60075e-28 2.19793e-10
-1.39648 -3.65028e-28 2.12822e-10
-1.3916 -3.70031e-28 2.06067e-10
-1.38672 -3.75085e-28 1.99521e-10
-1.38184 -3.8019e-28 1.93179e-10
-1.37695 -3.85346e-28 1.87034e-10
-1.37207 -3.90553e-28 1.8108e-10
-1.36719 -3.95812e-28 1.75312e-10
-1.3623 -4.01123e-28 1.69723e-10
-1.35742 -4.06485e-28 1.64308e-10
-1.35254 -4.119e-28 1.59062e-10
-1.34766 -4.17366e-28 1.53981e-10
-1.34277 -4.22885e-28 1.49058e-10
-1.33789 -4.28457e-28 1.44288e-10
-1.33301 -4.34081e-28 1.39669e-10
-1.32812 -4.39758e-28 1.35194e-10
-1.32324 -4.45489e-28 1.30859e-10
-1.31836 -4.51272e-28 1.2666e-10
-1.31348 -4.57109e-28 1.22593e-10
-1.30859 -4.62999e-28 1.18653e-10
-1.30371 -4.68942e-28 1.14838e-10
-1.29883 -4.74939e-28 1.11142e-10
-1.29395 -4.8099e-28 1.07563e-10
-1.28906 -4.87095e-28 1.04097e-10
-1.28418 -4.93254e-28 1.0074e-10
-1.2793 -4.99467e-28 9.7489e-11
-1.27441 -5.05734e-28 9.43407e-11
-1.26953 -5.12055e-28 9.12918e-11
-1.26465 -5.1843e-28 8.83393e-11
-1.25977 -5.2486e-28 8.54803e-11
-1.25488 -5.31345e-28 8.27118e-11
-1.25 -5.37883e-28 8.00311e-11
-1.24512 -5.44476e-28 7.74354e-11
-1.24023 -5.51124e-28 7.49222e-11
-1.23535 -5.57827e-28 7.24887e-11
-1.23047 -5.64583e-28 7.01327e-11
-1.22559 -5.71395e-28 6.78516e-11
-1.2207 -5.78261e-28 6.56431e-11
-1.21582 -5.85182e-28 6.3505e-11
-1.21094 -5.92157e-28 6.1435e-11
-1.20605 -5.99187e-28 5.94312e-11
-1.20117 -6.06271e-28 5.74913e-11
-1.19629 -6.1341e-28 5.56134e-11
-1.19141 -6.20604e-28 5.37956e-11
-1.18652 -6.27851e-28 5.20359e-11
-1.18164 -6.35154e-28 5.03326e-11
-1.17676 -6.4251e-28 4.86839e-11
-1.17188 -6.49921e-28 4.70881e-11
-1.16699 -6.57386e-28 4.55435e-11
-1.16211 -6.64904e-28 4.40485e-11
-1.15723 -6.72477e-28 4.26016e-11
-1.15234 -6.80104e-28 4.12012e-11
-1.14746 -6.87784e-28 3.98459e-11
-1.14258 -6.95518e-28 3.85343e-11
-1.1377 -7.03305e-28 3.72649e-11
-1.13281 -7.11146e-28 3.60365e-11
-1.12793 -7.19039e-28 3.48478e-11
-1.12305 -7.26986e-28 3.36975e-11
-1.11816 -7.34985e-28 3.25844e-11
-1.11328 -7.43037e-28 3.15073e-11
-1.1084 -7.51142e-28 3.0465e-11
-1.10352 -7.59298e-28 2.94566e-11
-1.09863 -7.67507e-28 2.84808e-11
-1.09375 -7.75767e-28 2.75367e-11
-1.08887 -7.84079e-28 2.66233e-11
-1.08398 -7.92442e-28 2.57396e-11
-1.0791 -8.00856e-28 2.48846e-11
-1.07422 -8.09321e-28 2.40574e-11
-1.06934 -8.17836e-28 2.32572e-11
-1.06445 -8.26402e-28 2.2483e-11
-1.05957 -8.35017e-28 2.17341e-11
-1.05469 -8.43682e-28 2.10097e-11
-1.0498 -8.52396e-28 2.03089e-11
-1.04492 -8.6116e-28 1.9631e-11
-1.04004 -8.69971e-28 1.89753e-11
-1.03516 -8.78831e-28 1.8341e-11
-1.03027 -8.87739e-28 1.77276e-11
-1.02539 -8.96695e-28 1.71342e-11
-1.02051 -9.05697e-28 1.65603e-11
-1.01562 -9.14747e-28 1.60053e-11
-1.01074 -9.23843e-28 1.54685e-11
-1.00586 -9.32984e-28 1.49493e-11
-1.00098 -9.42172e-28 1.44472e-11
-0.996094 -9.51404e-28 1.39616e-11
-0.991211 -9.60681e-28 1.34921e-11
-0.986328 -9.70002e-28 1.3038e-11
-0.981445 -9.79367e-28 1.25989e-11
-0.976562 -9.88775e-28 1.21743e-11
-0.97168 -9.98226e-28 1.17637e-11
-0.966797 -1.00772e-27 1.13667e-11
-0.961914 -1.01725e-27 1.09829e-11
-0.957031 -1.02683e-27 1.06117e-11
-0.952148 -1.03645e-27 1.02529e-11
-0.947266 -1.04611e-27 9.90594e-12
-0.942383 -1.0558e-27 9.5705e-12
-0.9375 -1.06554e-27 9.2462e-12
-0.932617 -1.07531e-27 8.93267e-12
-0.927734 -1.08512e-27 8.62957e-12
-0.922852 -1.09497e-27 8.33656e-12
-0.917969 -1.10486e-27 8.0533e-12
-0.913086 -1.11478e-27 7.77949e-12
-0.908203 -1.12474e-27 7.5148e-12
-0.90332 -1.13473e-27 7.25895e-12
-0.898438 -1.14476e-27 7.01163e-12
-0.893555 -1.15482e-27 6.77259e-12
-0.888672 -1.16492e-27 6.54154e-12
-0.883789 -1.17504e-27 6.31822e-12
-0.878906 -1.1852e-27 6.10237e-12
-0.874023 -1.19539e-27 5.89377e-12
-0.869141 -1.2056e-27 5.69215e-12
-0.864258 -1.21585e-27 5.49731e-12
-0.859375 -1.22613e-27 5.309e-12
-0.854492 -1.23643e-27 5.12702e-12
-0.849609 -1.24676e-27 4.95117e-12
-0.844727 -1.25712e-27 4.78123e-12
-0.839844 -1.2675e-27 4.61701e-12
-0.834961 -1.27791e-27 4.45833e-12
-0.830078 -1.28834e-27 4.305e-12
-0.825195 -1.2988e-27 4.15684e-12
-0.820312 -1.30928e-27 4.01369e-12
-0.81543 -1.31977e-27 3.87537e-12
-0.810547 -1.33029e-27 3.74174e-12
-0.805664 -1.34083e-27 3.61262e-12
-0.800781 -1.35139e-27 3.48788e-12
-0.795898 -1.36197e-27 3.36736e-12
-0.791016 -1.37256e-27 3.25093e-12
-0.786133 -1.38317e-27 3.13845e-12
-0.78125 -1.3938e-27 3.02979e-12
-0.776367 -1.40444e-27 2.92482e-12
-0.771484 -1.4151e-27 2.82342e-12
-0.766602 -1.42576e-27 2.72548e-12
-0.761719 -1.43644e-27 2.63086e-12
-0.756836 -1.44713e-27 2.53948e-12
-0.751953 -1.45784e-27 2.4512e-12
-0.74707 -1.46855e-27 2.36594e-12
-0.742188 -1.47926e-27 2.2836e-12
-0.737305 -1.48999e-27 2.20406e-12
-0.732422 -1.50072e-27 2.12724e-12
-0.727539 -1.51146e-27 2.05306e-12
-0.722656 -1.5222e-27 1.98141e-12
-0.717773 -1.53294e-27 1.91222e-12
-0.712891 -1.54369e-27 1.8454e-12
-0.708008 -1.55443e-27 1.78087e-12
-0.703125 -1.56518e-27 1.71856e-12
-0.698242 -1.57593e-27 1.65839e-12
-0.693359 -1.58667e-27 1.60029e-12
-0.688477 -1.59741e-27 1.54418e-12
-0.683594 -1.60815e-27 1.49001e-12
-0.678711 -1.61889e-27 1.4377e-12
-0.673828 -1.62961e-27 1.3872e-12
-0.668945 -1.64033e-27 1.33844e-12
-0.664062 -1.65104e-27 1.29137e-12
-0.65918 -1.66175e-27 1.24591e-12
-0.654297 -1.67244e-27 1.20204e-12
-0.649414 -1.68312e-27 1.15967e-12
-0.644531 -1.69379e-27 1.11878e-12
-0.639648 -1.70444e-27 1.0793e-12
-0.634766 -1.71508e-27 1.04119e-12
-0.629883 -1.7257e-27 1.0044e-12
-0.625 -1.73631e-27 9.68892e-13
-0.620117 -1.7469e-27 9.34615e-13
-0.615234 -1.75747e-27 9.01529e-13
-0.610352 -1.76801e-27 8.69594e-13
-0.605469 -1.77854e-27 8.3877e-13
-0.600586 -1.78905e-27 8.0902e-13
-0.595703 -1.79953e-27 7.80307e-13
-0.59082 -1.80998e-27 7.52595e-13
-0.585938 -1.82041e-27 7.2585e-13
-0.581055 -1.83082e-27 7.0004e-13
-0.576172 -1.84119e-27 6.75132e-13
-0.571289 -1.85154e-27 6.51094e-13
-0.566406 -1.86185e-27 6.27898e-13
-0.561523 -1.87213e-27 6.05515e-13
-0.556641 -1.88238e-27 5.83916e-13
-0.551758 -1.8926e-27 5.63074e-13
-0.546875 -1.90278e-27 5.42964e-13
-0.541992 -1.91292e-27 5.2356e-13
-0.537109 -1.92303e-27 5.04838e-13
-0.532227 -1.93309e-27 4.86774e-13
-0.527344 -1.94312e-27 4.69347e-13
-0.522461 -1.95311e-27 4.52532e-13
-0.517578 -1.96305e-27 4.36311e-13
-0.512695 -1.97295e-27 4.20662e-13
-0.507812 -1.98281e-27 4.05564e-13
-0.50293 -1.99262e-27 3.91001e-13
-0.498047 -2.00238e-27 3.76951e-13
-0.493164 -2.01209e-27 3.63399e-13
-0.488281 -2.02176e-27 3.50327e-13
-0.483398 -2.03137e-27 3.37717e-13
-0.478516 -2.04094e-27 3.25555e-13
-0.473633 -2.05045e-27 3.13823e-13
-0.46875 -2.0599e-27 3.02509e-13
-0.463867 -2.06931e-27 2.91596e-13
-0.458984 -2.07865e-27 2.81071e-13
-0.454102 -2.08794e-27 2.70921e-13
-0.449219 -2.09717e-27 2.61132e-13
-0.444336 -2.10634e-27 2.51692e-13
-0.439453 -2.11545e-27 2.42589e-13
-0.43457 -2.1245e-27 2.33811e-13
-0.429688 -2.13348e-27 2.25346e-13
-0.424805 -2.1424e-27 2.17184e-13
-0.419922 -2.15126e-27 2.09314e-13
-0.415039 -2.16004e-27 2.01726e-13
-0.410156 -2.16877e-27 1.9441e-13
-0.405273 -2.17742e-27 1.87356e-13
-0.400391 -2.186e-27 1.80556e-13
-0.395508 -2.19451e-27 1.74e-13
-0.390625 -2.20295e-27 1.6768e-13
-0.385742 -2.21132e-27 1.61587e-13
-0.380859 -2.21961e-27 1.55714e-13
-0.375977 -2.22783e-27 1.50053e-13
-0.371094 -2.23597e-27 1.44597e-13
-0.366211 -2.24404e-27 1.39338e-13
-0.361328 -2.25202e-27 1.34269e-13
-0.356445 -2.25993e-27 1.29384e-13
-0.351562 -2.26775e-27 1.24677e-13
-0.34668 -2.2755e-27 1.2014e-13
-0.341797 -2.28316e-27 1.15768e-13
-0.336914 -2.29074e-27 1.11556e-13
-0.332031 -2.29824e-27 1.07497e-13
-0.327148 -2.30564e-27 1.03587e-13
-0.322266 -2.31297e-27 9.98196e-14
-0.317383 -2.3202e-27 9.61904e-14
-0.3125 -2.32735e-27 9.26944e-14
-0.307617 -2.33441e-27 8.93269e-14
-0.302734 -2.34137e-27 8.60835e-14
-0.297852 -2.34825e-27 8.29599e-14
-0.292969 -2.35503e-27 7.99517e-14
-0.288086 -2.36173e-27 7.7055e-14
-0.283203 -2.36832e-27 7.4266e-14
-0.27832 -2.37483e-27 7.15808e-14
-0.273438 -2.38123e-27 6.89958e-14
-0.268555 -2.38754e-27 6.65076e-14
-0.263672 -2.39376e-27 6.41128e-14
-0.258789 -2.39987e-27 6.18081e-14
-0.253906 -2.40589e-27 5.95905e-14
-0.249023 -2.4118e-27 5.74569e-14
-0.244141 -2.41762e-27 5.54044e-14
-0.239258 -2.42333e-27 5.34303e-14
-0.234375 -2.42894e-27 5.15319e-14
-0.229492 -2.43445e-27 4.97065e-14
-0.224609 -2.43985e-27 4.79517e-14
-0.219727 -2.44515e-27 4.62652e-14
-0.214844 -2.45034e-27 4.46445e-14
-0.209961 -2.45543e-27 4.30875e-14
-0.205078 -2.46041e-27 4.15921e-14
-0.200195 -2.46529e-27 4.01561e-14
-0.195312 -2.47005e-27 3.87777e-14
-0.19043 -2.47471e-27 3.7455e-14
-0.185547 -2.47926e-27 3.6186e-14
-0.180664 -2.48369e-27 3.49692e-14
-0.175781 -2.48802e-27 3.38027e-14
-0.170898 -2.49224e-27 3.26851e-14
-0.166016 -2.49634e-27 3.16147e-14
-0.161133 -2.50033e-27 3.059e-14
-0.15625 -2.50421e-27 2.96097e-14
-0.151367 -2.50797e-27 2.86725e-14
-0.146484 -2.51162e-27 2.77769e-14
-0.141602 -2.51516e-27 2.69218e-14
-0.136719 -2.51858e-27 2.61059e-14
-0.131836 -2.52188e-27 2.53282e-14
-0.126953 -2.52507e-27 2.45876e-14
-0.12207 -2.52814e-27 2.3883e-14
-0.117188 -2.5311e-27 2.32134e-14
-0.112305 -2.53394e-27 2.25779e-14
-0.107422 -2.53666e-27 2.19757e-14
-0.102539 -2.53926e-27 2.14059e-14
-0.0976562 -2.54174e-27 2.08677e-14
-0.0927734 -2.54411e-27 2.03603e-14
-0.0878906 -2.54635e-27 1.9883e-14
-0.0830078 -2.54848e-27 1.94353e-14
-0.078125 -2.55048e-27 1.90163e-14
-0.0732422 -2.55237e-27 1.86256e-14
-0.0683594 -2.55413e-27 1.82627e-14
-0.0634766 -2.55578e-27 1.79269e-14
-0.0585938 -2.5573e-27 1.76178e-14
-0.0537109 -2.55871e-27 1.73351e-14
-0.0488281 -2.55999e-27 1.70782e-14
-0.0439453 -2.56115e-27 1.68469e-14
-0.0390625 -2.56218e-27 1.66408e-14
-0.0341797 -2.5631e-27 1.64596e-14
-0.0292969 -2.5639e-27 1.63031e-14
-0.0244141 -2.56457e-27 1.61711e-14
-0.0195312 -2.56512e-27 1.60633e-14
-0.0146484 -2.56555e-27 1.59796e-14
-0.00976562 -2.56585e-27 1.59199e-14
-0.00488281 -2.56604e-27 1.58841e-14
0 -2.5661e-27 1.58722e-14
0.00488281 -2.56604e-27 1.58841e-14
0.00976562 -2.56585e-27 1.59199e-14
0.0146484 -2.56555e-27 1.59796e-14
0.0195312 -2.56512e-27 1.60633e-14
0.0244141 -2.56457e-27 1.61711e-14
0.0292969 -2.5639e-27 1.63031e-14
0.0341797 -2.5631e-27 1.64596e-14
0.0390625 -2.56218e-27 1.66408e-14
0.0439453 -2.56115e-27 1.68469e-14
0.0488281 -2.55999e-27 1.70782e-14
0.0537109 -2.55871e-27 1.73351e-14
0.0585938 -2.5573e-27 1.76178e-14
0.0634766 -2.55578e-27 1.79269e-14
0.0683594 -2.55413e-27 1.82627e-14
0.0732422 -2.55237e-27 1.86256e-14
0.078125 -2.55048e-27 1.90163e-14
0.0830078 -2.54848e-27 1.94353e-14
0.0878906 -2.54635e-27 1.9883e-14
0.0927734 -2.54411e-27 2.03603e-14
0.0976562 -2.54174e-27 2.08677e-14
0.102539 -2.53926e-27 2.14059e-14
0.107422 -2.53666e-27 2.19757e-14
0.112305 -2.53394e-27 2.25779e-14
0.117188 -2.5311e-27 2.32134e-14
0.12207 -2.52814e-27 2.3883e-14
0.126953 -2.52507e-27 2.45876e-14
0.131836 -2.52188e-27 2.53282e-14
0.136719 -2.51858e-27 2.61059e-14
0.141602 -2.51516e-27 2.69218e-14
0.146484 -2.51162e-27 2.77769e-14
0.151367 -2.50797e-27 2.86725e-14
0.15625 -2.50421e-27 2.96097e-14
0.161133 -2.50033e-27 3.059e-14
0.166016 -2.49634e-27 3.16147e-14
0.170898 -2.49224e-27 3.26851e-14
0.175781 -2.48802e-27 3.38027e-14
0.180664 -2.48369e-27 3.49692e-14
0.185547 -2.47926e-27 3.6186e-14
0.19043 -2.47471e-27 3.7455e-14
0.195312 -2.47005e-27 3.87777e-14
0.200195 -2.46529e-27 4.01561e-14
0.205078 -2.46041e-27 4.15921e-14
0.209961 -2.45543e-27 4.30875e-14
0.214844 -2.45034e-27 4.46445e-14
0.219727 -2.44515e-27 4.62652e-14
0.224609 -2.43985e-27 4.79517e-14
0.229492 -2.43445e-27 4.97065e-14
0.234375 -2.42894e-27 5.15319e-14
0.239258 -2.42333e-27 5.34303e-14
0.244141 -2.41762e-27 5.54044e-14
0.249023 -2.4118e-27 5.74569e-14
0.253906 -2.40589e-27 5.95905e-14
0.258789 -2.39987e-27 6.18081e-14
0.263672 -2.39376e-27 6.41128e-14
0.268555 -2.38754e-27 6.65076e-14
0.273438 -2.38123e-27 6.89958e-14
0.27832 -2.37483e-27 7.15808e-14
0.283203 -2.36832e-27 7.4266e-14
0.288086 -2.36173e-27 7.7055e-14
0.292969 -2.35503e-27 7.99517e-14
0.297852 -2.34825e-27 8.29599e-14
0.302734 -2.34137e-27 8.60835e-14
0.307617 -2.33441e-27 8.93269e-14
0.3125 -2.32735e-27 9.26944e-14
0.317383 -2.3202e-27 9.61904e-14
0.322266 -2.31297e-27 9.98196e-14
0.327148 -2.30564e-27 1.03587e-13
0.332031 -2.29824e-27 1.07497e-13
0.336914 -2.29074e-27 1.11556e-13
0.341797 -2.28316e-27 1.15768e-13
0.34668 -2.2755e-27 1.2014e-13
0.351562 -2.26775e-27 1.24677e-13
0.356445 -2.25993e-27 1.29384e-13
0.361328 -2.25202e-27 1.34269e-13
0.366211 -2.24404e-27 1.39338e-13
0.371094 -2.23597e-27 1.44597e-13
0.375977 -2.22783e-27 1.50053e-13
0.380859 -2.21961e-27 1.55714e-13
0.385742 -2.21132e-27 1.61587e-13
0.390625 -2.20295e-27 1.6768e-13
0.395508 -2.19451e-27 1.74e-13
0.400391 -2.186e-27 1.80556e-13
0.405273 -2.17742e-27 1.87356e-13
0.410156 -2.16877e-27 1.9441e-13
0.415039 -2.16004e-27 2.01726e-13
0.419922 -2.15126e-27 2.09314e-13
0.424805 -2.1424e-27 2.17184e-13
0.429688 -2.13348e-27 2.25346e-13
0.43457 -2.1245e-27 2.33811e-13
0.439453 -2.11545e-27 2.42589e-13
0.444336 -2.10634e-27 2.51692e-13
0.449219 -2.09717e-27 2.61132e-13
0.454102 -2.08794e-27 2.70921e-13
0.458984 -2.07865e-27 2.81071e-13
0.463867 -2.06931e-27 2.91596e-13
0.46875 -2.0599e-27 3.02509e-13
0.473633 -2.05045e-27 3.13823e-13
0.478516 -2.04094e-27 3.25555e-13
0.483398 -2.03137e-27 3.37717e-13
0.488281 -2.02176e-27 3.50327e-13
0.493164 -2.01209e-27 3.63399e-13
0.498047 -2.00238e-27 3.76951e-13
0.50293 -1.99262e-27 3.91001e-13
0.507812 -1.98281e-27 4.05564e-13
0.512695 -1.97295e-27 4.20662e-13
0.517578 -1.96305e-27 4.36311e-13
0.522461 -1.95311e-27 4.52532e-13
0.527344 -1.94312e-27 4.69347e-13
0.532227 -1.93309e-27 4.86774e-13
0.537109 -1.92303e-27 5.04838e-13
0.541992 -1.91292e-27 5.2356e-13
0.546875 -1.90278e-27 5.42964e-13
0.551758 -1.8926e-27 5.63074e-13
0.556641 -1.88238e-27 5.83916e-13
0.561523 -1.87213e-27 6.05515e-13
0.566406 -1.86185e-27 6.27898e-13
0.571289 -1.85154e-27 6.51094e-13
0.576172 -1.84119e-27 6.75132e-13
0.581055 -1.83082e-27 7.0004e-13
0.585938 -1.82041e-27 7.2585e-13
0.59082 -1.80998e-27 7.52595e-13
0.595703 -1.79953e-27 7.80307e-13
0.600586 -1.78905e-27 8.0902e-13
0.605469 -1.77854e-27 8.3877e-13
0.610352 -1.76801e-27 8.69594e-13
0.615234 -1.75747e-27 9.01529e-13
0.620117 -1.7469e-27 9.34615e-13
0.625 -1.73631e-27 9.68892e-13
0.629883 -1.7257e-27 1.0044e-12
0.634766 -1.71508e-27 1.04119e-12
0.639648 -1.70444e-27 1.0793e-12
0.644531 -1.69379e-27 1.11878e-12
0.649414 -1.68312e-27 1.15967e-12
0.654297 -1.67244e-27 1.20204e-12
0.65918 -1.66175e-27 1.24591e-12
0.664062 -1.65104e-27 1.29137e-12
0.668945 -1.64033e-27 1.33844e-12
0.673828 -1.62961e-27 1.3872e-12
0.678711 -1.61889e-27 1.4377e-12
0.683594 -1.60815e-27 1.49001e-12
0.688477 -1.59741e-27 1.54418e-12
0.693359 -1.58667e-27 1.60029e-12
0.698242 -1.57593e-27 1.65839e-12
0.703125 -1.56518e-27 1.71856e-12
0.708008 -1.55443e-27 1.78087e-12
0.712891 -1.54369e-27 1.8454e-12
0.717773 -1.53294e-27 1.91222e-12
0.722656 -1.5222e-27 1.98141e-12
0.727539 -1.51146e-27 2.05306e-12
0.732422 -1.50072e-27 2.12724e-12
0.737305 -1.48999e-27 2.20406e-12
0.742188 -1.47926e-27 2.2836e-12
0.74707 -1.46855e-27 2.36594e-12
0.751953 -1.45784e-27 2.4512e-12
0.756836 -1.44713e-27 2.53948e-12
0.761719 -1.43644e-27 2.63086e-12
0.766602 -1.42576e-27 2.72548e-12
0.771484 -1.4151e-27 2.82342e-12
0.776367 -1.40444e-27 2.92482e-12
0.78125 -1.3938e-27 3.02979e-12
0.786133 -1.38317e-27 3.13845e-12
0.791016 -1.37256e-27 3.25093e-12
0.795898 -1.36197e-27 3.36736e-12
0.800781 -1.35139e-27 3.48788e-12
0.805664 -1.34083e-27 3.61262e-12
0.810547 -1.33029e-27 3.74174e-12
0.81543 -1.31977e-27 3.87537e-12
0.820312 -1.30928e-27 4.01369e-12
0.825195 -1.2988e-27 4.15684e-12
0.830078 -1.28834e-27 4.305e-12
0.834961 -1.27791e-27 4.45833e-12
0.839844 -1.2675e-27 4.61701e-12
0.844727 -1.25712e-27 4.78123e-12
0.849609 -1.24676e-27 4.95117e-12
0.854492 -1.23643e-27 5.12702e-12
0.859375 -1.22613e-27 5.309e-12
0.864258 -1.21585e-27 5.49731e-12
0.869141 -1.2056e-27 5.69215e-12
0.874023 -1.19539e-27 5.89377e-12
0.878906 -1.1852e-27 6.10237e-12
0.883789 -1.17504e-27 6.31822e-12
0.888672 -1.16492e-27 6.54154e-12
0.893555 -1.15482e-27 6.77259e-12
0.898438 -1.14476e-27 7.01163e-12
0.90332 -1.13473e-27 7.25895e-12
0.908203 -1.12474e-27 7.5148e-12
0.913086 -1.11478e-27 7.77949e-12
0.917969 -1.10486e-27 8.0533e-12
0.922852 -1.09497e-27 8.33656e-12
0.927734 -1.08512e-27 8.62957e-12
0.932617 -1.07531e-27 8.93267e-12
0.9375 -1.06554e-27 9.2462e-12
0.942383 -1.0558e-27 9.5705e-12
0.947266 -1.04611e-27 9.90594e-12
0.952148 -1.03645e-27 1.02529e-11
0.957031 -1.02683e-27 1.06117e-11
0.961914 -1.01725e-27 1.09829e-11
0.966797 -1.00772e-27 1.13667e-11
0.97168 -9.98226e-28 1.17637e-11
0.976562 -9.88775e-28 1.21743e-11
0.981445 -9.79367e-28 1.25989e-11
0.986328 -9.70002e-28 1.3038e-11
0.991211 -9.60681e-28 1.34921e-11
0.996094 -9.51404e-28 1.39616e-11
1.00098 -9.42172e-28 1.44472e-11
1.00586 -9.32984e-28 1.49493e-11
1.01074 -9.23843e-28 1.54685e-11
1.01562 -9.14747e-28 1.60053e-11
1.02051 -9.05697e-28 1.65603e-11
1.02539 -8.96695e-28 1.71342e-11
1.03027 -8.87739e-28 1.77276e-11
1.03516 -8.78831e-28 1.8341e-11
1.04004 -8.69971e-28 1.89753e-11
1.04492 -8.6116e-28 1.9631e-11
1.0498 -8.52396e-28 2.03089e-11
1.05469 -8.43682e-28 2.10097e-11
1.05957 -8.35017e-28 2.17341e-11
1.06445 -8.26402e-28 2.2483e-11
1.06934 -8.17836e-28 2.32572e-11
1.07422 -8.09321e-28 2.40574e-11
1.0791 -8.00856e-28 2.48846e-11
1.08398 -7.92442e-28 2.57396e-11
1.08887 -7.84079e-28 2.66233e-11
1.09375 -7.75767e-28 2.75367e-11
1.09863 -7.67507e-28 2.84808e-11
1.10352 -7.59298e-28 2.94566e-11
1.1084 -7.51142e-28 3.0465e-11
1.11328 -7.43037e-28 3.15073e-11
1.11816 -7.34985e-28 3.25844e-11
1.12305 -7.26986e-28 3.36975e-11
1.12793 -7.19039e-28 3.48478e-11
1.13281 -7.11146e-28 3.60365e-11
1.1377 -7.03305e-28 3.72649e-11
1.14258 -6.95518e-28 3.85343e-11
1.14746 -6.87784e-28 3.98459e-11
1.15234 -6.80104e-28 4.12012e-11
1.15723 -6.72477e-28 4.26016e-11
1.16211 -6.64904e-28 4.40485e-11
1.16699 -6.57386e-28 4.55435e-11
1.17188 -6.49921e-28 4.70881e-11
1.17676 -6.4251e-28 4.86839e-11
1.18164 -6.35154e-28 5.03326e-11
1.18652 -6.27851e-28 5.20359e-11
1.19141 -6.20604e-28 5.37956e-11
1.19629 -6.1341e-28 5.56134e-11
1.20117 -6.06271e-28 5.74913e-11
1.20605 -5.99187e-28 5.94312e-11
1.21094 -5.92157e-28 6.1435e-11
1.21582 -5.85182e-28 6.3505e-11
1.2207 -5.78261e-28 6.56431e-11
1.22559 -5.71395e-28 6.78516e-11
1.23047 -5.64583e-28 7.01327e-11
1.23535 -5.57827e-28 7.24887e-11
1.24023 -5.51124e-28 7.49222e-11
1.24512 -5.44476e-28 7.74354e-11
1.25 -5.37883e-28 8.00311e-11
1.25488 -5.31345e-28 8.27118e-11
1.25977 -5.2486e-28 8.54803e-11
1.26465 -5.1843e-28 8.83393e-11
1.26953 -5.12055e-28 9.12918e-11
1.27441 -5.05734e-28 9.43407e-11
1.2793 -4.99467e-28 9.7489e-11
1.28418 -4.93254e-28 1.0074e-10
1.28906 -4.87095e-28 1.04097e-10
1.29395 -4.8099e-28 1.07563e-10
1.29883 -4.74939e-28 1.11142e-10
1.30371 -4.68942e-28 1.14838e-10
1.30859 -4.62999e-28 1.18653e-10
1.31348 -4.57109e-28 1.22593e-10
1.31836 -4.51272e-28 1.2666e-10
1.32324 -4.45489e-28 1.30859e-10
1.32812 -4.39758e-28 1.35194e-10
1.33301 -4.34081e-28 1.39669e-10
1.33789 -4.28457e-28 1.44288e-10
1.34277 -4.22885e-28 1.49058e-10
1.34766 -4.17366e-28 1.53981e-10
1.35254 -4.119e-28 1.59062e-10
1.35742 -4.06485e-28 1.64308e-10
1.3623 -4.01123e-28 1.69723e-10
1.36719 -3.95812e-28 1.75312e-10
1.37207 -3.90553e-28 1.8108e-10
1.37695 -3.85346e-28 1.87034e-10
1.38184 -3.8019e-28 1.93179e-10
1.38672 -3.75085e-28 1.99521e-10
1.3916 -3.70031e-28 2.06067e-10
1.39648 -3.65028e-28 2.12822e-10
1.40137 -3.60075e-28 2.19793e-10
1.40625 -3.55172e-28 2.26988e-10
1.41113 -3.5032e-28 2.34412e-10
1.41602 -3.45517e-28 2.42073e-10
1.4209 -3.40764e-28 2.49979e-10
1.42578 -3.3606e-28 2.58137e-10
1.43066 -3.31405e-28 2.66554e-10
1.43555 -3.26799e-28 2.7524e-10
1.44043 -3.22242e-28 2.84202e-10
1.44531 -3.17734e-28 2.93448e-10
1.4502 -3.13273e-28 3.02988e-10
1.45508 -3.0886e-28 3.12831e-10
1.45996 -3.04495e-28 3.22986e-10
1.46484 -3.00178e-28 3.33463e-10
1.46973 -2.95907e-28 3.44271e-10
1.47461 -2.91683e-28 3.55421e-10
1.47949 -2.87506e-28 3.66924e-10
1.48438 -2.83375e-28 3.7879e-10
1.48926 -2.79291e-28 3.9103e-10
1.49414 -2.75252e-28 4.03656e-10
1.49902 -2.71258e-28 4.16679e-10
1.50391 -2.6731e-28 4.30113e-10
1.50879 -2.63406e-28 4.43969e-10
1.51367 -2.59547e-28 4.58261e-10
1.51855 -2.55733e-28 4.73002e-10
1.52344 -2.51962e-28 4.88205e-10
1.52832 -2.48236e-28 5.03884e-10
1.5332 -2.44552e-28 5.20055e-10
1.53809 -2.40912e-28 5.36732e-10
1.54297 -2.37315e-28 5.5393e-10
1.54785 -2.3376e-28 5.71666e-10
1.55273 -2.30248e-28 5.89956e-10
1.55762 -2.26778e-28 6.08817e-10
1.5625 -2.23349e-28 6.28265e-10
1.56738 -2.19962e-28 6.48319e-10
1.57227 -2.16615e-28 6.68998e-10
1.57715 -2.1331e-28 6.90319e-10
1.58203 -2.10044e-28 7.12303e-10
1.58691 -2.06819e-28 7.3497e-10
1.5918 -2.03634e-28 7.5834e-10
1.59668 -2.00488e-28 7.82434e-10
1.60156 -1.97382e-28 8.07275e-10
1.60645 -1.94314e-28 8.32884e-10
1.61133 -1.91285e-28 8.59285e-10
1.61621 -1.88294e-28 8.86502e-10
1.62109 -1.85341e-28 9.1456e-10
1.62598 -1.82425e-28 9.43483e-10
1.63086 -1.79547e-28 9.73297e-10
1.63574 -1.76706e-28 1.00403e-09
1.64062 -1.73902e-28 1.03571e-09
1.64551 -1.71134e-28 1.06836e-09
1.65039 -1.68402e-28 1.10202e-09
1.65527 -1.65705e-28 1.1367e-09
1.66016 -1.63044e-28 1.17246e-09
1.66504 -1.60419e-28 1.2093e-09
1.66992 -1.57827e-28 1.24728e-09
1.6748 -1.55271e-28 1.28642e-09
1.67969 -1.52748e-28 1.32675e-09
1.68457 -1.5026e-28 1.36832e-09
1.68945 -1.47804e-28 1.41116e-09
1.69434 -1.45382e-28 1.4553e-09
1.69922 -1.42993e-28 1.50078e-09
1.7041 -1.40637e-28 1.54766e-09
1.70898 -1.38312e-28 1.59595e-09
1.71387 -1.3602e-28 1.64572e-09
1.71875 -1.33759e-28 1.697e-09
1.72363 -1.3153e-28 1.74983e-09
1.72852 -1.29331e-28 1.80426e-09
1.7334 -1.27163e-28 1.86035e-09
1.73828 -1.25026e-28 1.91813e-09
1.74316 -1.22918e-28 1.97766e-09
1.74805 -1.20841e-28 2.03898e-09
1.75293 -1.18793e-28 2.10216e-09
1.75781 -1.16774e-28 2.16725e-09
1.7627 -1.14783e-28 2.23429e-09
1.76758 -1.12822e-28 2.30336e-09
1.77246 -1.10888e-28 2.3745e-09
1.77734 -1.08983e-28 2.44779e-09
1.78223 -1.07105e-28 2.52327e-09
1.78711 -1.05255e-28 2.60102e-09
1.79199 -1.03431e-28 2.68111e-09
1.79688 -1.01634e-28 2.76359e-09
1.80176 -9.98641e-29 2.84854e-09
1.80664 -9.812e-29 2.93603e-09
1.81152 -9.64017e-29 3.02614e-09
1.81641 -9.47091e-29 3.11894e-09
1.82129 -9.30417e-29 3.21451e-09
1.82617 -9.13993e-29 3.31293e-09
1.83105 -8.97816e-29 3.41428e-09
1.83594 -8.81884e-29 3.51865e-09
1.84082 -8.66193e-29 3.62612e-09
1.8457 -8.5074e-29 3.73678e-09
1.85059 -8.35523e-29 3.85073e-09
1.85547 -8.2054e-29 3.96806e-09
1.86035 -8.05786e-29 4.08887e-09
1.86523 -7.91261e-29 4.21325e-09
1.87012 -7.7696e-29 4.34132e-09
1.875 -7.62881e-29 4.47317e-09
1.87988 -7.49021e-29 4.60892e-09
1.88477 -7.35378e-29 4.74867e-09
1.88965 -7.2195e-29 4.89254e-09
1.89453 -7.08732e-29 5.04065e-09
1.89941 -6.95724e-29 5.19312e-09
1.9043 -6.82922e-29 5.35008e-09
1.90918 -6.70323e-29 5.51165e-09
1.91406 -6.57925e-29 5.67796e-09
1.91895 -6.45726e-29 5.84915e-09
1.92383 -6.33723e-29 6.02536e-09
1.92871 -6.21913e-29 6.20673e-09
1.93359 -6.10295e-29 6.39341e-09
1.93848 -5.98864e-29 6.58554e-09
1.94336 -5.8762e-29 6.78329e-09
1.94824 -5.7656e-29 6.98681e-09
1.95312 -5.6568e-29 7.19626e-09
1.95801 -5.5498e-29 7.41181e-09
1.96289 -5.44456e-29 7.63364e-09
1.96777 -5.34106e-29 7.86192e-09
1.97266 -5.23928e-29 8.09684e-09
1.97754 -5.13919e-29 8.33857e-09
1.98242 -5.04078e-29 8.58732e-09
1.9873 -4.94401e-29 8.84328e-09
1.99219 -4.84887e-29 9.10665e-09
1.99707 -4.75533e-29 9.37763e-09
2.00195 -4.66338e-29 9.65646e-09
2.00684 -4.57298e-29 9.94333e-09
2.01172 -4.48413e-29 1.02385e-08
2.0166 -4.39679e-29 1.05422e-08
2.02148 -4.31095e-29 1.08546e-08
2.02637 -4.22658e-29 1.1176e-08
2.03125 -4.14366e-29 1.15066e-08
2.03613 -4.06218e-29 1.18468e-08
2.04102 -3.98211e-29 1.21967e-08
2.0459 -3.90343e-29 1.25566e-08
2.05078 -3.82613e-29 1.29269e-08
2.05566 -3.75017e-29 1.33077e-08
2.06055 -3.67555e-29 1.36995e-08
2.06543 -3.60224e-29 1.41024e-08
2.07031 -3.53023e-29 1.45169e-08
2.0752 -3.45949e-29 1.49432e-08
2.08008 -3.39001e-29 1.53816e-08
2.08496 -3.32176e-29 1.58325e-08
2.08984 -3.25473e-29 1.62963e-08
2.09473 -3.1889e-29 1.67732e-08
2.09961 -3.12426e-29 1.72637e-08
2.10449 -3.06078e-29 1.77681e-08
2.10938 -2.99844e-29 1.82868e-08
2.11426 -2.93724e-29 1.88202e-08
2.11914 -2.87715e-29 1.93687e-08
2.12402 -2.81815e-29 1.99327e-08
2.12891 -2.76023e-29 2.05126e-08
2.13379 -2.70337e-29 2.11089e-08
2.13867 -2.64756e-29 2.1722e-08
2.14355 -2.59278e-29 2.23524e-08
2.14844 -2.53901e-29 2.30006e-08
2.15332 -2.48623e-29 2.36669e-08
2.1582 -2.43444e-29 2.4352e-08
2.16309 -2.38361e-29 2.50563e-08
2.16797 -2.33373e-29 2.57804e-08
2.17285 -2.28479e-29 2.65248e-08
2.17773 -2.23676e-29 2.729e-08
2.18262 -2.18964e-29 2.80767e-08
2.1875 -2.14341e-29 2.88853e-08
2.19238 -2.09806e-29 2.97165e-08
2.19727 -2.05357e-29 3.05708e-08
2.20215 -2.00993e-29 3.1449e-08
2.20703 -1.96712e-29 3.23517e-08
2.21191 -1.92513e-29 3.32795e-08
2.2168 -1.88395e-29 3.4233e-08
2.22168 -1.84356e-29 3.52131e-08
2.22656 -1.80394e-29 3.62203e-08
2.23145 -1.7651e-29 3.72555e-08
2.23633 -1.72701e-29 3.83193e-08
2.24121 -1.68966e-29 3.94125e-08
2.24609 -1.65305e-29 4.0536e-08
2.25098 -1.61714e-29 4.16906e-08
2.25586 -1.58194e-29 4.28769e-08
2.26074 -1.54744e-29 4.4096e-08
2.26562 -1.51361e-29 4.53487e-08
2.27051 -1.48046e-29 4.66359e-08
2.27539 -1.44796e-29 4.79584e-08
2.28027 -1.4161e-29 4.93173e-08
2.28516 -1.38489e-29 5.07134e-08
2.29004 -1.35429e-29 5.21479e-08
2.29492 -1.32431e-29 5.36216e-08
2.2998 -1.29493e-29 5.51357e-08
2.30469 -1.26614e-29 5.66911e-08
2.30957 -1.23793e-29 5.82891e-08
2.31445 -1.21029e-29 5.99307e-08
2.31934 -1.18322e-29 6.1617e-08
2.32422 -1.15669e-29 6.33493e-08
2.3291 -1.13071e-29 6.51287e-08
2.33398 -1.10525e-29 6.69565e-08
2.33887 -1.08032e-29 6.8834e-08
2.34375 -1.0559e-29 7.07624e-08
2.34863 -1.03198e-29 7.27431e-08
2.35352 -1.00856e-29 7.47775e-08
2.3584 -9.85618e-30 7.68669e-08
2.36328 -9.63154e-30 7.90129e-08
2.36816 -9.41158e-30 8.12168e-08
2.37305 -9.1962e-30 8.34802e-08
2.37793 -8.98532e-30 8.58046e-08
2.38281 -8.77886e-30 8.81917e-08
2.3877 -8.57673e-30 9.06429e-08
2.39258 -8.37886e-30 9.31601e-08
2.39746 -8.18516e-30 9.5745e-08
2.40234 -7.99556e-30 9.83992e-08
2.40723 -7.80998e-30 1.01125e-07
2.41211 -7.62834e-30 1.03923e-07
2.41699 -7.45057e-30 1.06796e-07
2.42188 -7.27659e-30 1.09746e-07
2.42676 -7.10634e-30 1.12775e-07
2.43164 -6.93975e-30 1.15885e-07
2.43652 -6.77673e-30 1.19077e-07
2.44141 -6.61723e-30 1.22355e-07
2.44629 -6.46118e-30 1.2572e-07
2.45117 -6.3085e-30 1.29174e-07
2.45605 -6.15914e-30 1.3272e-07
2.46094 -6.01303e-30 1.36361e-07
2.46582 -5.8701e-30 1.40097e-07
2.4707 -5.7303e-30 1.43933e-07
2.47559 -5.59356e-30 1.4787e-07
2.48047 -5.45982e-30 1.51911e-07
2.48535 -5.32903e-30 1.56059e-07
2.49023 -5.20112e-30 1.60317e-07
2.49512 -5.07604e-30 1.64686e-07
2.5 -4.95373e-30 1.69171e-07
2.50488 -4.83414e-30 1.73774e-07
2.50977 -4.71721e-30 1.78497e-07
2.51465 -4.60289e-30 1.83345e-07
2.51953 -4.49113e-30 1.8832e-07
2.52441 -4.38187e-30 1.93425e-07
2.5293 -4.27506e-30 1.98664e-07
2.53418 -4.17066e-30 2.0404e-07
2.53906 -4.06862e-30 2.09556e-07
2.54395 -3.96888e-30 2.15216e-07
2.54883 -3.8714e-30 2.21024e-07
2.55371 -3.77614e-30 2.26984e-07
2.55859 -3.68304e-30 2.33098e-07
2.56348 -3.59207e-30 2.39371e-07
2.56836 -3.50318e-30 2.45808e-07
2.57324 -3.41633e-30 2.52411e-07
2.57812 -3.33147e-30 2.59186e-07
2.58301 -3.24856e-30 2.66136e-07
2.58789 -3.16757e-30 2.73266e-07
2.59277 -3.08844e-30 2.8058e-07
2.59766 -3.01115e-30 2.88084e-07
2.60254 -2.93566e-30 2.95781e-07
2.60742 -2.86192e-30 3.03676e-07
2.6123 -2.7899e-30 3.11774e-07
2.61719 -2.71956e-30 3.20081e-07
2.62207 -2.65087e-30 3.28602e-07
2.62695 -2.58379e-30 3.37341e-07
2.63184 -2.51829e-30 3.46304e-07
2.63672 -2.45433e-30 3.55497e-07
2.6416 -2.39189e-30 3.64925e-07
2.64648 -2.33092e-30 3.74595e-07
2.65137 -2.27139e-30 3.84511e-07
2.65625 -2.21328e-30 3.94681e-07
2.66113 -2.15656e-30 4.0511e-07
2.66602 -2.10119e-30 4.15805e-07
2.6709 -2.04714e-30 4.26771e-07
2.67578 -1.99439e-30 4.38017e-07
2.68066 -1.9429e-30 4.49548e-07
2.68555 -1.89265e-30 4.61372e-07
2.69043 -1.84362e-30 4.73495e-07
2.69531 -1.79577e-30 4.85925e-07
2.7002 -1.74907e-30 4.9867e-07
2.70508 -1.70352e-30 5.11737e-07
2.70996 -1.65906e-30 5.25134e-07
2.71484 -1.61569e-30 5.38869e-07
2.71973 -1.57338e-30 5.52949e-07
2.72461 -1.53211e-30 5.67384e-07
2.72949 -1.49185e-30 5.82182e-07
2.73438 -1.45257e-30 5.97352e-07
2.73926 -1.41426e-30 6.12902e-07
2.74414 -1.3769e-30 6.28843e-07
2.74902 -1.34046e-30 6.45182e-07
2.75391 -1.30492e-30 6.6193e-07
2.75879 -1.27026e-30 6.79097e-07
2.76367 -1.23647e-30 6.96692e-07
2.76855 -1.20352e-30 7.14727e-07
2.77344 -1.17138e-30 7.3321e-07
2.77832 -1.14006e-30 7.52154e-07
2.7832 -1.10951e-30 7.71568e-07
2.78809 -1.07974e-30 7.91465e-07
2.79297 -1.05071e-30 8.11856e-07
2.79785 -1.02242e-30 8.32752e-07
2.80273 -9.94835e-31 8.54166e-07
2.80762 -9.67952e-31 8.76109e-07
2.8125 -9.41751e-31 8.98595e-07
2.81738 -9.16215e-31 9.21635e-07
2.82227 -8.91329e-31 9.45244e-07
2.82715 -8.67078e-31 9.69435e-07
2.83203 -8.43446e-31 9.94221e-07
2.83691 -8.20419e-31 1.01962e-06
2.8418 -7.97983e-31 1.04564e-06
2.84668 -7.76123e-31 1.07229e-06
2.85156 -7.54827e-31 1.0996e-06
2.85645 -7.34079e-31 1.12758e-06
2.86133 -7.13868e-31 1.15625e-06
2.86621 -6.9418e-31 1.18561e-06
2.87109 -6.75003e-31 1.21569e-06
2.87598 -6.56325e-31 1.24651e-06
2.88086 -6.38133e-31 1.27807e-06
2.88574 -6.20415e-31 1.31041e-06
2.89062 -6.03161e-31 1.34353e-06
2.89551 -5.86358e-31 1.37745e-06
2.90039 -5.69997e-31 1.4122e-06
2.90527 -5.54066e-31 1.44779e-06
2.91016 -5.38554e-31 1.48424e-06
2.91504 -5.23451e-31 1.52157e-06
2.91992 -5.08748e-31 1.5598e-06
2.9248 -4.94434e-31 1.59896e-06
2.92969 -4.805e-31 1.63906e-06
2.93457 -4.66937e-31 1.68012e-06
2.93945 -4.53734e-31 1.72217e-06
2.94434 -4.40884e-31 1.76524e-06
2.94922 -4.28378e-31 1.80933e-06
2.9541 -4.16206e-31 1.85449e-06
2.95898 -4.04361e-31 1.90073e-06
2.96387 -3.92834e-31 1.94807e-06
2.96875 -3.81618e-31 1.99654e-06
2.97363 -3.70704e-31 2.04617e-06
2.97852 -3.60085e-31 2.09699e-06
2.9834 -3.49754e-31 2.14901e-06
2.98828 -3.39703e-31 2.20228e-06
2.99316 -3.29925e-31 2.25681e-06
2.99805 -3.20413e-31 2.31263e-06
3.00293 -3.11161e-31 2.36978e-06
3.00781 -3.02161e-31 2.42829e-06
3.0127 -2.93408e-31 2.48818e-06
3.01758 -2.84895e-31 2.54948e-06
3.02246 -2.76615e-31 2.61224e-06
3.02734 -2.68563e-31 2.67647e-06
3.03223 -2.60734e-31 2.74222e-06
3.03711 -2.5312e-31 2.80952e-06
3.04199 -2.45717e-31 2.8784e-06
3.04688 -2.38519e-31 2.9489e-06
3.05176 -2.31521e-31 3.02105e-06
3.05664 -2.24718e-31 3.09489e-06
3.06152 -2.18104e-31 3.17047e-06
3.06641 -2.11674e-31 3.24781e-06
3.07129 -2.05425e-31 3.32696e-06
3.07617 -1.9935e-31 3.40796e-06
3.08105 -1.93446e-31 3.49084e-06
3.08594 -1.87708e-31 3.57566e-06
3.09082 -1.82131e-31 3.66245e-06
3.0957 -1.76712e-31 3.75126e-06
3.10059 -1.71445e-31 3.84213e-06
3.10547 -1.66328e-31 3.9351e-06
3.11035 -1.61355e-31 4.03023e-06
3.11523 -1.56524e-31 4.12756e-06
3.12012 -1.51831e-31 4.22714e-06
3.125 -1.47271e-31 4.32902e-06
3.12988 -1.42841e-31 4.43325e-06
3.13477 -1.38538e-31 4.53989e-06
3.13965 -1.34358e-31 4.64897e-06
3.14453 -1.30297e-31 4.76056e-06
3.14941 -1.26354e-31 4.87472e-06
3.1543 -1.22524e-31 4.99149e-06
3.15918 -1.18805e-31 5.11094e-06
3.16406 -1.15193e-31 5.23313e-06
3.16895 -1.11685e-31 5.3581e-06
3.17383 -1.08279e-31 5.48593e-06
3.17871 -1.04972e-31 5.61668e-06
3.18359 -1.01761e-31 5.7504e-06
3.18848 -9.86437e-32 5.88717e-06
3.19336 -9.56172e-32 6.02705e-06
3.19824 -9.26792e-32 6.1701e-06
3.20312 -8.98271e-32 6.3164e-06
3.20801 -8.70587e-32 6.46602e-06
3.21289 -8.43716e-32 6.61902e-06
3.21777 -8.17635e-32 6.77547e-06
3.22266 -7.92323e-32 6.93546e-06
3.22754 -7.67757e-32 7.09906e-06
3.23242 -7.43918e-32 7.26635e-06
3.2373 -7.20785e-32 7.4374e-06
3.24219 -6.98337e-32 7.6123e-06
3.24707 -6.76557e-32 7.79112e-06
3.25195 -6.55424e-32 7.97395e-06
3.25684 -6.34922e-32 8.16088e-06
3.26172 -6.15031e-32 8.35199e-06
3.2666 -5.95735e-32 8.54738e-06
3.27148 -5.77017e-32 8.74712e-06
3.27637 -5.58861e-32 8.95132e-06
3.28125 -5.41249e-32 9.16007e-06
3.28613 -5.24168e-32 9.37346e-06
3.29102 -5.07602e-32 9.5916e-06
3.2959 -4.91536e-32 9.81458e-06
3.30078 -4.75956e-32 1.00425e-05
3.30566 -4.60847e-32 1.02755e-05
3.31055 -4.46197e-32 1.05136e-05
3.31543 -4.31992e-32 1.0757e-05
3.32031 -4.1822e-32 1.10057e-05
3.3252 -4.04867e-32 1.126e-05
3.33008 -3.91922e-32 1.15198e-05
3.33496 -3.79372e-32 1.17854e-05
3.33984 -3.67207e-32 1.20568e-05
3.34473 -3.55415e-32 1.23341e-05
3.34961 -3.43985e-32 1.26175e-05
3.35449 -3.32907e-32 1.29072e-05
3.35938 -3.22171e-32 1.32031e-05
3.36426 -3.11765e-32 1.35056e-05
3.36914 -3.01682e-32 1.38146e-05
3.37402 -2.91911e-32 1.41304e-05
3.37891 -2.82442e-32 1.4453e-05
3.38379 -2.73268e-32 1.47826e-05
3.38867 -2.64379e-32 1.51194e-05
3.39355 -2.55767e-32 1.54635e-05
3.39844 -2.47424e-32 1.58151e-05
3.40332 -2.39342e-32 1.61743e-05
3.4082 -2.31512e-32 1.65412e-05
3.41309 -2.23928e-32 1.69161e-05
3.41797 -2.16582e-32 1.7299e-05
3.42285 -2.09468e-32 1.76902e-05
3.42773 -2.02577e-32 1.80898e-05
3.43262 -1.95903e-32 1.8498e-05
3.4375 -1.89441e-32 1.89149e-05
3.44238 -1.83182e-32 1.93408e-05
3.44727 -1.77123e-32 1.97758e-05
3.45215 -1.71255e-32 2.02201e-05
3.45703 -1.65574e-32 2.06739e-05
3.46191 -1.60073e-32 2.11374e-05
3.4668 -1.54749e-32 2.16107e-05
3.47168 -1.49594e-32 2.20941e-05
3.47656 -1.44603e-32 2.25878e-05
3.48145 -1.39773e-32 2.3092e-05
3.48633 -1.35098e-32 2.36069e-05
3.49121 -1.30572e-32 2.41326e-05
3.49609 -1.26193e-32 2.46695e-05
3.50098 -1.21954e-32 2.52178e-05
3.50586 -1.17852e-32 2.57776e-05
3.51074 -1.13883e-32 2.63492e-05
3.51562 -1.10042e-32 2.69328e-05
3.52051 -1.06326e-32 2.75287e-05
3.52539 -1.0273e-32 2.81371e-05
3.53027 -9.92509e-33 2.87583e-05
3.53516 -9.58853e-33 2.93925e-05
3.54004 -9.26293e-33 3.004e-05
3.54492 -8.94796e-33 3.0701e-05
3.5498 -8.64329e-33 3.13758e-05
3.55469 -8.3486e-33 3.20646e-05
3.55957 -8.06357e-33 3.27678e-05
3.56445 -7.7879e-33 3.34856e-05
3.56934 -7.52129e-33 3.42184e-05
3.57422 -7.26347e-33 3.49663e-05
3.5791 -7.01414e-33 3.57297e-05
3.58398 -6.77306e-33 3.6509e-05
3.58887 -6.53995e-33 3.73043e-05
3.59375 -6.31456e-33 3.8116e-05
3.59863 -6.09665e-33 3.89445e-05
3.60352 -5.88597e-33 3.97901e-05
3.6084 -5.68231e-33 4.0653e-05
3.61328 -5.48543e-33 4.15337e-05
3.61816 -5.29512e-33 4.24324e-05
3.62305 -5.11117e-33 4.33495e-05
3.62793 -4.93337e-33 4.42854e-05
3.63281 -4.76154e-33 4.52404e-05
3.6377 -4.59546e-33 4.6215e-05
3.64258 -4.43497e-33 4.72094e-05
3.64746 -4.27988e-33 4.8224e-05
3.65234 -4.13002e-33 4.92593e-05
3.65723 -3.98521e-33 5.03155e-05
3.66211 -3.8453e-33 5.13933e-05
3.66699 -3.71012e-33 5.24928e-05
3.67188 -3.57953e-33 5.36146e-05
3.67676 -3.45336e-33 5.47591e-05
3.68164 -3.33149e-33 5.59266e-05
3.68652 -3.21376e-33 5.71177e-05
3.69141 -3.10005e-33 5.83328e-05
3.69629 -2.99021e-33 5.95723e-05
3.70117 -2.88413e-33 6.08367e-05
3.70605 -2.78168e-33 6.21264e-05
3.71094 -2.68274e-33 6.3442e-05
3.71582 -2.5872e-33 6.47839e-05
3.7207 -2.49494e-33 6.61526e-05
3.72559 -2.40586e-33 6.75486e-05
3.73047 -2.31984e-33 6.89724e-05
3.73535 -2.2368e-33 7.04245e-05
3.74023 -2.15662e-33 7.19055e-05
3.74512 -2.07922e-33 7.34159e-05
3.75 -2.0045e-33 7.49563e-05
3.75488 -1.93238e-33 7.65271e-05
3.75977 -1.86276e-33 7.8129e-05
3.76465 -1.79556e-33 7.97625e-05
3.76953 -1.73071e-33 8.14282e-05
3.77441 -1.66812e-33 8.31267e-05
3.7793 -1.60771e-33 8.48587e-05
3.78418 -1.54942e-33 8.66246e-05
3.78906 -1.49317e-33 8.84252e-05
3.79395 -1.4389e-33 9.02611e-05
3.79883 -1.38653e-33 9.21329e-05
3.80371 -1.336e-33 9.40413e-05
3.80859 -1.28725e-33 9.59869e-05
3.81348 -1.24023e-33 9.79704e-05
3.81836 -1.19486e-33 9.99925e-05
3.82324 -1.1511e-33 0.000102054
3.82812 -1.10889e-33 0.000104155
3.83301 -1.06817e-33 0.000106298
3.83789 -1.0289e-33 0.000108481
3.84277 -9.9103e-34 0.000110707
3.84766 -9.54506e-34 0.000112976
3.85254 -9.19284e-34 0.000115289
3.85742 -8.85319e-34 0.000117646
3.8623 -8.52569e-34 0.000120048
3.86719 -8.20992e-34 0.000122497
3.87207 -7.90546e-34 0.000124992
3.87695 -7.61193e-34 0.000127536
3.88184 -7.32895e-34 0.000130128
3.88672 -7.05615e-34 0.000132769
3.8916 -6.79318e-34 0.000135461
3.89648 -6.5397e-34 0.000138205
3.90137 -6.29538e-34 0.000141
3.90625 -6.0599e-34 0.000143848
3.91113 -5.83294e-34 0.000146751
3.91602 -5.61422e-34 0.000149709
3.9209 -5.40345e-34 0.000152722
3.92578 -5.20034e-34 0.000155793
3.93066 -5.00462e-34 0.000158921
3.93555 -4.81604e-34 0.000162108
3.94043 -4.63435e-34 0.000165356
3.94531 -4.4593e-34 0.000168664
3.9502 -4.29065e-34 0.000172035
3.95508 -4.12819e-34 0.000175468
3.95996 -3.97169e-34 0.000178966
3.96484 -3.82094e-34 0.000182529
3.96973 -3.67573e-34 0.000186159
3.97461 -3.53588e-34 0.000189857
3.97949 -3.40118e-34 0.000193623
3.98438 -3.27146e-34 0.000197459
3.98926 -3.14654e-34 0.000201367
3.99414 -3.02624e-34 0.000205347
3.99902 -2.91041e-34 0.0002094
4.00391 -2.79887e-34 0.000213529
4.00879 -2.69148e-34 0.000217734
4.01367 -2.58809e-34 0.000222016
4.01855 -2.48855e-34 0.000226377
4.02344 -2.39272e-34 0.000230818
4.02832 -2.30048e-34 0.000235341
4.0332 -2.21168e-34 0.000239947
4.03809 -2.12622e-34 0.000244636
4.04297 -2.04395e-34 0.000249412
4.04785 -1.96478e-34 0.000254275
4.05273 -1.88858e-34 0.000259226
4.05762 -1.81525e-34 0.000264268
4.0625 -1.74469e-34 0.000269401
4.06738 -1.67679e-34 0.000274628
4.07227 -1.61145e-34 0.000279949
4.07715 -1.54859e-34 0.000285366
4.08203 -1.4881e-34 0.000290881
4.08691 -1.42992e-34 0.000296496
4.0918 -1.37394e-34 0.000302212
4.09668 -1.32009e-34 0.000308031
4.10156 -1.26829e-34 0.000313954
4.10645 -1.21846e-34 0.000319984
4.11133 -1.17054e-34 0.000326122
4.11621 -1.12444e-34 0.000332369
4.12109 -1.08012e-34 0.000338728
4.12598 -1.03748e-34 0.000345201
4.13086 -9.96489e-35 0.000351788
4.13574 -9.57067e-35 0.000358493
4.14062 -9.19161e-35 0.000365318
4.14551 -8.82715e-35 0.000372263
4.15039 -8.47673e-35 0.000379331
4.15527 -8.13983e-35 0.000386524
4.16016 -7.81595e-35 0.000393844
4.16504 -7.5046e-35 0.000401293
4.16992 -7.20531e-35 0.000408873
4.1748 -6.91763e-35 0.000416587
4.17969 -6.64111e-35 0.000424436
4.18457 -6.37535e-35 0.000432422
4.18945 -6.11992e-35 0.000440549
4.19434 -5.87445e-35 0.000448817
4.19922 -5.63856e-35 0.00045723
4.2041 -5.41188e-35 0.000465789
4.20898 -5.19407e-35 0.000474497
4.21387 -4.98479e-35 0.000483356
4.21875 -4.78371e-35 0.000492369
4.22363 -4.59052e-35 0.000501538
4.22852 -4.40492e-35 0.000510866
4.2334 -4.22663e-35 0.000520355
4.23828 -4.05536e-35 0.000530007
4.24316 -3.89084e-35 0.000539826
4.24805 -3.73282e-35 0.000549813
4.25293 -3.58105e-35 0.000559972
4.25781 -3.43528e-35 0.000570305
4.2627 -3.29529e-35 0.000580815
4.26758 -3.16086e-35 0.000591504
4.27246 -3.03176e-35 0.000602375
4.27734 -2.9078e-35 0.000613432
4.28223 -2.78878e-35 0.000624677
4.28711 -2.67449e-35 0.000636113
4.29199 -2.56477e-35 0.000647743
4.29688 -2.45944e-35 0.000659569
4.30176 -2.35831e-35 0.000671596
4.30664 -2.26124e-35 0.000683826
4.31152 -2.16806e-35 0.000696261
4.31641 -2.07862e-35 0.000708906
4.32129 -1.99277e-35 0.000721764
4.32617 -1.91038e-35 0.000734837
4.33105 -1.83131e-35 0.000748129
4.33594 -1.75543e-35 0.000761643
4.34082 -1.68261e-35 0.000775383
4.3457 -1.61273e-35 0.000789352
4.35059 -1.54569e-35 0.000803553
4.35547 -1.48136e-35 0.00081799
4.36035 -1.41964e-35 0.000832667
4.36523 -1.36042e-35 0.000847588
4.37012 -1.30362e-35 0.000862754
4.375 -1.24912e-35 0.000878172
4.37988 -1.19685e-35 0.000893843
4.38477 -1.14671e-35 0.000909773
4.38965 -1.09862e-35 0.000925964
4.39453 -1.05249e-35 0.000942421
4.39941 -1.00826e-35 0.000959148
4.4043 -9.65833e-36 0.000976148
4.40918 -9.25151e-36 0.000993426
4.41406 -8.8614e-36 0.00101099
4.41895 -8.48733e-36 0.00102883
4.42383 -8.12867e-36 0.00104697
4.42871 -7.78479e-36 0.0010654
4.43359 -7.4551e-36 0.00108412
4.43848 -7.13904e-36 0.00110316
4.44336 -6.83605e-36 0.00112249
4.44824 -6.5456e-36 0.00114214
4.45312 -6.2672e-36 0.00116211
4.45801 -6.00035e-36 0.0011824
4.46289 -5.74459e-36 0.00120301
4.46777 -5.49947e-36 0.00122395
4.47266 -5.26456e-36 0.00124523
4.47754 -5.03945e-36 0.00126685
4.48242 -4.82372e-36 0.00128881
4.4873 -4.61702e-36 0.00131112
4.49219 -4.41896e-36 0.00133379
4.49707 -4.22919e-36 0.00135682
4.50195 -4.04738e-36 0.00138021
4.50684 -3.8732e-36 0.00140397
4.51172 -3.70634e-36 0.0014281
4.5166 -3.5465e-36 0.00145262
4.52148 -3.3934e-36 0.00147752
4.52637 -3.24674e-36 0.00150281
4.53125 -3.10628e-36 0.0015285
4.53613 -2.97175e-36 0.00155459
4.54102 -2.84291e-36 0.00158109
4.5459 -2.71953e-36 0.001608
4.55078 -2.60138e-36 0.00163533
4.55566 -2.48824e-36 0.00166309
4.56055 -2.37991e-36 0.00169127
4.56543 -2.27619e-36 0.00171989
4.57031 -2.17689e-36 0.00174896
4.5752 -2.08181e-36 0.00177847
4.58008 -1.9908e-36 0.00180844
4.58496 -1.90367e-36 0.00183887
4.58984 -1.82027e-36 0.00186977
4.59473 -1.74044e-36 0.00190114
4.59961 -1.66404e-36 0.001933
4.60449 -1.59091e-36 0.00196534
4.60938 -1.52092e-36 0.00199817
4.61426 -1.45394e-36 0.0020315
4.61914 -1.38984e-36 0.00206534
4.62402 -1.32851e-36 0.00209969
4.62891 -1.26982e-36 0.00213457
4.63379 -1.21367e-36 0.00216997
4.63867 -1.15995e-36 0.0022059
4.64355 -1.10855e-36 0.00224238
4.64844 -1.05938e-36 0.0022794
4.65332 -1.01234e-36 0.00231699
4.6582 -9.67341e-37 0.00235513
4.66309 -9.243e-37 0.00239385
4.66797 -8.83132e-37 0.00243314
4.67285 -8.43758e-37 0.00247302
4.67773 -8.06101e-37 0.0025135
4.68262 -7.70087e-37 0.00255457
4.6875 -7.35648e-37 0.00259626
4.69238 -7.02715e-37 0.00263856
4.69727 -6.71224e-37 0.00268149
4.70215 -6.41114e-37 0.00272505
4.70703 -6.12326e-37 0.00276925
4.71191 -5.84802e-37 0.00281411
4.7168 -5.58489e-37 0.00285962
4.72168 -5.33334e-37 0.0029058
4.72656 -5.09288e-37 0.00295265
4.73145 -4.86303e-37 0.00300019
4.73633 -4.64334e-37 0.00304842
4.74121 -4.43335e-37 0.00309735
4.74609 -4.23266e-37 0.00314699
4.75098 -4.04087e-37 0.00319735
4.75586 -3.85758e-37 0.00324844
4.76074 -3.68242e-37 0.00330027
4.76562 -3.51506e-37 0.00335284
4.77051 -3.35514e-37 0.00340617
4.77539 -3.20234e-37 0.00346027
4.78027 -3.05635e-37 0.00351514
4.78516 -2.91689e-37 0.0035708
4.79004 -2.78365e-37 0.00362725
4.79492 -2.65637e-37 0.00368451
4.7998 -2.53479e-37 0.00374258
4.80469 -2.41866e-37 0.00380147
4.80957 -2.30774e-37 0.0038612
4.81445 -2.20181e-37 0.00392178
4.81934 -2.10063e-37 0.00398321
4.82422 -2.00401e-37 0.0040455
4.8291 -1.91174e-37 0.00410868
4.83398 -1.82364e-37 0.00417274
4.83887 -1.73951e-37 0.00423769
4.84375 -1.65918e-37 0.00430356
4.84863 -1.58249e-37 0.00437034
4.85352 -1.50927e-37 0.00443806
4.8584 -1.43936e-37 0.00450672
4.86328 -1.37264e-37 0.00457633
4.86816 -1.30894e-37 0.0046469
4.87305 -1.24814e-37 0.00471846
4.87793 -1.1901e-37 0.00479099
4.88281 -1.13471e-37 0.00486453
4.8877 -1.08185e-37 0.00493908
4.89258 -1.0314e-37 0.00501465
4.89746 -9.83255e-38 0.00509126
4.90234 -9.37314e-38 0.00516891
4.90723 -8.93476e-38 0.00524763
4.91211 -8.51649e-38 0.00532741
4.91699 -8.1174e-38 0.00540828
4.92188 -7.73665e-38 0.00549024
4.92676 -7.37341e-38 0.00557332
4.93164 -7.02688e-38 0.00565752
4.93652 -6.69632e-38 0.00574285
4.94141 -6.38101e-38 0.00582933
4.94629 -6.08026e-38 0.00591697
4.95117 -5.7934e-38 0.00600578
4.95605 -5.51981e-38 0.00609579
4.96094 -5.2589e-38 0.00618699
4.96582 -5.01007e-38 0.00627941
4.9707 -4.7728e-38 0.00637306
4.97559 -4.54654e-38 0.00646795
4.98047 -4.3308e-38 0.0065641
4.98535 -4.12511e-38 0.00666151
4.99023 -3.92899e-38 0.00676022
4.99512 -3.74202e-38 0.00686022
5 -3.56378e-38 0.00696153
5.00488 -3.39387e-38 0.00706417
5.00977 -3.2319e-38 0.00716816
5.01465 -3.07752e-38 0.0072735
5.01953 -2.93037e-38 0.00738021
5.02441 -2.79012e-38 0.00748831
5.0293 -2.65646e-38 0.00759782
5.03418 -2.52908e-38 0.00770874
5.03906 -2.4077e-38 0.00782109
5.04395 -2.29203e-38 0.00793489
5.04883 -2.18181e-38 0.00805016
5.05371 -2.0768e-38 0.0081669
5.05859 -1.97674e-38 0.00828514
5.06348 -1.88142e-38 0.0084049
5.06836 -1.79061e-38 0.00852618
5.07324 -1.7041e-38 0.008649
5.07812 -1.62169e-38 0.00877338
5.08301 -1.54319e-38 0.00889935
5.08789 -1.46843e-38 0.0090269
5.09277 -1.39722e-38 0.00915606
5.09766 -1.32939e-38 0.00928685
5.10254 -1.2648e-38 0.00941929
5.10742 -1.2033e-38 0.00955338
5.1123 -1.14472e-38 0.00968916
5.11719 -1.08895e-38 0.00982662
5.12207 -1.03585e-38 0.00996581
5.12695 -9.85283e-39 0.0101067
5.13184 -9.37144e-39 0.0102494
5.13672 -8.91315e-39 0.0103938
5.1416 -8.47687e-39 0.01054
5.14648 -8.06155e-39 0.010688
5.15137 -7.66622e-39 0.0108379
5.15625 -7.28993e-39 0.0109895
5.16113 -6.93177e-39 0.0111431
5.16602 -6.5909e-39 0.0112985
5.1709 -6.26649e-39 0.0114557
5.17578 -5.95777e-39 0.011615
5.18066 -5.66398e-39 0.0117761
5.18555 -5.38443e-39 0.0119392
5.19043 -5.11843e-39 0.0121043
5.19531 -4.86533e-39 0.0122713
5.2002 -4.62454e-39 0.0124404
5.20508 -4.39545e-39 0.0126115
5.20996 -4.17751e-39 0.0127846
5.21484 -3.97018e-39 0.0129598
5.21973 -3.77297e-39 0.0131371
5.22461 -3.58538e-39 0.0133165
5.22949 -3.40695e-39 0.013498
5.23438 -3.23725e-39 0.0136817
5.23926 -3.07586e-39 0.0138675
5.24414 -2.92237e-39 0.0140556
5.24902 -2.77641e-39 0.0142458
5.25391 -2.63762e-39 0.0144383
5.25879 -2.50564e-39 0.014633
5.26367 -2.38016e-39 0.01483
5.26855 -2.26085e-39 0.0150293
5.27344 -2.14741e-39 0.0152309
5.27832 -2.03958e-39 0.0154349
5.2832 -1.93706e-39 0.0156412
5.28809 -1.83961e-39 0.0158499
5.29297 -1.74698e-39 0.0160609
5.29785 -1.65894e-39 0.0162744
5.30273 -1.57525e-39 0.0164904
5.30762 -1.49572e-39 0.0167088
5.3125 -1.42013e-39 0.0169297
5.31738 -1.3483e-39 0.0171532
5.32227 -1.28005e-39 0.0173791
5.32715 -1.21519e-39 0.0176076
5.33203 -1.15356e-39 0.0178387
5.33691 -1.095e-39 0.0180724
5.3418 -1.03937e-39 0.0183087
5.34668 -9.86515e-40 0.0185477
5.35156 -9.36305e-40 0.0187893
5.35645 -8.88608e-40 0.0190337
5.36133 -8.43301e-40 0.0192807
5.36621 -8.00265e-40 0.0195305
5.37109 -7.59389e-40 0.019783
5.37598 -7.20567e-40 0.0200384
5.38086 -6.83697e-40 0.0202965
5.38574 -6.48683e-40 0.0205575
5.39062 -6.15432e-40 0.0208214
5.39551 -5.83858e-40 0.0210881
5.40039 -5.53878e-40 0.0213578
5.40527 -5.25411e-40 0.0216303
5.41016 -4.98385e-40 0.0219059
5.41504 -4.72725e-40 0.0221844
5.41992 -4.48366e-40 0.0224659
5.4248 -4.25241e-40 0.0227504
5.42969 -4.0329e-40 0.023038
5.43457 -3.82454e-40 0.0233287
5.43945 -3.62677e-40 0.0236225
5.44434 -3.43906e-40 0.0239194
5.44922 -3.26091e-40 0.0242195
5.4541 -3.09185e-40 0.0245227
5.45898 -2.93141e-40 0.0248292
5.46387 -2.77916e-40 0.0251389
5.46875 -2.63469e-40 0.0254518
5.47363 -2.49761e-40 0.025768
5.47852 -2.36756e-40 0.0260875
5.4834 -2.24417e-40 0.0264104
5.48828 -2.1271e-40 0.0267366
5.49316 -2.01605e-40 0.0270662
5.49805 -1.91071e-40 0.0273992
5.50293 -1.81078e-40 0.0277357
5.50781 -1.716e-40 0.0280756
5.5127 -1.6261e-40 0.028419
5.51758 -1.54083e-40 0.0287659
5.52246 -1.45997e-40 0.0291163
5.52734 -1.38329e-40 0.0294704
5.53223 -1.31057e-40 0.029828
5.53711 -1.24161e-40 0.0301892
5.54199 -1.17623e-40 0.0305541
5.54688 -1.11424e-40 0.0309226
5.55176 -1.05546e-40 0.0312949
5.55664 -9.99737e-41 0.0316709
5.56152 -9.46911e-41 0.0320506
5.56641 -8.96833e-41 0.0324341
5.57129 -8.49362e-41 0.0328214
5.57617 -8.04366e-41 0.0332126
5.58105 -7.61718e-41 0.0336076
5.58594 -7.21296e-41 0.0340065
5.59082 -6.82987e-41 0.0344093
5.5957 -6.46682e-41 0.034816
5.60059 -6.12277e-41 0.0352267
5.60547 -5.79675e-41 0.0356415
5.61035 -5.48783e-41 0.0360602
5.61523 -5.19512e-41 0.036483
5.62012 -4.9178e-41 0.0369098
5.625 -4.65505e-41 0.0373408
5.62988 -4.40613e-41 0.0377759
5.63477 -4.17032e-41 0.0382152
5.63965 -3.94695e-41 0.0386586
5.64453 -3.73536e-41 0.0391063
5.64941 -3.53495e-41 0.0395582
5.6543 -3.34513e-41 0.0400143
5.65918 -3.16535e-41 0.0404748
5.66406 -2.99509e-41 0.0409396
5.66895 -2.83385e-41 0.0414087
5.67383 -2.68117e-41 0.0418822
5.67871 -2.53659e-41 0.0423601
5.68359 -2.39969e-41 0.0428425
5.68848 -2.27007e-41 0.0433293
5.69336 -2.14735e-41 0.0438206
5.69824 -2.03117e-41 0.0443164
5.70312 -1.92119e-41 0.0448168
5.70801 -1.81707e-41 0.0453217
5.71289 -1.71851e-41 0.0458312
5.71777 -1.62522e-41 0.0463453
5.72266 -1.53692e-41 0.0468641
5.72754 -1.45335e-41 0.0473876
5.73242 -1.37426e-41 0.0479157
5.7373 -1.29941e-41 0.0484486
5.74219 -1.22858e-41 0.0489863
5.74707 -1.16156e-41 0.0495288
5.75195 -1.09813e-41 0.050076
5.75684 -1.03813e-41 0.0506281
5.76172 -9.81351e-42 0.0511851
5.7666 -9.27636e-42 0.0517469
5.77148 -8.76819e-42 0.0523137
5.77637 -8.28747e-42 0.0528854
5.78125 -7.83273e-42 0.0534621
5.78613 -7.40259e-42 0.0540438
5.79102 -6.99573e-42 0.0546306
5.7959 -6.61093e-42 0.0552223
5.80078 -6.24699e-42 0.0558192
5.80566 -5.9028e-42 0.0564212
5.81055 -5.57732e-42 0.0570283
5.81543 -5.26952e-42 0.0576405
5.82031 -4.97848e-42 0.058258
5.8252 -4.70329e-42 0.0588806
5.83008 -4.4431e-42 0.0595085
5.83496 -4.1971e-42 0.0601416
5.83984 -3.96453e-42 0.0607801
5.84473 -3.74467e-42 0.0614238
5.84961 -3.53684e-42 0.0620729
5.85449 -3.34038e-42 0.0627273
5.85938 -3.15468e-42 0.0633872
5.86426 -2.97916e-42 0.0640524
5.86914 -2.81328e-42 0.0647231
5.87402 -2.6565e-42 0.0653993
5.87891 -2.50835e-42 0.0660809
5.88379 -2.36834e-42 0.0667681
5.88867 -2.23604e-42 0.0674608
5.89355 -2.11103e-42 0.068159
5.89844 -1.99291e-42 0.0688629
5.90332 -1.88132e-42 0.0695723
5.9082 -1.77588e-42 0.0702874
5.91309 -1.67628e-42 0.0710081
5.91797 -1.58219e-42 0.0717345
5.92285 -1.49331e-42 0.0724667
5.92773 -1.40935e-42 0.0732045
5.93262 -1.33005e-42 0.0739481
5.9375 -1.25515e-42 0.0746975
5.94238 -1.18442e-42 0.0754526
5.94727 -1.11761e-42 0.0762136
5.95215 -1.05453e-42 0.0769804
5.95703 -9.94954e-43 0.0777531
5.96191 -9.38703e-43 0.0785317
5.9668 -8.85589e-43 0.0793162
5.97168 -8.35441e-43 0.0801066
5.97656 -7.88095e-43 0.0809029
5.98145 -7.43397e-43 0.0817052
5.98633 -7.012e-43 0.0825135
5.99121 -6.61367e-43 0.0833278
5.99609 -6.23767e-43 0.0841482
6.00098 -5.88277e-43 0.0849746
6.00586 -5.5478e-43 0.085807
6.01074 -5.23165e-43 0.0866456
6.01562 -4.93328e-43 0.0874902
6.02051 -4.6517e-43 0.088341
6.02539 -4.38599e-43 0.089198
6.03027 -4.13526e-43 0.0900611
6.03516 -3.89868e-43 0.0909304
6.04004 -3.67545e-43 0.0918058
6.04492 -3.46484e-43 0.0926875
6.0498 -3.26615e-43 0.0935755
6.05469 -3.0787e-43 0.0944697
6.05957 -2.90187e-43 0.0953701
6.06445 -2.73507e-43 0.0962769
6.06934 -2.57773e-43 0.09719
6.07422 -2.42933e-43 0.0981093
6.0791 -2.28936e-43 0.0990351
6.08398 -2.15735e-43 0.0999671
6.08887 -2.03286e-43 0.100906
6.09375 -1.91546e-43 0.10185
6.09863 -1.80476e-43 0.102802
6.10352 -1.70037e-43 0.103759
6.1084 -1.60194e-43 0.104723
6.11328 -1.50914e-43 0.105694
6.11816 -1.42165e-43 0.106671
6.12305 -1.33916e-43 0.107654
6.12793 -1.2614e-43 0.108644
6.13281 -1.1881e-43 0.10964
6.1377 -1.11901e-43 0.110643
6.14258 -1.05388e-43 0.111652
6.14746 -9.925e-44 0.112668
6.15234 -9.34647e-44 0.113691
6.15723 -8.80125e-44 0.11472
6.16211 -8.28744e-44 0.115755
6.16699 -7.80325e-44 0.116797
6.17188 -7.347e-44 0.117846
6.17676 -6.91709e-44 0.118901
6.18164 -6.51203e-44 0.119963
6.18652 -6.1304e-44 0.121031
6.19141 -5.77086e-44 0.122106
6.19629 -5.43215e-44 0.123188
6.20117 -5.11307e-44 0.124276
6.20605 -4.81251e-44 0.125371
6.21094 -4.52939e-44 0.126473
6.21582 -4.26273e-44 0.127581
6.2207 -4.01158e-44 0.128696
6.22559 -3.77505e-44 0.129817
6.23047 -3.55229e-44 0.130945
6.23535 -3.34252e-44 0.13208
6.24023 -3.14498e-44 0.133221
6.24512 -2.95898e-44 0.134369
6.25 -2.78384e-44 0.135524
6.25488 -2.61895e-44 0.136685
6.25977 -2.46371e-44 0.137853
6.26465 -2.31756e-44 0.139028
6.26953 -2.17997e-44 0.14021
6.27441 -2.05045e-44 0.141398
6.2793 -1.92854e-44 0.142592
6.28418 -1.81379e-44 0.143794
6.28906 -1.70579e-44 0.145002
6.29395 -1.60414e-44 0.146216
6.29883 -1.50847e-44 0.147438
6.30371 -1.41845e-44 0.148666
6.30859 -1.33373e-44 0.1499
6.31348 -1.25401e-44 0.151142
6.31836 -1.179e-44 0.15239
6.32324 -1.10843e-44 0.153644
6.32812 -1.04203e-44 0.154906
6.33301 -9.79557e-45 0.156173
6.33789 -9.20789e-45 0.157448
6.34277 -8.65505e-45 0.158729
6.34766 -8.13502e-45 0.160017
6.35254 -7.64587e-45 0.161311
6.35742 -7.18579e-45 0.162612
6.3623 -6.75307e-45 0.16392
6.36719 -6.34611e-45 0.165234
6.37207 -5.96338e-45 0.166554
6.37695 -5.60347e-45 0.167881
6.38184 -5.26504e-45 0.169215
6.38672 -4.9468e-45 0.170555
6.3916 -4.64758e-45 0.171902
6.39648 -4.36625e-45 0.173256
6.40137 -4.10176e-45 0.174615
6.40625 -3.8531e-45 0.175982
6.41113 -3.61935e-45 0.177354
6.41602 -3.39961e-45 0.178733
6.4209 -3.19306e-45 0.180119
6.42578 -2.99892e-45 0.181511
6.43066 -2.81645e-45 0.182909
6.43555 -2.64496e-45 0.184314
6.44043 -2.48378e-45 0.185725
6.44531 -2.33232e-45 0.187143
6.4502 -2.18999e-45 0.188567
6.45508 -2.05625e-45 0.189997
6.45996 -1.93058e-45 0.191433
6.46484 -1.81251e-45 0.192876
6.46973 -1.70158e-45 0.194325
6.47461 -1.59736e-45 0.19578
6.47949 -1.49945e-45 0.197241
6.48438 -1.40748e-45 0.198709
6.48926 -1.32108e-45 0.200182
6.49414 -1.23993e-45 0.201662
6.49902 -1.16371e-45 0.203148
6.50391 -1.09212e-45 0.20464
6.50879 -1.02489e-45 0.206138
6.51367 -9.61747e-46 0.207641
6.51855 -9.02454e-46 0.209151
6.52344 -8.46776e-46 0.210667
6.52832 -7.94495e-46 0.212189
6.5332 -7.45407e-46 0.213717
6.53809 -6.99318e-46 0.21525
6.54297 -6.56047e-46 0.21679
6.54785 -6.15425e-46 0.218335
6.55273 -5.7729e-46 0.219886
6.55762 -5.41493e-46 0.221443
6.5625 -5.07891e-46 0.223005
6.56738 -4.76352e-46 0.224573
6.57227 -4.46749e-46 0.226147
6.57715 -4.18967e-46 0.227726
6.58203 -3.92893e-46 0.229311
6.58691 -3.68425e-46 0.230902
6.5918 -3.45464e-46 0.232498
6.59668 -3.23918e-46 0.234099
6.60156 -3.03702e-46 0.235706
6.60645 -2.84733e-46 0.237318
6.61133 -2.66937e-46 0.238935
6.61621 -2.50241e-46 0.240558
6.62109 -2.34579e-46 0.242186
6.62598 -2.19886e-46 0.243819
6.63086 -2.06103e-46 0.245458
6.63574 -1.93175e-46 0.247101
6.64062 -1.8105e-46 0.24875
6.64551 -1.69677e-46 0.250403
6.65039 -1.59012e-46 0.252062
6.65527 -1.49009e-46 0.253726
6.66016 -1.39629e-46 0.255394
6.66504 -1.30834e-46 0.257067
6.66992 -1.22586e-46 0.258745
6.6748 -1.14853e-46 0.260428
6.67969 -1.07603e-46 0.262115
6.68457 -1.00806e-46 0.263808
6.68945 -9.4433e-47 0.265504
6.69434 -8.8459e-47 0.267206
6.69922 -8.28591e-47 0.268911
6.7041 -7.76099e-47 0.270622
6.70898 -7.26899e-47 0.272336
6.71387 -6.80784e-47 0.274055
6.71875 -6.37565e-47 0.275778
6.72363 -5.97061e-47 0.277506
6.72852 -5.59104e-47 0.279237
6.7334 -5.23535e-47 0.280973
6.73828 -4.90205e-47 0.282712
6.74316 -4.58975e-47 0.284456
6.74805 -4.29715e-47 0.286204
6.75293 -4.023e-47 0.287955
6.75781 -3.76617e-47 0.289711
6.7627 -3.52556e-47 0.29147
6.76758 -3.30017e-47 0.293232
6.77246 -3.08904e-47 0.294999
6.77734 -2.89128e-47 0.296769
6.78223 -2.70605e-47 0.298542
6.78711 -2.53257e-47 0.300319
6.79199 -2.3701e-47 0.302099
6.79688 -2.21794e-47 0.303883
6.80176 -2.07545e-47 0.30567
6.80664 -1.94203e-47 0.307459
6.81152 -1.81709e-47 0.309253
6.81641 -1.70011e-47 0.311049
6.82129 -1.59059e-47 0.312848
6.82617 -1.48805e-47 0.31465
6.83105 -1.39205e-47 0.316455
6.83594 -1.30219e-47 0.318262
6.84082 -1.21807e-47 0.320072
6.8457 -1.13933e-47 0.321885
6.85059 -1.06562e-47 0.323701
6.85547 -9.96642e-48 0.325519
6.86035 -9.32081e-48 0.327339
6.86523 -8.71661e-48 0.329162
6.87012 -8.15118e-48 0.330987
6.875 -7.62207e-48 0.332814
6.87988 -7.12697e-48 0.334643
6.88477 -6.6637e-48 0.336474
6.88965 -6.23026e-48 0.338307
6.89453 -5.82473e-48 0.340143
6.89941 -5.44533e-48 0.341979
6.9043 -5.09041e-48 0.343818
6.90918 -4.75839e-48 0.345658
6.91406 -4.44781e-48 0.3475
6.91895 -4.15731e-48 0.349343
6.92383 -3.8856e-48 0.351188
6.92871 -3.63147e-48 0.353034
6.93359 -3.3938e-48 0.354881
6.93848 -3.17154e-48 0.35673
6.94336 -2.96369e-48 0.358579
6.94824 -2.76933e-48 0.36043
6.95312 -2.58759e-48 0.362281
6.95801 -2.41766e-48 0.364133
6.96289 -2.25879e-48 0.365986
6.96777 -2.11025e-48 0.36784
6.97266 -1.97139e-48 0.369694
6.97754 -1.84158e-48 0.371549
6.98242 -1.72023e-48 0.373404
6.9873 -1.6068e-48 0.375259
6.99219 -1.50078e-48 0.377115
6.99707 -1.40169e-48 0.378971
7.00195 -1.30908e-48 0.380827
7.00684 -1.22253e-48 0.382683
7.01172 -1.14165e-48 0.384538
7.0166 -1.06607e-48 0.386394
7.02148 -9.95441e-49 0.388249
7.02637 -9.2945e-49 0.390104
7.03125 -8.67792e-49 0.391958
7.03613 -8.10186e-49 0.393812
7.04102 -7.56368e-49 0.395665
7.0459 -7.06091e-49 0.397517
7.05078 -6.59124e-49 0.399368
7.05566 -6.15253e-49 0.401219
7.06055 -5.74274e-49 0.403068
7.06543 -5.35999e-49 0.404916
7.07031 -5.00251e-49 0.406763
7.0752 -4.66865e-49 0.408609
7.08008 -4.35686e-49 0.410454
7.08496 -4.0657e-49 0.412296
7.08984 -3.79382e-49 0.414138
7.09473 -3.53995e-49 0.415977
7.09961 -3.30291e-49 0.417815
7.10449 -3.0816e-49 0.419651
7.10938 -2.87498e-49 0.421485
7.11426 -2.68208e-49 0.423317
7.11914 -2.50201e-49 0.425146
7.12402 -2.33392e-49 0.426973
7.12891 -2.17701e-49 0.428798
7.13379 -2.03056e-49 0.430621
7.13867 -1.89387e-49 0.432441
7.14355 -1.7663e-49 0.434258
7.14844 -1.64724e-49 0.436073
7.15332 -1.53613e-49 0.437884
7.1582 -1.43245e-49 0.439693
7.16309 -1.3357e-49 0.441499
7.16797 -1.24543e-49 0.443301
7.17285 -1.16121e-49 0.4451
7.17773 -1.08262e-49 0.446896
7.18262 -1.00931e-49 0.448689
7.1875 -9.40919e-50 0.450478
7.19238 -8.77119e-50 0.452263
7.19727 -8.17606e-50 0.454044
7.20215 -7.62095e-50 0.455822
7.20703 -7.10319e-50 0.457596
7.21191 -6.62029e-50 0.459365
7.2168 -6.16992e-50 0.461131
7.22168 -5.74992e-50 0.462892
7.22656 -5.35825e-50 0.464649
7.23145 -4.99303e-50 0.466401
7.23633 -4.65247e-50 0.468149
7.24121 -4.33494e-50 0.469892
7.24609 -4.03889e-50 0.47163
7.25098 -3.76287e-50 0.473364
7.25586 -3.50555e-50 0.475093
7.26074 -3.26567e-50 0.476816
7.26562 -3.04207e-50 0.478535
7.27051 -2.83363e-50 0.480248
7.27539 -2.63936e-50 0.481955
7.28027 -2.45828e-50 0.483658
7.28516 -2.28952e-50 0.485354
7.29004 -2.13224e-50 0.487046
7.29492 -1.98567e-50 0.488731
7.2998 -1.84909e-50 0.49041
7.30469 -1.72182e-50 0.492084
7.30957 -1.60324e-50 0.493751
7.31445 -1.49275e-50 0.495412
7.31934 -1.38981e-50 0.497067
7.32422 -1.2939e-50 0.498716
7.3291 -1.20456e-50 0.500358
7.33398 -1.12133e-50 0.501994
7.33887 -1.0438e-50 0.503623
7.34375 -9.71591e-51 0.505245
7.34863 -9.0433e-51 0.50686
7.35352 -8.41686e-51 0.508468
7.3584 -7.83343e-51 0.51007
7.36328 -7.2901e-51 0.511664
7.36816 -6.78414e-51 0.513251
7.37305 -6.31298e-51 0.51483
7.37793 -5.87427e-51 0.516402
7.38281 -5.46579e-51 0.517967
7.3877 -5.08546e-51 0.519523
7.39258 -4.73138e-51 0.521073
7.39746 -4.40174e-51 0.522614
7.40234 -4.09487e-51 0.524147
7.40723 -3.80921e-51 0.525672
7.41211 -3.54332e-51 0.527189
7.41699 -3.29582e-51 0.528698
7.42188 -3.06547e-51 0.530199
7.42676 -2.85108e-51 0.531691
7.43164 -2.65155e-51 0.533174
7.43652 -2.46588e-51 0.534649
7.44141 -2.29309e-51 0.536116
7.44629 -2.13231e-51 0.537573
7.45117 -1.98271e-51 0.539022
7.45605 -1.84352e-51 0.540461
7.46094 -1.71402e-51 0.541892
7.46582 -1.59354e-51 0.543313
7.4707 -1.48145e-51 0.544725
7.47559 -1.37719e-51 0.546128
7.48047 -1.2802e-51 0.547521
7.48535 -1.18998e-51 0.548905
7.49023 -1.10607e-51 0.550279
7.49512 -1.02803e-51 0.551643
7.5 -9.55451e-52 0.552998
7.50488 -8.87952e-52 0.554342
7.50977 -8.25182e-52 0.555677
7.51465 -7.66813e-52 0.557002
7.51953 -7.12538e-52 0.558316
7.52441 -6.62074e-52 0.55962
7.5293 -6.15154e-52 0.560914
7.53418 -5.71532e-52 0.562197
7.53906 -5.30978e-52 0.56347
7.54395 -4.93278e-52 0.564733
7.54883 -4.58233e-52 0.565984
7.55371 -4.25657e-52 0.567225
7.55859 -3.95379e-52 0.568455
7.56348 -3.67236e-52 0.569674
7.56836 -3.41081e-52 0.570882
7.57324 -3.16773e-52 0.572079
7.57812 -2.94184e-52 0.573265
7.58301 -2.73192e-52 0.57444
7.58789 -2.53687e-52 0.575603
7.59277 -2.35562e-52 0.576755
7.59766 -2.18722e-52 0.577895
7.60254 -2.03077e-52 0.579024
7.60742 -1.88541e-52 0.580141
7.6123 -1.75038e-52 0.581246
7.61719 -1.62494e-52 0.58234
7.62207 -1.50841e-52 0.583422
7.62695 -1.40018e-52 0.584491
7.63184 -1.29965e-52 0.585549
7.63672 -1.20628e-52 0.586595
7.6416 -1.11956e-52 0.587628
7.64648 -1.03903e-52 0.58865
7.65137 -9.64248e-53 0.589659
7.65625 -8.94804e-53 0.590655
7.66113 -8.30321e-53 0.591639
7.66602 -7.70449e-53 0.592611
7.6709 -7.14859e-53 0.59357
7.67578 -6.63249e-53 0.594517
7.68066 -6.15336e-53 0.59545
7.68555 -5.70857e-53 0.596371
7.69043 -5.29567e-53 0.59728
7.69531 -4.91241e-53 0.598175
7.7002 -4.55666e-53 0.599057
7.70508 -4.22648e-53 0.599926
7.70996 -3.92004e-53 0.600782
7.71484 -3.63564e-53 0.601626
7.71973 -3.37171e-53 0.602455
7.72461 -3.1268e-53 0.603272
7.72949 -2.89953e-53 0.604075
7.73438 -2.68866e-53 0.604865
7.73926 -2.493e-53 0.605641
7.74414 -2.31147e-53 0.606404
7.74902 -2.14306e-53 0.607154
7.75391 -1.98682e-53 0.607889
7.75879 -1.84189e-53 0.608612
7.76367 -1.70744e-53 0.60932
7.76855 -1.58274e-53 0.610015
7.77344 -1.46707e-53 0.610696
7.77832 -1.35979e-53 0.611363
7.7832 -1.2603e-53 0.612016
7.78809 -1.16803e-53 0.612655
7.79297 -1.08246e-53 0.61328
7.79785 -1.00311e-53 0.613891
7.80273 -9.2954e-54 0.614488
7.80762 -8.61321e-54 0.615071
7.8125 -7.98071e-54 0.61564
7.81738 -7.3943e-54 0.616195
7.82227 -6.85065e-54 0.616735
7.82715 -6.34668e-54 0.617261
7.83203 -5.87949e-54 0.617773
7.83691 -5.44644e-54 0.618271
7.8418 -5.04504e-54 0.618754
7.84668 -4.673e-54 0.619222
7.85156 -4.32819e-54 0.619676
7.85645 -4.00864e-54 0.620116
7.86133 -3.71249e-54 0.620541
7.86621 -3.43807e-54 0.620952
7.87109 -3.18377e-54 0.621348
7.87598 -2.94815e-54 0.621729
7.88086 -2.72983e-54 0.622096
7.88574 -2.52756e-54 0.622448
7.89062 -2.34016e-54 0.622785
7.89551 -2.16656e-54 0.623108
7.90039 -2.00574e-54 0.623415
7.90527 -1.85676e-54 0.623709
7.91016 -1.71878e-54 0.623987
7.91504 -1.59096e-54 0.62425
7.91992 -1.47259e-54 0.624499
7.9248 -1.36295e-54 0.624733
7.92969 -1.26142e-54 0.624952
7.93457 -1.1674e-54 0.625156
7.93945 -1.08033e-54 0.625345
7.94434 -9.9971e-55 0.625519
7.94922 -9.25062e-55 0.625678
7.9541 -8.55946e-55 0.625823
7.95898 -7.91957e-55 0.625952
7.96387 -7.32716e-55 0.626066
7.96875 -6.77875e-55 0.626166
7.97363 -6.27108e-55 0.62625
7.97852 -5.80116e-55 0.62632
7.9834 -5.36619e-55 0.626374
7.98828 -4.9636e-55 0.626413
7.99316 -4.591e-55 0.626438
7.99805 -4.24616e-55 0.626447
8.00293 -3.92704e-55 0.626442
8.00781 -3.63173e-55 0.626421
8.0127 -3.35846e-55 0.626385
8.01758 -3.10561e-55 0.626335
8.02246 -2.87166e-55 0.626269
8.02734 -2.6552e-55 0.626188
8.03223 -2.45495e-55 0.626093
8.03711 -2.26969e-55 0.625982
8.04199 -2.09831e-55 0.625856
8.04688 -1.93977e-55 0.625716
8.05176 -1.79313e-55 0.62556
8.05664 -1.6575e-55 0.625389
8.06152 -1.53205e-55 0.625204
8.06641 -1.41603e-55 0.625003
8.07129 -1.30874e-55 0.624788
8.07617 -1.20951e-55 0.624557
8.08105 -1.11776e-55 0.624312
8.08594 -1.03291e-55 0.624052
8.09082 -9.54465e-56 0.623777
8.0957 -8.81932e-56 0.623487
8.10059 -8.14872e-56 0.623182
8.10547 -7.52876e-56 0.622863
8.11035 -6.95563e-56 0.622528
8.11523 -6.42582e-56 0.622179
8.12012 -5.93609e-56 0.621815
8.125 -5.48342e-56 0.621436
8.12988 -5.06503e-56 0.621043
8.13477 -4.67833e-56 0.620635
8.13965 -4.32096e-56 0.620212
8.14453 -3.99069e-56 0.619775
8.14941 -3.68549e-56 0.619323
8.1543 -3.40347e-56 0.618857
8.15918 -3.14288e-56 0.618376
8.16406 -2.90211e-56 0.61788
8.16895 -2.67965e-56 0.61737
8.17383 -2.47413e-56 0.616846
8.17871 -2.28426e-56 0.616307
8.18359 -2.10886e-56 0.615753
8.18848 -1.94684e-56 0.615186
8.19336 -1.79718e-56 0.614604
8.19824 -1.65894e-56 0.614008
8.20312 -1.53126e-56 0.613398
8.20801 -1.41335e-56 0.612773
8.21289 -1.30445e-56 0.612134
8.21777 -1.20388e-56 0.611482
8.22266 -1.11102e-56 0.610815
8.22754 -1.02527e-56 0.610134
8.23242 -9.46091e-57 0.609439
8.2373 -8.72987e-57 0.60873
8.24219 -8.05493e-57 0.608008
8.24707 -7.43182e-57 0.607271
8.25195 -6.85658e-57 0.606521
8.25684 -6.32556e-57 0.605757
8.26172 -5.8354e-57 0.60498
8.2666 -5.38296e-57 0.604189
8.27148 -4.96536e-57 0.603384
8.27637 -4.57994e-57 0.602565
8.28125 -4.22423e-57 0.601734
8.28613 -3.89597e-57 0.600888
8.29102 -3.59304e-57 0.60003
8.2959 -3.31351e-57 0.599158
8.30078 -3.05558e-57 0.598273
8.30566 -2.81759e-57 0.597375
8.31055 -2.59802e-57 0.596463
8.31543 -2.39544e-57 0.595539
8.32031 -2.20856e-57 0.594601
8.3252 -2.03615e-57 0.593651
8.33008 -1.87712e-57 0.592687
8.33496 -1.73042e-57 0.591711
8.33984 -1.59511e-57 0.590722
8.34473 -1.47032e-57 0.58972
8.34961 -1.35522e-57 0.588706
8.35449 -1.24907e-57 0.587679
8.35938 -1.15118e-57 0.58664
8.36426 -1.06091e-57 0.585588
8.36914 -9.77677e-58 0.584524
8.37402 -9.00928e-58 0.583447
8.37891 -8.30165e-58 0.582358
8.38379 -7.64923e-58 0.581258
8.38867 -7.04775e-58 0.580145
8.39355 -6.49325e-58 0.57902
8.39844 -5.9821e-58 0.577883
8.40332 -5.51092e-58 0.576734
8.4082 -5.07661e-58 0.575573
8.41309 -4.67631e-58 0.574401
8.41797 -4.30736e-58 0.573217
8.42285 -3.96734e-58 0.572021
8.42773 -3.65398e-58 0.570814
8.43262 -3.36521e-58 0.569595
8.4375 -3.09912e-58 0.568365
8.44238 -2.85393e-58 0.567124
8.44727 -2.62801e-58 0.565871
8.45215 -2.41986e-58 0.564608
8.45703 -2.22809e-58 0.563333
8.46191 -2.05142e-58 0.562048
8.4668 -1.88867e-58 0.560751
8.47168 -1.73875e-58 0.559444
8.47656 -1.60065e-58 0.558126
8.48145 -1.47345e-58 0.556797
8.48633 -1.3563e-58 0.555458
8.49121 -1.2484e-58 0.554108
8.49609 -1.14903e-58 0.552748
8.50098 -1.05751e-58 0.551377
8.50586 -9.73245e-59 0.549996
8.51074 -8.95647e-59 0.548606
8.51562 -8.24198e-59 0.547205
8.52051 -7.58411e-59 0.545794
8.52539 -6.97843e-59 0.544373
8.53027 -6.42081e-59 0.542942
8.53516 -5.90747e-59 0.541502
8.54004 -5.4349e-59 0.540052
8.54492 -4.99991e-59 0.538592
8.5498 -4.59951e-59 0.537123
8.55469 -4.23097e-59 0.535645
8.55957 -3.89177e-59 0.534157
8.56445 -3.5796e-59 0.53266
8.56934 -3.29231e-59 0.531154
8.57422 -3.02794e-59 0.529639
8.5791 -2.78466e-59 0.528114
8.58398 -2.5608e-59 0.526582
8.58887 -2.35483e-59 0.52504
8.59375 -2.16532e-59 0.523489
8.59863 -1.99097e-59 0.52193
8.60352 -1.83057e-59 0.520363
8.6084 -1.68301e-59 0.518787
8.61328 -1.54727e-59 0.517203
8.61816 -1.42242e-59 0.51561
8.62305 -1.30757e-59 0.51401
8.62793 -1.20194e-59 0.512401
8.63281 -1.10479e-59 0.510785
8.6377 -1.01545e-59 0.50916
8.64258 -9.33282e-60 0.507528
8.64746 -8.57725e-60 0.505888
8.65234 -7.88247e-60 0.504241
8.65723 -7.24363e-60 0.502586
8.66211 -6.65624e-60 0.500923
8.66699 -6.1162e-60 0.499254
8.67188 -5.6197e-60 0.497577
8.67676 -5.16326e-60 0.495893
8.68164 -4.74367e-60 0.494202
8.68652 -4.35796e-60 0.492503
8.69141 -4.00343e-60 0.490799
8.69629 -3.67756e-60 0.489087
8.70117 -3.37806e-60 0.487369
8.70605 -3.1028e-60 0.485644
8.71094 -2.84984e-60 0.483912
8.71582 -2.61737e-60 0.482174
8.7207 -2.40375e-60 0.48043
8.72559 -2.20746e-60 0.47868
8.73047 -2.02711e-60 0.476923
8.73535 -1.8614e-60 0.475161
8.74023 -1.70915e-60 0.473393
8.74512 -1.56928e-60 0.471618
8.75 -1.44079e-60 0.469838
8.75488 -1.32276e-60 0.468053
8.75977 -1.21434e-60 0.466261
8.76465 -1.11475e-60 0.464465
8.76953 -1.02328e-60 0.462663
8.77441 -9.39274e-61 0.460855
8.7793 -8.62121e-61 0.459043
8.78418 -7.91268e-61 0.457225
8.78906 -7.26203e-61 0.455402
8.79395 -6.66457e-61 0.453575
8.79883 -6.11597e-61 0.451742
8.80371 -5.61226e-61 0.449905
8.80859 -5.14979e-61 0.448063
8.81348 -4.7252e-61 0.446216
8.81836 -4.33541e-61 0.444365
8.82324 -3.97759e-61 0.44251
8.82812 -3.64913e-61 0.44065
8.83301 -3.34763e-61 0.438786
8.83789 -3.07089e-61 0.436918
8.84277 -2.8169e-61 0.435046
8.84766 -2.58379e-61 0.43317
8.85254 -2.36986e-61 0.43129
8.85742 -2.17354e-61 0.429407
8.8623 -1.99339e-61 0.427519
8.86719 -1.82808e-61 0.425628
8.87207 -1.6764e-61 0.423734
8.87695 -1.53723e-61 0.421836
8.88184 -1.40955e-61 0.419935
8.88672 -1.29241e-61 0.41803
8.8916 -1.18495e-61 0.416123
8.89648 -1.08637e-61 0.414212
8.90137 -9.9595e-62 0.412298
8.90625 -9.13009e-62 0.410381
8.91113 -8.36935e-62 0.408462
8.91602 -7.67164e-62 0.40654
8.9209 -7.03175e-62 0.404615
8.92578 -6.44493e-62 0.402687
8.93066 -5.9068e-62 0.400757
8.93555 -5.41334e-62 0.398824
8.94043 -4.96087e-62 0.39689
8.94531 -4.546e-62 0.394952
8.9502 -4.16563e-62 0.393013
8.95508 -3.81691e-62 0.391072
8.95996 -3.49721e-62 0.389128
8.96484 -3.20413e-62 0.387183
8.96973 -2.93548e-62 0.385235
8.97461 -2.68922e-62 0.383286
8.97949 -2.4635e-62 0.381336
8.98438 -2.25663e-62 0.379383
8.98926 -2.06702e-62 0.377429
8.99414 -1.89326e-62 0.375474
8.99902 -1.73402e-62 0.373517
9.00391 -1.5881e-62 0.371558
9.00879 -1.45439e-62 0.369599
9.01367 -1.33187e-62 0.367638
9.01855 -1.21962e-62 0.365676
9.02344 -1.11677e-62 0.363713
9.02832 -1.02255e-62 0.36175
9.0332 -9.3623e-63 0.359785
9.03809 -8.57158e-63 0.357819
9.04297 -7.84727e-63 0.355853
9.04785 -7.18382e-63 0.353886
9.05273 -6.57615e-63 0.351918
9.05762 -6.0196e-63 0.34995
9.0625 -5.50988e-63 0.347981
9.06738 -5.04309e-63 0.346012
9.07227 -4.61562e-63 0.344042
9.07715 -4.22418e-63 0.342072
9.08203 -3.86576e-63 0.340102
9.08691 -3.53758e-63 0.338132
9.0918 -3.2371e-63 0.336161
9.09668 -2.96201e-63 0.334191
9.10156 -2.71017e-63 0.332221
9.10645 -2.47962e-63 0.33025
9.11133 -2.26857e-63 0.32828
9.11621 -2.07539e-63 0.32631
9.12109 -1.89857e-63 0.32434
9.12598 -1.73673e-63 0.322371
9.13086 -1.58861e-63 0.320402
9.13574 -1.45305e-63 0.318433
9.14062 -1.329e-63 0.316465
9.14551 -1.21548e-63 0.314498
9.15039 -1.1116e-63 0.312531
9.15527 -1.01655e-63 0.310565
9.16016 -9.29589e-64 0.308599
9.16504 -8.50023e-64 0.306634
9.16992 -7.77231e-64 0.30467
9.1748 -7.10638e-64 0.302707
9.17969 -6.4972e-64 0.300745
9.18457 -5.93996e-64 0.298784
9.18945 -5.43025e-64 0.296824
9.19434 -4.96405e-64 0.294864
9.19922 -4.53765e-64 0.292906
9.2041 -4.14768e-64 0.29095
9.20898 -3.79104e-64 0.288994
9.21387 -3.46491e-64 0.287039
9.21875 -3.16668e-64 0.285086
9.22363 -2.89398e-64 0.283135
9.22852 -2.64464e-64 0.281184
9.2334 -2.41666e-64 0.279235
9.23828 -2.20824e-64 0.277288
9.24316 -2.01769e-64 0.275342
9.24805 -1.8435e-64 0.273398
9.25293 -1.68426e-64 0.271455
9.25781 -1.53871e-64 0.269514
9.2627 -1.40566e-64 0.267574
9.26758 -1.28406e-64 0.265637
9.27246 -1.17293e-64 0.263701
9.27734 -1.07136e-64 0.261766
9.28223 -9.78538e-65 0.259834
9.28711 -8.93717e-65 0.257903
9.29199 -8.1621e-65 0.255975
9.29688 -7.45388e-65 0.254048
9.30176 -6.80679e-65 0.252123
9.30664 -6.21559e-65 0.250201
9.31152 -5.67546e-65 0.24828
9.31641 -5.18202e-65 0.246361
9.32129 -4.73125e-65 0.244444
9.32617 -4.31949e-65 0.24253
9.33105 -3.94338e-65 0.240617
9.33594 -3.59984e-65 0.238707
9.34082 -3.28608e-65 0.236799
9.3457 -2.99952e-65 0.234893
9.35059 -2.73782e-65 0.23299
9.35547 -2.49883e-65 0.231088
9.36035 -2.2806e-65 0.229189
9.36523 -2.08133e-65 0.227292
9.37012 -1.89937e-65 0.225398
9.375 -1.73324e-65 0.223506
9.37988 -1.58157e-65 0.221616
9.38477 -1.4431e-65 0.219728
9.38965 -1.31669e-65 0.217843
9.39453 -1.2013e-65 0.215961
9.39941 -1.09596e-65 0.214081
9.4043 -9.9982e-66 0.212203
9.40918 -9.12066e-66 0.210328
9.41406 -8.31975e-66 0.208455
9.41895 -7.5888e-66 0.206585
9.42383 -6.92175e-66 0.204717
9.42871 -6.31302e-66 0.202852
9.43359 -5.75756e-66 0.200989
9.43848 -5.25072e-66 0.199129
9.44336 -4.78827e-66 0.197271
9.44824 -4.36634e-66 0.195416
9.45312 -3.9814e-66 0.193564
9.45801 -3.63022e-66 0.191714
9.46289 -3.30986e-66 0.189867
9.46777 -3.01763e-66 0.188022
9.47266 -2.75107e-66 0.18618
9.47754 -2.50793e-66 0.18434
9.48242 -2.28618e-66 0.182504
9.4873 -2.08393e-66 0.180669
9.49219 -1.89948e-66 0.178838
9.49707 -1.73128e-66 0.177009
9.50195 -1.57789e-66 0.175182
9.50684 -1.43803e-66 0.173358
9.51172 -1.3105e-66 0.171537
9.5166 -1.19423e-66 0.169718
9.52148 -1.08822e-66 0.167903
9.52637 -9.91569e-67 0.166089
9.53125 -9.03462e-67 0.164278
9.53613 -8.23144e-67 0.16247
9.54102 -7.49931e-67 0.160665
9.5459 -6.83197e-67 0.158862
9.55078 -6.22372e-67 0.157061
9.55566 -5.66935e-67 0.155264
9.56055 -5.16411e-67 0.153468
9.56543 -4.70368e-67 0.151676
9.57031 -4.28409e-67 0.149886
9.5752 -3.90175e-67 0.148098
9.58008 -3.55336e-67 0.146313
9.58496 -3.23592e-67 0.144531
9.58984 -2.9467e-67 0.142751
9.59473 -2.68321e-67 0.140974
9.59961 -2.44315e-67 0.139199
9.60449 -2.22447e-67 0.137426
9.60938 -2.02527e-67 0.135656
9.61426 -1.84381e-67 0.133889
9.61914 -1.67854e-67 0.132124
9.62402 -1.528e-67 0.130361
9.62891 -1.3909e-67 0.128601
9.63379 -1.26605e-67 0.126843
9.63867 -1.15234e-67 0.125088
9.64355 -1.0488e-67 0.123335
9.64844 -9.54511e-68 0.121584
9.65332 -8.6866e-68 0.119836
9.6582 -7.90494e-68 0.11809
9.66309 -7.19327e-68 0.116346
9.66797 -6.54535e-68 0.114605
9.67285 -5.95552e-68 0.112866
9.67773 -5.41857e-68 0.111129
9.68262 -4.92981e-68 0.109394
9.6875 -4.48491e-68 0.107661
9.69238 -4.07997e-68 0.105931
9.69727 -3.71142e-68 0.104203
9.70215 -3.376e-68 0.102477
9.70703 -3.07074e-68 0.100753
9.71191 -2.79296e-68 0.0990307
9.7168 -2.54018e-68 0.0973108
9.72168 -2.31017e-68 0.0955929
9.72656 -2.10088e-68 0.093877
9.73145 -1.91047e-68 0.0921631
9.73633 -1.73723e-68 0.0904511
9.74121 -1.57962e-68 0.088741
9.74609 -1.43624e-68 0.0870328
9.75098 -1.30582e-68 0.0853264
9.75586 -1.18718e-68 0.0836219
9.76074 -1.07927e-68 0.0819192
9.76562 -9.81124e-69 0.0802183
9.77051 -8.91858e-69 0.0785191
9.77539 -8.10676e-69 0.0768216
9.78027 -7.36848e-69 0.0751258
9.78516 -6.69712e-69 0.0734317
9.79004 -6.08663e-69 0.0717391
9.79492 -5.53154e-69 0.0700482
9.7998 -5.02682e-69 0.0683588
9.80469 -4.56794e-69 0.0666709
9.80957 -4.15076e-69 0.0649846
9.81445 -3.77149e-69 0.0632996
9.81934 -3.42671e-69 0.0616161
9.82422 -3.11331e-69 0.059934
9.8291 -2.82843e-69 0.0582533
9.83398 -2.5695e-69 0.0565739
9.83887 -2.33416e-69 0.0548957
9.84375 -2.12028e-69 0.0532188
9.84863 -1.9259e-69 0.0515432
9.85352 -1.74925e-69 0.0498687
9.8584 -1.58874e-69 0.0481953
9.86328 -1.44288e-69 0.0465231
9.86816 -1.31036e-69 0.0448519
9.87305 -1.18994e-69 0.0431818
9.87793 -1.08054e-69 0.0415127
9.88281 -9.81157e-70 0.0398446
9.8877 -8.90868e-70 0.0381773
9.89258 -8.0885e-70 0.036511
9.89746 -7.34348e-70 0.0348455
9.90234 -6.66676e-70 0.0331809
9.90723 -6.05211e-70 0.031517
9.91211 -5.49387e-70 0.0298539
9.91699 -4.98688e-70 0.0281914
9.92188 -4.52647e-70 0.0265296
9.92676 -4.10836e-70 0.0248685
9.93164 -3.7287e-70 0.0232079
9.93652 -3.38396e-70 0.0215479
9.94141 -3.07095e-70 0.0198884
9.94629 -2.78676e-70 0.0182294
9.95117 -2.52875e-70 0.0165708
9.95605 -2.29451e-70 0.0149126
9.96094 -2.08188e-70 0.0132547
9.96582 -1.88885e-70 0.0115972
9.9707 -1.71365e-70 0.00993995
9.97559 -1.55462e-70 0.00828293
9.98047 -1.41028e-70 0.00662611
9.98535 -1.27928e-70 0.00496944
9.99023 -1.1604e-70 0.0033129
9.99512 -1.05251e-70 0.00165643
10 -9.54608e-71 4.98615e-106


==> figures/propagating/solution/data/snapshot_15.txt <==
x f u
-10 -2.30857e-95 2.55197e-79
-9.99512 -2.54533e-95 -0.00371175
-9.99023 -2.80623e-95 -0.00742333
-9.98535 -3.09374e-95 -0.0111346
-9.98047 -3.41054e-95 -0.0148452
-9.97559 -3.7596e-95 -0.0185552
-9.9707 -4.14418e-95 -0.0222643
-9.96582 -4.56789e-95 -0.0259724
-9.96094 -5.03468e-95 -0.0296792
-9.95605 -5.54891e-95 -0.0333846
-9.95117 -6.11537e-95 -0.0370884
-9.94629 -6.73933e-95 -0.0407904
-9.94141 -7.4266e-95 -0.0444905
-9.93652 -8.18357e-95 -0.0481884
-9.93164 -9.01726e-95 -0.0518841
-9.92676 -9.93541e-95 -0.0555773
-9.92188 -1.09465e-94 -0.0592678
-9.91699 -1.206e-94 -0.0629556
-9.91211 -1.3286e-94 -0.0666403
-9.90723 -1.46361e-94 -0.0703218
-9.90234 -1.61225e-94 -0.074
-9.89746 -1.7759e-94 -0.0776747
-9.89258 -1.95607e-94 -0.0813457
-9.8877 -2.15442e-94 -0.0850128
-9.88281 -2.37277e-94 -0.0886759
-9.87793 -2.61312e-94 -0.0923347
-9.87305 -2.87769e-94 -0.0959892
-9.86816 -3.16888e-94 -0.0996391
-9.86328 -3.48938e-94 -0.103284
-9.8584 -3.84211e-94 -0.106924
-9.85352 -4.23029e-94 -0.11056
-9.84863 -4.65747e-94 -0.11419
-9.84375 -5.12755e-94 -0.117814
-9.83887 -5.64479e-94 -0.121433
-9.83398 -6.21392e-94 -0.125046
-9.8291 -6.84011e-94 -0.128653
-9.82422 -7.52904e-94 -0.132254
-9.81934 -8.28696e-94 -0.135849
-9.81445 -9.12074e-94 -0.139437
-9.80957 -1.00379e-93 -0.143019
-9.80469 -1.10468e-93 -0.146594
-9.7998 -1.21566e-93 -0.150162
-9.79492 -1.33771e-93 -0.153723
-9.79004 -1.47195e-93 -0.157277
-9.78516 -1.61959e-93 -0.160823
-9.78027 -1.78195e-93 -0.164362
-9.77539 -1.96049e-93 -0.167892
-9.77051 -2.15682e-93 -0.171415
-9.76562 -2.37269e-93 -0.17493
-9.76074 -2.61005e-93 -0.178437
-9.75586 -2.87101e-93 -0.181935
-9.75098 -3.15792e-93 -0.185424
-9.74609 -3.47333e-93 -0.188905
-9.74121 -3.82006e-93 -0.192377
-9.73633 -4.2012e-93 -0.19584
-9.73145 -4.62015e-93 -0.199293
-9.72656 -5.08064e-93 -0.202737
-9.72168 -5.58676e-93 -0.206172
-9.7168 -6.14301e-93 -0.209597
-9.71191 -6.75431e-93 -0.213012
-9.70703 -7.4261e-93 -0.216417
-9.70215 -8.16431e-93 -0.219812
-9.69727 -8.97547e-93 -0.223196
-9.69238 -9.86676e-93 -0.22657
-9.6875 -1.0846e-92 -0.229934
-9.68262 -1.19219e-92 -0.233286
-9.67773 -1.31039e-92 -0.236628
-9.67285 -1.44025e-92 -0.239959
-9.66797 -1.58289e-92 -0.243278
-9.66309 -1.73958e-92 -0.246586
-9.6582 -1.91168e-92 -0.249883
-9.65332 -2.10072e-92 -0.253167
-9.64844 -2.30833e-92 -0.25644
-9.64355 -2.53634e-92 -0.259701
-9.63867 -2.78675e-92 -0.26295
-9.63379 -3.06173e-92 -0.266187
-9.62891 -3.36368e-92 -0.269411
-9.62402 -3.69523e-92 -0.272623
-9.61914 -4.05928e-92 -0.275822
-9.61426 -4.45897e-92 -0.279008
-9.60938 -4.89779e-92 -0.282181
-9.60449 -5.37953e-92 -0.285341
-9.59961 -5.90838e-92 -0.288488
-9.59473 -6.4889e-92 -0.291621
-9.58984 -7.12613e-92 -0.294741
-9.58496 -7.82556e-92 -0.297848
-9.58008 -8.59323e-92 -0.30094
-9.5752 -9.43575e-92 -0.304019
-9.57031 -1.03604e-91 -0.307083
-9.56543 -1.13751e-91 -0.310134
-9.56055 -1.24886e-91 -0.31317
-9.55566 -1.37104e-91 -0.316191
-9.55078 -1.50511e-91 -0.319198
-9.5459 -1.6522e-91 -0.32219
-9.54102 -1.81359e-91 -0.325168
-9.53613 -1.99064e-91 -0.328131
-9.53125 -2.18488e-91 -0.331078
-9.52637 -2.39795e-91 -0.33401
-9.52148 -2.63168e-91 -0.336927
-9.5166 -2.88805e-91 -0.339829
-9.51172 -3.16924e-91 -0.342715
-9.50684 -3.47765e-91 -0.345585
-9.50195 -3.81589e-91 -0.34844
-9.49707 -4.18682e-91 -0.351278
-9.49219 -4.59359e-91 -0.354101
-9.4873 -5.03965e-91 -0.356908
-9.48242 -5.52875e-91 -0.359698
-9.47754 -6.06503e-91 -0.362472
-9.47266 -6.65301e-91 -0.365229
-9.46777 -7.29765e-91 -0.36797
-9.46289 -8.00436e-91 -0.370694
-9.45801 -8.7791e-91 -0.373401
-9.45312 -9.62837e-91 -0.376092
-9.44824 -1.05593e-90 -0.378765
-9.44336 -1.15797e-90 -0.381422
-9.43848 -1.2698e-90 -0.384061
-9.43359 -1.39237e-90 -0.386682
-9.42871 -1.5267e-90 -0.389287
-9.42383 -1.67391e-90 -0.391874
-9.41895 -1.83523e-90 -0.394443
-9.41406 -2.012e-90 -0.396995
-9.40918 -2.20569e-90 -0.399528
-9.4043 -2.4179e-90 -0.402044
-9.39941 -2.65041e-90 -0.404542
-9.39453 -2.90515e-90 -0.407022
-9.38965 -3.18421e-90 -0.409484
-9.38477 -3.48991e-90 -0.411927
-9.37988 -3.82477e-90 -0.414352
-9.375 -4.19157e-90 -0.416759
-9.37012 -4.59333e-90 -0.419147
-9.36523 -5.03335e-90 -0.421516
-9.36035 -5.51526e-90 -0.423867
-9.35547 -6.04303e-90 -0.426199
-9.35059 -6.62098e-90 -0.428512
-9.3457 -7.25386e-90 -0.430807
-9.34082 -7.94686e-90 -0.433082
-9.33594 -8.70565e-90 -0.435338
-9.33105 -9.53643e-90 -0.437575
-9.32617 -1.0446e-89 -0.439793
-9.32129 -1.14418e-89 -0.441992
-9.31641 -1.25319e-89 -0.444171
-9.31152 -1.37252e-89 -0.446331
-9.30664 -1.50314e-89 -0.448471
-9.30176 -1.64611e-89 -0.450592
-9.29688 -1.8026e-89 -0.452693
-9.29199 -1.97387e-89 -0.454774
-9.28711 -2.16131e-89 -0.456836
-9.28223 -2.36644e-89 -0.458878
-9.27734 -2.59091e-89 -0.4609
-9.27246 -2.83654e-89 -0.462902
-9.26758 -3.1053e-89 -0.464884
-9.2627 -3.39937e-89 -0.466846
-9.25781 -3.72112e-89 -0.468788
-9.25293 -4.07311e-89 -0.470709
-9.24805 -4.4582e-89 -0.472611
-9.24316 -4.87946e-89 -0.474492
-9.23828 -5.34026e-89 -0.476353
-9.2334 -5.84431e-89 -0.478194
-9.22852 -6.39563e-89 -0.480014
-9.22363 -6.99862e-89 -0.481814
-9.21875 -7.6581e-89 -0.483593
-9.21387 -8.37932e-89 -0.485351
-9.20898 -9.16803e-89 -0.48709
-9.2041 -1.00305e-88 -0.488807
-9.19922 -1.09736e-88 -0.490504
-9.19434 -1.20047e-88 -0.49218
-9.18945 -1.31322e-88 -0.493836
-9.18457 -1.43648e-88 -0.49547
-9.17969 -1.57124e-88 -0.497084
-9.1748 -1.71856e-88 -0.498677
-9.16992 -1.87961e-88 -0.500249
-9.16504 -2.05564e-88 -0.501801
-9.16016 -2.24806e-88 -0.503331
-9.15527 -2.45837e-88 -0.504841
-9.15039 -2.68823e-88 -0.506329
-9.14551 -2.93944e-88 -0.507797
-9.14062 -3.21396e-88 -0.509243
-9.13574 -3.51397e-88 -0.510669
-9.13086 -3.84179e-88 -0.512074
-9.12598 -4.19999e-88 -0.513457
-9.12109 -4.59137e-88 -0.514819
-9.11621 -5.01899e-88 -0.516161
-9.11133 -5.48617e-88 -0.517481
-9.10645 -5.99655e-88 -0.51878
-9.10156 -6.5541e-88 -0.520058
-9.09668 -7.16315e-88 -0.521315
-9.0918 -7.82842e-88 -0.522551
-9.08691 -8.55506e-88 -0.523765
-9.08203 -9.34872e-88 -0.524959
-9.07715 -1.02155e-87 -0.526131
-9.07227 -1.11621e-87 -0.527282
-9.06738 -1.21959e-87 -0.528412
-9.0625 -1.33248e-87 -0.529521
-9.05762 -1.45574e-87 -0.530609
-9.05273 -1.59034e-87 -0.531675
-9.04785 -1.73729e-87 -0.53272
-9.04297 -1.89774e-87 -0.533745
-9.03809 -2.0729e-87 -0.534748
-9.0332 -2.26412e-87 -0.53573
-9.02832 -2.47287e-87 -0.536691
-9.02344 -2.70073e-87 -0.537631
-9.01855 -2.94944e-87 -0.538549
-9.01367 -3.22091e-87 -0.539447
-9.00879 -3.5172e-87 -0.540323
-9.00391 -3.84056e-87 -0.541179
-8.99902 -4.19345e-87 -0.542013
-8.99414 -4.57854e-87 -0.542827
-8.98926 -4.99876e-87 -0.54362
-8.98438 -5.45728e-87 -0.544391
-8.97949 -5.95759e-87 -0.545142
-8.97461 -6.50345e-87 -0.545871
-8.96973 -7.09898e-87 -0.54658
-8.96484 -7.74868e-87 -0.547268
-8.95996 -8.45743e-87 -0.547935
-8.95508 -9.23057e-87 -0.548582
-8.9502 -1.00739e-86 -0.549207
-8.94531 -1.09938e-86 -0.549812
-8.94043 -1.19971e-86 -0.550396
-8.93555 -1.30913e-86 -0.55096
-8.93066 -1.42846e-86 -0.551503
-8.92578 -1.5586e-86 -0.552025
-8.9209 -1.70052e-86 -0.552526
-8.91602 -1.85526e-86 -0.553008
-8.91113 -2.02399e-86 -0.553468
-8.90625 -2.20797e-86 -0.553909
-8.90137 -2.40854e-86 -0.554328
-8.89648 -2.62722e-86 -0.554728
-8.8916 -2.86561e-86 -0.555107
-8.88672 -3.12549e-86 -0.555466
-8.88184 -3.40877e-86 -0.555805
-8.87695 -3.71755e-86 -0.556123
-8.87207 -4.0541e-86 -0.556422
-8.86719 -4.42091e-86 -0.5567
-8.8623 -4.82069e-86 -0.556959
-8.85742 -5.25636e-86 -0.557197
-8.85254 -5.73113e-86 -0.557416
-8.84766 -6.24849e-86 -0.557615
-8.84277 -6.81222e-86 -0.557794
-8.83789 -7.42646e-86 -0.557953
-8.83301 -8.0957e-86 -0.558092
-8.82812 -8.82483e-86 -0.558212
-8.82324 -9.61917e-86 -0.558313
-8.81836 -1.04845e-85 -0.558394
-8.81348 -1.14271e-85 -0.558455
-8.80859 -1.24539e-85 -0.558498
-8.80371 -1.35723e-85 -0.55852
-8.79883 -1.47905e-85 -0.558524
-8.79395 -1.61172e-85 -0.558509
-8.78906 -1.75621e-85 -0.558474
-8.78418 -1.91355e-85 -0.558421
-8.7793 -2.0849e-85 -0.558348
-8.77441 -2.27148e-85 -0.558257
-8.76953 -2.47465e-85 -0.558147
-8.76465 -2.69585e-85 -0.558018
-8.75977 -2.93669e-85 -0.557871
-8.75488 -3.19888e-85 -0.557705
-8.75 -3.48433e-85 -0.55752
-8.74512 -3.79506e-85 -0.557317
-8.74023 -4.13331e-85 -0.557096
-8.73535 -4.50149e-85 -0.556857
-8.73047 -4.90223e-85 -0.556599
-8.72559 -5.3384e-85 -0.556324
-8.7207 -5.81309e-85 -0.55603
-8.71582 -6.32969e-85 -0.555718
-8.71094 -6.89188e-85 -0.555389
-8.70605 -7.50363e-85 -0.555042
-8.70117 -8.1693e-85 -0.554677
-8.69629 -8.8936e-85 -0.554294
-8.69141 -9.68165e-85 -0.553894
-8.68652 -1.0539e-84 -0.553477
-8.68164 -1.14718e-84 -0.553043
-8.67676 -1.24865e-84 -0.552591
-8.67188 -1.35903e-84 -0.552122
-8.66699 -1.4791e-84 -0.551636
-8.66211 -1.60971e-84 -0.551133
-8.65723 -1.75176e-84 -0.550613
-8.65234 -1.90625e-84 -0.550077
-8.64746 -2.07427e-84 -0.549524
-8.64258 -2.25699e-84 -0.548954
-8.6377 -2.4557e-84 -0.548368
-8.63281 -2.67176e-84 -0.547766
-8.62793 -2.9067e-84 -0.547147
-8.62305 -3.16215e-84 -0.546512
-8.61816 -3.43989e-84 -0.545861
-8.61328 -3.74184e-84 -0.545194
-8.6084 -4.0701e-84 -0.544511
-8.60352 -4.42694e-84 -0.543813
-8.59863 -4.81485e-84 -0.543099
-8.59375 -5.23649e-84 -0.542369
-8.58887 -5.69478e-84 -0.541624
-8.58398 -6.19289e-84 -0.540863
-8.5791 -6.73425e-84 -0.540087
-8.57422 -7.32258e-84 -0.539297
-8.56934 -7.96193e-84 -0.538491
-8.56445 -8.65669e-84 -0.53767
-8.55957 -9.41163e-84 -0.536834
-8.55469 -1.02319e-83 -0.535984
-8.5498 -1.11232e-83 -0.535119
-8.54492 -1.20915e-83 -0.53424
-8.54004 -1.31434e-83 -0.533346
-8.53516 -1.42863e-83 -0.532438
-8.53027 -1.55277e-83 -0.531516
-8.52539 -1.68762e-83 -0.53058
-8.52051 -1.8341e-83 -0.52963
-8.51562 -1.99319e-83 -0.528666
-8.51074 -2.16598e-83 -0.527688
-8.50586 -2.35364e-83 -0.526697
-8.50098 -2.55743e-83 -0.525692
-8.49609 -2.77874e-83 -0.524674
-8.49121 -3.01905e-83 -0.523643
-8.48633 -3.27999e-83 -0.522598
-8.48145 -3.56331e-83 -0.521541
-8.47656 -3.87092e-83 -0.520471
-8.47168 -4.20489e-83 -0.519387
-8.4668 -4.56745e-83 -0.518292
-8.46191 -4.96104e-83 -0.517183
-8.45703 -5.38829e-83 -0.516063
-8.45215 -5.85205e-83 -0.51493
-8.44727 -6.35542e-83 -0.513784
-8.44238 -6.90177e-83 -0.512627
-8.4375 -7.49472e-83 -0.511458
-8.43262 -8.13823e-83 -0.510277
-8.42773 -8.83657e-83 -0.509084
-8.42285 -9.59437e-83 -0.507879
-8.41797 -1.04167e-82 -0.506663
-8.41309 -1.13089e-82 -0.505436
-8.4082 -1.2277e-82 -0.504198
-8.40332 -1.33273e-82 -0.502948
-8.39844 -1.44667e-82 -0.501687
-8.39355 -1.57029e-82 -0.500416
-8.38867 -1.70438e-82 -0.499134
-8.38379 -1.84984e-82 -0.497841
-8.37891 -2.00762e-82 -0.496537
-8.37402 -2.17875e-82 -0.495223
-8.36914 -2.36436e-82 -0.493899
-8.36426 -2.56565e-82 -0.492565
-8.35938 -2.78395e-82 -0.491221
-8.35449 -3.02068e-82 -0.489867
-8.34961 -3.27738e-82 -0.488503
-8.34473 -3.55572e-82 -0.487129
-8.33984 -3.85753e-82 -0.485746
-8.33496 -4.18475e-82 -0.484353
-8.33008 -4.53951e-82 -0.482951
-8.3252 -4.92411e-82 -0.48154
-8.32031 -5.34104e-82 -0.48012
-8.31543 -5.79299e-82 -0.478691
-8.31055 -6.28289e-82 -0.477253
-8.30566 -6.8139e-82 -0.475807
-8.30078 -7.38943e-82 -0.474352
-8.2959 -8.01319e-82 -0.472888
-8.29102 -8.68919e-82 -0.471416
-8.28613 -9.42177e-82 -0.469936
-8.28125 -1.02156e-81 -0.468448
-8.27637 -1.10758e-81 -0.466952
-8.27148 -1.20079e-81 -0.465448
-8.2666 -1.30178e-81 -0.463937
-8.26172 -1.4112e-81 -0.462418
-8.25684 -1.52974e-81 -0.460891
-8.25195 -1.65815e-81 -0.459357
-8.24707 -1.79727e-81 -0.457816
-8.24219 -1.94796e-81 -0.456268
-8.2373 -2.11118e-81 -0.454712
-8.23242 -2.28797e-81 -0.45315
-8.22754 -2.47945e-81 -0.451581
-8.22266 -2.68682e-81 -0.450006
-8.21777 -2.9114e-81 -0.448424
-8.21289 -3.1546e-81 -0.446836
-8.20801 -3.41796e-81 -0.445241
-8.20312 -3.70312e-81 -0.44364
-8.19824 -4.01188e-81 -0.442034
-8.19336 -4.34618e-81 -0.440421
-8.18848 -4.70811e-81 -0.438803
-8.18359 -5.09994e-81 -0.437179
-8.17871 -5.52411e-81 -0.435549
-8.17383 -5.98328e-81 -0.433914
-8.16895 -6.4803e-81 -0.432274
-8.16406 -7.01828e-81 -0.430629
-8.15918 -7.60056e-81 -0.428978
-8.1543 -8.23075e-81 -0.427323
-8.14941 -8.91277e-81 -0.425662
-8.14453 -9.65085e-81 -0.423997
-8.13965 -1.04495e-80 -0.422328
-8.13477 -1.13138e-80 -0.420654
-8.12988 -1.2249e-80 -0.418975
-8.125 -1.32608e-80 -0.417293
-8.12012 -1.43555e-80 -0.415606
-8.11523 -1.55398e-80 -0.413915
-8.11035 -1.68211e-80 -0.412221
-8.10547 -1.82071e-80 -0.410522
-8.10059 -1.97064e-80 -0.40882
-8.0957 -2.13281e-80 -0.407114
-8.09082 -2.30822e-80 -0.405405
-8.08594 -2.49794e-80 -0.403693
-8.08105 -2.70312e-80 -0.401977
-8.07617 -2.92501e-80 -0.400258
-8.07129 -3.16497e-80 -0.398536
-8.06641 -3.42445e-80 -0.396812
-8.06152 -3.70502e-80 -0.395084
-8.05664 -4.0084e-80 -0.393354
-8.05176 -4.33641e-80 -0.391621
-8.04688 -4.69103e-80 -0.389886
-8.04199 -5.07442e-80 -0.388149
-8.03711 -5.48887e-80 -0.386409
-8.03223 -5.9369e-80 -0.384667
-8.02734 -6.42118e-80 -0.382923
-8.02246 -6.94464e-80 -0.381177
-8.01758 -7.51042e-80 -0.37943
-8.0127 -8.1219e-80 -0.377681
-8.00781 -8.78274e-80 -0.37593
-8.00293 -9.49691e-80 -0.374177
-7.99805 -1.02687e-79 -0.372424
-7.99316 -1.11026e-79 -0.370668
-7.98828 -1.20037e-79 -0.368912
-7.9834 -1.29773e-79 -0.367155
-7.97852 -1.40292e-79 -0.365397
-7.97363 -1.51656e-79 -0.363637
-7.96875 -1.63933e-79 -0.361877
-7.96387 -1.77196e-79 -0.360117
-7.95898 -1.91522e-79 -0.358356
-7.9541 -2.06997e-79 -0.356594
-7.94922 -2.23711e-79 -0.354832
-7.94434 -2.41764e-79 -0.353069
-7.93945 -2.61261e-79 -0.351307
-7.93457 -2.82317e-79 -0.349544
-7.92969 -3.05055e-79 -0.347781
-7.9248 -3.29609e-79 -0.346019
-7.91992 -3.56122e-79 -0.344256
-7.91504 -3.84749e-79 -0.342494
-7.91016 -4.15658e-79 -0.340733
-7.90527 -4.49029e-79 -0.338971
-7.90039 -4.85055e-79 -0.337211
-7.89551 -5.23947e-79 -0.335451
-7.89062 -5.65931e-79 -0.333691
-7.88574 -6.11249e-79 -0.331933
-7.88086 -6.60165e-79 -0.330175
-7.87598 -7.12962e-79 -0.328419
-7.87109 -7.69944e-79 -0.326663
-7.86621 -8.31441e-79 -0.324909
-7.86133 -8.97807e-79 -0.323156
-7.85645 -9.69424e-79 -0.321405
-7.85156 -1.0467e-78 -0.319654
-7.84668 -1.13009e-78 -0.317906
-7.8418 -1.22006e-78 -0.316159
-7.83691 -1.31713e-78 -0.314413
-7.83203 -1.42186e-78 -0.31267
-7.82715 -1.53484e-78 -0.310928
-7.82227 -1.65672e-78 -0.309188
-7.81738 -1.78819e-78 -0.307451
-7.8125 -1.93001e-78 -0.305715
-7.80762 -2.08297e-78 -0.303982
-7.80273 -2.24794e-78 -0.30225
-7.79785 -2.42587e-78 -0.300521
-7.79297 -2.61776e-78 -0.298795
-7.78809 -2.82469e-78 -0.297071
-7.7832 -3.04783e-78 -0.295349
-7.77832 -3.28844e-78 -0.293631
-7.77344 -3.54788e-78 -0.291915
-7.76855 -3.8276e-78 -0.290201
-7.76367 -4.12918e-78 -0.288491
-7.75879 -4.45431e-78 -0.286783
-7.75391 -4.80481e-78 -0.285079
-7.74902 -5.18264e-78 -0.283377
-7.74414 -5.58992e-78 -0.281679
-7.73926 -6.02892e-78 -0.279984
-7.73438 -6.50209e-78 -0.278292
-7.72949 -7.01205e-78 -0.276603
-7.72461 -7.56165e-78 -0.274918
-7.71973 -8.15394e-78 -0.273237
-7.71484 -8.79221e-78 -0.271558
-7.70996 -9.47998e-78 -0.269884
-7.70508 -1.02211e-77 -0.268213
-7.7002 -1.10196e-77 -0.266546
-7.69531 -1.18799e-77 -0.264883
-7.69043 -1.28067e-77 -0.263223
-7.68555 -1.38052e-77 -0.261568
-7.68066 -1.48809e-77 -0.259916
-7.67578 -1.60396e-77 -0.258268
-7.6709 -1.72877e-77 -0.256625
-7.66602 -1.86321e-77 -0.254985
-7.66113 -2.008e-77 -0.25335
-7.65625 -2.16394e-77 -0.251719
-7.65137 -2.33188e-77 -0.250093
-7.64648 -2.51273e-77 -0.248471
-7.6416 -2.70749e-77 -0.246853
-7.63672 -2.91719e-77 -0.245239
-7.63184 -3.14299e-77 -0.243631
-7.62695 -3.38611e-77 -0.242026
-7.62207 -3.64785e-77 -0.240427
-7.61719 -3.92965e-77 -0.238832
-7.6123 -4.233e-77 -0.237242
-7.60742 -4.55956e-77 -0.235656
-7.60254 -4.91108e-77 -0.234076
-7.59766 -5.28945e-77 -0.2325
-7.59277 -5.69669e-77 -0.230929
-7.58789 -6.135e-77 -0.229363
-7.58301 -6.60672e-77 -0.227803
-7.57812 -7.11437e-77 -0.226247
-7.57324 -7.66065e-77 -0.224696
-7.56836 -8.2485e-77 -0.223151
-7.56348 -8.88102e-77 -0.22161
-7.55859 -9.5616e-77 -0.220075
-7.55371 -1.02938e-76 -0.218545
-7.54883 -1.10816e-76 -0.217021
-7.54395 -1.19291e-76 -0.215501
-7.53906 -1.28408e-76 -0.213988
-7.53418 -1.38216e-76 -0.212479
-7.5293 -1.48765e-76 -0.210976
-7.52441 -1.60112e-76 -0.209479
-7.51953 -1.72316e-76 -0.207987
-7.51465 -1.85441e-76 -0.2065
-7.50977 -1.99557e-76 -0.20502
-7.50488 -2.14737e-76 -0.203544
-7.5 -2.31061e-76 -0.202075
-7.49512 -2.48613e-76 -0.200611
-7.49023 -2.67486e-76 -0.199153
-7.48535 -2.87779e-76 -0.197701
-7.48047 -3.09596e-76 -0.196254
-7.47559 -3.33051e-76 -0.194814
-7.4707 -3.58266e-76 -0.193379
-7.46582 -3.85371e-76 -0.19195
-7.46094 -4.14508e-76 -0.190527
-7.45605 -4.45826e-76 -0.189109
-7.45117 -4.79487e-76 -0.187698
-7.44629 -5.15666e-76 -0.186293
-7.44141 -5.54548e-76 -0.184894
-7.43652 -5.96333e-76 -0.183501
-7.43164 -6.41236e-76 -0.182113
-7.42676 -6.89487e-76 -0.180732
-7.42188 -7.41334e-76 -0.179357
-7.41699 -7.97041e-76 -0.177989
-7.41211 -8.56894e-76 -0.176626
-7.40723 -9.21197e-76 -0.175269
-7.40234 -9.90279e-76 -0.173919
-7.39746 -1.06449e-75 -0.172575
-7.39258 -1.14421e-75 -0.171237
-7.3877 -1.22984e-75 -0.169905
-7.38281 -1.32181e-75 -0.168579
-7.37793 -1.4206e-75 -0.16726
-7.37305 -1.52669e-75 -0.165947
-7.36816 -1.64063e-75 -0.164641
-7.36328 -1.76299e-75 -0.16334
-7.3584 -1.89439e-75 -0.162046
-7.35352 -2.03548e-75 -0.160759
-7.34863 -2.18698e-75 -0.159477
-7.34375 -2.34964e-75 -0.158202
-7.33887 -2.52427e-75 -0.156934
-7.33398 -2.71176e-75 -0.155672
-7.3291 -2.91303e-75 -0.154416
-7.32422 -3.1291e-75 -0.153167
-7.31934 -3.36102e-75 -0.151924
-7.31445 -3.60997e-75 -0.150687
-7.30957 -3.87717e-75 -0.149457
-7.30469 -4.16395e-75 -0.148233
-7.2998 -4.47173e-75 -0.147016
-7.29492 -4.80203e-75 -0.145805
-7.29004 -5.15648e-75 -0.144601
-7.28516 -5.53683e-75 -0.143403
-7.28027 -5.94496e-75 -0.142212
-7.27539 -6.38286e-75 -0.141027
-7.27051 -6.85269e-75 -0.139849
-7.26562 -7.35675e-75 -0.138677
-7.26074 -7.89751e-75 -0.137511
-7.25586 -8.47761e-75 -0.136352
-7.25098 -9.0999e-75 -0.1352
-7.24609 -9.76739e-75 -0.134054
-7.24121 -1.04834e-74 -0.132915
-7.23633 -1.12513e-74 -0.131782
-7.23145 -1.20748e-74 -0.130655
-7.22656 -1.29581e-74 -0.129535
-7.22168 -1.39053e-74 -0.128422
-7.2168 -1.4921e-74 -0.127315
-7.21191 -1.60101e-74 -0.126214
-7.20703 -1.71779e-74 -0.12512
-7.20215 -1.843e-74 -0.124033
-7.19727 -1.97725e-74 -0.122951
-7.19238 -2.12117e-74 -0.121877
-7.1875 -2.27546e-74 -0.120809
-7.18262 -2.44086e-74 -0.119747
-7.17773 -2.61815e-74 -0.118692
-7.17285 -2.80819e-74 -0.117643
-7.16797 -3.01188e-74 -0.116601
-7.16309 -3.23018e-74 -0.115565
-7.1582 -3.46415e-74 -0.114535
-7.15332 -3.71489e-74 -0.113512
-7.14844 -3.98358e-74 -0.112496
-7.14355 -4.2715e-74 -0.111486
-7.13867 -4.58002e-74 -0.110482
-7.13379 -4.91058e-74 -0.109485
-7.12891 -5.26476e-74 -0.108494
-7.12402 -5.64421e-74 -0.107509
-7.11914 -6.05071e-74 -0.106531
-7.11426 -6.48619e-74 -0.105559
-7.10938 -6.95267e-74 -0.104593
-7.10449 -7.45236e-74 -0.103634
-7.09961 -7.98757e-74 -0.102681
-7.09473 -8.56081e-74 -0.101734
-7.08984 -9.17475e-74 -0.100794
-7.08496 -9.83225e-74 -0.0998601
-7.08008 -1.05364e-73 -0.0989323
-7.0752 -1.12904e-73 -0.0980108
-7.07031 -1.20978e-73 -0.0970955
-7.06543 -1.29623e-73 -0.0961865
-7.06055 -1.38879e-73 -0.0952837
-7.05566 -1.48789e-73 -0.094387
-7.05078 -1.59399e-73 -0.0934966
-7.0459 -1.70757e-73 -0.0926123
-7.04102 -1.82915e-73 -0.0917342
-7.03613 -1.9593e-73 -0.0908622
-7.03125 -2.09862e-73 -0.0899963
-7.02637 -2.24772e-73 -0.0891366
-7.02148 -2.40731e-73 -0.0882829
-7.0166 -2.57811e-73 -0.0874353
-7.01172 -2.76089e-73 -0.0865937
-7.00684 -2.95649e-73 -0.0857582
-7.00195 -3.1658e-73 -0.0849287
-6.99707 -3.38977e-73 -0.0841052
-6.99219 -3.6294e-73 -0.0832877
-6.9873 -3.88579e-73 -0.0824761
-6.98242 -4.1601e-73 -0.0816705
-6.97754 -4.45356e-73 -0.0808708
-6.97266 -4.76749e-73 -0.080077
-6.96777 -5.1033e-73 -0.0792891
-6.96289 -5.46251e-73 -0.078507
-6.95801 -5.84672e-73 -0.0777308
-6.95312 -6.25766e-73 -0.0769604
-6.94824 -6.69717e-73 -0.0761958
-6.94336 -7.1672e-73 -0.075437
-6.93848 -7.66985e-73 -0.074684
-6.93359 -8.20737e-73 -0.0739367
-6.92871 -8.78213e-73 -0.0731951
-6.92383 -9.3967e-73 -0.0724592
-6.91895 -1.00538e-72 -0.071729
-6.91406 -1.07563e-72 -0.0710044
-6.90918 -1.15074e-72 -0.0702855
-6.9043 -1.23103e-72 -0.0695722
-6.89941 -1.31687e-72 -0.0688644
-6.89453 -1.40862e-72 -0.0681622
-6.88965 -1.50669e-72 -0.0674656
-6.88477 -1.61151e-72 -0.0667745
-6.87988 -1.72354e-72 -0.0660888
-6.875 -1.84328e-72 -0.0654087
-6.87012 -1.97123e-72 -0.0647339
-6.86523 -2.10797e-72 -0.0640646
-6.86035 -2.25409e-72 -0.0634007
-6.85547 -2.41022e-72 -0.0627422
-6.85059 -2.57704e-72 -0.062089
-6.8457 -2.75528e-72 -0.0614411
-6.84082 -2.9457e-72 -0.0607986
-6.83594 -3.14913e-72 -0.0601613
-6.83105 -3.36646e-72 -0.0595293
-6.82617 -3.59861e-72 -0.0589025
-6.82129 -3.84658e-72 -0.0582808
-6.81641 -4.11145e-72 -0.0576644
-6.81152 -4.39434e-72 -0.0570531
-6.80664 -4.69648e-72 -0.056447
-6.80176 -5.01915e-72 -0.0558459
-6.79688 -5.36373e-72 -0.0552499
-6.79199 -5.73169e-72 -0.054659
-6.78711 -6.12461e-72 -0.0540731
-6.78223 -6.54415e-72 -0.0534922
-6.77734 -6.9921e-72 -0.0529162
-6.77246 -7.47035e-72 -0.0523452
-6.76758 -7.98093e-72 -0.0517791
-6.7627 -8.52601e-72 -0.0512179
-6.75781 -9.10787e-72 -0.0506616
-6.75293 -9.72899e-72 -0.0501101
-6.74805 -1.0392e-71 -0.0495635
-6.74316 -1.10996e-71 -0.0490216
-6.73828 -1.18548e-71 -0.0484845
-6.7334 -1.26609e-71 -0.0479521
-6.72852 -1.3521e-71 -0.0474244
-6.72363 -1.4439e-71 -0.0469014
-6.71875 -1.54185e-71 -0.0463831
-6.71387 -1.64637e-71 -0.0458694
-6.70898 -1.75789e-71 -0.0453603
-6.7041 -1.87687e-71 -0.0448558
-6.69922 -2.00381e-71 -0.0443558
-6.69434 -2.13924e-71 -0.0438603
-6.68945 -2.28371e-71 -0.0433694
-6.68457 -2.43782e-71 -0.0428829
-6.67969 -2.6022e-71 -0.0424008
-6.6748 -2.77754e-71 -0.0419232
-6.66992 -2.96455e-71 -0.0414499
-6.66504 -3.164e-71 -0.040981
-6.66016 -3.37671e-71 -0.0405165
-6.65527 -3.60355e-71 -0.0400562
-6.65039 -3.84544e-71 -0.0396002
-6.64551 -4.10338e-71 -0.0391485
-6.64062 -4.3784e-71 -0.038701
-6.63574 -4.67164e-71 -0.0382577
-6.63086 -4.98428e-71 -0.0378186
-6.62598 -5.31758e-71 -0.0373836
-6.62109 -5.67291e-71 -0.0369527
-6.61621 -6.05169e-71 -0.036526
-6.61133 -6.45545e-71 -0.0361032
-6.60645 -6.88582e-71 -0.0356846
-6.60156 -7.34454e-71 -0.0352699
-6.59668 -7.83344e-71 -0.0348592
-6.5918 -8.35448e-71 -0.0344525
-6.58691 -8.90976e-71 -0.0340497
-6.58203 -9.50149e-71 -0.0336508
-6.57715 -1.0132e-70 -0.0332558
-6.57227 -1.08039e-70 -0.0328647
-6.56738 -1.15198e-70 -0.0324773
-6.5625 -1.22825e-70 -0.0320938
-6.55762 -1.30951e-70 -0.031714
-6.55273 -1.39608e-70 -0.031338
-6.54785 -1.48831e-70 -0.0309657
-6.54297 -1.58655e-70 -0.0305971
-6.53809 -1.69119e-70 -0.0302321
-6.5332 -1.80265e-70 -0.0298708
-6.52832 -1.92136e-70 -0.0295131
-6.52344 -2.04779e-70 -0.029159
-6.51855 -2.18244e-70 -0.0288084
-6.51367 -2.32583e-70 -0.0284614
-6.50879 -2.47853e-70 -0.0281179
-6.50391 -2.64112e-70 -0.0277778
-6.49902 -2.81424e-70 -0.0274412
-6.49414 -2.99857e-70 -0.0271081
-6.48926 -3.19482e-70 -0.0267783
-6.48438 -3.40376e-70 -0.026452
-6.47949 -3.62618e-70 -0.026129
-6.47461 -3.86295e-70 -0.0258093
-6.46973 -4.11499e-70 -0.0254929
-6.46484 -4.38327e-70 -0.0251798
-6.45996 -4.66881e-70 -0.0248699
-6.45508 -4.97271e-70 -0.0245633
-6.4502 -5.29615e-70 -0.0242598
-6.44531 -5.64035e-70 -0.0239596
-6.44043 -6.00663e-70 -0.0236625
-6.43555 -6.3964e-70 -0.0233685
-6.43066 -6.81113e-70 -0.0230776
-6.42578 -7.25241e-70 -0.0227898
-6.4209 -7.72191e-70 -0.022505
-6.41602 -8.22142e-70 -0.0222233
-6.41113 -8.75281e-70 -0.0219446
-6.40625 -9.31811e-70 -0.0216688
-6.40137 -9.91945e-70 -0.021396
-6.39648 -1.05591e-69 -0.0211261
-6.3916 -1.12394e-69 -0.0208592
-6.38672 -1.1963e-69 -0.0205951
-6.38184 -1.27326e-69 -0.0203339
-6.37695 -1.35511e-69 -0.0200755
-6.37207 -1.44215e-69 -0.0198199
-6.36719 -1.5347e-69 -0.0195671
-6.3623 -1.63312e-69 -0.0193171
-6.35742 -1.73777e-69 -0.0190698
-6.35254 -1.84903e-69 -0.0188252
-6.34766 -1.96732e-69 -0.0185833
-6.34277 -2.09308e-69 -0.0183441
-6.33789 -2.22678e-69 -0.0181075
-6.33301 -2.3689e-69 -0.0178736
-6.32812 -2.51997e-69 -0.0176422
-6.32324 -2.68055e-69 -0.0174134
-6.31836 -2.85122e-69 -0.0171872
-6.31348 -3.03262e-69 -0.0169636
-6.30859 -3.22541e-69 -0.0167424
-6.30371 -3.43028e-69 -0.0165237
-6.29883 -3.648e-69 -0.0163075
-6.29395 -3.87934e-69 -0.0160937
-6.28906 -4.12517e-69 -0.0158824
-6.28418 -4.38636e-69 -0.0156734
-6.2793 -4.66387e-69 -0.0154669
-6.27441 -4.95869e-69 -0.0152627
-6.26953 -5.2719e-69 -0.0150608
-6.26465 -5.60463e-69 -0.0148612
-6.25977 -5.95808e-69 -0.014664
-6.25488 -6.33351e-69 -0.014469
-6.25 -6.73228e-69 -0.0142762
-6.24512 -7.15581e-69 -0.0140857
-6.24023 -7.60563e-69 -0.0138974
-6.23535 -8.08334e-69 -0.0137113
-6.23047 -8.59064e-69 -0.0135274
-6.22559 -9.12934e-69 -0.0133456
-6.2207 -9.70136e-69 -0.0131659
-6.21582 -1.03087e-68 -0.0129884
-6.21094 -1.09536e-68 -0.0128129
-6.20605 -1.16383e-68 -0.0126395
-6.20117 -1.23651e-68 -0.0124682
-6.19629 -1.31368e-68 -0.0122988
-6.19141 -1.39559e-68 -0.0121315
-6.18652 -1.48254e-68 -0.0119662
-6.18164 -1.57483e-68 -0.0118029
-6.17676 -1.67279e-68 -0.0116415
-6.17188 -1.77675e-68 -0.011482
-6.16699 -1.88709e-68 -0.0113245
-6.16211 -2.00418e-68 -0.0111688
-6.15723 -2.12844e-68 -0.011015
-6.15234 -2.26029e-68 -0.0108631
-6.14746 -2.4002e-68 -0.010713
-6.14258 -2.54865e-68 -0.0105648
-6.1377 -2.70614e-68 -0.0104183
-6.13281 -2.87324e-68 -0.0102736
-6.12793 -3.0505e-68 -0.0101307
-6.12305 -3.23855e-68 -0.00998956
-6.11816 -3.43803e-68 -0.00985014
-6.11328 -3.64961e-68 -0.00971243
-6.1084 -3.87404e-68 -0.00957641
-6.10352 -4.11207e-68 -0.00944208
-6.09863 -4.36451e-68 -0.0093094
-6.09375 -4.63224e-68 -0.00917838
-6.08887 -4.91615e-68 -0.00904898
-6.08398 -5.21721e-68 -0.00892119
-6.0791 -5.53645e-68 -0.00879499
-6.07422 -5.87494e-68 -0.00867038
-6.06934 -6.23382e-68 -0.00854732
-6.06445 -6.61432e-68 -0.00842581
-6.05957 -7.01771e-68 -0.00830583
-6.05469 -7.44534e-68 -0.00818737
-6.0498 -7.89865e-68 -0.0080704
-6.04492 -8.37917e-68 -0.00795491
-6.04004 -8.88849e-68 -0.00784088
-6.03516 -9.42832e-68 -0.00772831
-6.03027 -1.00005e-67 -0.00761717
-6.02539 -1.06068e-67 -0.00750745
-6.02051 -1.12494e-67 -0.00739913
-6.01562 -1.19303e-67 -0.00729221
-6.01074 -1.26519e-67 -0.00718665
-6.00586 -1.34165e-67 -0.00708246
-6.00098 -1.42265e-67 -0.00697961
-5.99609 -1.50848e-67 -0.00687808
-5.99121 -1.59941e-67 -0.00677788
-5.98633 -1.69574e-67 -0.00667897
-5.98145 -1.79779e-67 -0.00658135
-5.97656 -1.90588e-67 -0.006485
-5.97168 -2.02038e-67 -0.00638991
-5.9668 -2.14165e-67 -0.00629607
-5.96191 -2.2701e-67 -0.00620345
-5.95703 -2.40614e-67 -0.00611205
-5.95215 -2.5502e-67 -0.00602185
-5.94727 -2.70276e-67 -0.00593285
-5.94238 -2.86432e-67 -0.00584501
-5.9375 -3.03538e-67 -0.00575835
-5.93262 -3.21651e-67 -0.00567283
-5.92773 -3.40828e-67 -0.00558844
-5.92285 -3.61132e-67 -0.00550519
-5.91797 -3.82627e-67 -0.00542304
-5.91309 -4.05381e-67 -0.00534199
-5.9082 -4.29469e-67 -0.00526203
-5.90332 -4.54966e-67 -0.00518314
-5.89844 -4.81954e-67 -0.00510531
-5.89355 -5.10519e-67 -0.00502853
-5.88867 -5.4075e-67 -0.00495278
-5.88379 -5.72745e-67 -0.00487806
-5.87891 -6.06603e-67 -0.00480436
-5.87402 -6.42433e-67 -0.00473165
-5.86914 -6.80346e-67 -0.00465993
-5.86426 -7.20463e-67 -0.00458919
-5.85938 -7.62909e-67 -0.00451942
-5.85449 -8.07817e-67 -0.0044506
-5.84961 -8.55327e-67 -0.00438272
-5.84473 -9.05589e-67 -0.00431578
-5.83984 -9.58758e-67 -0.00424976
-5.83496 -1.015e-66 -0.00418465
-5.83008 -1.07449e-66 -0.00412043
-5.8252 -1.13742e-66 -0.00405711
-5.82031 -1.20397e-66 -0.00399466
-5.81543 -1.27435e-66 -0.00393308
-5.81055 -1.34878e-66 -0.00387236
-5.80566 -1.4275e-66 -0.00381248
-5.80078 -1.51073e-66 -0.00375344
-5.7959 -1.59875e-66 -0.00369523
-5.79102 -1.69181e-66 -0.00363783
-5.78613 -1.7902e-66 -0.00358124
-5.78125 -1.89422e-66 -0.00352545
-5.77637 -2.00419e-66 -0.00347044
-5.77148 -2.12045e-66 -0.00341621
-5.7666 -2.24334e-66 -0.00336274
-5.76172 -2.37324e-66 -0.00331003
-5.75684 -2.51054e-66 -0.00325808
-5.75195 -2.65566e-66 -0.00320686
-5.74707 -2.80904e-66 -0.00315637
-5.74219 -2.97113e-66 -0.0031066
-5.7373 -3.14242e-66 -0.00305754
-5.73242 -3.32343e-66 -0.00300919
-5.72754 -3.5147e-66 -0.00296153
-5.72266 -3.7168e-66 -0.00291455
-5.71777 -3.93034e-66 -0.00286825
-5.71289 -4.15594e-66 -0.00282262
-5.70801 -4.39429e-66 -0.00277765
-5.70312 -4.64608e-66 -0.00273333
-5.69824 -4.91207e-66 -0.00268966
-5.69336 -5.19303e-66 -0.00264662
-5.68848 -5.48981e-66 -0.0026042
-5.68359 -5.80326e-66 -0.0025624
-5.67871 -6.13433e-66 -0.00252122
-5.67383 -6.48397e-66 -0.00248064
-5.66895 -6.85321e-66 -0.00244065
-5.66406 -7.24314e-66 -0.00240125
-5.65918 -7.65488e-66 -0.00236243
-5.6543 -8.08965e-66 -0.00232418
-5.64941 -8.5487e-66 -0.00228649
-5.64453 -9.03337e-66 -0.00224937
-5.63965 -9.54506e-66 -0.00221279
-5.63477 -1.00853e-65 -0.00217676
-5.62988 -1.06555e-65 -0.00214126
-5.625 -1.12575e-65 -0.00210629
-5.62012 -1.18929e-65 -0.00207184
-5.61523 -1.25636e-65 -0.00203791
-5.61035 -1.32714e-65 -0.00200449
-5.60547 -1.40185e-65 -0.00197156
-5.60059 -1.48069e-65 -0.00193913
-5.5957 -1.5639e-65 -0.00190719
-5.59082 -1.65169e-65 -0.00187573
-5.58594 -1.74434e-65 -0.00184475
-5.58105 -1.84209e-65 -0.00181423
-5.57617 -1.94523e-65 -0.00178418
-5.57129 -2.05405e-65 -0.00175458
-5.56641 -2.16885e-65 -0.00172543
-5.56152 -2.28995e-65 -0.00169672
-5.55664 -2.4177e-65 -0.00166846
-5.55176 -2.55246e-65 -0.00164062
-5.54688 -2.6946e-65 -0.00161321
-5.54199 -2.84452e-65 -0.00158622
-5.53711 -3.00264e-65 -0.00155965
-5.53223 -3.1694e-65 -0.00153348
-5.52734 -3.34526e-65 -0.00150772
-5.52246 -3.53071e-65 -0.00148235
-5.51758 -3.72626e-65 -0.00145738
-5.5127 -3.93245e-65 -0.00143279
-5.50781 -4.14986e-65 -0.00140859
-5.50293 -4.37908e-65 -0.00138476
-5.49805 -4.62074e-65 -0.0013613
-5.49316 -4.8755e-65 -0.0013382
-5.48828 -5.14406e-65 -0.00131547
-5.4834 -5.42716e-65 -0.00129309
-5.47852 -5.72556e-65 -0.00127106
-5.47363 -6.04008e-65 -0.00124938
-5.46875 -6.37158e-65 -0.00122804
-5.46387 -6.72095e-65 -0.00120704
-5.45898 -7.08913e-65 -0.00118636
-5.4541 -7.47713e-65 -0.00116601
-5.44922 -7.886e-65 -0.00114598
-5.44434 -8.31682e-65 -0.00112627
-5.43945 -8.77076e-65 -0.00110688
-5.43457 -9.24903e-65 -0.00108779
-5.42969 -9.75292e-65 -0.001069
-5.4248 -1.02838e-64 -0.00105052
-5.41992 -1.0843e-64 -0.00103233
-5.41504 -1.14321e-64 -0.00101443
-5.41016 -1.20526e-64 -0.000996812
-5.40527 -1.27062e-64 -0.000979481
-5.40039 -1.33946e-64 -0.000962429
-5.39551 -1.41197e-64 -0.00094565
-5.39062 -1.48832e-64 -0.000929142
-5.38574 -1.56873e-64 -0.0009129
-5.38086 -1.65341e-64 -0.000896921
-5.37598 -1.74258e-64 -0.000881201
-5.37109 -1.83646e-64 -0.000865735
-5.36621 -1.93531e-64 -0.000850521
-5.36133 -2.03939e-64 -0.000835554
-5.35645 -2.14896e-64 -0.000820831
-5.35156 -2.2643e-64 -0.000806348
-5.34668 -2.38573e-64 -0.000792101
-5.3418 -2.51355e-64 -0.000778088
-5.33691 -2.64808e-64 -0.000764305
-5.33203 -2.78969e-64 -0.000750747
-5.32715 -2.93873e-64 -0.000737413
-5.32227 -3.09559e-64 -0.000724298
-5.31738 -3.26066e-64 -0.0007114
-5.3125 -3.43437e-64 -0.000698714
-5.30762 -3.61716e-64 -0.000686239
-5.30273 -3.80949e-64 -0.00067397
-5.29785 -4.01187e-64 -0.000661904
-5.29297 -4.22479e-64 -0.000650039
-5.28809 -4.44881e-64 -0.000638372
-5.2832 -4.68447e-64 -0.000626899
-5.27832 -4.93239e-64 -0.000615617
-5.27344 -5.19318e-64 -0.000604525
-5.26855 -5.46749e-64 -0.000593617
-5.26367 -5.75602e-64 -0.000582893
-5.25879 -6.05949e-64 -0.000572349
-5.25391 -6.37866e-64 -0.000561982
-5.24902 -6.71431e-64 -0.00055179
-5.24414 -7.06729e-64 -0.00054177
-5.23926 -7.43848e-64 -0.000531919
-5.23438 -7.82878e-64 -0.000522234
-5.22949 -8.23917e-64 -0.000512714
-5.22461 -8.67066e-64 -0.000503355
-5.21973 -9.12432e-64 -0.000494156
-5.21484 -9.60125e-64 -0.000485113
-5.20996 -1.01026e-63 -0.000476224
-5.20508 -1.06297e-63 -0.000467486
-5.2002 -1.11837e-63 -0.000458899
-5.19531 -1.1766e-63 -0.000450458
-5.19043 -1.23781e-63 -0.000442162
-5.18555 -1.30214e-63 -0.000434008
-5.18066 -1.36974e-63 -0.000425994
-5.17578 -1.44079e-63 -0.000418119
-5.1709 -1.51545e-63 -0.000410379
-5.16602 -1.5939e-63 -0.000402773
-5.16113 -1.67634e-63 -0.000395299
-5.15625 -1.76295e-63 -0.000387954
-5.15137 -1.85395e-63 -0.000380736
-5.14648 -1.94956e-63 -0.000373644
-5.1416 -2.04999e-63 -0.000366675
-5.13672 -2.1555e-63 -0.000359827
-5.13184 -2.26633e-63 -0.000353099
-5.12695 -2.38275e-63 -0.000346489
-5.12207 -2.50503e-63 -0.000339994
-5.11719 -2.63345e-63 -0.000333613
-5.1123 -2.76833e-63 -0.000327344
-5.10742 -2.90998e-63 -0.000321185
-5.10254 -3.05873e-63 -0.000315134
-5.09766 -3.21493e-63 -0.00030919
-5.09277 -3.37894e-63 -0.000303351
-5.08789 -3.55115e-63 -0.000297615
-5.08301 -3.73196e-63 -0.000291981
-5.07812 -3.9218e-63 -0.000286446
-5.07324 -4.12109e-63 -0.00028101
-5.06836 -4.3303e-63 -0.00027567
-5.06348 -4.54991e-63 -0.000270425
-5.05859 -4.78044e-63 -0.000265274
-5.05371 -5.02241e-63 -0.000260214
-5.04883 -5.27637e-63 -0.000255245
-5.04395 -5.54291e-63 -0.000250365
-5.03906 -5.82263e-63 -0.000245573
-5.03418 -6.11618e-63 -0.000240866
-5.0293 -6.42423e-63 -0.000236244
-5.02441 -6.74746e-63 -0.000231705
-5.01953 -7.08663e-63 -0.000227248
-5.01465 -7.44248e-63 -0.000222871
-5.00977 -7.81583e-63 -0.000218574
-5.00488 -8.20752e-63 -0.000214354
-5 -8.61843e-63 -0.00021021
-4.99512 -9.04948e-63 -0.000206142
-4.99023 -9.50164e-63 -0.000202148
-4.98535 -9.97591e-63 -0.000198226
-4.98047 -1.04734e-62 -0.000194376
-4.97559 -1.09951e-62 -0.000190596
-4.9707 -1.15422e-62 -0.000186885
-4.96582 -1.21161e-62 -0.000183242
-4.96094 -1.27178e-62 -0.000179666
-4.95605 -1.33488e-62 -0.000176155
-4.95117 -1.40104e-62 -0.000172709
-4.94629 -1.47041e-62 -0.000169326
-4.94141 -1.54314e-62 -0.000166006
-4.93652 -1.6194e-62 -0.000162747
-4.93164 -1.69934e-62 -0.000159547
-4.92676 -1.78314e-62 -0.000156407
-4.92188 -1.87098e-62 -0.000153326
-4.91699 -1.96306e-62 -0.000150301
-4.91211 -2.05958e-62 -0.000147332
-4.90723 -2.16073e-62 -0.000144419
-4.90234 -2.26674e-62 -0.00014156
-4.89746 -2.37784e-62 -0.000138754
-4.89258 -2.49427e-62 -0.000136001
-4.8877 -2.61628e-62 -0.000133299
-4.88281 -2.74412e-62 -0.000130647
-4.87793 -2.87807e-62 -0.000128046
-4.87305 -3.01842e-62 -0.000125493
-4.86816 -3.16546e-62 -0.000122988
-4.86328 -3.3195e-62 -0.00012053
-4.8584 -3.48087e-62 -0.000118119
-4.85352 -3.64992e-62 -0.000115753
-4.84863 -3.82699e-62 -0.000113431
-4.84375 -4.01246e-62 -0.000111154
-4.83887 -4.20672e-62 -0.000108919
-4.83398 -4.41017e-62 -0.000106728
-4.8291 -4.62324e-62 -0.000104577
-4.82422 -4.84638e-62 -0.000102468
-4.81934 -5.08004e-62 -0.000100398
-4.81445 -5.32472e-62 -9.83686e-05
-4.80957 -5.58091e-62 -9.63775e-05
-4.80469 -5.84915e-62 -9.44245e-05
-4.7998 -6.12999e-62 -9.25088e-05
-4.79492 -6.42401e-62 -9.06298e-05
-4.79004 -6.73181e-62 -8.87869e-05
-4.78516 -7.05402e-62 -8.69794e-05
-4.78027 -7.3913e-62 -8.52066e-05
-4.77539 -7.74434e-62 -8.3468e-05
-4.77051 -8.11386e-62 -8.17629e-05
-4.76562 -8.5006e-62 -8.00908e-05
-4.76074 -8.90535e-62 -7.84509e-05
-4.75586 -9.32893e-62 -7.68428e-05
-4.75098 -9.77218e-62 -7.52659e-05
-4.74609 -1.0236e-61 -7.37196e-05
-4.74121 -1.07213e-61 -7.22033e-05
-4.73633 -1.12292e-61 -7.07165e-05
-4.73145 -1.17605e-61 -6.92587e-05
-4.72656 -1.23163e-61 -6.78293e-05
-4.72168 -1.28978e-61 -6.64278e-05
-4.7168 -1.35062e-61 -6.50538e-05
-4.71191 -1.41425e-61 -6.37066e-05
-4.70703 -1.48081e-61 -6.23859e-05
-4.70215 -1.55043e-61 -6.10911e-05
-4.69727 -1.62325e-61 -5.98217e-05
-4.69238 -1.6994e-61 -5.85773e-05
-4.6875 -1.77905e-61 -5.73574e-05
-4.68262 -1.86233e-61 -5.61616e-05
-4.67773 -1.94942e-61 -5.49894e-05
-4.67285 -2.04049e-61 -5.38404e-05
-4.66797 -2.13571e-61 -5.27142e-05
-4.66309 -2.23527e-61 -5.16102e-05
-4.6582 -2.33936e-61 -5.05282e-05
-4.65332 -2.44818e-61 -4.94677e-05
-4.64844 -2.56193e-61 -4.84283e-05
-4.64355 -2.68085e-61 -4.74096e-05
-4.63867 -2.80515e-61 -4.64112e-05
-4.63379 -2.93507e-61 -4.54328e-05
-4.62891 -3.07087e-61 -4.44739e-05
-4.62402 -3.21279e-61 -4.35342e-05
-4.61914 -3.36112e-61 -4.26134e-05
-4.61426 -3.51612e-61 -4.17111e-05
-4.60938 -3.6781e-61 -4.08269e-05
-4.60449 -3.84735e-61 -3.99604e-05
-4.59961 -4.0242e-61 -3.91115e-05
-4.59473 -4.20898e-61 -3.82796e-05
-4.58984 -4.40204e-61 -3.74646e-05
-4.58496 -4.60373e-61 -3.6666e-05
-4.58008 -4.81443e-61 -3.58836e-05
-4.5752 -5.03453e-61 -3.51171e-05
-4.57031 -5.26445e-61 -3.43661e-05
-4.56543 -5.5046e-61 -3.36303e-05
-4.56055 -5.75544e-61 -3.29096e-05
-4.55566 -6.01742e-61 -3.22035e-05
-4.55078 -6.29102e-61 -3.15118e-05
-4.5459 -6.57675e-61 -3.08342e-05
-4.54102 -6.87513e-61 -3.01705e-05
-4.53613 -7.1867e-61 -2.95204e-05
-4.53125 -7.51204e-61 -2.88836e-05
-4.52637 -7.85172e-61 -2.82598e-05
-4.52148 -8.20638e-61 -2.76489e-05
-4.5166 -8.57665e-61 -2.70505e-05
-4.51172 -8.9632e-61 -2.64645e-05
-4.50684 -9.36672e-61 -2.58905e-05
-4.50195 -9.78794e-61 -2.53284e-05
-4.49707 -1.02276e-60 -2.47779e-05
-4.49219 -1.06865e-60 -2.42387e-05
-4.4873 -1.11655e-60 -2.37108e-05
-4.48242 -1.16654e-60 -2.31937e-05
-4.47754 -1.21871e-60 -2.26875e-05
-4.47266 -1.27315e-60 -2.21917e-05
-4.46777 -1.32996e-60 -2.17063e-05
-4.46289 -1.38924e-60 -2.12309e-05
-4.45801 -1.45109e-60 -2.07655e-05
-4.45312 -1.51562e-60 -2.03098e-05
-4.44824 -1.58295e-60 -1.98636e-05
-4.44336 -1.65319e-60 -1.94268e-05
-4.43848 -1.72646e-60 -1.89991e-05
-4.43359 -1.8029e-60 -1.85804e-05
-4.42871 -1.88263e-60 -1.81705e-05
-4.42383 -1.96579e-60 -1.77692e-05
-4.41895 -2.05252e-60 -1.73763e-05
-4.41406 -2.14299e-60 -1.69918e-05
-4.40918 -2.23733e-60 -1.66153e-05
-4.4043 -2.33571e-60 -1.62468e-05
-4.39941 -2.43831e-60 -1.58861e-05
-4.39453 -2.54529e-60 -1.5533e-05
-4.38965 -2.65683e-60 -1.51875e-05
-4.38477 -2.77313e-60 -1.48492e-05
-4.37988 -2.89439e-60 -1.45182e-05
-4.375 -3.0208e-60 -1.41941e-05
-4.37012 -3.15259e-60 -1.3877e-05
-4.36523 -3.28996e-60 -1.35667e-05
-4.36035 -3.43316e-60 -1.32629e-05
-4.35547 -3.58243e-60 -1.29657e-05
-4.35059 -3.738e-60 -1.26748e-05
-4.3457 -3.90014e-60 -1.23902e-05
-4.34082 -4.06912e-60 -1.21116e-05
-4.33594 -4.24522e-60 -1.1839e-05
-4.33105 -4.42873e-60 -1.15723e-05
-4.32617 -4.61995e-60 -1.13114e-05
-4.32129 -4.8192e-60 -1.1056e-05
-4.31641 -5.02681e-60 -1.08062e-05
-4.31152 -5.2431e-60 -1.05617e-05
-4.30664 -5.46845e-60 -1.03226e-05
-4.30176 -5.7032e-60 -1.00886e-05
-4.29688 -5.94775e-60 -9.85966e-06
-4.29199 -6.20249e-60 -9.6357e-06
-4.28711 -6.46783e-60 -9.41661e-06
-4.28223 -6.74421e-60 -9.20228e-06
-4.27734 -7.03205e-60 -8.99261e-06
-4.27246 -7.33183e-60 -8.78751e-06
-4.26758 -7.64403e-60 -8.58688e-06
-4.2627 -7.96914e-60 -8.39064e-06
-4.25781 -8.30768e-60 -8.19868e-06
-4.25293 -8.66019e-60 -8.01093e-06
-4.24805 -9.02723e-60 -7.82728e-06
-4.24316 -9.40938e-60 -7.64767e-06
-4.23828 -9.80723e-60 -7.472e-06
-4.2334 -1.02214e-59 -7.30019e-06
-4.22852 -1.06526e-59 -7.13216e-06
-4.22363 -1.11014e-59 -6.96783e-06
-4.21875 -1.15686e-59 -6.80712e-06
-4.21387 -1.20549e-59 -6.64997e-06
-4.20898 -1.2561e-59 -6.49628e-06
-4.2041 -1.30878e-59 -6.346e-06
-4.19922 -1.3636e-59 -6.19905e-06
-4.19434 -1.42064e-59 -6.05535e-06
-4.18945 -1.48e-59 -5.91484e-06
-4.18457 -1.54177e-59 -5.77746e-06
-4.17969 -1.60605e-59 -5.64313e-06
-4.1748 -1.67292e-59 -5.5118e-06
-4.16992 -1.74249e-59 -5.38339e-06
-4.16504 -1.81487e-59 -5.25785e-06
-4.16016 -1.89016e-59 -5.13512e-06
-4.15527 -1.96849e-59 -5.01513e-06
-4.15039 -2.04996e-59 -4.89782e-06
-4.14551 -2.1347e-59 -4.78315e-06
-4.14062 -2.22284e-59 -4.67105e-06
-4.13574 -2.31451e-59 -4.56147e-06
-4.13086 -2.40985e-59 -4.45435e-06
-4.12598 -2.50899e-59 -4.34965e-06
-4.12109 -2.61209e-59 -4.2473e-06
-4.11621 -2.71929e-59 -4.14727e-06
-4.11133 -2.83076e-59 -4.04949e-06
-4.10645 -2.94665e-59 -3.95392e-06
-4.10156 -3.06715e-59 -3.86052e-06
-4.09668 -3.19242e-59 -3.76924e-06
-4.0918 -3.32265e-59 -3.68002e-06
-4.08691 -3.45802e-59 -3.59283e-06
-4.08203 -3.59874e-59 -3.50763e-06
-4.07715 -3.74501e-59 -3.42436e-06
-4.07227 -3.89703e-59 -3.34299e-06
-4.06738 -4.05504e-59 -3.26347e-06
-4.0625 -4.21925e-59 -3.18577e-06
-4.05762 -4.3899e-59 -3.10985e-06
-4.05273 -4.56723e-59 -3.03566e-06
-4.04785 -4.7515e-59 -2.96317e-06
-4.04297 -4.94297e-59 -2.89235e-06
-4.03809 -5.14191e-59 -2.82315e-06
-4.0332 -5.3486e-59 -2.75554e-06
-4.02832 -5.56334e-59 -2.68948e-06
-4.02344 -5.78642e-59 -2.62495e-06
-4.01855 -6.01816e-59 -2.5619e-06
-4.01367 -6.25888e-59 -2.50031e-06
-4.00879 -6.50892e-59 -2.44014e-06
-4.00391 -6.76862e-59 -2.38136e-06
-3.99902 -7.03836e-59 -2.32394e-06
-3.99414 -7.31849e-59 -2.26786e-06
-3.98926 -7.60941e-59 -2.21307e-06
-3.98438 -7.91151e-59 -2.15955e-06
-3.97949 -8.22522e-59 -2.10728e-06
-3.97461 -8.55096e-59 -2.05623e-06
-3.96973 -8.88917e-59 -2.00636e-06
-3.96484 -9.24032e-59 -1.95766e-06
-3.95996 -9.60489e-59 -1.91009e-06
-3.95508 -9.98336e-59 -1.86364e-06
-3.9502 -1.03763e-58 -1.81827e-06
-3.94531 -1.07841e-58 -1.77396e-06
-3.94043 -1.12074e-58 -1.7307e-06
-3.93555 -1.16468e-58 -1.68844e-06
-3.93066 -1.21029e-58 -1.64718e-06
-3.92578 -1.25762e-58 -1.60689e-06
-3.9209 -1.30674e-58 -1.56755e-06
-3.91602 -1.35771e-58 -1.52913e-06
-3.91113 -1.4106e-58 -1.49162e-06
-3.90625 -1.46549e-58 -1.455e-06
-3.90137 -1.52244e-58 -1.41924e-06
-3.89648 -1.58152e-58 -1.38433e-06
-3.8916 -1.64282e-58 -1.35024e-06
-3.88672 -1.70642e-58 -1.31696e-06
-3.88184 -1.77239e-58 -1.28447e-06
-3.87695 -1.84082e-58 -1.25276e-06
-3.87207 -1.91181e-58 -1.22179e-06
-3.86719 -1.98544e-58 -1.19157e-06
-3.8623 -2.0618e-58 -1.16206e-06
-3.85742 -2.141e-58 -1.13326e-06
-3.85254 -2.22314e-58 -1.10514e-06
-3.84766 -2.30832e-58 -1.0777e-06
-3.84277 -2.39665e-58 -1.05091e-06
-3.83789 -2.48823e-58 -1.02477e-06
-3.83301 -2.5832e-58 -9.99246e-07
-3.82812 -2.68166e-58 -9.7434e-07
-3.82324 -2.78374e-58 -9.50031e-07
-3.81836 -2.88958e-58 -9.26307e-07
-3.81348 -2.99929e-58 -9.03154e-07
-3.80859 -3.11301e-58 -8.80559e-07
-3.80371 -3.2309e-58 -8.58508e-07
-3.79883 -3.35309e-58 -8.36989e-07
-3.79395 -3.47974e-58 -8.15991e-07
-3.78906 -3.61099e-58 -7.955e-07
-3.78418 -3.74702e-58 -7.75506e-07
-3.7793 -3.88799e-58 -7.55996e-07
-3.77441 -4.03407e-58 -7.36959e-07
-3.76953 -4.18544e-58 -7.18384e-07
-3.76465 -4.34228e-58 -7.00261e-07
-3.75977 -4.50479e-58 -6.82579e-07
-3.75488 -4.67315e-58 -6.65327e-07
-3.75 -4.84757e-58 -6.48496e-07
-3.74512 -5.02827e-58 -6.32076e-07
-3.74023 -5.21545e-58 -6.16057e-07
-3.73535 -5.40934e-58 -6.00429e-07
-3.73047 -5.61017e-58 -5.85184e-07
-3.72559 -5.81818e-58 -5.70313e-07
-3.7207 -6.03361e-58 -5.55806e-07
-3.71582 -6.25673e-58 -5.41655e-07
-3.71094 -6.48778e-58 -5.27852e-07
-3.70605 -6.72705e-58 -5.14388e-07
-3.70117 -6.97481e-58 -5.01256e-07
-3.69629 -7.23134e-58 -4.88447e-07
-3.69141 -7.49696e-58 -4.75955e-07
-3.68652 -7.77196e-58 -4.63771e-07
-3.68164 -8.05667e-58 -4.51888e-07
-3.67676 -8.35141e-58 -4.40299e-07
-3.67188 -8.65651e-58 -4.28997e-07
-3.66699 -8.97234e-58 -4.17975e-07
-3.66211 -9.29924e-58 -4.07226e-07
-3.65723 -9.6376e-58 -3.96745e-07
-3.65234 -9.98779e-58 -3.86524e-07
-3.64746 -1.03502e-57 -3.76557e-07
-3.64258 -1.07253e-57 -3.66839e-07
-3.6377 -1.11134e-57 -3.57363e-07
-3.63281 -1.1515e-57 -3.48123e-07
-3.62793 -1.19306e-57 -3.39114e-07
-3.62305 -1.23605e-57 -3.30331e-07
-3.61816 -1.28054e-57 -3.21767e-07
-3.61328 -1.32656e-57 -3.13418e-07
-3.6084 -1.37417e-57 -3.05278e-07
-3.60352 -1.42343e-57 -2.97343e-07
-3.59863 -1.47438e-57 -2.89607e-07
-3.59375 -1.52707e-57 -2.82065e-07
-3.58887 -1.58158e-57 -2.74713e-07
-3.58398 -1.63796e-57 -2.67547e-07
-3.5791 -1.69626e-57 -2.60561e-07
-3.57422 -1.75655e-57 -2.53752e-07
-3.56934 -1.8189e-57 -2.47114e-07
-3.56445 -1.88338e-57 -2.40645e-07
-3.55957 -1.95004e-57 -2.34339e-07
-3.55469 -2.01897e-57 -2.28193e-07
-3.5498 -2.09024e-57 -2.22203e-07
-3.54492 -2.16392e-57 -2.16365e-07
-3.54004 -2.24009e-57 -2.10676e-07
-3.53516 -2.31883e-57 -2.05131e-07
-3.53027 -2.40022e-57 -1.99727e-07
-3.52539 -2.48436e-57 -1.94461e-07
-3.52051 -2.57132e-57 -1.8933e-07
-3.51562 -2.66119e-57 -1.84329e-07
-3.51074 -2.75408e-57 -1.79456e-07
-3.50586 -2.85007e-57 -1.74708e-07
-3.50098 -2.94926e-57 -1.70082e-07
-3.49609 -3.05177e-57 -1.65574e-07
-3.49121 -3.15768e-57 -1.61181e-07
-3.48633 -3.26712e-57 -1.56902e-07
-3.48145 -3.38019e-57 -1.52732e-07
-3.47656 -3.497e-57 -1.4867e-07
-3.47168 -3.61768e-57 -1.44712e-07
-3.4668 -3.74234e-57 -1.40856e-07
-3.46191 -3.87112e-57 -1.371e-07
-3.45703 -4.00414e-57 -1.33441e-07
-3.45215 -4.14152e-57 -1.29876e-07
-3.44727 -4.28342e-57 -1.26403e-07
-3.44238 -4.42997e-57 -1.23021e-07
-3.4375 -4.58132e-57 -1.19726e-07
-3.43262 -4.73761e-57 -1.16516e-07
-3.42773 -4.89899e-57 -1.1339e-07
-3.42285 -5.06564e-57 -1.10345e-07
-3.41797 -5.2377e-57 -1.0738e-07
-3.41309 -5.41535e-57 -1.04491e-07
-3.4082 -5.59875e-57 -1.01678e-07
-3.40332 -5.7881e-57 -9.89383e-08
-3.39844 -5.98356e-57 -9.627e-08
-3.39355 -6.18532e-57 -9.36715e-08
-3.38867 -6.39359e-57 -9.11409e-08
-3.38379 -6.60855e-57 -8.86766e-08
-3.37891 -6.83041e-57 -8.62768e-08
-3.37402 -7.05939e-57 -8.394e-08
-3.36914 -7.29569e-57 -8.16645e-08
-3.36426 -7.53955e-57 -7.94488e-08
-3.35938 -7.79118e-57 -7.72914e-08
-3.35449 -8.05083e-57 -7.51908e-08
-3.34961 -8.31873e-57 -7.31455e-08
-3.34473 -8.59514e-57 -7.11542e-08
-3.33984 -8.88031e-57 -6.92154e-08
-3.33496 -9.1745e-57 -6.73279e-08
-3.33008 -9.47799e-57 -6.54903e-08
-3.3252 -9.79105e-57 -6.37013e-08
-3.32031 -1.0114e-56 -6.19597e-08
-3.31543 -1.0447e-56 -6.02642e-08
-3.31055 -1.07906e-56 -5.86138e-08
-3.30566 -1.11449e-56 -5.70072e-08
-3.30078 -1.15102e-56 -5.54433e-08
-3.2959 -1.1887e-56 -5.39211e-08
-3.29102 -1.22755e-56 -5.24393e-08
-3.28613 -1.26762e-56 -5.09971e-08
-3.28125 -1.30892e-56 -4.95934e-08
-3.27637 -1.35151e-56 -4.82272e-08
-3.27148 -1.39542e-56 -4.68974e-08
-3.2666 -1.44069e-56 -4.56033e-08
-3.26172 -1.48735e-56 -4.43438e-08
-3.25684 -1.53546e-56 -4.31181e-08
-3.25195 -1.58504e-56 -4.19252e-08
-3.24707 -1.63614e-56 -4.07644e-08
-3.24219 -1.68882e-56 -3.96348e-08
-3.2373 -1.7431e-56 -3.85355e-08
-3.23242 -1.79905e-56 -3.74659e-08
-3.22754 -1.8567e-56 -3.6425e-08
-3.22266 -1.9161e-56 -3.54123e-08
-3.21777 -1.97732e-56 -3.44268e-08
-3.21289 -2.04039e-56 -3.34681e-08
-3.20801 -2.10537e-56 -3.25352e-08
-3.20312 -2.17232e-56 -3.16276e-08
-3.19824 -2.2413e-56 -3.07445e-08
-3.19336 -2.31235e-56 -2.98854e-08
-3.18848 -2.38554e-56 -2.90497e-08
-3.18359 -2.46093e-56 -2.82366e-08
-3.17871 -2.53858e-56 -2.74456e-08
-3.17383 -2.61856e-56 -2.66761e-08
-3.16895 -2.70092e-56 -2.59276e-08
-3.16406 -2.78575e-56 -2.51995e-08
-3.15918 -2.8731e-56 -2.44913e-08
-3.1543 -2.96305e-56 -2.38024e-08
-3.14941 -3.05567e-56 -2.31323e-08
-3.14453 -3.15103e-56 -2.24806e-08
-3.13965 -3.24922e-56 -2.18467e-08
-3.13477 -3.35031e-56 -2.12301e-08
-3.12988 -3.45437e-56 -2.06305e-08
-3.125 -3.5615e-56 -2.00473e-08
-3.12012 -3.67178e-56 -1.94802e-08
-3.11523 -3.78529e-56 -1.89286e-08
-3.11035 -3.90212e-56 -1.83923e-08
-3.10547 -4.02237e-56 -1.78706e-08
-3.10059 -4.14613e-56 -1.73634e-08
-3.0957 -4.27349e-56 -1.68702e-08
-3.09082 -4.40455e-56 -1.63906e-08
-3.08594 -4.53941e-56 -1.59242e-08
-3.08105 -4.67818e-56 -1.54708e-08
-3.07617 -4.82097e-56 -1.50299e-08
-3.07129 -4.96787e-56 -1.46012e-08
-3.06641 -5.11901e-56 -1.41844e-08
-3.06152 -5.27449e-56 -1.37792e-08
-3.05664 -5.43444e-56 -1.33852e-08
-3.05176 -5.59897e-56 -1.30022e-08
-3.04688 -5.7682e-56 -1.26298e-08
-3.04199 -5.94227e-56 -1.22678e-08
-3.03711 -6.1213e-56 -1.19159e-08
-3.03223 -6.30542e-56 -1.15739e-08
-3.02734 -6.49477e-56 -1.12413e-08
-3.02246 -6.68949e-56 -1.09181e-08
-3.01758 -6.88972e-56 -1.06039e-08
-3.0127 -7.0956e-56 -1.02985e-08
-3.00781 -7.30728e-56 -1.00017e-08
-3.00293 -7.52493e-56 -9.71317e-09
-2.99805 -7.74868e-56 -9.43276e-09
-2.99316 -7.97871e-56 -9.16022e-09
-2.98828 -8.21517e-56 -8.89534e-09
-2.9834 -8.45824e-56 -8.63792e-09
-2.97852 -8.70809e-56 -8.38775e-09
-2.97363 -8.96489e-56 -8.14463e-09
-2.96875 -9.22882e-56 -7.90836e-09
-2.96387 -9.50007e-56 -7.67877e-09
-2.95898 -9.77882e-56 -7.45567e-09
-2.9541 -1.00653e-55 -7.23887e-09
-2.94922 -1.03596e-55 -7.02821e-09
-2.94434 -1.06621e-55 -6.82352e-09
-2.93945 -1.09728e-55 -6.62463e-09
-2.93457 -1.12921e-55 -6.43139e-09
-2.92969 -1.16201e-55 -6.24363e-09
-2.9248 -1.19571e-55 -6.06121e-09
-2.91992 -1.23033e-55 -5.88399e-09
-2.91504 -1.26588e-55 -5.7118e-09
-2.91016 -1.30241e-55 -5.54452e-09
-2.90527 -1.33992e-55 -5.38202e-09
-2.90039 -1.37845e-55 -5.22415e-09
-2.89551 -1.41801e-55 -5.07079e-09
-2.89062 -1.45865e-55 -4.92182e-09
-2.88574 -1.50037e-55 -4.77711e-09
-2.88086 -1.54322e-55 -4.63654e-09
-2.87598 -1.58722e-55 -4.5e-09
-2.87109 -1.63239e-55 -4.36738e-09
-2.86621 -1.67876e-55 -4.23857e-09
-2.86133 -1.72638e-55 -4.11345e-09
-2.85645 -1.77525e-55 -3.99194e-09
-2.85156 -1.82543e-55 -3.87392e-09
-2.84668 -1.87693e-55 -3.7593e-09
-2.8418 -1.92979e-55 -3.64799e-09
-2.83691 -1.98405e-55 -3.53989e-09
-2.83203 -2.03974e-55 -3.43491e-09
-2.82715 -2.09689e-55 -3.33296e-09
-2.82227 -2.15554e-55 -3.23396e-09
-2.81738 -2.21572e-55 -3.13783e-09
-2.8125 -2.27747e-55 -3.04448e-09
-2.80762 -2.34084e-55 -2.95384e-09
-2.80273 -2.40585e-55 -2.86583e-09
-2.79785 -2.47255e-55 -2.78038e-09
-2.79297 -2.54098e-55 -2.69741e-09
-2.78809 -2.61117e-55 -2.61685e-09
-2.7832 -2.68318e-55 -2.53864e-09
-2.77832 -2.75704e-55 -2.46271e-09
-2.77344 -2.8328e-55 -2.38899e-09
-2.76855 -2.91051e-55 -2.31742e-09
-2.76367 -2.9902e-55 -2.24794e-09
-2.75879 -3.07193e-55 -2.1805e-09
-2.75391 -3.15574e-55 -2.11502e-09
-2.74902 -3.24168e-55 -2.05147e-09
-2.74414 -3.32981e-55 -1.98977e-09
-2.73926 -3.42017e-55 -1.92989e-09
-2.73438 -3.51281e-55 -1.87176e-09
-2.72949 -3.60779e-55 -1.81534e-09
-2.72461 -3.70516e-55 -1.76058e-09
-2.71973 -3.80498e-55 -1.70744e-09
-2.71484 -3.9073e-55 -1.65585e-09
-2.70996 -4.01218e-55 -1.60579e-09
-2.70508 -4.11968e-55 -1.5572e-09
-2.7002 -4.22986e-55 -1.51005e-09
-2.69531 -4.34277e-55 -1.46429e-09
-2.69043 -4.45849e-55 -1.41988e-09
-2.68555 -4.57708e-55 -1.37678e-09
-2.68066 -4.69859e-55 -1.33497e-09
-2.67578 -4.8231e-55 -1.29439e-09
-2.6709 -4.95068e-55 -1.25501e-09
-2.66602 -5.08138e-55 -1.21681e-09
-2.66113 -5.21529e-55 -1.17974e-09
-2.65625 -5.35247e-55 -1.14377e-09
-2.65137 -5.493e-55 -1.10887e-09
-2.64648 -5.63695e-55 -1.07501e-09
-2.6416 -5.78439e-55 -1.04216e-09
-2.63672 -5.93541e-55 -1.01029e-09
-2.63184 -6.09009e-55 -9.79369e-10
-2.62695 -6.24849e-55 -9.49373e-10
-2.62207 -6.41071e-55 -9.20274e-10
-2.61719 -6.57683e-55 -8.92046e-10
-2.6123 -6.74692e-55 -8.64662e-10
-2.60742 -6.92109e-55 -8.381e-10
-2.60254 -7.09942e-55 -8.12334e-10
-2.59766 -7.28199e-55 -7.87342e-10
-2.59277 -7.46891e-55 -7.631e-10
-2.58789 -7.66025e-55 -7.39587e-10
-2.58301 -7.85612e-55 -7.16781e-10
-2.57812 -8.05662e-55 -6.94662e-10
-2.57324 -8.26184e-55 -6.7321e-10
-2.56836 -8.47188e-55 -6.52404e-10
-2.56348 -8.68685e-55 -6.32227e-10
-2.55859 -8.90685e-55 -6.12659e-10
-2.55371 -9.13198e-55 -5.93682e-10
-2.54883 -9.36236e-55 -5.75279e-10
-2.54395 -9.5981e-55 -5.57434e-10
-2.53906 -9.8393e-55 -5.40129e-10
-2.53418 -1.00861e-54 -5.23349e-10
-2.5293 -1.03386e-54 -5.07078e-10
-2.52441 -1.05968e-54 -4.91302e-10
-2.51953 -1.08611e-54 -4.76005e-10
-2.51465 -1.11314e-54 -4.61173e-10
-2.50977 -1.14078e-54 -4.46792e-10
-2.50488 -1.16906e-54 -4.3285e-10
-2.5 -1.19798e-54 -4.19333e-10
-2.49512 -1.22756e-54 -4.06228e-10
-2.49023 -1.25781e-54 -3.93523e-10
-2.48535 -1.28874e-54 -3.81207e-10
-2.48047 -1.32037e-54 -3.69267e-10
-2.47559 -1.35271e-54 -3.57693e-10
-2.4707 -1.38578e-54 -3.46473e-10
-2.46582 -1.41959e-54 -3.35598e-10
-2.46094 -1.45415e-54 -3.25055e-10
-2.45605 -1.48949e-54 -3.14837e-10
-2.45117 -1.52561e-54 -3.04932e-10
-2.44629 -1.56253e-54 -2.95332e-10
-2.44141 -1.60027e-54 -2.86028e-10
-2.43652 -1.63884e-54 -2.7701e-10
-2.43164 -1.67827e-54 -2.6827e-10
-2.42676 -1.71856e-54 -2.59799e-10
-2.42188 -1.75973e-54 -2.5159e-10
-2.41699 -1.8018e-54 -2.43634e-10
-2.41211 -1.84479e-54 -2.35925e-10
-2.40723 -1.88872e-54 -2.28454e-10
-2.40234 -1.9336e-54 -2.21214e-10
-2.39746 -1.97945e-54 -2.14199e-10
-2.39258 -2.02629e-54 -2.07401e-10
-2.3877 -2.07414e-54 -2.00814e-10
-2.38281 -2.12303e-54 -1.94431e-10
-2.37793 -2.17295e-54 -1.88247e-10
-2.37305 -2.22395e-54 -1.82256e-10
-2.36816 -2.27604e-54 -1.76451e-10
-2.36328 -2.32923e-54 -1.70826e-10
-2.3584 -2.38356e-54 -1.65377e-10
-2.35352 -2.43903e-54 -1.60098e-10
-2.34863 -2.49568e-54 -1.54984e-10
-2.34375 -2.55352e-54 -1.5003e-10
-2.33887 -2.61258e-54 -1.4523e-10
-2.33398 -2.67287e-54 -1.40581e-10
-2.3291 -2.73443e-54 -1.36077e-10
-2.32422 -2.79727e-54 -1.31715e-10
-2.31934 -2.86142e-54 -1.27489e-10
-2.31445 -2.9269e-54 -1.23396e-10
-2.30957 -2.99374e-54 -1.19431e-10
-2.30469 -3.06195e-54 -1.15591e-10
-2.2998 -3.13157e-54 -1.11872e-10
-2.29492 -3.20263e-54 -1.0827e-10
-2.29004 -3.27513e-54 -1.04781e-10
-2.28516 -3.34912e-54 -1.01403e-10
-2.28027 -3.42462e-54 -9.81309e-11
-2.27539 -3.50165e-54 -9.49623e-11
-2.27051 -3.58025e-54 -9.18937e-11
-2.26562 -3.66043e-54 -8.89222e-11
-2.26074 -3.74223e-54 -8.60447e-11
-2.25586 -3.82568e-54 -8.32584e-11
-2.25098 -3.9108e-54 -8.05603e-11
-2.24609 -3.99762e-54 -7.79479e-11
-2.24121 -4.08618e-54 -7.54183e-11
-2.23633 -4.1765e-54 -7.29691e-11
-2.23145 -4.26861e-54 -7.05978e-11
-2.22656 -4.36255e-54 -6.83019e-11
-2.22168 -4.45834e-54 -6.60791e-11
-2.2168 -4.55602e-54 -6.39271e-11
-2.21191 -4.65561e-54 -6.18437e-11
-2.20703 -4.75716e-54 -5.98268e-11
-2.20215 -4.86069e-54 -5.78742e-11
-2.19727 -4.96623e-54 -5.59841e-11
-2.19238 -5.07383e-54 -5.41544e-11
-2.1875 -5.1835e-54 -5.23833e-11
-2.18262 -5.2953e-54 -5.06688e-11
-2.17773 -5.40925e-54 -4.90093e-11
-2.17285 -5.52539e-54 -4.74031e-11
-2.16797 -5.64375e-54 -4.58484e-11
-2.16309 -5.76437e-54 -4.43436e-11
-2.1582 -5.8873e-54 -4.28872e-11
-2.15332 -6.01255e-54 -4.14776e-11
-2.14844 -6.14018e-54 -4.01134e-11
-2.14355 -6.27022e-54 -3.87932e-11
-2.13867 -6.4027e-54 -3.75155e-11
-2.13379 -6.53768e-54 -3.6279e-11
-2.12891 -6.67518e-54 -3.50824e-11
-2.12402 -6.81524e-54 -3.39245e-11
-2.11914 -6.95792e-54 -3.28041e-11
-2.11426 -7.10324e-54 -3.17198e-11
-2.10938 -7.25126e-54 -3.06707e-11
-2.10449 -7.402e-54 -2.96556e-11
-2.09961 -7.55552e-54 -2.86734e-11
-2.09473 -7.71185e-54 -2.77231e-11
-2.08984 -7.87104e-54 -2.68036e-11
-2.08496 -8.03314e-54 -2.5914e-11
-2.08008 -8.19818e-54 -2.50533e-11
-2.0752 -8.36622e-54 -2.42206e-11
-2.07031 -8.53729e-54 -2.34151e-11
-2.06543 -8.71145e-54 -2.26358e-11
-2.06055 -8.88873e-54 -2.18819e-11
-2.05566 -9.06919e-54 -2.11526e-11
-2.05078 -9.25287e-54 -2.04472e-11
-2.0459 -9.43982e-54 -1.97648e-11
-2.04102 -9.63009e-54 -1.91047e-11
-2.03613 -9.82373e-54 -1.84662e-11
-2.03125 -1.00208e-53 -1.78486e-11
-2.02637 -1.02213e-53 -1.72513e-11
-2.02148 -1.04253e-53 -1.66736e-11
-2.0166 -1.06329e-53 -1.61148e-11
-2.01172 -1.08441e-53 -1.55744e-11
-2.00684 -1.1059e-53 -1.50517e-11
-2.00195 -1.12776e-53 -1.45463e-11
-1.99707 -1.15e-53 -1.40575e-11
-1.99219 -1.17262e-53 -1.35847e-11
-1.9873 -1.19563e-53 -1.31276e-11
-1.98242 -1.21903e-53 -1.26856e-11
-1.97754 -1.24283e-53 -1.22581e-11
-1.97266 -1.26704e-53 -1.18448e-11
-1.96777 -1.29165e-53 -1.14451e-11
-1.96289 -1.31668e-53 -1.10586e-11
-1.95801 -1.34213e-53 -1.0685e-11
-1.95312 -1.36801e-53 -1.03237e-11
-1.94824 -1.39432e-53 -9.97439e-12
-1.94336 -1.42107e-53 -9.63668e-12
-1.93848 -1.44826e-53 -9.31018e-12
-1.93359 -1.4759e-53 -8.99453e-12
-1.92871 -1.504e-53 -8.68937e-12
-1.92383 -1.53256e-53 -8.39437e-12
-1.91895 -1.56158e-53 -8.10919e-12
-1.91406 -1.59109e-53 -7.83351e-12
-1.90918 -1.62107e-53 -7.56702e-12
-1.9043 -1.65154e-53 -7.30942e-12
-1.89941 -1.6825e-53 -7.06042e-12
-1.89453 -1.71396e-53 -6.81975e-12
-1.88965 -1.74592e-53 -6.58712e-12
-1.88477 -1.77839e-53 -6.36227e-12
-1.87988 -1.81139e-53 -6.14495e-12
-1.875 -1.8449e-53 -5.93491e-12
-1.87012 -1.87895e-53 -5.73192e-12
-1.86523 -1.91354e-53 -5.53574e-12
-1.86035 -1.94866e-53 -5.34614e-12
-1.85547 -1.98434e-53 -5.16292e-12
-1.85059 -2.02058e-53 -4.98585e-12
-1.8457 -2.05738e-53 -4.81475e-12
-1.84082 -2.09475e-53 -4.6494e-12
-1.83594 -2.13269e-53 -4.48963e-12
-1.83105 -2.17122e-53 -4.33524e-12
-1.82617 -2.21035e-53 -4.18606e-12
-1.82129 -2.25006e-53 -4.04192e-12
-1.81641 -2.29039e-53 -3.90265e-12
-1.81152 -2.33132e-53 -3.76809e-12
-1.80664 -2.37287e-53 -3.63808e-12
-1.80176 -2.41505e-53 -3.51247e-12
-1.79688 -2.45786e-53 -3.39112e-12
-1.79199 -2.50131e-53 -3.27388e-12
-1.78711 -2.54541e-53 -3.16062e-12
-1.78223 -2.59016e-53 -3.05121e-12
-1.77734 -2.63558e-53 -2.94551e-12
-1.77246 -2.68166e-53 -2.84341e-12
-1.76758 -2.72841e-53 -2.74478e-12
-1.7627 -2.77585e-53 -2.64951e-12
-1.75781 -2.82398e-53 -2.55749e-12
-1.75293 -2.87281e-53 -2.4686e-12
-1.74805 -2.92234e-53 -2.38274e-12
-1.74316 -2.97258e-53 -2.29982e-12
-1.73828 -3.02355e-53 -2.21973e-12
-1.7334 -3.07524e-53 -2.14238e-12
-1.72852 -3.12766e-53 -2.06767e-12
-1.72363 -3.18083e-53 -1.99552e-12
-1.71875 -3.23475e-53 -1.92584e-12
-1.71387 -3.28942e-53 -1.85856e-12
-1.70898 -3.34486e-53 -1.79357e-12
-1.7041 -3.40107e-53 -1.73083e-12
-1.69922 -3.45806e-53 -1.67023e-12
-1.69434 -3.51584e-53 -1.61172e-12
-1.68945 -3.57441e-53 -1.55522e-12
-1.68457 -3.63379e-53 -1.50067e-12
-1.67969 -3.69397e-53 -1.44799e-12
-1.6748 -3.75498e-53 -1.39713e-12
-1.66992 -3.8168e-53 -1.34803e-12
-1.66504 -3.87947e-53 -1.30062e-12
-1.66016 -3.94297e-53 -1.25485e-12
-1.65527 -4.00732e-53 -1.21065e-12
-1.65039 -4.07252e-53 -1.16799e-12
-1.64551 -4.1386e-53 -1.12681e-12
-1.64062 -4.20554e-53 -1.08705e-12
-1.63574 -4.27336e-53 -1.04867e-12
-1.63086 -4.34207e-53 -1.01162e-12
-1.62598 -4.41167e-53 -9.75851e-13
-1.62109 -4.48217e-53 -9.41328e-13
-1.61621 -4.55358e-53 -9.08005e-13
-1.61133 -4.62591e-53 -8.75841e-13
-1.60645 -4.69917e-53 -8.44796e-13
-1.60156 -4.77336e-53 -8.14832e-13
-1.59668 -4.84849e-53 -7.85912e-13
-1.5918 -4.92456e-53 -7.58e-13
-1.58691 -5.00159e-53 -7.31063e-13
-1.58203 -5.07958e-53 -7.05065e-13
-1.57715 -5.15855e-53 -6.79976e-13
-1.57227 -5.23849e-53 -6.55764e-13
-1.56738 -5.31942e-53 -6.324e-13
-1.5625 -5.40133e-53 -6.09853e-13
-1.55762 -5.48425e-53 -5.88096e-13
-1.55273 -5.56818e-53 -5.67101e-13
-1.54785 -5.65312e-53 -5.46843e-13
-1.54297 -5.73909e-53 -5.27296e-13
-1.53809 -5.82608e-53 -5.08436e-13
-1.5332 -5.91411e-53 -4.90239e-13
-1.52832 -6.00318e-53 -4.72682e-13
-1.52344 -6.0933e-53 -4.55742e-13
-1.51855 -6.18449e-53 -4.39399e-13
-1.51367 -6.27673e-53 -4.23632e-13
-1.50879 -6.37005e-53 -4.08422e-13
-1.50391 -6.46445e-53 -3.93747e-13
-1.49902 -6.55994e-53 -3.79592e-13
-1.49414 -6.65652e-53 -3.65936e-13
-1.48926 -6.75419e-53 -3.52763e-13
-1.48438 -6.85298e-53 -3.40056e-13
-1.47949 -6.95288e-53 -3.27799e-13
-1.47461 -7.05389e-53 -3.15977e-13
-1.46973 -7.15604e-53 -3.04573e-13
-1.46484 -7.25931e-53 -2.93574e-13
-1.45996 -7.36373e-53 -2.82966e-13
-1.45508 -7.46929e-53 -2.72734e-13
-1.4502 -7.576e-53 -2.62866e-13
-1.44531 -7.68388e-53 -2.53349e-13
-1.44043 -7.79291e-53 -2.44171e-13
-1.43555 -7.90312e-53 -2.3532e-13
-1.43066 -8.0145e-53 -2.26784e-13
-1.42578 -8.12707e-53 -2.18552e-13
-1.4209 -8.24082e-53 -2.10615e-13
-1.41602 -8.35577e-53 -2.0296e-13
-1.41113 -8.47191e-53 -1.9558e-13
-1.40625 -8.58927e-53 -1.88463e-13
-1.40137 -8.70783e-53 -1.81601e-13
-1.39648 -8.82761e-53 -1.74984e-13
-1.3916 -8.9486e-53 -1.68605e-13
-1.38672 -9.07083e-53 -1.62454e-13
-1.38184 -9.19428e-53 -1.56524e-13
-1.37695 -9.31897e-53 -1.50807e-13
-1.37207 -9.4449e-53 -1.45295e-13
-1.36719 -9.57208e-53 -1.39981e-13
-1.3623 -9.70051e-53 -1.34858e-13
-1.35742 -9.83019e-53 -1.2992e-13
-1.35254 -9.96113e-53 -1.2516e-13
-1.34766 -1.00933e-52 -1.20571e-13
-1.34277 -1.02268e-52 -1.16148e-13
-1.33789 -1.03615e-52 -1.11884e-13
-1.33301 -1.04976e-52 -1.07774e-13
-1.32812 -1.06349e-52 -1.03813e-13
-1.32324 -1.07734e-52 -9.99945e-14
-1.31836 -1.09133e-52 -9.63145e-14
-1.31348 -1.10544e-52 -9.27678e-14
-1.30859 -1.11969e-52 -8.93495e-14
-1.30371 -1.13406e-52 -8.60551e-14
-1.29883 -1.14856e-52 -8.28802e-14
-1.29395 -1.1632e-52 -7.98206e-14
-1.28906 -1.17796e-52 -7.6872e-14
-1.28418 -1.19286e-52 -7.40306e-14
-1.2793 -1.20788e-52 -7.12926e-14
-1.27441 -1.22304e-52 -6.86541e-14
-1.26953 -1.23832e-52 -6.61118e-14
-1.26465 -1.25374e-52 -6.36621e-14
-1.25977 -1.26929e-52 -6.13016e-14
-1.25488 -1.28497e-52 -5.90273e-14
-1.25 -1.30078e-52 -5.6836e-14
-1.24512 -1.31673e-52 -5.47248e-14
-1.24023 -1.33281e-52 -5.26907e-14
-1.23535 -1.34901e-52 -5.0731e-14
-1.23047 -1.36535e-52 -4.88431e-14
-1.22559 -1.38183e-52 -4.70243e-14
-1.2207 -1.39843e-52 -4.52721e-14
-1.21582 -1.41517e-52 -4.35842e-14
-1.21094 -1.43204e-52 -4.19582e-14
-1.20605 -1.44904e-52 -4.03919e-14
-1.20117 -1.46617e-52 -3.88831e-14
-1.19629 -1.48343e-52 -3.74298e-14
-1.19141 -1.50083e-52 -3.603e-14
-1.18652 -1.51836e-52 -3.46817e-14
-1.18164 -1.53602e-52 -3.33831e-14
-1.17676 -1.55381e-52 -3.21323e-14
-1.17188 -1.57173e-52 -3.09276e-14
-1.16699 -1.58978e-52 -2.97674e-14
-1.16211 -1.60796e-52 -2.86501e-14
-1.15723 -1.62628e-52 -2.7574e-14
-1.15234 -1.64472e-52 -2.65377e-14
-1.14746 -1.6633e-52 -2.55397e-14
-1.14258 -1.682e-52 -2.45787e-14
-1.1377 -1.70083e-52 -2.36533e-14
-1.13281 -1.71979e-52 -2.27622e-14
-1.12793 -1.73888e-52 -2.19041e-14
-1.12305 -1.7581e-52 -2.10779e-14
-1.11816 -1.77744e-52 -2.02824e-14
-1.11328 -1.79692e-52 -1.95164e-14
-1.1084 -1.81652e-52 -1.87789e-14
-1.10352 -1.83624e-52 -1.80688e-14
-1.09863 -1.85609e-52 -1.73852e-14
-1.09375 -1.87607e-52 -1.6727e-14
-1.08887 -1.89617e-52 -1.60934e-14
-1.08398 -1.91639e-52 -1.54834e-14
-1.0791 -1.93674e-52 -1.48962e-14
-1.07422 -1.95721e-52 -1.43309e-14
-1.06934 -1.97781e-52 -1.37867e-14
-1.06445 -1.99852e-52 -1.32629e-14
-1.05957 -2.01935e-52 -1.27586e-14
-1.05469 -2.04031e-52 -1.22733e-14
-1.0498 -2.06138e-52 -1.18061e-14
-1.04492 -2.08258e-52 -1.13565e-14
-1.04004 -2.10389e-52 -1.09237e-14
-1.03516 -2.12531e-52 -1.05071e-14
-1.03027 -2.14685e-52 -1.01062e-14
-1.02539 -2.16851e-52 -9.72037e-15
-1.02051 -2.19028e-52 -9.34903e-15
-1.01562 -2.21217e-52 -8.99167e-15
-1.01074 -2.23416e-52 -8.64776e-15
-1.00586 -2.25627e-52 -8.31681e-15
-1.00098 -2.27849e-52 -7.99833e-15
-0.996094 -2.30082e-52 -7.69186e-15
-0.991211 -2.32325e-52 -7.39696e-15
-0.986328 -2.34579e-52 -7.1132e-15
-0.981445 -2.36844e-52 -6.84016e-15
-0.976562 -2.39119e-52 -6.57744e-15
-0.97168 -2.41405e-52 -6.32466e-15
-0.966797 -2.43701e-52 -6.08146e-15
-0.961914 -2.46007e-52 -5.84746e-15
-0.957031 -2.48323e-52 -5.62234e-15
-0.952148 -2.50648e-52 -5.40575e-15
-0.947266 -2.52984e-52 -5.19738e-15
-0.942383 -2.55329e-52 -4.99693e-15
-0.9375 -2.57683e-52 -4.80409e-15
-0.932617 -2.60047e-52 -4.61858e-15
-0.927734 -2.6242e-52 -4.44013e-15
-0.922852 -2.64802e-52 -4.26848e-15
-0.917969 -2.67193e-52 -4.10336e-15
-0.913086 -2.69592e-52 -3.94454e-15
-0.908203 -2.72001e-52 -3.79177e-15
-0.90332 -2.74417e-52 -3.64483e-15
-0.898438 -2.76842e-52 -3.5035e-15
-0.893555 -2.79275e-52 -3.36757e-15
-0.888672 -2.81716e-52 -3.23684e-15
-0.883789 -2.84165e-52 -3.11111e-15
-0.878906 -2.86621e-52 -2.9902e-15
-0.874023 -2.89085e-52 -2.87391e-15
-0.869141 -2.91556e-52 -2.76208e-15
-0.864258 -2.94034e-52 -2.65454e-15
-0.859375 -2.96519e-52 -2.55112e-15
-0.854492 -2.99011e-52 -2.45168e-15
-0.849609 -3.01509e-52 -2.35605e-15
-0.844727 -3.04014e-52 -2.2641e-15
-0.839844 -3.06525e-52 -2.17569e-15
-0.834961 -3.09042e-52 -2.09068e-15
-0.830078 -3.11565e-52 -2.00894e-15
-0.825195 -3.14093e-52 -1.93036e-15
-0.820312 -3.16627e-52 -1.8548e-15
-0.81543 -3.19166e-52 -1.78216e-15
-0.810547 -3.2171e-52 -1.71232e-15
-0.805664 -3.24259e-52 -1.64518e-15
-0.800781 -3.26813e-52 -1.58064e-15
-0.795898 -3.2937e-52 -1.51859e-15
-0.791016 -3.31933e-52 -1.45894e-15
-0.786133 -3.34499e-52 -1.4016e-15
-0.78125 -3.37068e-52 -1.34648e-15
-0.776367 -3.39642e-52 -1.2935e-15
-0.771484 -3.42218e-52 -1.24258e-15
-0.766602 -3.44798e-52 -1.19363e-15
-0.761719 -3.47381e-52 -1.14658e-15
-0.756836 -3.49966e-52 -1.10136e-15
-0.751953 -3.52554e-52 -1.0579e-15
-0.74707 -3.55144e-52 -1.01613e-15
-0.742188 -3.57736e-52 -9.75982e-16
-0.737305 -3.6033e-52 -9.37401e-16
-0.732422 -3.62925e-52 -9.00323e-16
-0.727539 -3.65521e-52 -8.64692e-16
-0.722656 -3.68119e-52 -8.3045e-16
-0.717773 -3.70717e-52 -7.97546e-16
-0.712891 -3.73316e-52 -7.65928e-16
-0.708008 -3.75915e-52 -7.35545e-16
-0.703125 -3.78514e-52 -7.06351e-16
-0.698242 -3.81113e-52 -6.78299e-16
-0.693359 -3.83711e-52 -6.51346e-16
-0.688477 -3.86309e-52 -6.25449e-16
-0.683594 -3.88906e-52 -6.00567e-16
-0.678711 -3.91501e-52 -5.76661e-16
-0.673828 -3.94095e-52 -5.53694e-16
-0.668945 -3.96688e-52 -5.31629e-16
-0.664062 -3.99278e-52 -5.10431e-16
-0.65918 -4.01866e-52 -4.90067e-16
-0.654297 -4.04452e-52 -4.70503e-16
-0.649414 -4.07035e-52 -4.5171e-16
-0.644531 -4.09615e-52 -4.33658e-16
-0.639648 -4.12191e-52 -4.16317e-16
-0.634766 -4.14764e-52 -3.9966e-16
-0.629883 -4.17333e-52 -3.8366e-16
-0.625 -4.19898e-52 -3.68292e-16
-0.620117 -4.22459e-52 -3.53531e-16
-0.615234 -4.25015e-52 -3.39354e-16
-0.610352 -4.27566e-52 -3.25738e-16
-0.605469 -4.30112e-52 -3.1266e-16
-0.600586 -4.32652e-52 -3.00101e-16
-0.595703 -4.35187e-52 -2.88039e-16
-0.59082 -4.37715e-52 -2.76455e-16
-0.585938 -4.40238e-52 -2.65331e-16
-0.581055 -4.42753e-52 -2.54649e-16
-0.576172 -4.45262e-52 -2.4439e-16
-0.571289 -4.47764e-52 -2.3454e-16
-0.566406 -4.50258e-52 -2.25081e-16
-0.561523 -4.52745e-52 -2.15999e-16
-0.556641 -4.55224e-52 -2.07278e-16
-0.551758 -4.57694e-52 -1.98905e-16
-0.546875 -4.60156e-52 -1.90865e-16
-0.541992 -4.62609e-52 -1.83146e-16
-0.537109 -4.65053e-52 -1.75736e-16
-0.532227 -4.67487e-52 -1.68621e-16
-0.527344 -4.69912e-52 -1.6179e-16
-0.522461 -4.72327e-52 -1.55232e-16
-0.517578 -4.74732e-52 -1.48937e-16
-0.512695 -4.77126e-52 -1.42894e-16
-0.507812 -4.7951e-52 -1.37093e-16
-0.50293 -4.81882e-52 -1.31524e-16
-0.498047 -4.84243e-52 -1.26179e-16
-0.493164 -4.86592e-52 -1.21048e-16
-0.488281 -4.8893e-52 -1.16123e-16
-0.483398 -4.91255e-52 -1.11396e-16
-0.478516 -4.93568e-52 -1.06859e-16
-0.473633 -4.95868e-52 -1.02504e-16
-0.46875 -4.98155e-52 -9.83251e-17
-0.463867 -5.00428e-52 -9.43141e-17
-0.458984 -5.02689e-52 -9.04647e-17
-0.454102 -5.04935e-52 -8.67706e-17
-0.449219 -5.07167e-52 -8.32255e-17
-0.444336 -5.09384e-52 -7.98235e-17
-0.439453 -5.11587e-52 -7.6559e-17
-0.43457 -5.13775e-52 -7.34264e-17
-0.429688 -5.15948e-52 -7.04205e-17
-0.424805 -5.18105e-52 -6.75364e-17
-0.419922 -5.20247e-52 -6.4769e-17
-0.415039 -5.22372e-52 -6.21138e-17
-0.410156 -5.24481e-52 -5.95663e-17
-0.405273 -5.26573e-52 -5.71222e-17
-0.400391 -5.28649e-52 -5.47773e-17
-0.395508 -5.30708e-52 -5.25278e-17
-0.390625 -5.32749e-52 -5.03697e-17
-0.385742 -5.34772e-52 -4.82995e-17
-0.380859 -5.36777e-52 -4.63136e-17
-0.375977 -5.38765e-52 -4.44087e-17
-0.371094 -5.40734e-52 -4.25815e-17
-0.366211 -5.42684e-52 -4.08289e-17
-0.361328 -5.44615e-52 -3.91479e-17
-0.356445 -5.46527e-52 -3.75356e-17
-0.351562 -5.4842e-52 -3.59894e-17
-0.34668 -5.50293e-52 -3.45065e-17
-0.341797 -5.52146e-52 -3.30844e-17
-0.336914 -5.53979e-52 -3.17207e-17
-0.332031 -5.55791e-52 -3.0413e-17
-0.327148 -5.57583e-52 -2.91591e-17
-0.322266 -5.59354e-52 -2.79568e-17
-0.317383 -5.61104e-52 -2.6804e-17
-0.3125 -5.62832e-52 -2.56989e-17
-0.307617 -5.64539e-52 -2.46394e-17
-0.302734 -5.66224e-52 -2.36237e-17
-0.297852 -5.67887e-52 -2.26501e-17
-0.292969 -5.69527e-52 -2.17169e-17
-0.288086 -5.71145e-52 -2.08225e-17
-0.283203 -5.72741e-52 -1.99653e-17
-0.27832 -5.74313e-52 -1.91438e-17
-0.273438 -5.75863e-52 -1.83566e-17
-0.268555 -5.77389e-52 -1.76023e-17
-0.263672 -5.78891e-52 -1.68797e-17
-0.258789 -5.8037e-52 -1.61874e-17
-0.253906 -5.81825e-52 -1.55242e-17
-0.249023 -5.83255e-52 -1.4889e-17
-0.244141 -5.84661e-52 -1.42807e-17
-0.239258 -5.86043e-52 -1.36982e-17
-0.234375 -5.874e-52 -1.31404e-17
-0.229492 -5.88732e-52 -1.26065e-17
-0.224609 -5.90039e-52 -1.20954e-17
-0.219727 -5.9132e-52 -1.16063e-17
-0.214844 -5.92576e-52 -1.11383e-17
-0.209961 -5.93807e-52 -1.06906e-17
-0.205078 -5.95011e-52 -1.02623e-17
-0.200195 -5.9619e-52 -9.85283e-18
-0.195312 -5.97342e-52 -9.46131e-18
-0.19043 -5.98469e-52 -9.0871e-18
-0.185547 -5.99568e-52 -8.72954e-18
-0.180664 -6.00641e-52 -8.38799e-18
-0.175781 -6.01688e-52 -8.06185e-18
-0.170898 -6.02707e-52 -7.75053e-18
-0.166016 -6.03699e-52 -7.45349e-18
-0.161133 -6.04664e-52 -7.17019e-18
-0.15625 -6.05602e-52 -6.90012e-18
-0.151367 -6.06513e-52 -6.64282e-18
-0.146484 -6.07395e-52 -6.39781e-18
-0.141602 -6.0825e-52 -6.16466e-18
-0.136719 -6.09077e-52 -5.94295e-18
-0.131836 -6.09877e-52 -5.73229e-18
-0.126953 -6.10648e-52 -5.53229e-18
-0.12207 -6.11391e-52 -5.34261e-18
-0.117188 -6.12105e-52 -5.1629e-18
-0.112305 -6.12792e-52 -4.99283e-18
-0.107422 -6.1345e-52 -4.83211e-18
-0.102539 -6.14079e-52 -4.68043e-18
-0.0976562 -6.14679e-52 -4.53754e-18
-0.0927734 -6.15251e-52 -4.40317e-18
-0.0878906 -6.15794e-52 -4.27708e-18
-0.0830078 -6.16308e-52 -4.15905e-18
-0.078125 -6.16793e-52 -4.04885e-18
-0.0732422 -6.17249e-52 -3.9463e-18
-0.0683594 -6.17676e-52 -3.8512e-18
-0.0634766 -6.18074e-52 -3.76339e-18
-0.0585938 -6.18443e-52 -3.68271e-18
-0.0537109 -6.18782e-52 -3.60901e-18
-0.0488281 -6.19092e-52 -3.54215e-18
-0.0439453 -6.19372e-52 -3.48202e-18
-0.0390625 -6.19623e-52 -3.42851e-18
-0.0341797 -6.19845e-52 -3.38152e-18
-0.0292969 -6.20037e-52 -3.34097e-18
-0.0244141 -6.202e-52 -3.30677e-18
-0.0195312 -6.20333e-52 -3.27888e-18
-0.0146484 -6.20436e-52 -3.25724e-18
-0.00976562 -6.2051e-52 -3.24181e-18
-0.00488281 -6.20555e-52 -3.23257e-18
0 -6.20569e-52 -3.22949e-18
0.00488281 -6.20555e-52 -3.23257e-18
0.00976562 -6.2051e-52 -3.24181e-18
0.0146484 -6.20436e-52 -3.25724e-18
0.0195312 -6.20333e-52 -3.27888e-18
0.0244141 -6.202e-52 -3.30677e-18
0.0292969 -6.20037e-52 -3.34097e-18
0.0341797 -6.19845e-52 -3.38152e-18
0.0390625 -6.19623e-52 -3.42851e-18
0.0439453 -6.19372e-52 -3.48202e-18
0.0488281 -6.19092e-52 -3.54215e-18
0.0537109 -6.18782e-52 -3.60901e-18
0.0585938 -6.18443e-52 -3.68271e-18
0.0634766 -6.18074e-52 -3.76339e-18
0.0683594 -6.17676e-52 -3.8512e-18
0.0732422 -6.17249e-52 -3.9463e-18
0.078125 -6.16793e-52 -4.04885e-18
0.0830078 -6.16308e-52 -4.15905e-18
0.0878906 -6.15794e-52 -4.27708e-18
0.0927734 -6.15251e-52 -4.40317e-18
0.0976562 -6.14679e-52 -4.53754e-18
0.102539 -6.14079e-52 -4.68043e-18
0.107422 -6.1345e-52 -4.83211e-18
0.112305 -6.12792e-52 -4.99283e-18
0.117188 -6.12105e-52 -5.1629e-18
0.12207 -6.11391e-52 -5.34261e-18
0.126953 -6.10648e-52 -5.53229e-18
0.131836 -6.09877e-52 -5.73229e-18
0.136719 -6.09077e-52 -5.94295e-18
0.141602 -6.0825e-52 -6.16466e-18
0.146484 -6.07395e-52 -6.39781e-18
0.151367 -6.06513e-52 -6.64282e-18
0.15625 -6.05602e-52 -6.90012e-18
0.161133 -6.04664e-52 -7.17019e-18
0.166016 -6.03699e-52 -7.45349e-18
0.170898 -6.02707e-52 -7.75053e-18
0.175781 -6.01688e-52 -8.06185e-18
0.180664 -6.00641e-52 -8.38799e-18
0.185547 -5.99568e-52 -8.72954e-18
0.19043 -5.98469e-52 -9.0871e-18
0.195312 -5.97342e-52 -9.46131e-18
0.200195 -5.9619e-52 -9.85283e-18
0.205078 -5.95011e-52 -1.02623e-17
0.209961 -5.93807e-52 -1.06906e-17
0.214844 -5.92576e-52 -1.11383e-17
0.219727 -5.9132e-52 -1.16063e-17
0.224609 -5.90039e-52 -1.20954e-17
0.229492 -5.88732e-52 -1.26065e-17
0.234375 -5.874e-52 -1.31404e-17
0.239258 -5.86043e-52 -1.36982e-17
0.244141 -5.84661e-52 -1.42807e-17
0.249023 -5.83255e-52 -1.4889e-17
0.253906 -5.81825e-52 -1.55242e-17
0.258789 -5.8037e-52 -1.61874e-17
0.263672 -5.78891e-52 -1.68797e-17
0.268555 -5.77389e-52 -1.76023e-17
0.273438 -5.75863e-52 -1.83566e-17
0.27832 -5.74313e-52 -1.91438e-17
0.283203 -5.72741e-52 -1.99653e-17
0.288086 -5.71145e-52 -2.08225e-17
0.292969 -5.69527e-52 -2.17169e-17
0.297852 -5.67887e-52 -2.26501e-17
0.302734 -5.66224e-52 -2.36237e-17
0.307617 -5.64539e-52 -2.46394e-17
0.3125 -5.62832e-52 -2.56989e-17
0.317383 -5.61104e-52 -2.6804e-17
0.322266 -5.59354e-52 -2.79568e-17
0.327148 -5.57583e-52 -2.91591e-17
0.332031 -5.55791e-52 -3.0413e-17
0.336914 -5.53979e-52 -3.17207e-17
0.341797 -5.52146e-52 -3.30844e-17
0.34668 -5.50293e-52 -3.45065e-17
0.351562 -5.4842e-52 -3.59894e-17
0.356445 -5.46527e-52 -3.75356e-17
0.361328 -5.44615e-52 -3.91479e-17
0.366211 -5.42684e-52 -4.08289e-17
0.371094 -5.40734e-52 -4.25815e-17
0.375977 -5.38765e-52 -4.44087e-17
0.380859 -5.36777e-52 -4.63136e-17
0.385742 -5.34772e-52 -4.82995e-17
0.390625 -5.32749e-52 -5.03697e-17
0.395508 -5.30708e-52 -5.25278e-17
0.400391 -5.28649e-52 -5.47773e-17
0.405273 -5.26573e-52 -5.71222e-17
0.410156 -5.24481e-52 -5.95663e-17
0.415039 -5.22372e-52 -6.21138e-17
0.419922 -5.20247e-52 -6.4769e-17
0.424805 -5.18105e-52 -6.75364e-17
0.429688 -5.15948e-52 -7.04205e-17
0.43457 -5.13775e-52 -7.34264e-17
0.439453 -5.11587e-52 -7.6559e-17
0.444336 -5.09384e-52 -7.98235e-17
0.449219 -5.07167e-52 -8.32255e-17
0.454102 -5.04935e-52 -8.67706e-17
0.458984 -5.02689e-52 -9.04647e-17
0.463867 -5.00428e-52 -9.43141e-17
0.46875 -4.98155e-52 -9.83251e-17
0.473633 -4.95868e-52 -1.02504e-16
0.478516 -4.93568e-52 -1.06859e-16
0.483398 -4.91255e-52 -1.11396e-16
0.488281 -4.8893e-52 -1.16123e-16
0.493164 -4.86592e-52 -1.21048e-16
0.498047 -4.84243e-52 -1.26179e-16
0.50293 -4.81882e-52 -1.31524e-16
0.507812 -4.7951e-52 -1.37093e-16
0.512695 -4.77126e-52 -1.42894e-16
0.517578 -4.74732e-52 -1.48937e-16
0.522461 -4.72327e-52 -1.55232e-16
0.527344 -4.69912e-52 -1.6179e-16
0.532227 -4.67487e-52 -1.68621e-16
0.537109 -4.65053e-52 -1.75736e-16
0.541992 -4.62609e-52 -1.83146e-16
0.546875 -4.60156e-52 -1.90865e-16
0.551758 -4.57694e-52 -1.98905e-16
0.556641 -4.55224e-52 -2.07278e-16
0.561523 -4.52745e-52 -2.15999e-16
0.566406 -4.50258e-52 -2.25081e-16
0.571289 -4.47764e-52 -2.3454e-16
0.576172 -4.45262e-52 -2.4439e-16
0.581055 -4.42753e-52 -2.54649e-16
0.585938 -4.40238e-52 -2.65331e-16
0.59082 -4.37715e-52 -2.76455e-16
0.595703 -4.35187e-52 -2.88039e-16
0.600586 -4.32652e-52 -3.00101e-16
0.605469 -4.30112e-52 -3.1266e-16
0.610352 -4.27566e-52 -3.25738e-16
0.615234 -4.25015e-52 -3.39354e-16
0.620117 -4.22459e-52 -3.53531e-16
0.625 -4.19898e-52 -3.68292e-16
0.629883 -4.17333e-52 -3.8366e-16
0.634766 -4.14764e-52 -3.9966e-16
0.639648 -4.12191e-52 -4.16317e-16
0.644531 -4.09615e-52 -4.33658e-16
0.649414 -4.07035e-52 -4.5171e-16
0.654297 -4.04452e-52 -4.70503e-16
0.65918 -4.01866e-52 -4.90067e-16
0.664062 -3.99278e-52 -5.10431e-16
0.668945 -3.96688e-52 -5.31629e-16
0.673828 -3.94095e-52 -5.53694e-16
0.678711 -3.91501e-52 -5.76661e-16
0.683594 -3.88906e-52 -6.00567e-16
0.688477 -3.86309e-52 -6.25449e-16
0.693359 -3.83711e-52 -6.51346e-16
0.698242 -3.81113e-52 -6.78299e-16
0.703125 -3.78514e-52 -7.06351e-16
0.708008 -3.75915e-52 -7.35545e-16
0.712891 -3.73316e-52 -7.65928e-16
0.717773 -3.70717e-52 -7.97546e-16
0.722656 -3.68119e-52 -8.3045e-16
0.727539 -3.65521e-52 -8.64692e-16
0.732422 -3.62925e-52 -9.00323e-16
0.737305 -3.6033e-52 -9.37401e-16
0.742188 -3.57736e-52 -9.75982e-16
0.74707 -3.55144e-52 -1.01613e-15
0.751953 -3.52554e-52 -1.0579e-15
0.756836 -3.49966e-52 -1.10136e-15
0.761719 -3.47381e-52 -1.14658e-15
0.766602 -3.44798e-52 -1.19363e-15
0.771484 -3.42218e-52 -1.24258e-15
0.776367 -3.39642e-52 -1.2935e-15
0.78125 -3.37068e-52 -1.34648e-15
0.786133 -3.34499e-52 -1.4016e-15
0.791016 -3.31933e-52 -1.45894e-15
0.795898 -3.2937e-52 -1.51859e-15
0.800781 -3.26813e-52 -1.58064e-15
0.805664 -3.24259e-52 -1.64518e-15
0.810547 -3.2171e-52 -1.71232e-15
0.81543 -3.19166e-52 -1.78216e-15
0.820312 -3.16627e-52 -1.8548e-15
0.825195 -3.14093e-52 -1.93036e-15
0.830078 -3.11565e-52 -2.00894e-15
0.834961 -3.09042e-52 -2.09068e-15
0.839844 -3.06525e-52 -2.17569e-15
0.844727 -3.04014e-52 -2.2641e-15
0.849609 -3.01509e-52 -2.35605e-15
0.854492 -2.99011e-52 -2.45168e-15
0.859375 -2.96519e-52 -2.55112e-15
0.864258 -2.94034e-52 -2.65454e-15
0.869141 -2.91556e-52 -2.76208e-15
0.874023 -2.89085e-52 -2.87391e-15
0.878906 -2.86621e-52 -2.9902e-15
0.883789 -2.84165e-52 -3.11111e-15
0.888672 -2.81716e-52 -3.23684e-15
0.893555 -2.79275e-52 -3.36757e-15
0.898438 -2.76842e-52 -3.5035e-15
0.90332 -2.74417e-52 -3.64483e-15
0.908203 -2.72001e-52 -3.79177e-15
0.913086 -2.69592e-52 -3.94454e-15
0.917969 -2.67193e-52 -4.10336e-15
0.922852 -2.64802e-52 -4.26848e-15
0.927734 -2.6242e-52 -4.44013e-15
0.932617 -2.60047e-52 -4.61858e-15
0.9375 -2.57683e-52 -4.80409e-15
0.942383 -2.55329e-52 -4.99693e-15
0.947266 -2.52984e-52 -5.19738e-15
0.952148 -2.50648e-52 -5.40575e-15
0.957031 -2.48323e-52 -5.62234e-15
0.961914 -2.46007e-52 -5.84746e-15
0.966797 -2.43701e-52 -6.08146e-15
0.97168 -2.41405e-52 -6.32466e-15
0.976562 -2.39119e-52 -6.57744e-15
0.981445 -2.36844e-52 -6.84016e-15
0.986328 -2.34579e-52 -7.1132e-15
0.991211 -2.32325e-52 -7.39696e-15
0.996094 -2.30082e-52 -7.69186e-15
1.00098 -2.27849e-52 -7.99833e-15
1.00586 -2.25627e-52 -8.31681e-15
1.01074 -2.23416e-52 -8.64776e-15
1.01562 -2.21217e-52 -8.99167e-15
1.02051 -2.19028e-52 -9.34903e-15
1.02539 -2.16851e-52 -9.72037e-15
1.03027 -2.14685e-52 -1.01062e-14
1.03516 -2.12531e-52 -1.05071e-14
1.04004 -2.10389e-52 -1.09237e-14
1.04492 -2.08258e-52 -1.13565e-14
1.0498 -2.06138e-52 -1.18061e-14
1.05469 -2.04031e-52 -1.22733e-14
1.05957 -2.01935e-52 -1.27586e-14
1.06445 -1.99852e-52 -1.32629e-14
1.06934 -1.97781e-52 -1.37867e-14
1.07422 -1.95721e-52 -1.43309e-14
1.0791 -1.93674e-52 -1.48962e-14
1.08398 -1.91639e-52 -1.54834e-14
1.08887 -1.89617e-52 -1.60934e-14
1.09375 -1.87607e-52 -1.6727e-14
1.09863 -1.85609e-52 -1.73852e-14
1.10352 -1.83624e-52 -1.80688e-14
1.1084 -1.81652e-52 -1.87789e-14
1.11328 -1.79692e-52 -1.95164e-14
1.11816 -1.77744e-52 -2.02824e-14
1.12305 -1.7581e-52 -2.10779e-14
1.12793 -1.73888e-52 -2.19041e-14
1.13281 -1.71979e-52 -2.27622e-14
1.1377 -1.70083e-52 -2.36533e-14
1.14258 -1.682e-52 -2.45787e-14
1.14746 -1.6633e-52 -2.55397e-14
1.15234 -1.64472e-52 -2.65377e-14
1.15723 -1.62628e-52 -2.7574e-14
1.16211 -1.60796e-52 -2.86501e-14
1.16699 -1.58978e-52 -2.97674e-14
1.17188 -1.57173e-52 -3.09276e-14
1.17676 -1.55381e-52 -3.21323e-14
1.18164 -1.53602e-52 -3.33831e-14
1.18652 -1.51836e-52 -3.46817e-14
1.19141 -1.50083e-52 -3.603e-14
1.19629 -1.48343e-52 -3.74298e-14
1.20117 -1.46617e-52 -3.88831e-14
1.20605 -1.44904e-52 -4.03919e-14
1.21094 -1.43204e-52 -4.19582e-14
1.21582 -1.41517e-52 -4.35842e-14
1.2207 -1.39843e-52 -4.52721e-14
1.22559 -1.38183e-52 -4.70243e-14
1.23047 -1.36535e-52 -4.88431e-14
1.23535 -1.34901e-52 -5.0731e-14
1.24023 -1.33281e-52 -5.26907e-14
1.24512 -1.31673e-52 -5.47248e-14
1.25 -1.30078e-52 -5.6836e-14
1.25488 -1.28497e-52 -5.90273e-14
1.25977 -1.26929e-52 -6.13016e-14
1.26465 -1.25374e-52 -6.36621e-14
1.26953 -1.23832e-52 -6.61118e-14
1.27441 -1.22304e-52 -6.86541e-14
1.2793 -1.20788e-52 -7.12926e-14
1.28418 -1.19286e-52 -7.40306e-14
1.28906 -1.17796e-52 -7.6872e-14
1.29395 -1.1632e-52 -7.98206e-14
1.29883 -1.14856e-52 -8.28802e-14
1.30371 -1.13406e-52 -8.60551e-14
1.30859 -1.11969e-52 -8.93495e-14
1.31348 -1.10544e-52 -9.27678e-14
1.31836 -1.09133e-52 -9.63145e-14
1.32324 -1.07734e-52 -9.99945e-14
1.32812 -1.06349e-52 -1.03813e-13
1.33301 -1.04976e-52 -1.07774e-13
1.33789 -1.03615e-52 -1.11884e-13
1.34277 -1.02268e-52 -1.16148e-13
1.34766 -1.00933e-52 -1.20571e-13
1.35254 -9.96113e-53 -1.2516e-13
1.35742 -9.83019e-53 -1.2992e-13
1.3623 -9.70051e-53 -1.34858e-13
1.36719 -9.57208e-53 -1.39981e-13
1.37207 -9.4449e-53 -1.45295e-13
1.37695 -9.31897e-53 -1.50807e-13
1.38184 -9.19428e-53 -1.56524e-13
1.38672 -9.07083e-53 -1.62454e-13
1.3916 -8.9486e-53 -1.68605e-13
1.39648 -8.82761e-53 -1.74984e-13
1.40137 -8.70783e-53 -1.81601e-13
1.40625 -8.58927e-53 -1.88463e-13
1.41113 -8.47191e-53 -1.9558e-13
1.41602 -8.35577e-53 -2.0296e-13
1.4209 -8.24082e-53 -2.10615e-13
1.42578 -8.12707e-53 -2.18552e-13
1.43066 -8.0145e-53 -2.26784e-13
1.43555 -7.90312e-53 -2.3532e-13
1.44043 -7.79291e-53 -2.44171e-13
1.44531 -7.68388e-53 -2.53349e-13
1.4502 -7.576e-53 -2.62866e-13
1.45508 -7.46929e-53 -2.72734e-13
1.45996 -7.36373e-53 -2.82966e-13
1.46484 -7.25931e-53 -2.93574e-13
1.46973 -7.15604e-53 -3.04573e-13
1.47461 -7.05389e-53 -3.15977e-13
1.47949 -6.95288e-53 -3.27799e-13
1.48438 -6.85298e-53 -3.40056e-13
1.48926 -6.75419e-53 -3.52763e-13
1.49414 -6.65652e-53 -3.65936e-13
1.49902 -6.55994e-53 -3.79592e-13
1.50391 -6.46445e-53 -3.93747e-13
1.50879 -6.37005e-53 -4.08422e-13
1.51367 -6.27673e-53 -4.23632e-13
1.51855 -6.18449e-53 -4.39399e-13
1.52344 -6.0933e-53 -4.55742e-13
1.52832 -6.00318e-53 -4.72682e-13
1.5332 -5.91411e-53 -4.90239e-13
1.53809 -5.82608e-53 -5.08436e-13
1.54297 -5.73909e-53 -5.27296e-13
1.54785 -5.65312e-53 -5.46843e-13
1.55273 -5.56818e-53 -5.67101e-13
1.55762 -5.48425e-53 -5.88096e-13
1.5625 -5.40133e-53 -6.09853e-13
1.56738 -5.31942e-53 -6.324e-13
1.57227 -5.23849e-53 -6.55764e-13
1.57715 -5.15855e-53 -6.79976e-13
1.58203 -5.07958e-53 -7.05065e-13
1.58691 -5.00159e-53 -7.31063e-13
1.5918 -4.92456e-53 -7.58e-13
1.59668 -4.84849e-53 -7.85912e-13
1.60156 -4.77336e-53 -8.14832e-13
1.60645 -4.69917e-53 -8.44796e-13
1.61133 -4.62591e-53 -8.75841e-13
1.61621 -4.55358e-53 -9.08005e-13
1.62109 -4.48217e-53 -9.41328e-13
1.62598 -4.41167e-53 -9.75851e-13
1.63086 -4.34207e-53 -1.01162e-12
1.63574 -4.27336e-53 -1.04867e-12
1.64062 -4.20554e-53 -1.08705e-12
1.64551 -4.1386e-53 -1.12681e-12
1.65039 -4.07252e-53 -1.16799e-12
1.65527 -4.00732e-53 -1.21065e-12
1.66016 -3.94297e-53 -1.25485e-12
1.66504 -3.87947e-53 -1.30062e-12
1.66992 -3.8168e-53 -1.34803e-12
1.6748 -3.75498e-53 -1.39713e-12
1.67969 -3.69397e-53 -1.44799e-12
1.68457 -3.63379e-53 -1.50067e-12
1.68945 -3.57441e-53 -1.55522e-12
1.69434 -3.51584e-53 -1.61172e-12
1.69922 -3.45806e-53 -1.67023e-12
1.7041 -3.40107e-53 -1.73083e-12
1.70898 -3.34486e-53 -1.79357e-12
1.71387 -3.28942e-53 -1.85856e-12
1.71875 -3.23475e-53 -1.92584e-12
1.72363 -3.18083e-53 -1.99552e-12
1.72852 -3.12766e-53 -2.06767e-12
1.7334 -3.07524e-53 -2.14238e-12
1.73828 -3.02355e-53 -2.21973e-12
1.74316 -2.97258e-53 -2.29982e-12
1.74805 -2.92234e-53 -2.38274e-12
1.75293 -2.87281e-53 -2.4686e-12
1.75781 -2.82398e-53 -2.55749e-12
1.7627 -2.77585e-53 -2.64951e-12
1.76758 -2.72841e-53 -2.74478e-12
1.77246 -2.68166e-53 -2.84341e-12
1.77734 -2.63558e-53 -2.94551e-12
1.78223 -2.59016e-53 -3.05121e-12
1.78711 -2.54541e-53 -3.16062e-12
1.79199 -2.50131e-53 -3.27388e-12
1.79688 -2.45786e-53 -3.39112e-12
1.80176 -2.41505e-53 -3.51247e-12
1.80664 -2.37287e-53 -3.63808e-12
1.81152 -2.33132e-53 -3.76809e-12
1.81641 -2.29039e-53 -3.90265e-12
1.82129 -2.25006e-53 -4.04192e-12
1.82617 -2.21035e-53 -4.18606e-12
1.83105 -2.17122e-53 -4.33524e-12
1.83594 -2.13269e-53 -4.48963e-12
1.84082 -2.09475e-53 -4.6494e-12
1.8457 -2.05738e-53 -4.81475e-12
1.85059 -2.02058e-53 -4.98585e-12
1.85547 -1.98434e-53 -5.16292e-12
1.86035 -1.94866e-53 -5.34614e-12
1.86523 -1.91354e-53 -5.53574e-12
1.87012 -1.87895e-53 -5.73192e-12
1.875 -1.8449e-53 -5.93491e-12
1.87988 -1.81139e-53 -6.14495e-12
1.88477 -1.77839e-53 -6.36227e-12
1.88965 -1.74592e-53 -6.58712e-12
1.89453 -1.71396e-53 -6.81975e-12
1.89941 -1.6825e-53 -7.06042e-12
1.9043 -1.65154e-53 -7.30942e-12
1.90918 -1.62107e-53 -7.56702e-12
1.91406 -1.59109e-53 -7.83351e-12
1.91895 -1.56158e-53 -8.10919e-12
1.92383 -1.53256e-53 -8.39437e-12
1.92871 -1.504e-53 -8.68937e-12
1.93359 -1.4759e-53 -8.99453e-12
1.93848 -1.44826e-53 -9.31018e-12
1.94336 -1.42107e-53 -9.63668e-12
1.94824 -1.39432e-53 -9.97439e-12
1.95312 -1.36801e-53 -1.03237e-11
1.95801 -1.34213e-53 -1.0685e-11
1.96289 -1.31668e-53 -1.10586e-11
1.96777 -1.29165e-53 -1.14451e-11
1.97266 -1.26704e-53 -1.18448e-11
1.97754 -1.24283e-53 -1.22581e-11
1.98242 -1.21903e-53 -1.26856e-11
1.9873 -1.19563e-53 -1.31276e-11
1.99219 -1.17262e-53 -1.35847e-11
1.99707 -1.15e-53 -1.40575e-11
2.00195 -1.12776e-53 -1.45463e-11
2.00684 -1.1059e-53 -1.50517e-11
2.01172 -1.08441e-53 -1.55744e-11
2.0166 -1.06329e-53 -1.61148e-11
2.02148 -1.04253e-53 -1.66736e-11
2.02637 -1.02213e-53 -1.72513e-11
2.03125 -1.00208e-53 -1.78486e-11
2.03613 -9.82373e-54 -1.84662e-11
2.04102 -9.63009e-54 -1.91047e-11
2.0459 -9.43982e-54 -1.97648e-11
2.05078 -9.25287e-54 -2.04472e-11
2.05566 -9.06919e-54 -2.11526e-11
2.06055 -8.88873e-54 -2.18819e-11
2.06543 -8.71145e-54 -2.26358e-11
2.07031 -8.53729e-54 -2.34151e-11
2.0752 -8.36622e-54 -2.42206e-11
2.08008 -8.19818e-54 -2.50533e-11
2.08496 -8.03314e-54 -2.5914e-11
2.08984 -7.87104e-54 -2.68036e-11
2.09473 -7.71185e-54 -2.77231e-11
2.09961 -7.55552e-54 -2.86734e-11
2.10449 -7.402e-54 -2.96556e-11
2.10938 -7.25126e-54 -3.06707e-11
2.11426 -7.10324e-54 -3.17198e-11
2.11914 -6.95792e-54 -3.28041e-11
2.12402 -6.81524e-54 -3.39245e-11
2.12891 -6.67518e-54 -3.50824e-11
2.13379 -6.53768e-54 -3.6279e-11
2.13867 -6.4027e-54 -3.75155e-11
2.14355 -6.27022e-54 -3.87932e-11
2.14844 -6.14018e-54 -4.01134e-11
2.15332 -6.01255e-54 -4.14776e-11
2.1582 -5.8873e-54 -4.28872e-11
2.16309 -5.76437e-54 -4.43436e-11
2.16797 -5.64375e-54 -4.58484e-11
2.17285 -5.52539e-54 -4.74031e-11
2.17773 -5.40925e-54 -4.90093e-11
2.18262 -5.2953e-54 -5.06688e-11
2.1875 -5.1835e-54 -5.23833e-11
2.19238 -5.07383e-54 -5.41544e-11
2.19727 -4.96623e-54 -5.59841e-11
2.20215 -4.86069e-54 -5.78742e-11
2.20703 -4.75716e-54 -5.98268e-11
2.21191 -4.65561e-54 -6.18437e-11
2.2168 -4.55602e-54 -6.39271e-11
2.22168 -4.45834e-54 -6.60791e-11
2.22656 -4.36255e-54 -6.83019e-11
2.23145 -4.26861e-54 -7.05978e-11
2.23633 -4.1765e-54 -7.29691e-11
2.24121 -4.08618e-54 -7.54183e-11
2.24609 -3.99762e-54 -7.79479e-11
2.25098 -3.9108e-54 -8.05603e-11
2.25586 -3.82568e-54 -8.32584e-11
2.26074 -3.74223e-54 -8.60447e-11
2.26562 -3.66043e-54 -8.89222e-11
2.27051 -3.58025e-54 -9.18937e-11
2.27539 -3.50165e-54 -9.49623e-11
2.28027 -3.42462e-54 -9.81309e-11
2.28516 -3.34912e-54 -1.01403e-10
2.29004 -3.27513e-54 -1.04781e-10
2.29492 -3.20263e-54 -1.0827e-10
2.2998 -3.13157e-54 -1.11872e-10
2.30469 -3.06195e-54 -1.15591e-10
2.30957 -2.99374e-54 -1.19431e-10
2.31445 -2.9269e-54 -1.23396e-10
2.31934 -2.86142e-54 -1.27489e-10
2.32422 -2.79727e-54 -1.31715e-10
2.3291 -2.73443e-54 -1.36077e-10
2.33398 -2.67287e-54 -1.40581e-10
2.33887 -2.61258e-54 -1.4523e-10
2.34375 -2.55352e-54 -1.5003e-10
2.34863 -2.49568e-54 -1.54984e-10
2.35352 -2.43903e-54 -1.60098e-10
2.3584 -2.38356e-54 -1.65377e-10
2.36328 -2.32923e-54 -1.70826e-10
2.36816 -2.27604e-54 -1.76451e-10
2.37305 -2.22395e-54 -1.82256e-10
2.37793 -2.17295e-54 -1.88247e-10
2.38281 -2.12303e-54 -1.94431e-10
2.3877 -2.07414e-54 -2.00814e-10
2.39258 -2.02629e-54 -2.07401e-10
2.39746 -1.97945e-54 -2.14199e-10
2.40234 -1.9336e-54 -2.21214e-10
2.40723 -1.88872e-54 -2.28454e-10
2.41211 -1.84479e-54 -2.35925e-10
2.41699 -1.8018e-54 -2.43634e-10
2.42188 -1.75973e-54 -2.5159e-10
2.42676 -1.71856e-54 -2.59799e-10
2.43164 -1.67827e-54 -2.6827e-10
2.43652 -1.63884e-54 -2.7701e-10
2.44141 -1.60027e-54 -2.86028e-10
2.44629 -1.56253e-54 -2.95332e-10
2.45117 -1.52561e-54 -3.04932e-10
2.45605 -1.48949e-54 -3.14837e-10
2.46094 -1.45415e-54 -3.25055e-10
2.46582 -1.41959e-54 -3.35598e-10
2.4707 -1.38578e-54 -3.46473e-10
2.47559 -1.35271e-54 -3.57693e-10
2.48047 -1.32037e-54 -3.69267e-10
2.48535 -1.28874e-54 -3.81207e-10
2.49023 -1.25781e-54 -3.93523e-10
2.49512 -1.22756e-54 -4.06228e-10
2.5 -1.19798e-54 -4.19333e-10
2.50488 -1.16906e-54 -4.3285e-10
2.50977 -1.14078e-54 -4.46792e-10
2.51465 -1.11314e-54 -4.61173e-10
2.51953 -1.08611e-54 -4.76005e-10
2.52441 -1.05968e-54 -4.91302e-10
2.5293 -1.03386e-54 -5.07078e-10
2.53418 -1.00861e-54 -5.23349e-10
2.53906 -9.8393e-55 -5.40129e-10
2.54395 -9.5981e-55 -5.57434e-10
2.54883 -9.36236e-55 -5.75279e-10
2.55371 -9.13198e-55 -5.93682e-10
2.55859 -8.90685e-55 -6.12659e-10
2.56348 -8.68685e-55 -6.32227e-10
2.56836 -8.47188e-55 -6.52404e-10
2.57324 -8.26184e-55 -6.7321e-10
2.57812 -8.05662e-55 -6.94662e-10
2.58301 -7.85612e-55 -7.16781e-10
2.58789 -7.66025e-55 -7.39587e-10
2.59277 -7.46891e-55 -7.631e-10
2.59766 -7.28199e-55 -7.87342e-10
2.60254 -7.09942e-55 -8.12334e-10
2.60742 -6.92109e-55 -8.381e-10
2.6123 -6.74692e-55 -8.64662e-10
2.61719 -6.57683e-55 -8.92046e-10
2.62207 -6.41071e-55 -9.20274e-10
2.62695 -6.24849e-55 -9.49373e-10
2.63184 -6.09009e-55 -9.79369e-10
2.63672 -5.93541e-55 -1.01029e-09
2.6416 -5.78439e-55 -1.04216e-09
2.64648 -5.63695e-55 -1.07501e-09
2.65137 -5.493e-55 -1.10887e-09
2.65625 -5.35247e-55 -1.14377e-09
2.66113 -5.21529e-55 -1.17974e-09
2.66602 -5.08138e-55 -1.21681e-09
2.6709 -4.95068e-55 -1.25501e-09
2.67578 -4.8231e-55 -1.29439e-09
2.68066 -4.69859e-55 -1.33497e-09
2.68555 -4.57708e-55 -1.37678e-09
2.69043 -4.45849e-55 -1.41988e-09
2.69531 -4.34277e-55 -1.46429e-09
2.7002 -4.22986e-55 -1.51005e-09
2.70508 -4.11968e-55 -1.5572e-09
2.70996 -4.01218e-55 -1.60579e-09
2.71484 -3.9073e-55 -1.65585e-09
2.71973 -3.80498e-55 -1.70744e-09
2.72461 -3.70516e-55 -1.76058e-09
2.72949 -3.60779e-55 -1.81534e-09
2.73438 -3.51281e-55 -1.87176e-09
2.73926 -3.42017e-55 -1.92989e-09
2.74414 -3.32981e-55 -1.98977e-09
2.74902 -3.24168e-55 -2.05147e-09
2.75391 -3.15574e-55 -2.11502e-09
2.75879 -3.07193e-55 -2.1805e-09
2.76367 -2.9902e-55 -2.24794e-09
2.76855 -2.91051e-55 -2.31742e-09
2.77344 -2.8328e-55 -2.38899e-09
2.77832 -2.75704e-55 -2.46271e-09
2.7832 -2.68318e-55 -2.53864e-09
2.78809 -2.61117e-55 -2.61685e-09
2.79297 -2.54098e-55 -2.69741e-09
2.79785 -2.47255e-55 -2.78038e-09
2.80273 -2.40585e-55 -2.86583e-09
2.80762 -2.34084e-55 -2.95384e-09
2.8125 -2.27747e-55 -3.04448e-09
2.81738 -2.21572e-55 -3.13783e-09
2.82227 -2.15554e-55 -3.23396e-09
2.82715 -2.09689e-55 -3.33296e-09
2.83203 -2.03974e-55 -3.43491e-09
2.83691 -1.98405e-55 -3.53989e-09
2.8418 -1.92979e-55 -3.64799e-09
2.84668 -1.87693e-55 -3.7593e-09
2.85156 -1.82543e-55 -3.87392e-09
2.85645 -1.77525e-55 -3.99194e-09
2.86133 -1.72638e-55 -4.11345e-09
2.86621 -1.67876e-55 -4.23857e-09
2.87109 -1.63239e-55 -4.36738e-09
2.87598 -1.58722e-55 -4.5e-09
2.88086 -1.54322e-55 -4.63654e-09
2.88574 -1.50037e-55 -4.77711e-09
2.89062 -1.45865e-55 -4.92182e-09
2.89551 -1.41801e-55 -5.07079e-09
2.90039 -1.37845e-55 -5.22415e-09
2.90527 -1.33992e-55 -5.38202e-09
2.91016 -1.30241e-55 -5.54452e-09
2.91504 -1.26588e-55 -5.7118e-09
2.91992 -1.23033e-55 -5.88399e-09
2.9248 -1.19571e-55 -6.06121e-09
2.92969 -1.16201e-55 -6.24363e-09
2.93457 -1.12921e-55 -6.43139e-09
2.93945 -1.09728e-55 -6.62463e-09
2.94434 -1.06621e-55 -6.82352e-09
2.94922 -1.03596e-55 -7.02821e-09
2.9541 -1.00653e-55 -7.23887e-09
2.95898 -9.77882e-56 -7.45567e-09
2.96387 -9.50007e-56 -7.67877e-09
2.96875 -9.22882e-56 -7.90836e-09
2.97363 -8.96489e-56 -8.14463e-09
2.97852 -8.70809e-56 -8.38775e-09
2.9834 -8.45824e-56 -8.63792e-09
2.98828 -8.21517e-56 -8.89534e-09
2.99316 -7.97871e-56 -9.16022e-09
2.99805 -7.74868e-56 -9.43276e-09
3.00293 -7.52493e-56 -9.71317e-09
3.00781 -7.30728e-56 -1.00017e-08
3.0127 -7.0956e-56 -1.02985e-08
3.01758 -6.88972e-56 -1.06039e-08
3.02246 -6.68949e-56 -1.09181e-08
3.02734 -6.49477e-56 -1.12413e-08
3.03223 -6.30542e-56 -1.15739e-08
3.03711 -6.1213e-56 -1.19159e-08
3.04199 -5.94227e-56 -1.22678e-08
3.04688 -5.7682e-56 -1.26298e-08
3.05176 -5.59897e-56 -1.30022e-08
3.05664 -5.43444e-56 -1.33852e-08
3.06152 -5.27449e-56 -1.37792e-08
3.06641 -5.11901e-56 -1.41844e-08
3.07129 -4.96787e-56 -1.46012e-08
3.07617 -4.82097e-56 -1.50299e-08
3.08105 -4.67818e-56 -1.54708e-08
3.08594 -4.53941e-56 -1.59242e-08
3.09082 -4.40455e-56 -1.63906e-08
3.0957 -4.27349e-56 -1.68702e-08
3.10059 -4.14613e-56 -1.73634e-08
3.10547 -4.02237e-56 -1.78706e-08
3.11035 -3.90212e-56 -1.83923e-08
3.11523 -3.78529e-56 -1.89286e-08
3.12012 -3.67178e-56 -1.94802e-08
3.125 -3.5615e-56 -2.00473e-08
3.12988 -3.45437e-56 -2.06305e-08
3.13477 -3.35031e-56 -2.12301e-08
3.13965 -3.24922e-56 -2.18467e-08
3.14453 -3.15103e-56 -2.24806e-08
3.14941 -3.05567e-56 -2.31323e-08
3.1543 -2.96305e-56 -2.38024e-08
3.15918 -2.8731e-56 -2.44913e-08
3.16406 -2.78575e-56 -2.51995e-08
3.16895 -2.70092e-56 -2.59276e-08
3.17383 -2.61856e-56 -2.66761e-08
3.17871 -2.53858e-56 -2.74456e-08
3.18359 -2.46093e-56 -2.82366e-08
3.18848 -2.38554e-56 -2.90497e-08
3.19336 -2.31235e-56 -2.98854e-08
3.19824 -2.2413e-56 -3.07445e-08
3.20312 -2.17232e-56 -3.16276e-08
3.20801 -2.10537e-56 -3.25352e-08
3.21289 -2.04039e-56 -3.34681e-08
3.21777 -1.97732e-56 -3.44268e-08
3.22266 -1.9161e-56 -3.54123e-08
3.22754 -1.8567e-56 -3.6425e-08
3.23242 -1.79905e-56 -3.74659e-08
3.2373 -1.7431e-56 -3.85355e-08
3.24219 -1.68882e-56 -3.96348e-08
3.24707 -1.63614e-56 -4.07644e-08
3.25195 -1.58504e-56 -4.19252e-08
3.25684 -1.53546e-56 -4.31181e-08
3.26172 -1.48735e-56 -4.43438e-08
3.2666 -1.44069e-56 -4.56033e-08
3.27148 -1.39542e-56 -4.68974e-08
3.27637 -1.35151e-56 -4.82272e-08
3.28125 -1.30892e-56 -4.95934e-08
3.28613 -1.26762e-56 -5.09971e-08
3.29102 -1.22755e-56 -5.24393e-08
3.2959 -1.1887e-56 -5.39211e-08
3.30078 -1.15102e-56 -5.54433e-08
3.30566 -1.11449e-56 -5.70072e-08
3.31055 -1.07906e-56 -5.86138e-08
3.31543 -1.0447e-56 -6.02642e-08
3.32031 -1.0114e-56 -6.19597e-08
3.3252 -9.79105e-57 -6.37013e-08
3.33008 -9.47799e-57 -6.54903e-08
3.33496 -9.1745e-57 -6.73279e-08
3.33984 -8.88031e-57 -6.92154e-08
3.34473 -8.59514e-57 -7.11542e-08
3.34961 -8.31873e-57 -7.31455e-08
3.35449 -8.05083e-57 -7.51908e-08
3.35938 -7.79118e-57 -7.72914e-08
3.36426 -7.53955e-57 -7.94488e-08
3.36914 -7.29569e-57 -8.16645e-08
3.37402 -7.05939e-57 -8.394e-08
3.37891 -6.83041e-57 -8.62768e-08
3.38379 -6.60855e-57 -8.86766e-08
3.38867 -6.39359e-57 -9.11409e-08
3.39355 -6.18532e-57 -9.36715e-08
3.39844 -5.98356e-57 -9.627e-08
3.40332 -5.7881e-57 -9.89383e-08
3.4082 -5.59875e-57 -1.01678e-07
3.41309 -5.41535e-57 -1.04491e-07
3.41797 -5.2377e-57 -1.0738e-07
3.42285 -5.06564e-57 -1.10345e-07
3.42773 -4.89899e-57 -1.1339e-07
3.43262 -4.73761e-57 -1.16516e-07
3.4375 -4.58132e-57 -1.19726e-07
3.44238 -4.42997e-57 -1.23021e-07
3.44727 -4.28342e-57 -1.26403e-07
3.45215 -4.14152e-57 -1.29876e-07
3.45703 -4.00414e-57 -1.33441e-07
3.46191 -3.87112e-57 -1.371e-07
3.4668 -3.74234e-57 -1.40856e-07
3.47168 -3.61768e-57 -1.44712e-07
3.47656 -3.497e-57 -1.4867e-07
3.48145 -3.38019e-57 -1.52732e-07
3.48633 -3.26712e-57 -1.56902e-07
3.49121 -3.15768e-57 -1.61181e-07
3.49609 -3.05177e-57 -1.65574e-07
3.50098 -2.94926e-57 -1.70082e-07
3.50586 -2.85007e-57 -1.74708e-07
3.51074 -2.75408e-57 -1.79456e-07
3.51562 -2.66119e-57 -1.84329e-07
3.52051 -2.57132e-57 -1.8933e-07
3.52539 -2.48436e-57 -1.94461e-07
3.53027 -2.40022e-57 -1.99727e-07
3.53516 -2.31883e-57 -2.05131e-07
3.54004 -2.24009e-57 -2.10676e-07
3.54492 -2.16392e-57 -2.16365e-07
3.5498 -2.09024e-57 -2.22203e-07
3.55469 -2.01897e-57 -2.28193e-07
3.55957 -1.95004e-57 -2.34339e-07
3.56445 -1.88338e-57 -2.40645e-07
3.56934 -1.8189e-57 -2.47114e-07
3.57422 -1.75655e-57 -2.53752e-07
3.5791 -1.69626e-57 -2.60561e-07
3.58398 -1.63796e-57 -2.67547e-07
3.58887 -1.58158e-57 -2.74713e-07
3.59375 -1.52707e-57 -2.82065e-07
3.59863 -1.47438e-57 -2.89607e-07
3.60352 -1.42343e-57 -2.97343e-07
3.6084 -1.37417e-57 -3.05278e-07
3.61328 -1.32656e-57 -3.13418e-07
3.61816 -1.28054e-57 -3.21767e-07
3.62305 -1.23605e-57 -3.30331e-07
3.62793 -1.19306e-57 -3.39114e-07
3.63281 -1.1515e-57 -3.48123e-07
3.6377 -1.11134e-57 -3.57363e-07
3.64258 -1.07253e-57 -3.66839e-07
3.64746 -1.03502e-57 -3.76557e-07
3.65234 -9.98779e-58 -3.86524e-07
3.65723 -9.6376e-58 -3.96745e-07
3.66211 -9.29924e-58 -4.07226e-07
3.66699 -8.97234e-58 -4.17975e-07
3.67188 -8.65651e-58 -4.28997e-07
3.67676 -8.35141e-58 -4.40299e-07
3.68164 -8.05667e-58 -4.51888e-07
3.68652 -7.77196e-58 -4.63771e-07
3.69141 -7.49696e-58 -4.75955e-07
3.69629 -7.23134e-58 -4.88447e-07
3.70117 -6.97481e-58 -5.01256e-07
3.70605 -6.72705e-58 -5.14388e-07
3.71094 -6.48778e-58 -5.27852e-07
3.71582 -6.25673e-58 -5.41655e-07
3.7207 -6.03361e-58 -5.55806e-07
3.72559 -5.81818e-58 -5.70313e-07
3.73047 -5.61017e-58 -5.85184e-07
3.73535 -5.40934e-58 -6.00429e-07
3.74023 -5.21545e-58 -6.16057e-07
3.74512 -5.02827e-58 -6.32076e-07
3.75 -4.84757e-58 -6.48496e-07
3.75488 -4.67315e-58 -6.65327e-07
3.75977 -4.50479e-58 -6.82579e-07
3.76465 -4.34228e-58 -7.00261e-07
3.76953 -4.18544e-58 -7.18384e-07
3.77441 -4.03407e-58 -7.36959e-07
3.7793 -3.88799e-58 -7.55996e-07
3.78418 -3.74702e-58 -7.75506e-07
3.78906 -3.61099e-58 -7.955e-07
3.79395 -3.47974e-58 -8.15991e-07
3.79883 -3.35309e-58 -8.36989e-07
3.80371 -3.2309e-58 -8.58508e-07
3.80859 -3.11301e-58 -8.80559e-07
3.81348 -2.99929e-58 -9.03154e-07
3.81836 -2.88958e-58 -9.26307e-07
3.82324 -2.78374e-58 -9.50031e-07
3.82812 -2.68166e-58 -9.7434e-07
3.83301 -2.5832e-58 -9.99246e-07
3.83789 -2.48823e-58 -1.02477e-06
3.84277 -2.39665e-58 -1.05091e-06
3.84766 -2.30832e-58 -1.0777e-06
3.85254 -2.22314e-58 -1.10514e-06
3.85742 -2.141e-58 -1.13326e-06
3.8623 -2.0618e-58 -1.16206e-06
3.86719 -1.98544e-58 -1.19157e-06
3.87207 -1.91181e-58 -1.22179e-06
3.87695 -1.84082e-58 -1.25276e-06
3.88184 -1.77239e-58 -1.28447e-06
3.88672 -1.70642e-58 -1.31696e-06
3.8916 -1.64282e-58 -1.35024e-06
3.89648 -1.58152e-58 -1.38433e-06
3.90137 -1.52244e-58 -1.41924e-06
3.90625 -1.46549e-58 -1.455e-06
3.91113 -1.4106e-58 -1.49162e-06
3.91602 -1.35771e-58 -1.52913e-06
3.9209 -1.30674e-58 -1.56755e-06
3.92578 -1.25762e-58 -1.60689e-06
3.93066 -1.21029e-58 -1.64718e-06
3.93555 -1.16468e-58 -1.68844e-06
3.94043 -1.12074e-58 -1.7307e-06
3.94531 -1.07841e-58 -1.77396e-06
3.9502 -1.03763e-58 -1.81827e-06
3.95508 -9.98336e-59 -1.86364e-06
3.95996 -9.60489e-59 -1.91009e-06
3.96484 -9.24032e-59 -1.95766e-06
3.96973 -8.88917e-59 -2.00636e-06
3.97461 -8.55096e-59 -2.05623e-06
3.97949 -8.22522e-59 -2.10728e-06
3.98438 -7.91151e-59 -2.15955e-06
3.98926 -7.60941e-59 -2.21307e-06
3.99414 -7.31849e-59 -2.26786e-06
3.99902 -7.03836e-59 -2.32394e-06
4.00391 -6.76862e-59 -2.38136e-06
4.00879 -6.50892e-59 -2.44014e-06
4.01367 -6.25888e-59 -2.50031e-06
4.01855 -6.01816e-59 -2.5619e-06
4.02344 -5.78642e-59 -2.62495e-06
4.02832 -5.56334e-59 -2.68948e-06
4.0332 -5.3486e-59 -2.75554e-06
4.03809 -5.14191e-59 -2.82315e-06
4.04297 -4.94297e-59 -2.89235e-06
4.04785 -4.7515e-59 -2.96317e-06
4.05273 -4.56723e-59 -3.03566e-06
4.05762 -4.3899e-59 -3.10985e-06
4.0625 -4.21925e-59 -3.18577e-06
4.06738 -4.05504e-59 -3.26347e-06
4.07227 -3.89703e-59 -3.34299e-06
4.07715 -3.74501e-59 -3.42436e-06
4.08203 -3.59874e-59 -3.50763e-06
4.08691 -3.45802e-59 -3.59283e-06
4.0918 -3.32265e-59 -3.68002e-06
4.09668 -3.19242e-59 -3.76924e-06
4.10156 -3.06715e-59 -3.86052e-06
4.10645 -2.94665e-59 -3.95392e-06
4.11133 -2.83076e-59 -4.04949e-06
4.11621 -2.71929e-59 -4.14727e-06
4.12109 -2.61209e-59 -4.2473e-06
4.12598 -2.50899e-59 -4.34965e-06
4.13086 -2.40985e-59 -4.45435e-06
4.13574 -2.31451e-59 -4.56147e-06
4.14062 -2.22284e-59 -4.67105e-06
4.14551 -2.1347e-59 -4.78315e-06
4.15039 -2.04996e-59 -4.89782e-06
4.15527 -1.96849e-59 -5.01513e-06
4.16016 -1.89016e-59 -5.13512e-06
4.16504 -1.81487e-59 -5.25785e-06
4.16992 -1.74249e-59 -5.38339e-06
4.1748 -1.67292e-59 -5.5118e-06
4.17969 -1.60605e-59 -5.64313e-06
4.18457 -1.54177e-59 -5.77746e-06
4.18945 -1.48e-59 -5.91484e-06
4.19434 -1.42064e-59 -6.05535e-06
4.19922 -1.3636e-59 -6.19905e-06
4.2041 -1.30878e-59 -6.346e-06
4.20898 -1.2561e-59 -6.49628e-06
4.21387 -1.20549e-59 -6.64997e-06
4.21875 -1.15686e-59 -6.80712e-06
4.22363 -1.11014e-59 -6.96783e-06
4.22852 -1.06526e-59 -7.13216e-06
4.2334 -1.02214e-59 -7.30019e-06
4.23828 -9.80723e-60 -7.472e-06
4.24316 -9.40938e-60 -7.64767e-06
4.24805 -9.02723e-60 -7.82728e-06
4.25293 -8.66019e-60 -8.01093e-06
4.25781 -8.30768e-60 -8.19868e-06
4.2627 -7.96914e-60 -8.39064e-06
4.26758 -7.64403e-60 -8.58688e-06
4.27246 -7.33183e-60 -8.78751e-06
4.27734 -7.03205e-60 -8.99261e-06
4.28223 -6.74421e-60 -9.20228e-06
4.28711 -6.46783e-60 -9.41661e-06
4.29199 -6.20249e-60 -9.6357e-06
4.29688 -5.94775e-60 -9.85966e-06
4.30176 -5.7032e-60 -1.00886e-05
4.30664 -5.46845e-60 -1.03226e-05
4.31152 -5.2431e-60 -1.05617e-05
4.31641 -5.02681e-60 -1.08062e-05
4.32129 -4.8192e-60 -1.1056e-05
4.32617 -4.61995e-60 -1.13114e-05
4.33105 -4.42873e-60 -1.15723e-05
4.33594 -4.24522e-60 -1.1839e-05
4.34082 -4.06912e-60 -1.21116e-05
4.3457 -3.90014e-60 -1.23902e-05
4.35059 -3.738e-60 -1.26748e-05
4.35547 -3.58243e-60 -1.29657e-05
4.36035 -3.43316e-60 -1.32629e-05
4.36523 -3.28996e-60 -1.35667e-05
4.37012 -3.15259e-60 -1.3877e-05
4.375 -3.0208e-60 -1.41941e-05
4.37988 -2.89439e-60 -1.45182e-05
4.38477 -2.77313e-60 -1.48492e-05
4.38965 -2.65683e-60 -1.51875e-05
4.39453 -2.54529e-60 -1.5533e-05
4.39941 -2.43831e-60 -1.58861e-05
4.4043 -2.33571e-60 -1.62468e-05
4.40918 -2.23733e-60 -1.66153e-05
4.41406 -2.14299e-60 -1.69918e-05
4.41895 -2.05252e-60 -1.73763e-05
4.42383 -1.96579e-60 -1.77692e-05
4.42871 -1.88263e-60 -1.81705e-05
4.43359 -1.8029e-60 -1.85804e-05
4.43848 -1.72646e-60 -1.89991e-05
4.44336 -1.65319e-60 -1.94268e-05
4.44824 -1.58295e-60 -1.98636e-05
4.45312 -1.51562e-60 -2.03098e-05
4.45801 -1.45109e-60 -2.07655e-05
4.46289 -1.38924e-60 -2.12309e-05
4.46777 -1.32996e-60 -2.17063e-05
4.47266 -1.27315e-60 -2.21917e-05
4.47754 -1.21871e-60 -2.26875e-05
4.48242 -1.16654e-60 -2.31937e-05
4.4873 -1.11655e-60 -2.37108e-05
4.49219 -1.06865e-60 -2.42387e-05
4.49707 -1.02276e-60 -2.47779e-05
4.50195 -9.78794e-61 -2.53284e-05
4.50684 -9.36672e-61 -2.58905e-05
4.51172 -8.9632e-61 -2.64645e-05
4.5166 -8.57665e-61 -2.70505e-05
4.52148 -8.20638e-61 -2.76489e-05
4.52637 -7.85172e-61 -2.82598e-05
4.53125 -7.51204e-61 -2.88836e-05
4.53613 -7.1867e-61 -2.95204e-05
4.54102 -6.87513e-61 -3.01705e-05
4.5459 -6.57675e-61 -3.08342e-05
4.55078 -6.29102e-61 -3.15118e-05
4.55566 -6.01742e-61 -3.22035e-05
4.56055 -5.75544e-61 -3.29096e-05
4.56543 -5.5046e-61 -3.36303e-05
4.57031 -5.26445e-61 -3.43661e-05
4.5752 -5.03453e-61 -3.51171e-05
4.58008 -4.81443e-61 -3.58836e-05
4.58496 -4.60373e-61 -3.6666e-05
4.58984 -4.40204e-61 -3.74646e-05
4.59473 -4.20898e-61 -3.82796e-05
4.59961 -4.0242e-61 -3.91115e-05
4.60449 -3.84735e-61 -3.99604e-05
4.60938 -3.6781e-61 -4.08269e-05
4.61426 -3.51612e-61 -4.17111e-05
4.61914 -3.36112e-61 -4.26134e-05
4.62402 -3.21279e-61 -4.35342e-05
4.62891 -3.07087e-61 -4.44739e-05
4.63379 -2.93507e-61 -4.54328e-05
4.63867 -2.80515e-61 -4.64112e-05
4.64355 -2.68085e-61 -4.74096e-05
4.64844 -2.56193e-61 -4.84283e-05
4.65332 -2.44818e-61 -4.94677e-05
4.6582 -2.33936e-61 -5.05282e-05
4.66309 -2.23527e-61 -5.16102e-05
4.66797 -2.13571e-61 -5.27142e-05
4.67285 -2.04049e-61 -5.38404e-05
4.67773 -1.94942e-61 -5.49894e-05
4.68262 -1.86233e-61 -5.61616e-05
4.6875 -1.77905e-61 -5.73574e-05
4.69238 -1.6994e-61 -5.85773e-05
4.69727 -1.62325e-61 -5.98217e-05
4.70215 -1.55043e-61 -6.10911e-05
4.70703 -1.48081e-61 -6.23859e-05
4.71191 -1.41425e-61 -6.37066e-05
4.7168 -1.35062e-61 -6.50538e-05
4.72168 -1.28978e-61 -6.64278e-05
4.72656 -1.23163e-61 -6.78293e-05
4.73145 -1.17605e-61 -6.92587e-05
4.73633 -1.12292e-61 -7.07165e-05
4.74121 -1.07213e-61 -7.22033e-05
4.74609 -1.0236e-61 -7.37196e-05
4.75098 -9.77218e-62 -7.52659e-05
4.75586 -9.32893e-62 -7.68428e-05
4.76074 -8.90535e-62 -7.84509e-05
4.76562 -8.5006e-62 -8.00908e-05
4.77051 -8.11386e-62 -8.17629e-05
4.77539 -7.74434e-62 -8.3468e-05
4.78027 -7.3913e-62 -8.52066e-05
4.78516 -7.05402e-62 -8.69794e-05
4.79004 -6.73181e-62 -8.87869e-05
4.79492 -6.42401e-62 -9.06298e-05
4.7998 -6.12999e-62 -9.25088e-05
4.80469 -5.84915e-62 -9.44245e-05
4.80957 -5.58091e-62 -9.63775e-05
4.81445 -5.32472e-62 -9.83686e-05
4.81934 -5.08004e-62 -0.000100398
4.82422 -4.84638e-62 -0.000102468
4.8291 -4.62324e-62 -0.000104577
4.83398 -4.41017e-62 -0.000106728
4.83887 -4.20672e-62 -0.000108919
4.84375 -4.01246e-62 -0.000111154
4.84863 -3.82699e-62 -0.000113431
4.85352 -3.64992e-62 -0.000115753
4.8584 -3.48087e-62 -0.000118119
4.86328 -3.3195e-62 -0.00012053
4.86816 -3.16546e-62 -0.000122988
4.87305 -3.01842e-62 -0.000125493
4.87793 -2.87807e-62 -0.000128046
4.88281 -2.74412e-62 -0.000130647
4.8877 -2.61628e-62 -0.000133299
4.89258 -2.49427e-62 -0.000136001
4.89746 -2.37784e-62 -0.000138754
4.90234 -2.26674e-62 -0.00014156
4.90723 -2.16073e-62 -0.000144419
4.91211 -2.05958e-62 -0.000147332
4.91699 -1.96306e-62 -0.000150301
4.92188 -1.87098e-62 -0.000153326
4.92676 -1.78314e-62 -0.000156407
4.93164 -1.69934e-62 -0.000159547
4.93652 -1.6194e-62 -0.000162747
4.94141 -1.54314e-62 -0.000166006
4.94629 -1.47041e-62 -0.000169326
4.95117 -1.40104e-62 -0.000172709
4.95605 -1.33488e-62 -0.000176155
4.96094 -1.27178e-62 -0.000179666
4.96582 -1.21161e-62 -0.000183242
4.9707 -1.15422e-62 -0.000186885
4.97559 -1.09951e-62 -0.000190596
4.98047 -1.04734e-62 -0.000194376
4.98535 -9.97591e-63 -0.000198226
4.99023 -9.50164e-63 -0.000202148
4.99512 -9.04948e-63 -0.000206142
5 -8.61843e-63 -0.00021021
5.00488 -8.20752e-63 -0.000214354
5.00977 -7.81583e-63 -0.000218574
5.01465 -7.44248e-63 -0.000222871
5.01953 -7.08663e-63 -0.000227248
5.02441 -6.74746e-63 -0.000231705
5.0293 -6.42423e-63 -0.000236244
5.03418 -6.11618e-63 -0.000240866
5.03906 -5.82263e-63 -0.000245573
5.04395 -5.54291e-63 -0.000250365
5.04883 -5.27637e-63 -0.000255245
5.05371 -5.02241e-63 -0.000260214
5.05859 -4.78044e-63 -0.000265274
5.06348 -4.54991e-63 -0.000270425
5.06836 -4.3303e-63 -0.00027567
5.07324 -4.12109e-63 -0.00028101
5.07812 -3.9218e-63 -0.000286446
5.08301 -3.73196e-63 -0.000291981
5.08789 -3.55115e-63 -0.000297615
5.09277 -3.37894e-63 -0.000303351
5.09766 -3.21493e-63 -0.00030919
5.10254 -3.05873e-63 -0.000315134
5.10742 -2.90998e-63 -0.000321185
5.1123 -2.76833e-63 -0.000327344
5.11719 -2.63345e-63 -0.000333613
5.12207 -2.50503e-63 -0.000339994
5.12695 -2.38275e-63 -0.000346489
5.13184 -2.26633e-63 -0.000353099
5.13672 -2.1555e-63 -0.000359827
5.1416 -2.04999e-63 -0.000366675
5.14648 -1.94956e-63 -0.000373644
5.15137 -1.85395e-63 -0.000380736
5.15625 -1.76295e-63 -0.000387954
5.16113 -1.67634e-63 -0.000395299
5.16602 -1.5939e-63 -0.000402773
5.1709 -1.51545e-63 -0.000410379
5.17578 -1.44079e-63 -0.000418119
5.18066 -1.36974e-63 -0.000425994
5.18555 -1.30214e-63 -0.000434008
5.19043 -1.23781e-63 -0.000442162
5.19531 -1.1766e-63 -0.000450458
5.2002 -1.11837e-63 -0.000458899
5.20508 -1.06297e-63 -0.000467486
5.20996 -1.01026e-63 -0.000476224
5.21484 -9.60125e-64 -0.000485113
5.21973 -9.12432e-64 -0.000494156
5.22461 -8.67066e-64 -0.000503355
5.22949 -8.23917e-64 -0.000512714
5.23438 -7.82878e-64 -0.000522234
5.23926 -7.43848e-64 -0.000531919
5.24414 -7.06729e-64 -0.00054177
5.24902 -6.71431e-64 -0.00055179
5.25391 -6.37866e-64 -0.000561982
5.25879 -6.05949e-64 -0.000572349
5.26367 -5.75602e-64 -0.000582893
5.26855 -5.46749e-64 -0.000593617
5.27344 -5.19318e-64 -0.000604525
5.27832 -4.93239e-64 -0.000615617
5.2832 -4.68447e-64 -0.000626899
5.28809 -4.44881e-64 -0.000638372
5.29297 -4.22479e-64 -0.000650039
5.29785 -4.01187e-64 -0.000661904
5.30273 -3.80949e-64 -0.00067397
5.30762 -3.61716e-64 -0.000686239
5.3125 -3.43437e-64 -0.000698714
5.31738 -3.26066e-64 -0.0007114
5.32227 -3.09559e-64 -0.000724298
5.32715 -2.93873e-64 -0.000737413
5.33203 -2.78969e-64 -0.000750747
5.33691 -2.64808e-64 -0.000764305
5.3418 -2.51355e-64 -0.000778088
5.34668 -2.38573e-64 -0.000792101
5.35156 -2.2643e-64 -0.000806348
5.35645 -2.14896e-64 -0.000820831
5.36133 -2.03939e-64 -0.000835554
5.36621 -1.93531e-64 -0.000850521
5.37109 -1.83646e-64 -0.000865735
5.37598 -1.74258e-64 -0.000881201
5.38086 -1.65341e-64 -0.000896921
5.38574 -1.56873e-64 -0.0009129
5.39062 -1.48832e-64 -0.000929142
5.39551 -1.41197e-64 -0.00094565
5.40039 -1.33946e-64 -0.000962429
5.40527 -1.27062e-64 -0.000979481
5.41016 -1.20526e-64 -0.000996812
5.41504 -1.14321e-64 -0.00101443
5.41992 -1.0843e-64 -0.00103233
5.4248 -1.02838e-64 -0.00105052
5.42969 -9.75292e-65 -0.001069
5.43457 -9.24903e-65 -0.00108779
5.43945 -8.77076e-65 -0.00110688
5.44434 -8.31682e-65 -0.00112627
5.44922 -7.886e-65 -0.00114598
5.4541 -7.47713e-65 -0.00116601
5.45898 -7.08913e-65 -0.00118636
5.46387 -6.72095e-65 -0.00120704
5.46875 -6.37158e-65 -0.00122804
5.47363 -6.04008e-65 -0.00124938
5.47852 -5.72556e-65 -0.00127106
5.4834 -5.42716e-65 -0.00129309
5.48828 -5.14406e-65 -0.00131547
5.49316 -4.8755e-65 -0.0013382
5.49805 -4.62074e-65 -0.0013613
5.50293 -4.37908e-65 -0.00138476
5.50781 -4.14986e-65 -0.00140859
5.5127 -3.93245e-65 -0.00143279
5.51758 -3.72626e-65 -0.00145738
5.52246 -3.53071e-65 -0.00148235
5.52734 -3.34526e-65 -0.00150772
5.53223 -3.1694e-65 -0.00153348
5.53711 -3.00264e-65 -0.00155965
5.54199 -2.84452e-65 -0.00158622
5.54688 -2.6946e-65 -0.00161321
5.55176 -2.55246e-65 -0.00164062
5.55664 -2.4177e-65 -0.00166846
5.56152 -2.28995e-65 -0.00169672
5.56641 -2.16885e-65 -0.00172543
5.57129 -2.05405e-65 -0.00175458
5.57617 -1.94523e-65 -0.00178418
5.58105 -1.84209e-65 -0.00181423
5.58594 -1.74434e-65 -0.00184475
5.59082 -1.65169e-65 -0.00187573
5.5957 -1.5639e-65 -0.00190719
5.60059 -1.48069e-65 -0.00193913
5.60547 -1.40185e-65 -0.00197156
5.61035 -1.32714e-65 -0.00200449
5.61523 -1.25636e-65 -0.00203791
5.62012 -1.18929e-65 -0.00207184
5.625 -1.12575e-65 -0.00210629
5.62988 -1.06555e-65 -0.00214126
5.63477 -1.00853e-65 -0.00217676
5.63965 -9.54506e-66 -0.00221279
5.64453 -9.03337e-66 -0.00224937
5.64941 -8.5487e-66 -0.00228649
5.6543 -8.08965e-66 -0.00232418
5.65918 -7.65488e-66 -0.00236243
5.66406 -7.24314e-66 -0.00240125
5.66895 -6.85321e-66 -0.00244065
5.67383 -6.48397e-66 -0.00248064
5.67871 -6.13433e-66 -0.00252122
5.68359 -5.80326e-66 -0.0025624
5.68848 -5.48981e-66 -0.0026042
5.69336 -5.19303e-66 -0.00264662
5.69824 -4.91207e-66 -0.00268966
5.70312 -4.64608e-66 -0.00273333
5.70801 -4.39429e-66 -0.00277765
5.71289 -4.15594e-66 -0.00282262
5.71777 -3.93034e-66 -0.00286825
5.72266 -3.7168e-66 -0.00291455
5.72754 -3.5147e-66 -0.00296153
5.73242 -3.32343e-66 -0.00300919
5.7373 -3.14242e-66 -0.00305754
5.74219 -2.97113e-66 -0.0031066
5.74707 -2.80904e-66 -0.00315637
5.75195 -2.65566e-66 -0.00320686
5.75684 -2.51054e-66 -0.00325808
5.76172 -2.37324e-66 -0.00331003
5.7666 -2.24334e-66 -0.00336274
5.77148 -2.12045e-66 -0.00341621
5.77637 -2.00419e-66 -0.00347044
5.78125 -1.89422e-66 -0.00352545
5.78613 -1.7902e-66 -0.00358124
5.79102 -1.69181e-66 -0.00363783
5.7959 -1.59875e-66 -0.00369523
5.80078 -1.51073e-66 -0.00375344
5.80566 -1.4275e-66 -0.00381248
5.81055 -1.34878e-66 -0.00387236
5.81543 -1.27435e-66 -0.00393308
5.82031 -1.20397e-66 -0.00399466
5.8252 -1.13742e-66 -0.00405711
5.83008 -1.07449e-66 -0.00412043
5.83496 -1.015e-66 -0.00418465
5.83984 -9.58758e-67 -0.00424976
5.84473 -9.05589e-67 -0.00431578
5.84961 -8.55327e-67 -0.00438272
5.85449 -8.07817e-67 -0.0044506
5.85938 -7.62909e-67 -0.00451942
5.86426 -7.20463e-67 -0.00458919
5.86914 -6.80346e-67 -0.00465993
5.87402 -6.42433e-67 -0.00473165
5.87891 -6.06603e-67 -0.00480436
5.88379 -5.72745e-67 -0.00487806
5.88867 -5.4075e-67 -0.00495278
5.89355 -5.10519e-67 -0.00502853
5.89844 -4.81954e-67 -0.00510531
5.90332 -4.54966e-67 -0.00518314
5.9082 -4.29469e-67 -0.00526203
5.91309 -4.05381e-67 -0.00534199
5.91797 -3.82627e-67 -0.00542304
5.92285 -3.61132e-67 -0.00550519
5.92773 -3.40828e-67 -0.00558844
5.93262 -3.21651e-67 -0.00567283
5.9375 -3.03538e-67 -0.00575835
5.94238 -2.86432e-67 -0.00584501
5.94727 -2.70276e-67 -0.00593285
5.95215 -2.5502e-67 -0.00602185
5.95703 -2.40614e-67 -0.00611205
5.96191 -2.2701e-67 -0.00620345
5.9668 -2.14165e-67 -0.00629607
5.97168 -2.02038e-67 -0.00638991
5.97656 -1.90588e-67 -0.006485
5.98145 -1.79779e-67 -0.00658135
5.98633 -1.69574e-67 -0.00667897
5.99121 -1.59941e-67 -0.00677788
5.99609 -1.50848e-67 -0.00687808
6.00098 -1.42265e-67 -0.00697961
6.00586 -1.34165e-67 -0.00708246
6.01074 -1.26519e-67 -0.00718665
6.01562 -1.19303e-67 -0.00729221
6.02051 -1.12494e-67 -0.00739913
6.02539 -1.06068e-67 -0.00750745
6.03027 -1.00005e-67 -0.00761717
6.03516 -9.42832e-68 -0.00772831
6.04004 -8.88849e-68 -0.00784088
6.04492 -8.37917e-68 -0.00795491
6.0498 -7.89865e-68 -0.0080704
6.05469 -7.44534e-68 -0.00818737
6.05957 -7.01771e-68 -0.00830583
6.06445 -6.61432e-68 -0.00842581
6.06934 -6.23382e-68 -0.00854732
6.07422 -5.87494e-68 -0.00867038
6.0791 -5.53645e-68 -0.00879499
6.08398 -5.21721e-68 -0.00892119
6.08887 -4.91615e-68 -0.00904898
6.09375 -4.63224e-68 -0.00917838
6.09863 -4.36451e-68 -0.0093094
6.10352 -4.11207e-68 -0.00944208
6.1084 -3.87404e-68 -0.00957641
6.11328 -3.64961e-68 -0.00971243
6.11816 -3.43803e-68 -0.00985014
6.12305 -3.23855e-68 -0.00998956
6.12793 -3.0505e-68 -0.0101307
6.13281 -2.87324e-68 -0.0102736
6.1377 -2.70614e-68 -0.0104183
6.14258 -2.54865e-68 -0.0105648
6.14746 -2.4002e-68 -0.010713
6.15234 -2.26029e-68 -0.0108631
6.15723 -2.12844e-68 -0.011015
6.16211 -2.00418e-68 -0.0111688
6.16699 -1.88709e-68 -0.0113245
6.17188 -1.77675e-68 -0.011482
6.17676 -1.67279e-68 -0.0116415
6.18164 -1.57483e-68 -0.0118029
6.18652 -1.48254e-68 -0.0119662
6.19141 -1.39559e-68 -0.0121315
6.19629 -1.31368e-68 -0.0122988
6.20117 -1.23651e-68 -0.0124682
6.20605 -1.16383e-68 -0.0126395
6.21094 -1.09536e-68 -0.0128129
6.21582 -1.03087e-68 -0.0129884
6.2207 -9.70136e-69 -0.0131659
6.22559 -9.12934e-69 -0.0133456
6.23047 -8.59064e-69 -0.0135274
6.23535 -8.08334e-69 -0.0137113
6.24023 -7.60563e-69 -0.0138974
6.24512 -7.15581e-69 -0.0140857
6.25 -6.73228e-69 -0.0142762
6.25488 -6.33351e-69 -0.014469
6.25977 -5.95808e-69 -0.014664
6.26465 -5.60463e-69 -0.0148612
6.26953 -5.2719e-69 -0.0150608
6.27441 -4.95869e-69 -0.0152627
6.2793 -4.66387e-69 -0.0154669
6.28418 -4.38636e-69 -0.0156734
6.28906 -4.12517e-69 -0.0158824
6.29395 -3.87934e-69 -0.0160937
6.29883 -3.648e-69 -0.0163075
6.30371 -3.43028e-69 -0.0165237
6.30859 -3.22541e-69 -0.0167424
6.31348 -3.03262e-69 -0.0169636
6.31836 -2.85122e-69 -0.0171872
6.32324 -2.68055e-69 -0.0174134
6.32812 -2.51997e-69 -0.0176422
6.33301 -2.3689e-69 -0.0178736
6.33789 -2.22678e-69 -0.0181075
6.34277 -2.09308e-69 -0.0183441
6.34766 -1.96732e-69 -0.0185833
6.35254 -1.84903e-69 -0.0188252
6.35742 -1.73777e-69 -0.0190698
6.3623 -1.63312e-69 -0.0193171
6.36719 -1.5347e-69 -0.0195671
6.37207 -1.44215e-69 -0.0198199
6.37695 -1.35511e-69 -0.0200755
6.38184 -1.27326e-69 -0.0203339
6.38672 -1.1963e-69 -0.0205951
6.3916 -1.12394e-69 -0.0208592
6.39648 -1.05591e-69 -0.0211261
6.40137 -9.91945e-70 -0.021396
6.40625 -9.31811e-70 -0.0216688
6.41113 -8.75281e-70 -0.0219446
6.41602 -8.22142e-70 -0.0222233
6.4209 -7.72191e-70 -0.022505
6.42578 -7.25241e-70 -0.0227898
6.43066 -6.81113e-70 -0.0230776
6.43555 -6.3964e-70 -0.0233685
6.44043 -6.00663e-70 -0.0236625
6.44531 -5.64035e-70 -0.0239596
6.4502 -5.29615e-70 -0.0242598
6.45508 -4.97271e-70 -0.0245633
6.45996 -4.66881e-70 -0.0248699
6.46484 -4.38327e-70 -0.0251798
6.46973 -4.11499e-70 -0.0254929
6.47461 -3.86295e-70 -0.0258093
6.47949 -3.62618e-70 -0.026129
6.48438 -3.40376e-70 -0.026452
6.48926 -3.19482e-70 -0.0267783
6.49414 -2.99857e-70 -0.0271081
6.49902 -2.81424e-70 -0.0274412
6.50391 -2.64112e-70 -0.0277778
6.50879 -2.47853e-70 -0.0281179
6.51367 -2.32583e-70 -0.0284614
6.51855 -2.18244e-70 -0.0288084
6.52344 -2.04779e-70 -0.029159
6.52832 -1.92136e-70 -0.0295131
6.5332 -1.80265e-70 -0.0298708
6.53809 -1.69119e-70 -0.0302321
6.54297 -1.58655e-70 -0.0305971
6.54785 -1.48831e-70 -0.0309657
6.55273 -1.39608e-70 -0.031338
6.55762 -1.30951e-70 -0.031714
6.5625 -1.22825e-70 -0.0320938
6.56738 -1.15198e-70 -0.0324773
6.57227 -1.08039e-70 -0.0328647
6.57715 -1.0132e-70 -0.0332558
6.58203 -9.50149e-71 -0.0336508
6.58691 -8.90976e-71 -0.0340497
6.5918 -8.35448e-71 -0.0344525
6.59668 -7.83344e-71 -0.0348592
6.60156 -7.34454e-71 -0.0352699
6.60645 -6.88582e-71 -0.0356846
6.61133 -6.45545e-71 -0.0361032
6.61621 -6.05169e-71 -0.036526
6.62109 -5.67291e-71 -0.0369527
6.62598 -5.31758e-71 -0.0373836
6.63086 -4.98428e-71 -0.0378186
6.63574 -4.67164e-71 -0.0382577
6.64062 -4.3784e-71 -0.038701
6.64551 -4.10338e-71 -0.0391485
6.65039 -3.84544e-71 -0.0396002
6.65527 -3.60355e-71 -0.0400562
6.66016 -3.37671e-71 -0.0405165
6.66504 -3.164e-71 -0.040981
6.66992 -2.96455e-71 -0.0414499
6.6748 -2.77754e-71 -0.0419232
6.67969 -2.6022e-71 -0.0424008
6.68457 -2.43782e-71 -0.0428829
6.68945 -2.28371e-71 -0.0433694
6.69434 -2.13924e-71 -0.0438603
6.69922 -2.00381e-71 -0.0443558
6.7041 -1.87687e-71 -0.0448558
6.70898 -1.75789e-71 -0.0453603
6.71387 -1.64637e-71 -0.0458694
6.71875 -1.54185e-71 -0.0463831
6.72363 -1.4439e-71 -0.0469014
6.72852 -1.3521e-71 -0.0474244
6.7334 -1.26609e-71 -0.0479521
6.73828 -1.18548e-71 -0.0484845
6.74316 -1.10996e-71 -0.0490216
6.74805 -1.0392e-71 -0.0495635
6.75293 -9.72899e-72 -0.0501101
6.75781 -9.10787e-72 -0.0506616
6.7627 -8.52601e-72 -0.0512179
6.76758 -7.98093e-72 -0.0517791
6.77246 -7.47035e-72 -0.0523452
6.77734 -6.9921e-72 -0.0529162
6.78223 -6.54415e-72 -0.0534922
6.78711 -6.12461e-72 -0.0540731
6.79199 -5.73169e-72 -0.054659
6.79688 -5.36373e-72 -0.0552499
6.80176 -5.01915e-72 -0.0558459
6.80664 -4.69648e-72 -0.056447
6.81152 -4.39434e-72 -0.0570531
6.81641 -4.11145e-72 -0.0576644
6.82129 -3.84658e-72 -0.0582808
6.82617 -3.59861e-72 -0.0589025
6.83105 -3.36646e-72 -0.0595293
6.83594 -3.14913e-72 -0.0601613
6.84082 -2.9457e-72 -0.0607986
6.8457 -2.75528e-72 -0.0614411
6.85059 -2.57704e-72 -0.062089
6.85547 -2.41022e-72 -0.0627422
6.86035 -2.25409e-72 -0.0634007
6.86523 -2.10797e-72 -0.0640646
6.87012 -1.97123e-72 -0.0647339
6.875 -1.84328e-72 -0.0654087
6.87988 -1.72354e-72 -0.0660888
6.88477 -1.61151e-72 -0.0667745
6.88965 -1.50669e-72 -0.0674656
6.89453 -1.40862e-72 -0.0681622
6.89941 -1.31687e-72 -0.0688644
6.9043 -1.23103e-72 -0.0695722
6.90918 -1.15074e-72 -0.0702855
6.91406 -1.07563e-72 -0.0710044
6.91895 -1.00538e-72 -0.071729
6.92383 -9.3967e-73 -0.0724592
6.92871 -8.78213e-73 -0.0731951
6.93359 -8.20737e-73 -0.0739367
6.93848 -7.66985e-73 -0.074684
6.94336 -7.1672e-73 -0.075437
6.94824 -6.69717e-73 -0.0761958
6.95312 -6.25766e-73 -0.0769604
6.95801 -5.84672e-73 -0.0777308
6.96289 -5.46251e-73 -0.078507
6.96777 -5.1033e-73 -0.0792891
6.97266 -4.76749e-73 -0.080077
6.97754 -4.45356e-73 -0.0808708
6.98242 -4.1601e-73 -0.0816705
6.9873 -3.88579e-73 -0.0824761
6.99219 -3.6294e-73 -0.0832877
6.99707 -3.38977e-73 -0.0841052
7.00195 -3.1658e-73 -0.0849287
7.00684 -2.95649e-73 -0.0857582
7.01172 -2.76089e-73 -0.0865937
7.0166 -2.57811e-73 -0.0874353
7.02148 -2.40731e-73 -0.0882829
7.02637 -2.24772e-73 -0.0891366
7.03125 -2.09862e-73 -0.0899963
7.03613 -1.9593e-73 -0.0908622
7.04102 -1.82915e-73 -0.0917342
7.0459 -1.70757e-73 -0.0926123
7.05078 -1.59399e-73 -0.0934966
7.05566 -1.48789e-73 -0.094387
7.06055 -1.38879e-73 -0.0952837
7.06543 -1.29623e-73 -0.0961865
7.07031 -1.20978e-73 -0.0970955
7.0752 -1.12904e-73 -0.0980108
7.08008 -1.05364e-73 -0.0989323
7.08496 -9.83225e-74 -0.0998601
7.08984 -9.17475e-74 -0.100794
7.09473 -8.56081e-74 -0.101734
7.09961 -7.98757e-74 -0.102681
7.10449 -7.45236e-74 -0.103634
7.10938 -6.95267e-74 -0.104593
7.11426 -6.48619e-74 -0.105559
7.11914 -6.05071e-74 -0.106531
7.12402 -5.64421e-74 -0.107509
7.12891 -5.26476e-74 -0.108494
7.13379 -4.91058e-74 -0.109485
7.13867 -4.58002e-74 -0.110482
7.14355 -4.2715e-74 -0.111486
7.14844 -3.98358e-74 -0.112496
7.15332 -3.71489e-74 -0.113512
7.1582 -3.46415e-74 -0.114535
7.16309 -3.23018e-74 -0.115565
7.16797 -3.01188e-74 -0.116601
7.17285 -2.80819e-74 -0.117643
7.17773 -2.61815e-74 -0.118692
7.18262 -2.44086e-74 -0.119747
7.1875 -2.27546e-74 -0.120809
7.19238 -2.12117e-74 -0.121877
7.19727 -1.97725e-74 -0.122951
7.20215 -1.843e-74 -0.124033
7.20703 -1.71779e-74 -0.12512
7.21191 -1.60101e-74 -0.126214
7.2168 -1.4921e-74 -0.127315
7.22168 -1.39053e-74 -0.128422
7.22656 -1.29581e-74 -0.129535
7.23145 -1.20748e-74 -0.130655
7.23633 -1.12513e-74 -0.131782
7.24121 -1.04834e-74 -0.132915
7.24609 -9.76739e-75 -0.134054
7.25098 -9.0999e-75 -0.1352
7.25586 -8.47761e-75 -0.136352
7.26074 -7.89751e-75 -0.137511
7.26562 -7.35675e-75 -0.138677
7.27051 -6.85269e-75 -0.139849
7.27539 -6.38286e-75 -0.141027
7.28027 -5.94496e-75 -0.142212
7.28516 -5.53683e-75 -0.143403
7.29004 -5.15648e-75 -0.144601
7.29492 -4.80203e-75 -0.145805
7.2998 -4.47173e-75 -0.147016
7.30469 -4.16395e-75 -0.148233
7.30957 -3.87717e-75 -0.149457
7.31445 -3.60997e-75 -0.150687
7.31934 -3.36102e-75 -0.151924
7.32422 -3.1291e-75 -0.153167
7.3291 -2.91303e-75 -0.154416
7.33398 -2.71176e-75 -0.155672
7.33887 -2.52427e-75 -0.156934
7.34375 -2.34964e-75 -0.158202
7.34863 -2.18698e-75 -0.159477
7.35352 -2.03548e-75 -0.160759
7.3584 -1.89439e-75 -0.162046
7.36328 -1.76299e-75 -0.16334
7.36816 -1.64063e-75 -0.164641
7.37305 -1.52669e-75 -0.165947
7.37793 -1.4206e-75 -0.16726
7.38281 -1.32181e-75 -0.168579
7.3877 -1.22984e-75 -0.169905
7.39258 -1.14421e-75 -0.171237
7.39746 -1.06449e-75 -0.172575
7.40234 -9.90279e-76 -0.173919
7.40723 -9.21197e-76 -0.175269
7.41211 -8.56894e-76 -0.176626
7.41699 -7.97041e-76 -0.177989
7.42188 -7.41334e-76 -0.179357
7.42676 -6.89487e-76 -0.180732
7.43164 -6.41236e-76 -0.182113
7.43652 -5.96333e-76 -0.183501
7.44141 -5.54548e-76 -0.184894
7.44629 -5.15666e-76 -0.186293
7.45117 -4.79487e-76 -0.187698
7.45605 -4.45826e-76 -0.189109
7.46094 -4.14508e-76 -0.190527
7.46582 -3.85371e-76 -0.19195
7.4707 -3.58266e-76 -0.193379
7.47559 -3.33051e-76 -0.194814
7.48047 -3.09596e-76 -0.196254
7.48535 -2.87779e-76 -0.197701
7.49023 -2.67486e-76 -0.199153
7.49512 -2.48613e-76 -0.200611
7.5 -2.31061e-76 -0.202075
7.50488 -2.14737e-76 -0.203544
7.50977 -1.99557e-76 -0.20502
7.51465 -1.85441e-76 -0.2065
7.51953 -1.72316e-76 -0.207987
7.52441 -1.60112e-76 -0.209479
7.5293 -1.48765e-76 -0.210976
7.53418 -1.38216e-76 -0.212479
7.53906 -1.28408e-76 -0.213988
7.54395 -1.19291e-76 -0.215501
7.54883 -1.10816e-76 -0.217021
7.55371 -1.02938e-76 -0.218545
7.55859 -9.5616e-77 -0.220075
7.56348 -8.88102e-77 -0.22161
7.56836 -8.2485e-77 -0.223151
7.57324 -7.66065e-77 -0.224696
7.57812 -7.11437e-77 -0.226247
7.58301 -6.60672e-77 -0.227803
7.58789 -6.135e-77 -0.229363
7.59277 -5.69669e-77 -0.230929
7.59766 -5.28945e-77 -0.2325
7.60254 -4.91108e-77 -0.234076
7.60742 -4.55956e-77 -0.235656
7.6123 -4.233e-77 -0.237242
7.61719 -3.92965e-77 -0.238832
7.62207 -3.64785e-77 -0.240427
7.62695 -3.38611e-77 -0.242026
7.63184 -3.14299e-77 -0.243631
7.63672 -2.91719e-77 -0.245239
7.6416 -2.70749e-77 -0.246853
7.64648 -2.51273e-77 -0.248471
7.65137 -2.33188e-77 -0.250093
7.65625 -2.16394e-77 -0.251719
7.66113 -2.008e-77 -0.25335
7.66602 -1.86321e-77 -0.254985
7.6709 -1.72877e-77 -0.256625
7.67578 -1.60396e-77 -0.258268
7.68066 -1.48809e-77 -0.259916
7.68555 -1.38052e-77 -0.261568
7.69043 -1.28067e-77 -0.263223
7.69531 -1.18799e-77 -0.264883
7.7002 -1.10196e-77 -0.266546
7.70508 -1.02211e-77 -0.268213
7.70996 -9.47998e-78 -0.269884
7.71484 -8.79221e-78 -0.271558
7.71973 -8.15394e-78 -0.273237
7.72461 -7.56165e-78 -0.274918
7.72949 -7.01205e-78 -0.276603
7.73438 -6.50209e-78 -0.278292
7.73926 -6.02892e-78 -0.279984
7.74414 -5.58992e-78 -0.281679
7.74902 -5.18264e-78 -0.283377
7.75391 -4.80481e-78 -0.285079
7.75879 -4.45431e-78 -0.286783
7.76367 -4.12918e-78 -0.288491
7.76855 -3.8276e-78 -0.290201
7.77344 -3.54788e-78 -0.291915
7.77832 -3.28844e-78 -0.293631
7.7832 -3.04783e-78 -0.295349
7.78809 -2.82469e-78 -0.297071
7.79297 -2.61776e-78 -0.298795
7.79785 -2.42587e-78 -0.300521
7.80273 -2.24794e-78 -0.30225
7.80762 -2.08297e-78 -0.303982
7.8125 -1.93001e-78 -0.305715
7.81738 -1.78819e-78 -0.307451
7.82227 -1.65672e-78 -0.309188
7.82715 -1.53484e-78 -0.310928
7.83203 -1.42186e-78 -0.31267
7.83691 -1.31713e-78 -0.314413
7.8418 -1.22006e-78 -0.316159
7.84668 -1.13009e-78 -0.317906
7.85156 -1.0467e-78 -0.319654
7.85645 -9.69424e-79 -0.321405
7.86133 -8.97807e-79 -0.323156
7.86621 -8.31441e-79 -0.324909
7.87109 -7.69944e-79 -0.326663
7.87598 -7.12962e-79 -0.328419
7.88086 -6.60165e-79 -0.330175
7.88574 -6.11249e-79 -0.331933
7.89062 -5.65931e-79 -0.333691
7.89551 -5.23947e-79 -0.335451
7.90039 -4.85055e-79 -0.337211
7.90527 -4.49029e-79 -0.338971
7.91016 -4.15658e-79 -0.340733
7.91504 -3.84749e-79 -0.342494
7.91992 -3.56122e-79 -0.344256
7.9248 -3.29609e-79 -0.346019
7.92969 -3.05055e-79 -0.347781
7.93457 -2.82317e-79 -0.349544
7.93945 -2.61261e-79 -0.351307
7.94434 -2.41764e-79 -0.353069
7.94922 -2.23711e-79 -0.354832
7.9541 -2.06997e-79 -0.356594
7.95898 -1.91522e-79 -0.358356
7.96387 -1.77196e-79 -0.360117
7.96875 -1.63933e-79 -0.361877
7.97363 -1.51656e-79 -0.363637
7.97852 -1.40292e-79 -0.365397
7.9834 -1.29773e-79 -0.367155
7.98828 -1.20037e-79 -0.368912
7.99316 -1.11026e-79 -0.370668
7.99805 -1.02687e-79 -0.372424
8.00293 -9.49691e-80 -0.374177
8.00781 -8.78274e-80 -0.37593
8.0127 -8.1219e-80 -0.377681
8.01758 -7.51042e-80 -0.37943
8.02246 -6.94464e-80 -0.381177
8.02734 -6.42118e-80 -0.382923
8.03223 -5.9369e-80 -0.384667
8.03711 -5.48887e-80 -0.386409
8.04199 -5.07442e-80 -0.388149
8.04688 -4.69103e-80 -0.389886
8.05176 -4.33641e-80 -0.391621
8.05664 -4.0084e-80 -0.393354
8.06152 -3.70502e-80 -0.395084
8.06641 -3.42445e-80 -0.396812
8.07129 -3.16497e-80 -0.398536
8.07617 -2.92501e-80 -0.400258
8.08105 -2.70312e-80 -0.401977
8.08594 -2.49794e-80 -0.403693
8.09082 -2.30822e-80 -0.405405
8.0957 -2.13281e-80 -0.407114
8.10059 -1.97064e-80 -0.40882
8.10547 -1.82071e-80 -0.410522
8.11035 -1.68211e-80 -0.412221
8.11523 -1.55398e-80 -0.413915
8.12012 -1.43555e-80 -0.415606
8.125 -1.32608e-80 -0.417293
8.12988 -1.2249e-80 -0.418975
8.13477 -1.13138e-80 -0.420654
8.13965 -1.04495e-80 -0.422328
8.14453 -9.65085e-81 -0.423997
8.14941 -8.91277e-81 -0.425662
8.1543 -8.23075e-81 -0.427323
8.15918 -7.60056e-81 -0.428978
8.16406 -7.01828e-81 -0.430629
8.16895 -6.4803e-81 -0.432274
8.17383 -5.98328e-81 -0.433914
8.17871 -5.52411e-81 -0.435549
8.18359 -5.09994e-81 -0.437179
8.18848 -4.70811e-81 -0.438803
8.19336 -4.34618e-81 -0.440421
8.19824 -4.01188e-81 -0.442034
8.20312 -3.70312e-81 -0.44364
8.20801 -3.41796e-81 -0.445241
8.21289 -3.1546e-81 -0.446836
8.21777 -2.9114e-81 -0.448424
8.22266 -2.68682e-81 -0.450006
8.22754 -2.47945e-81 -0.451581
8.23242 -2.28797e-81 -0.45315
8.2373 -2.11118e-81 -0.454712
8.24219 -1.94796e-81 -0.456268
8.24707 -1.79727e-81 -0.457816
8.25195 -1.65815e-81 -0.459357
8.25684 -1.52974e-81 -0.460891
8.26172 -1.4112e-81 -0.462418
8.2666 -1.30178e-81 -0.463937
8.27148 -1.20079e-81 -0.465448
8.27637 -1.10758e-81 -0.466952
8.28125 -1.02156e-81 -0.468448
8.28613 -9.42177e-82 -0.469936
8.29102 -8.68919e-82 -0.471416
8.2959 -8.01319e-82 -0.472888
8.30078 -7.38943e-82 -0.474352
8.30566 -6.8139e-82 -0.475807
8.31055 -6.28289e-82 -0.477253
8.31543 -5.79299e-82 -0.478691
8.32031 -5.34104e-82 -0.48012
8.3252 -4.92411e-82 -0.48154
8.33008 -4.53951e-82 -0.482951
8.33496 -4.18475e-82 -0.484353
8.33984 -3.85753e-82 -0.485746
8.34473 -3.55572e-82 -0.487129
8.34961 -3.27738e-82 -0.488503
8.35449 -3.02068e-82 -0.489867
8.35938 -2.78395e-82 -0.491221
8.36426 -2.56565e-82 -0.492565
8.36914 -2.36436e-82 -0.493899
8.37402 -2.17875e-82 -0.495223
8.37891 -2.00762e-82 -0.496537
8.38379 -1.84984e-82 -0.497841
8.38867 -1.70438e-82 -0.499134
8.39355 -1.57029e-82 -0.500416
8.39844 -1.44667e-82 -0.501687
8.40332 -1.33273e-82 -0.502948
8.4082 -1.2277e-82 -0.504198
8.41309 -1.13089e-82 -0.505436
8.41797 -1.04167e-82 -0.506663
8.42285 -9.59437e-83 -0.507879
8.42773 -8.83657e-83 -0.509084
8.43262 -8.13823e-83 -0.510277
8.4375 -7.49472e-83 -0.511458
8.44238 -6.90177e-83 -0.512627
8.44727 -6.35542e-83 -0.513784
8.45215 -5.85205e-83 -0.51493
8.45703 -5.38829e-83 -0.516063
8.46191 -4.96104e-83 -0.517183
8.4668 -4.56745e-83 -0.518292
8.47168 -4.20489e-83 -0.519387
8.47656 -3.87092e-83 -0.520471
8.48145 -3.56331e-83 -0.521541
8.48633 -3.27999e-83 -0.522598
8.49121 -3.01905e-83 -0.523643
8.49609 -2.77874e-83 -0.524674
8.50098 -2.55743e-83 -0.525692
8.50586 -2.35364e-83 -0.526697
8.51074 -2.16598e-83 -0.527688
8.51562 -1.99319e-83 -0.528666
8.52051 -1.8341e-83 -0.52963
8.52539 -1.68762e-83 -0.53058
8.53027 -1.55277e-83 -0.531516
8.53516 -1.42863e-83 -0.532438
8.54004 -1.31434e-83 -0.533346
8.54492 -1.20915e-83 -0.53424
8.5498 -1.11232e-83 -0.535119
8.55469 -1.02319e-83 -0.535984
8.55957 -9.41163e-84 -0.536834
8.56445 -8.65669e-84 -0.53767
8.56934 -7.96193e-84 -0.538491
8.57422 -7.32258e-84 -0.539297
8.5791 -6.73425e-84 -0.540087
8.58398 -6.19289e-84 -0.540863
8.58887 -5.69478e-84 -0.541624
8.59375 -5.23649e-84 -0.542369
8.59863 -4.81485e-84 -0.543099
8.60352 -4.42694e-84 -0.543813
8.6084 -4.0701e-84 -0.544511
8.61328 -3.74184e-84 -0.545194
8.61816 -3.43989e-84 -0.545861
8.62305 -3.16215e-84 -0.546512
8.62793 -2.9067e-84 -0.547147
8.63281 -2.67176e-84 -0.547766
8.6377 -2.4557e-84 -0.548368
8.64258 -2.25699e-84 -0.548954
8.64746 -2.07427e-84 -0.549524
8.65234 -1.90625e-84 -0.550077
8.65723 -1.75176e-84 -0.550613
8.66211 -1.60971e-84 -0.551133
8.66699 -1.4791e-84 -0.551636
8.67188 -1.35903e-84 -0.552122
8.67676 -1.24865e-84 -0.552591
8.68164 -1.14718e-84 -0.553043
8.68652 -1.0539e-84 -0.553477
8.69141 -9.68165e-85 -0.553894
8.69629 -8.8936e-85 -0.554294
8.70117 -8.1693e-85 -0.554677
8.70605 -7.50363e-85 -0.555042
8.71094 -6.89188e-85 -0.555389
8.71582 -6.32969e-85 -0.555718
8.7207 -5.81309e-85 -0.55603
8.72559 -5.3384e-85 -0.556324
8.73047 -4.90223e-85 -0.556599
8.73535 -4.50149e-85 -0.556857
8.74023 -4.13331e-85 -0.557096
8.74512 -3.79506e-85 -0.557317
8.75 -3.48433e-85 -0.55752
8.75488 -3.19888e-85 -0.557705
8.75977 -2.93669e-85 -0.557871
8.76465 -2.69585e-85 -0.558018
8.76953 -2.47465e-85 -0.558147
8.77441 -2.27148e-85 -0.558257
8.7793 -2.0849e-85 -0.558348
8.78418 -1.91355e-85 -0.558421
8.78906 -1.75621e-85 -0.558474
8.79395 -1.61172e-85 -0.558509
8.79883 -1.47905e-85 -0.558524
8.80371 -1.35723e-85 -0.55852
8.80859 -1.24539e-85 -0.558498
8.81348 -1.14271e-85 -0.558455
8.81836 -1.04845e-85 -0.558394
8.82324 -9.61917e-86 -0.558313
8.82812 -8.82483e-86 -0.558212
8.83301 -8.0957e-86 -0.558092
8.83789 -7.42646e-86 -0.557953
8.84277 -6.81222e-86 -0.557794
8.84766 -6.24849e-86 -0.557615
8.85254 -5.73113e-86 -0.557416
8.85742 -5.25636e-86 -0.557197
8.8623 -4.82069e-86 -0.556959
8.86719 -4.42091e-86 -0.5567
8.87207 -4.0541e-86 -0.556422
8.87695 -3.71755e-86 -0.556123
8.88184 -3.40877e-86 -0.555805
8.88672 -3.12549e-86 -0.555466
8.8916 -2.86561e-86 -0.555107
8.89648 -2.62722e-86 -0.554728
8.90137 -2.40854e-86 -0.554328
8.90625 -2.20797e-86 -0.553909
8.91113 -2.02399e-86 -0.553468
8.91602 -1.85526e-86 -0.553008
8.9209 -1.70052e-86 -0.552526
8.92578 -1.5586e-86 -0.552025
8.93066 -1.42846e-86 -0.551503
8.93555 -1.30913e-86 -0.55096
8.94043 -1.19971e-86 -0.550396
8.94531 -1.09938e-86 -0.549812
8.9502 -1.00739e-86 -0.549207
8.95508 -9.23057e-87 -0.548582
8.95996 -8.45743e-87 -0.547935
8.96484 -7.74868e-87 -0.547268
8.96973 -7.09898e-87 -0.54658
8.97461 -6.50345e-87 -0.545871
8.97949 -5.95759e-87 -0.545142
8.98438 -5.45728e-87 -0.544391
8.98926 -4.99876e-87 -0.54362
8.99414 -4.57854e-87 -0.542827
8.99902 -4.19345e-87 -0.542013
9.00391 -3.84056e-87 -0.541179
9.00879 -3.5172e-87 -0.540323
9.01367 -3.22091e-87 -0.539447
9.01855 -2.94944e-87 -0.538549
9.02344 -2.70073e-87 -0.537631
9.02832 -2.47287e-87 -0.536691
9.0332 -2.26412e-87 -0.53573
9.03809 -2.0729e-87 -0.534748
9.04297 -1.89774e-87 -0.533745
9.04785 -1.73729e-87 -0.53272
9.05273 -1.59034e-87 -0.531675
9.05762 -1.45574e-87 -0.530609
9.0625 -1.33248e-87 -0.529521
9.06738 -1.21959e-87 -0.528412
9.07227 -1.11621e-87 -0.527282
9.07715 -1.02155e-87 -0.526131
9.08203 -9.34872e-88 -0.524959
9.08691 -8.55506e-88 -0.523765
9.0918 -7.82842e-88 -0.522551
9.09668 -7.16315e-88 -0.521315
9.10156 -6.5541e-88 -0.520058
9.10645 -5.99655e-88 -0.51878
9.11133 -5.48617e-88 -0.517481
9.11621 -5.01899e-88 -0.516161
9.12109 -4.59137e-88 -0.514819
9.12598 -4.19999e-88 -0.513457
9.13086 -3.84179e-88 -0.512074
9.13574 -3.51397e-88 -0.510669
9.14062 -3.21396e-88 -0.509243
9.14551 -2.93944e-88 -0.507797
9.15039 -2.68823e-88 -0.506329
9.15527 -2.45837e-88 -0.504841
9.16016 -2.24806e-88 -0.503331
9.16504 -2.05564e-88 -0.501801
9.16992 -1.87961e-88 -0.500249
9.1748 -1.71856e-88 -0.498677
9.17969 -1.57124e-88 -0.497084
9.18457 -1.43648e-88 -0.49547
9.18945 -1.31322e-88 -0.493836
9.19434 -1.20047e-88 -0.49218
9.19922 -1.09736e-88 -0.490504
9.2041 -1.00305e-88 -0.488807
9.20898 -9.16803e-89 -0.48709
9.21387 -8.37932e-89 -0.485351
9.21875 -7.6581e-89 -0.483593
9.22363 -6.99862e-89 -0.481814
9.22852 -6.39563e-89 -0.480014
9.2334 -5.84431e-89 -0.478194
9.23828 -5.34026e-89 -0.476353
9.24316 -4.87946e-89 -0.474492
9.24805 -4.4582e-89 -0.472611
9.25293 -4.07311e-89 -0.470709
9.25781 -3.72112e-89 -0.468788
9.2627 -3.39937e-89 -0.466846
9.26758 -3.1053e-89 -0.464884
9.27246 -2.83654e-89 -0.462902
9.27734 -2.59091e-89 -0.4609
9.28223 -2.36644e-89 -0.458878
9.28711 -2.16131e-89 -0.456836
9.29199 -1.97387e-89 -0.454774
9.29688 -1.8026e-89 -0.452693
9.30176 -1.64611e-89 -0.450592
9.30664 -1.50314e-89 -0.448471
9.31152 -1.37252e-89 -0.446331
9.31641 -1.25319e-89 -0.444171
9.32129 -1.14418e-89 -0.441992
9.32617 -1.0446e-89 -0.439793
9.33105 -9.53643e-90 -0.437575
9.33594 -8.70565e-90 -0.435338
9.34082 -7.94686e-90 -0.433082
9.3457 -7.25386e-90 -0.430807
9.35059 -6.62098e-90 -0.428512
9.35547 -6.04303e-90 -0.426199
9.36035 -5.51526e-90 -0.423867
9.36523 -5.03335e-90 -0.421516
9.37012 -4.59333e-90 -0.419147
9.375 -4.19157e-90 -0.416759
9.37988 -3.82477e-90 -0.414352
9.38477 -3.48991e-90 -0.411927
9.38965 -3.18421e-90 -0.409484
9.39453 -2.90515e-90 -0.407022
9.39941 -2.65041e-90 -0.404542
9.4043 -2.4179e-90 -0.402044
9.40918 -2.20569e-90 -0.399528
9.41406 -2.012e-90 -0.396995
9.41895 -1.83523e-90 -0.394443
9.42383 -1.67391e-90 -0.391874
9.42871 -1.5267e-90 -0.389287
9.43359 -1.39237e-90 -0.386682
9.43848 -1.2698e-90 -0.384061
9.44336 -1.15797e-90 -0.381422
9.44824 -1.05593e-90 -0.378765
9.45312 -9.62837e-91 -0.376092
9.45801 -8.7791e-91 -0.373401
9.46289 -8.00436e-91 -0.370694
9.46777 -7.29765e-91 -0.36797
9.47266 -6.65301e-91 -0.365229
9.47754 -6.06503e-91 -0.362472
9.48242 -5.52875e-91 -0.359698
9.4873 -5.03965e-91 -0.356908
9.49219 -4.59359e-91 -0.354101
9.49707 -4.18682e-91 -0.351278
9.50195 -3.81589e-91 -0.34844
9.50684 -3.47765e-91 -0.345585
9.51172 -3.16924e-91 -0.342715
9.5166 -2.88805e-91 -0.339829
9.52148 -2.63168e-91 -0.336927
9.52637 -2.39795e-91 -0.33401
9.53125 -2.18488e-91 -0.331078
9.53613 -1.99064e-91 -0.328131
9.54102 -1.81359e-91 -0.325168
9.5459 -1.6522e-91 -0.32219
9.55078 -1.50511e-91 -0.319198
9.55566 -1.37104e-91 -0.316191
9.56055 -1.24886e-91 -0.31317
9.56543 -1.13751e-91 -0.310134
9.57031 -1.03604e-91 -0.307083
9.5752 -9.43575e-92 -0.304019
9.58008 -8.59323e-92 -0.30094
9.58496 -7.82556e-92 -0.297848
9.58984 -7.12613e-92 -0.294741
9.59473 -6.4889e-92 -0.291621
9.59961 -5.90838e-92 -0.288488
9.60449 -5.37953e-92 -0.285341
9.60938 -4.89779e-92 -0.282181
9.61426 -4.45897e-92 -0.279008
9.61914 -4.05928e-92 -0.275822
9.62402 -3.69523e-92 -0.272623
9.62891 -3.36368e-92 -0.269411
9.63379 -3.06173e-92 -0.266187
9.63867 -2.78675e-92 -0.26295
9.64355 -2.53634e-92 -0.259701
9.64844 -2.30833e-92 -0.25644
9.65332 -2.10072e-92 -0.253167
9.6582 -1.91168e-92 -0.249883
9.66309 -1.73958e-92 -0.246586
9.66797 -1.58289e-92 -0.243278
9.67285 -1.44025e-92 -0.239959
9.67773 -1.31039e-92 -0.236628
9.68262 -1.19219e-92 -0.233286
9.6875 -1.0846e-92 -0.229934
9.69238 -9.86676e-93 -0.22657
9.69727 -8.97547e-93 -0.223196
9.70215 -8.16431e-93 -0.219812
9.70703 -7.4261e-93 -0.216417
9.71191 -6.75431e-93 -0.213012
9.7168 -6.14301e-93 -0.209597
9.72168 -5.58676e-93 -0.206172
9.72656 -5.08064e-93 -0.202737
9.73145 -4.62015e-93 -0.199293
9.73633 -4.2012e-93 -0.19584
9.74121 -3.82006e-93 -0.192377
9.74609 -3.47333e-93 -0.188905
9.75098 -3.15792e-93 -0.185424
9.75586 -2.87101e-93 -0.181935
9.76074 -2.61005e-93 -0.178437
9.76562 -2.37269e-93 -0.17493
9.77051 -2.15682e-93 -0.171415
9.77539 -1.96049e-93 -0.167892
9.78027 -1.78195e-93 -0.164362
9.78516 -1.61959e-93 -0.160823
9.79004 -1.47195e-93 -0.157277
9.79492 -1.33771e-93 -0.153723
9.7998 -1.21566e-93 -0.150162
9.80469 -1.10468e-93 -0.146594
9.80957 -1.00379e-93 -0.143019
9.81445 -9.12074e-94 -0.139437
9.81934 -8.28696e-94 -0.135849
9.82422 -7.52904e-94 -0.132254
9.8291 -6.84011e-94 -0.128653
9.83398 -6.21392e-94 -0.125046
9.83887 -5.64479e-94 -0.121433
9.84375 -5.12755e-94 -0.117814
9.84863 -4.65747e-94 -0.11419
9.85352 -4.23029e-94 -0.11056
9.8584 -3.84211e-94 -0.106924
9.86328 -3.48938e-94 -0.103284
9.86816 -3.16888e-94 -0.0996391
9.87305 -2.87769e-94 -0.0959892
9.87793 -2.61312e-94 -0.0923347
9.88281 -2.37277e-94 -0.0886759
9.8877 -2.15442e-94 -0.0850128
9.89258 -1.95607e-94 -0.0813457
9.89746 -1.7759e-94 -0.0776747
9.90234 -1.61225e-94 -0.074
9.90723 -1.46361e-94 -0.0703218
9.91211 -1.3286e-94 -0.0666403
9.91699 -1.206e-94 -0.0629556
9.92188 -1.09465e-94 -0.0592678
9.92676 -9.93541e-95 -0.0555773
9.93164 -9.01726e-95 -0.0518841
9.93652 -8.18357e-95 -0.0481884
9.94141 -7.4266e-95 -0.0444905
9.94629 -6.73933e-95 -0.0407904
9.95117 -6.11537e-95 -0.0370884
9.95605 -5.54891e-95 -0.0333846
9.96094 -5.03468e-95 -0.0296792
9.96582 -4.56789e-95 -0.0259724
9.9707 -4.14418e-95 -0.0222643
9.97559 -3.7596e-95 -0.0185552
9.98047 -3.41054e-95 -0.0148452
9.98535 -3.09374e-95 -0.0111346
9.99023 -2.80623e-95 -0.00742333
9.99512 -2.54533e-95 -0.00371175
10 -2.30857e-95 2.55197e-79


==> figures/propagating/solution/data/snapshot_16.txt <==
x f u
-10 -2.58439e-105 2.76264e-71
-9.99512 -2.84944e-105 -0.00165643
-9.99023 -3.14152e-105 -0.0033129
-9.98535 -3.46337e-105 -0.00496944
-9.98047 -3.81802e-105 -0.00662611
-9.97559 -4.20878e-105 -0.00828293
-9.9707 -4.63932e-105 -0.00993995
-9.96582 -5.11365e-105 -0.0115972
-9.96094 -5.63621e-105 -0.0132547
-9.95605 -6.21188e-105 -0.0149126
-9.95117 -6.84602e-105 -0.0165708
-9.94629 -7.54453e-105 -0.0182294
-9.94141 -8.31391e-105 -0.0198884
-9.93652 -9.16132e-105 -0.0215479
-9.93164 -1.00946e-104 -0.0232079
-9.92676 -1.11225e-104 -0.0248685
-9.92188 -1.22544e-104 -0.0265296
-9.91699 -1.35009e-104 -0.0281914
-9.91211 -1.48734e-104 -0.0298539
-9.90723 -1.63847e-104 -0.031517
-9.90234 -1.80488e-104 -0.0331809
-9.89746 -1.98808e-104 -0.0348455
-9.89258 -2.18978e-104 -0.036511
-9.8877 -2.41183e-104 -0.0381773
-9.88281 -2.65626e-104 -0.0398446
-9.87793 -2.92533e-104 -0.0415127
-9.87305 -3.22151e-104 -0.0431818
-9.86816 -3.54749e-104 -0.0448519
-9.86328 -3.90628e-104 -0.0465231
-9.8584 -4.30116e-104 -0.0481953
-9.85352 -4.73572e-104 -0.0498687
-9.84863 -5.21394e-104 -0.0515432
-9.84375 -5.74017e-104 -0.0532188
-9.83887 -6.31922e-104 -0.0548957
-9.83398 -6.95635e-104 -0.0565739
-9.8291 -7.65735e-104 -0.0582533
-9.82422 -8.42859e-104 -0.059934
-9.81934 -9.27707e-104 -0.0616161
-9.81445 -1.02105e-103 -0.0632996
-9.80957 -1.12372e-103 -0.0649846
-9.80469 -1.23667e-103 -0.0666709
-9.7998 -1.3609e-103 -0.0683588
-9.79492 -1.49754e-103 -0.0700482
-9.79004 -1.64782e-103 -0.0717391
-9.78516 -1.8131e-103 -0.0734317
-9.78027 -1.99485e-103 -0.0751258
-9.77539 -2.19472e-103 -0.0768216
-9.77051 -2.41451e-103 -0.0785191
-9.76562 -2.65617e-103 -0.0802183
-9.76074 -2.92189e-103 -0.0819192
-9.75586 -3.21403e-103 -0.0836219
-9.75098 -3.53522e-103 -0.0853264
-9.74609 -3.88831e-103 -0.0870328
-9.74121 -4.27647e-103 -0.088741
-9.73633 -4.70315e-103 -0.0904511
-9.73145 -5.17216e-103 -0.0921631
-9.72656 -5.68767e-103 -0.093877
-9.72168 -6.25426e-103 -0.0955929
-9.7168 -6.87696e-103 -0.0973108
-9.71191 -7.5613e-103 -0.0990307
-9.70703 -8.31335e-103 -0.100753
-9.70215 -9.13976e-103 -0.102477
-9.69727 -1.00478e-102 -0.104203
-9.69238 -1.10456e-102 -0.105931
-9.6875 -1.21419e-102 -0.107661
-9.68262 -1.33463e-102 -0.109394
-9.67773 -1.46696e-102 -0.111129
-9.67285 -1.61232e-102 -0.112866
-9.66797 -1.77201e-102 -0.114605
-9.66309 -1.94742e-102 -0.116346
-9.6582 -2.14009e-102 -0.11809
-9.65332 -2.3517e-102 -0.119836
-9.64844 -2.58413e-102 -0.121584
-9.64355 -2.83938e-102 -0.123335
-9.63867 -3.1197e-102 -0.125088
-9.63379 -3.42754e-102 -0.126843
-9.62891 -3.76556e-102 -0.128601
-9.62402 -4.13673e-102 -0.130361
-9.61914 -4.54427e-102 -0.132124
-9.61426 -4.99172e-102 -0.133889
-9.60938 -5.48296e-102 -0.135656
-9.60449 -6.02226e-102 -0.137426
-9.59961 -6.61429e-102 -0.139199
-9.59473 -7.26418e-102 -0.140974
-9.58984 -7.97754e-102 -0.142751
-9.58496 -8.76054e-102 -0.144531
-9.58008 -9.61992e-102 -0.146313
-9.5752 -1.05631e-101 -0.148098
-9.57031 -1.15982e-101 -0.149886
-9.56543 -1.27342e-101 -0.151676
-9.56055 -1.39807e-101 -0.153468
-9.55566 -1.53485e-101 -0.155264
-9.55078 -1.68493e-101 -0.157061
-9.5459 -1.8496e-101 -0.158862
-9.54102 -2.03027e-101 -0.160665
-9.53613 -2.22848e-101 -0.16247
-9.53125 -2.44592e-101 -0.164278
-9.52637 -2.68445e-101 -0.166089
-9.52148 -2.9461e-101 -0.167903
-9.5166 -3.2331e-101 -0.169718
-9.51172 -3.5479e-101 -0.171537
-9.50684 -3.89315e-101 -0.173358
-9.50195 -4.2718e-101 -0.175182
-9.49707 -4.68705e-101 -0.177009
-9.49219 -5.14242e-101 -0.178838
-9.4873 -5.64177e-101 -0.180669
-9.48242 -6.18931e-101 -0.182504
-9.47754 -6.78966e-101 -0.18434
-9.47266 -7.4479e-101 -0.18618
-9.46777 -8.16955e-101 -0.188022
-9.46289 -8.96071e-101 -0.189867
-9.45801 -9.82801e-101 -0.191714
-9.45312 -1.07787e-100 -0.193564
-9.44824 -1.18209e-100 -0.195416
-9.44336 -1.29632e-100 -0.197271
-9.43848 -1.42152e-100 -0.199129
-9.43359 -1.55873e-100 -0.200989
-9.42871 -1.70911e-100 -0.202852
-9.42383 -1.87391e-100 -0.204717
-9.41895 -2.0545e-100 -0.206585
-9.41406 -2.25239e-100 -0.208455
-9.40918 -2.46922e-100 -0.210328
-9.4043 -2.70679e-100 -0.212203
-9.39941 -2.96708e-100 -0.214081
-9.39453 -3.25225e-100 -0.215961
-9.38965 -3.56465e-100 -0.217843
-9.38477 -3.90687e-100 -0.219728
-9.37988 -4.28175e-100 -0.221616
-9.375 -4.69237e-100 -0.223506
-9.37012 -5.14213e-100 -0.225398
-9.36523 -5.63472e-100 -0.227292
-9.36035 -6.17422e-100 -0.229189
-9.35547 -6.76504e-100 -0.231088
-9.35059 -7.41204e-100 -0.23299
-9.3457 -8.12054e-100 -0.234893
-9.34082 -8.89633e-100 -0.236799
-9.33594 -9.74578e-100 -0.238707
-9.33105 -1.06758e-99 -0.240617
-9.32617 -1.16941e-99 -0.24253
-9.32129 -1.28088e-99 -0.244444
-9.31641 -1.40292e-99 -0.246361
-9.31152 -1.5365e-99 -0.24828
-9.30664 -1.68273e-99 -0.250201
-9.30176 -1.84279e-99 -0.252123
-9.29688 -2.01797e-99 -0.254048
-9.29199 -2.20971e-99 -0.255975
-9.28711 -2.41954e-99 -0.257903
-9.28223 -2.64917e-99 -0.259834
-9.27734 -2.90046e-99 -0.261766
-9.27246 -3.17544e-99 -0.263701
-9.26758 -3.47632e-99 -0.265637
-9.2627 -3.80552e-99 -0.267574
-9.25781 -4.16571e-99 -0.269514
-9.25293 -4.55976e-99 -0.271455
-9.24805 -4.99085e-99 -0.273398
-9.24316 -5.46244e-99 -0.275342
-9.23828 -5.97831e-99 -0.277288
-9.2334 -6.54258e-99 -0.279235
-9.22852 -7.15977e-99 -0.281184
-9.22363 -7.8348e-99 -0.283135
-9.21875 -8.57307e-99 -0.285086
-9.21387 -9.38047e-99 -0.287039
-9.20898 -1.02634e-98 -0.288994
-9.2041 -1.12289e-98 -0.29095
-9.19922 -1.22847e-98 -0.292906
-9.19434 -1.34391e-98 -0.294864
-9.18945 -1.47012e-98 -0.296824
-9.18457 -1.60811e-98 -0.298784
-9.17969 -1.75897e-98 -0.300745
-9.1748 -1.9239e-98 -0.302707
-9.16992 -2.10418e-98 -0.30467
-9.16504 -2.30125e-98 -0.306634
-9.16016 -2.51665e-98 -0.308599
-9.15527 -2.75209e-98 -0.310565
-9.15039 -3.00941e-98 -0.312531
-9.14551 -3.29063e-98 -0.314498
-9.14062 -3.59796e-98 -0.316465
-9.13574 -3.93381e-98 -0.318433
-9.13086 -4.3008e-98 -0.320402
-9.12598 -4.7018e-98 -0.322371
-9.12109 -5.13994e-98 -0.32434
-9.11621 -5.61865e-98 -0.32631
-9.11133 -6.14165e-98 -0.32828
-9.10645 -6.71301e-98 -0.33025
-9.10156 -7.33717e-98 -0.332221
-9.09668 -8.01898e-98 -0.334191
-9.0918 -8.76374e-98 -0.336161
-9.08691 -9.5772e-98 -0.338132
-9.08203 -1.04657e-97 -0.340102
-9.07715 -1.1436e-97 -0.342072
-9.07227 -1.24958e-97 -0.344042
-9.06738 -1.3653e-97 -0.346012
-9.0625 -1.49168e-97 -0.347981
-9.05762 -1.62967e-97 -0.34995
-9.05273 -1.78035e-97 -0.351918
-9.04785 -1.94486e-97 -0.353886
-9.04297 -2.12447e-97 -0.355853
-9.03809 -2.32056e-97 -0.357819
-9.0332 -2.53463e-97 -0.359785
-9.02832 -2.76832e-97 -0.36175
-9.02344 -3.0234e-97 -0.363713
-9.01855 -3.30184e-97 -0.365676
-9.01367 -3.60574e-97 -0.367638
-9.00879 -3.93743e-97 -0.369599
-9.00391 -4.29942e-97 -0.371558
-8.99902 -4.69447e-97 -0.373517
-8.99414 -5.12557e-97 -0.375474
-8.98926 -5.596e-97 -0.377429
-8.98438 -6.10931e-97 -0.379383
-8.97949 -6.66939e-97 -0.381336
-8.97461 -7.28046e-97 -0.383286
-8.96973 -7.94715e-97 -0.385235
-8.96484 -8.67447e-97 -0.387183
-8.95996 -9.46791e-97 -0.389128
-8.95508 -1.03334e-96 -0.391072
-8.9502 -1.12775e-96 -0.393013
-8.94531 -1.23073e-96 -0.394952
-8.94043 -1.34305e-96 -0.39689
-8.93555 -1.46554e-96 -0.398824
-8.93066 -1.59913e-96 -0.400757
-8.92578 -1.74482e-96 -0.402687
-8.9209 -1.90369e-96 -0.404615
-8.91602 -2.07692e-96 -0.40654
-8.91113 -2.26582e-96 -0.408462
-8.90625 -2.47177e-96 -0.410381
-8.90137 -2.69631e-96 -0.412298
-8.89648 -2.94111e-96 -0.414212
-8.8916 -3.20799e-96 -0.416123
-8.88672 -3.49891e-96 -0.41803
-8.88184 -3.81604e-96 -0.419935
-8.87695 -4.16171e-96 -0.421836
-8.87207 -4.53848e-96 -0.423734
-8.86719 -4.94911e-96 -0.425628
-8.8623 -5.39665e-96 -0.427519
-8.85742 -5.88437e-96 -0.429407
-8.85254 -6.41587e-96 -0.43129
-8.84766 -6.99504e-96 -0.43317
-8.84277 -7.62613e-96 -0.435046
-8.83789 -8.31376e-96 -0.436918
-8.83301 -9.06296e-96 -0.438786
-8.82812 -9.8792e-96 -0.44065
-8.82324 -1.07684e-95 -0.44251
-8.81836 -1.17372e-95 -0.444365
-8.81348 -1.27924e-95 -0.446216
-8.80859 -1.39419e-95 -0.448063
-8.80371 -1.51939e-95 -0.449905
-8.79883 -1.65576e-95 -0.451742
-8.79395 -1.80428e-95 -0.453575
-8.78906 -1.96603e-95 -0.455402
-8.78418 -2.14218e-95 -0.457225
-8.7793 -2.334e-95 -0.459043
-8.77441 -2.54288e-95 -0.460855
-8.76953 -2.77031e-95 -0.462663
-8.76465 -3.01794e-95 -0.464465
-8.75977 -3.28755e-95 -0.466261
-8.75488 -3.58108e-95 -0.468053
-8.75 -3.90063e-95 -0.469838
-8.74512 -4.24849e-95 -0.471618
-8.74023 -4.62715e-95 -0.473393
-8.73535 -5.03932e-95 -0.475161
-8.73047 -5.48794e-95 -0.476923
-8.72559 -5.97622e-95 -0.47868
-8.7207 -6.50763e-95 -0.48043
-8.71582 -7.08595e-95 -0.482174
-8.71094 -7.7153e-95 -0.483912
-8.70605 -8.40015e-95 -0.485644
-8.70117 -9.14535e-95 -0.487369
-8.69629 -9.95619e-95 -0.489087
-8.69141 -1.08384e-94 -0.490799
-8.68652 -1.17982e-94 -0.492503
-8.68164 -1.28424e-94 -0.494202
-8.67676 -1.39784e-94 -0.495893
-8.67188 -1.52141e-94 -0.497577
-8.66699 -1.65582e-94 -0.499254
-8.66211 -1.80203e-94 -0.500923
-8.65723 -1.96105e-94 -0.502586
-8.65234 -2.134e-94 -0.504241
-8.64746 -2.3221e-94 -0.505888
-8.64258 -2.52665e-94 -0.507528
-8.6377 -2.7491e-94 -0.50916
-8.63281 -2.99098e-94 -0.510785
-8.62793 -3.25399e-94 -0.512401
-8.62305 -3.53996e-94 -0.51401
-8.61816 -3.85088e-94 -0.51561
-8.61328 -4.1889e-94 -0.517203
-8.6084 -4.55638e-94 -0.518787
-8.60352 -4.95586e-94 -0.520363
-8.59863 -5.39011e-94 -0.52193
-8.59375 -5.86213e-94 -0.523489
-8.58887 -6.37518e-94 -0.52504
-8.58398 -6.93281e-94 -0.526582
-8.5791 -7.53884e-94 -0.528114
-8.57422 -8.19747e-94 -0.529639
-8.56934 -8.91321e-94 -0.531154
-8.56445 -9.69098e-94 -0.53266
-8.55957 -1.05361e-93 -0.534157
-8.55469 -1.14544e-93 -0.535645
-8.5498 -1.24521e-93 -0.537123
-8.54492 -1.35361e-93 -0.538592
-8.54004 -1.47138e-93 -0.540052
-8.53516 -1.59931e-93 -0.541502
-8.53027 -1.73829e-93 -0.542942
-8.52539 -1.88925e-93 -0.544373
-8.52051 -2.05323e-93 -0.545794
-8.51562 -2.23133e-93 -0.547205
-8.51074 -2.42477e-93 -0.548606
-8.50586 -2.63484e-93 -0.549996
-8.50098 -2.86299e-93 -0.551377
-8.49609 -3.11073e-93 -0.552748
-8.49121 -3.37976e-93 -0.554108
-8.48633 -3.67188e-93 -0.555458
-8.48145 -3.98905e-93 -0.556797
-8.47656 -4.33341e-93 -0.558126
-8.47168 -4.70728e-93 -0.559444
-8.4668 -5.11316e-93 -0.560751
-8.46191 -5.55378e-93 -0.562048
-8.45703 -6.03207e-93 -0.563333
-8.45215 -6.55124e-93 -0.564608
-8.44727 -7.11476e-93 -0.565871
-8.44238 -7.72638e-93 -0.567124
-8.4375 -8.39017e-93 -0.568365
-8.43262 -9.11057e-93 -0.569595
-8.42773 -9.89234e-93 -0.570814
-8.42285 -1.07407e-92 -0.572021
-8.41797 -1.16612e-92 -0.573217
-8.41309 -1.26601e-92 -0.574401
-8.4082 -1.37438e-92 -0.575573
-8.40332 -1.49196e-92 -0.576734
-8.39844 -1.61952e-92 -0.577883
-8.39355 -1.7579e-92 -0.57902
-8.38867 -1.90802e-92 -0.580145
-8.38379 -2.07086e-92 -0.581258
-8.37891 -2.24749e-92 -0.582358
-8.37402 -2.43906e-92 -0.583447
-8.36914 -2.64684e-92 -0.584524
-8.36426 -2.87219e-92 -0.585588
-8.35938 -3.11657e-92 -0.58664
-8.35449 -3.38158e-92 -0.587679
-8.34961 -3.66895e-92 -0.588706
-8.34473 -3.98055e-92 -0.58972
-8.33984 -4.31842e-92 -0.590722
-8.33496 -4.68473e-92 -0.591711
-8.33008 -5.08188e-92 -0.592687
-8.3252 -5.51243e-92 -0.593651
-8.32031 -5.97917e-92 -0.594601
-8.31543 -6.48513e-92 -0.595539
-8.31055 -7.03356e-92 -0.596463
-8.30566 -7.62801e-92 -0.597375
-8.30078 -8.2723e-92 -0.598273
-8.2959 -8.97059e-92 -0.599158
-8.29102 -9.72736e-92 -0.60003
-8.28613 -1.05475e-91 -0.600888
-8.28125 -1.14362e-91 -0.601734
-8.27637 -1.23992e-91 -0.602565
-8.27148 -1.34426e-91 -0.603384
-8.2666 -1.45732e-91 -0.604189
-8.26172 -1.5798e-91 -0.60498
-8.25684 -1.71251e-91 -0.605757
-8.25195 -1.85627e-91 -0.606521
-8.24707 -2.012e-91 -0.607271
-8.24219 -2.18069e-91 -0.608008
-8.2373 -2.36342e-91 -0.60873
-8.23242 -2.56133e-91 -0.609439
-8.22754 -2.77569e-91 -0.610134
-8.22266 -3.00784e-91 -0.610815
-8.21777 -3.25925e-91 -0.611482
-8.21289 -3.53151e-91 -0.612134
-8.20801 -3.82633e-91 -0.612773
-8.20312 -4.14556e-91 -0.613398
-8.19824 -4.49121e-91 -0.614008
-8.19336 -4.86545e-91 -0.614604
-8.18848 -5.27062e-91 -0.615186
-8.18359 -5.70927e-91 -0.615753
-8.17871 -6.18412e-91 -0.616307
-8.17383 -6.69815e-91 -0.616846
-8.16895 -7.25456e-91 -0.61737
-8.16406 -7.85681e-91 -0.61788
-8.15918 -8.50866e-91 -0.618376
-8.1543 -9.21414e-91 -0.618857
-8.14941 -9.97765e-91 -0.619323
-8.14453 -1.08039e-90 -0.619775
-8.13965 -1.1698e-90 -0.620212
-8.13477 -1.26655e-90 -0.620635
-8.12988 -1.37124e-90 -0.621043
-8.125 -1.48451e-90 -0.621436
-8.12012 -1.60706e-90 -0.621815
-8.11523 -1.73965e-90 -0.622179
-8.11035 -1.88308e-90 -0.622528
-8.10547 -2.03824e-90 -0.622863
-8.10059 -2.20609e-90 -0.623182
-8.0957 -2.38763e-90 -0.623487
-8.09082 -2.584e-90 -0.623777
-8.08594 -2.79638e-90 -0.624052
-8.08105 -3.02608e-90 -0.624312
-8.07617 -3.27448e-90 -0.624557
-8.07129 -3.54311e-90 -0.624788
-8.06641 -3.83359e-90 -0.625003
-8.06152 -4.14769e-90 -0.625204
-8.05664 -4.48731e-90 -0.625389
-8.05176 -4.85451e-90 -0.62556
-8.04688 -5.25151e-90 -0.625716
-8.04199 -5.6807e-90 -0.625856
-8.03711 -6.14467e-90 -0.625982
-8.03223 -6.64622e-90 -0.626093
-8.02734 -7.18837e-90 -0.626188
-8.02246 -7.77437e-90 -0.626269
-8.01758 -8.40774e-90 -0.626335
-8.0127 -9.09228e-90 -0.626385
-8.00781 -9.83209e-90 -0.626421
-8.00293 -1.06316e-89 -0.626442
-7.99805 -1.14955e-89 -0.626447
-7.99316 -1.24291e-89 -0.626438
-7.98828 -1.34378e-89 -0.626413
-7.9834 -1.45278e-89 -0.626374
-7.97852 -1.57053e-89 -0.62632
-7.97363 -1.69776e-89 -0.62625
-7.96875 -1.83519e-89 -0.626166
-7.96387 -1.98367e-89 -0.626066
-7.95898 -2.14405e-89 -0.625952
-7.9541 -2.31728e-89 -0.625823
-7.94922 -2.5044e-89 -0.625678
-7.94434 -2.70649e-89 -0.625519
-7.93945 -2.92476e-89 -0.625345
-7.93457 -3.16047e-89 -0.625156
-7.92969 -3.41502e-89 -0.624952
-7.9248 -3.68989e-89 -0.624733
-7.91992 -3.9867e-89 -0.624499
-7.91504 -4.30718e-89 -0.62425
-7.91016 -4.6532e-89 -0.623987
-7.90527 -5.02678e-89 -0.623709
-7.90039 -5.43009e-89 -0.623415
-7.89551 -5.86548e-89 -0.623108
-7.89062 -6.33547e-89 -0.622785
-7.88574 -6.8428e-89 -0.622448
-7.88086 -7.39041e-89 -0.622096
-7.87598 -7.98145e-89 -0.621729
-7.87109 -8.61936e-89 -0.621348
-7.86621 -9.3078e-89 -0.620952
-7.86133 -1.00507e-88 -0.620541
-7.85645 -1.08525e-88 -0.620116
-7.85156 -1.17176e-88 -0.619676
-7.84668 -1.26511e-88 -0.619222
-7.8418 -1.36583e-88 -0.618754
-7.83691 -1.4745e-88 -0.618271
-7.83203 -1.59174e-88 -0.617773
-7.82715 -1.71822e-88 -0.617261
-7.82227 -1.85466e-88 -0.616735
-7.81738 -2.00184e-88 -0.616195
-7.8125 -2.1606e-88 -0.61564
-7.80762 -2.33184e-88 -0.615071
-7.80273 -2.51652e-88 -0.614488
-7.79785 -2.71571e-88 -0.613891
-7.79297 -2.93052e-88 -0.61328
-7.78809 -3.16217e-88 -0.612655
-7.7832 -3.41197e-88 -0.612016
-7.77832 -3.68133e-88 -0.611363
-7.77344 -3.97177e-88 -0.610696
-7.76855 -4.28491e-88 -0.610015
-7.76367 -4.62252e-88 -0.60932
-7.75879 -4.9865e-88 -0.608612
-7.75391 -5.37888e-88 -0.607889
-7.74902 -5.80186e-88 -0.607154
-7.74414 -6.2578e-88 -0.606404
-7.73926 -6.74924e-88 -0.605641
-7.73438 -7.27894e-88 -0.604865
-7.72949 -7.84984e-88 -0.604075
-7.72461 -8.4651e-88 -0.603272
-7.71973 -9.12816e-88 -0.602455
-7.71484 -9.84268e-88 -0.601626
-7.70996 -1.06126e-87 -0.600782
-7.70508 -1.14423e-87 -0.599926
-7.7002 -1.23362e-87 -0.599057
-7.69531 -1.32992e-87 -0.598175
-7.69043 -1.43369e-87 -0.59728
-7.68555 -1.54547e-87 -0.596371
-7.68066 -1.66588e-87 -0.59545
-7.67578 -1.7956e-87 -0.594517
-7.6709 -1.93532e-87 -0.59357
-7.66602 -2.08582e-87 -0.592611
-7.66113 -2.24791e-87 -0.591639
-7.65625 -2.42248e-87 -0.590655
-7.65137 -2.61049e-87 -0.589659
-7.64648 -2.81295e-87 -0.58865
-7.6416 -3.03097e-87 -0.587628
-7.63672 -3.26573e-87 -0.586595
-7.63184 -3.51851e-87 -0.585549
-7.62695 -3.79067e-87 -0.584491
-7.62207 -4.08369e-87 -0.583422
-7.61719 -4.39915e-87 -0.58234
-7.6123 -4.73875e-87 -0.581246
-7.60742 -5.10433e-87 -0.580141
-7.60254 -5.49785e-87 -0.579024
-7.59766 -5.92142e-87 -0.577895
-7.59277 -6.37732e-87 -0.576755
-7.58789 -6.868e-87 -0.575603
-7.58301 -7.39607e-87 -0.57444
-7.57812 -7.96437e-87 -0.573265
-7.57324 -8.57593e-87 -0.572079
-7.56836 -9.23401e-87 -0.570882
-7.56348 -9.94211e-87 -0.569674
-7.55859 -1.0704e-86 -0.568455
-7.55371 -1.15237e-86 -0.567225
-7.54883 -1.24056e-86 -0.565984
-7.54395 -1.33544e-86 -0.564733
-7.53906 -1.4375e-86 -0.56347
-7.53418 -1.5473e-86 -0.562197
-7.5293 -1.66539e-86 -0.560914
-7.52441 -1.79242e-86 -0.55962
-7.51953 -1.92904e-86 -0.558316
-7.51465 -2.07597e-86 -0.557002
-7.50977 -2.234e-86 -0.555677
-7.50488 -2.40393e-86 -0.554342
-7.5 -2.58667e-86 -0.552998
-7.49512 -2.78317e-86 -0.551643
-7.49023 -2.99445e-86 -0.550279
-7.48535 -3.22162e-86 -0.548905
-7.48047 -3.46585e-86 -0.547521
-7.47559 -3.72843e-86 -0.546128
-7.4707 -4.0107e-86 -0.544725
-7.46582 -4.31414e-86 -0.543313
-7.46094 -4.64032e-86 -0.541892
-7.45605 -4.99092e-86 -0.540461
-7.45117 -5.36775e-86 -0.539022
-7.44629 -5.77276e-86 -0.537573
-7.44141 -6.20804e-86 -0.536116
-7.43652 -6.67581e-86 -0.534649
-7.43164 -7.17849e-86 -0.533174
-7.42676 -7.71866e-86 -0.531691
-7.42188 -8.29907e-86 -0.530199
-7.41699 -8.9227e-86 -0.528698
-7.41211 -9.59274e-86 -0.527189
-7.40723 -1.03126e-85 -0.525672
-7.40234 -1.1086e-85 -0.524147
-7.39746 -1.19167e-85 -0.522614
-7.39258 -1.28092e-85 -0.521073
-7.3877 -1.37678e-85 -0.519523
-7.38281 -1.47974e-85 -0.517967
-7.37793 -1.59033e-85 -0.516402
-7.37305 -1.7091e-85 -0.51483
-7.36816 -1.83665e-85 -0.513251
-7.36328 -1.97363e-85 -0.511664
-7.3584 -2.12073e-85 -0.51007
-7.35352 -2.27868e-85 -0.508468
-7.34863 -2.44827e-85 -0.50686
-7.34375 -2.63037e-85 -0.505245
-7.33887 -2.82587e-85 -0.503623
-7.33398 -3.03575e-85 -0.501994
-7.3291 -3.26108e-85 -0.500358
-7.32422 -3.50295e-85 -0.498716
-7.31934 -3.76259e-85 -0.497067
-7.31445 -4.04128e-85 -0.495412
-7.30957 -4.34041e-85 -0.493751
-7.30469 -4.66145e-85 -0.492084
-7.2998 -5.00601e-85 -0.49041
-7.29492 -5.37577e-85 -0.488731
-7.29004 -5.77257e-85 -0.487046
-7.28516 -6.19836e-85 -0.485354
-7.28027 -6.65525e-85 -0.483658
-7.27539 -7.14547e-85 -0.481955
-7.27051 -7.67143e-85 -0.480248
-7.26562 -8.23571e-85 -0.478535
-7.26074 -8.84109e-85 -0.476816
-7.25586 -9.4905e-85 -0.475093
-7.25098 -1.01871e-84 -0.473364
-7.24609 -1.09344e-84 -0.47163
-7.24121 -1.17359e-84 -0.469892
-7.23633 -1.25955e-84 -0.468149
-7.23145 -1.35175e-84 -0.466401
-7.22656 -1.45063e-84 -0.464649
-7.22168 -1.55666e-84 -0.462892
-7.2168 -1.67037e-84 -0.461131
-7.21191 -1.7923e-84 -0.459365
-7.20703 -1.92303e-84 -0.457596
-7.20215 -2.0632e-84 -0.455822
-7.19727 -2.21349e-84 -0.454044
-7.19238 -2.37461e-84 -0.452263
-7.1875 -2.54733e-84 -0.450478
-7.18262 -2.73249e-84 -0.448689
-7.17773 -2.93096e-84 -0.446896
-7.17285 -3.14371e-84 -0.4451
-7.16797 -3.37173e-84 -0.443301
-7.16309 -3.61612e-84 -0.441499
-7.1582 -3.87804e-84 -0.439693
-7.15332 -4.15873e-84 -0.437884
-7.14844 -4.45953e-84 -0.436073
-7.14355 -4.78185e-84 -0.434258
-7.13867 -5.12723e-84 -0.432441
-7.13379 -5.49729e-84 -0.430621
-7.12891 -5.89378e-84 -0.428798
-7.12402 -6.31856e-84 -0.426973
-7.11914 -6.77364e-84 -0.425146
-7.11426 -7.26114e-84 -0.423317
-7.10938 -7.78336e-84 -0.421485
-7.10449 -8.34275e-84 -0.419651
-7.09961 -8.9419e-84 -0.417815
-7.09473 -9.58363e-84 -0.415977
-7.08984 -1.02709e-83 -0.414138
-7.08496 -1.1007e-83 -0.412296
-7.08008 -1.17952e-83 -0.410454
-7.0752 -1.26393e-83 -0.408609
-7.07031 -1.35432e-83 -0.406763
-7.06543 -1.4511e-83 -0.404916
-7.06055 -1.55472e-83 -0.403068
-7.05566 -1.66566e-83 -0.401219
-7.05078 -1.78443e-83 -0.399368
-7.0459 -1.91158e-83 -0.397517
-7.04102 -2.0477e-83 -0.395665
-7.03613 -2.1934e-83 -0.393812
-7.03125 -2.34935e-83 -0.391958
-7.02637 -2.51628e-83 -0.390104
-7.02148 -2.69493e-83 -0.388249
-7.0166 -2.88614e-83 -0.386394
-7.01172 -3.09076e-83 -0.384538
-7.00684 -3.30973e-83 -0.382683
-7.00195 -3.54405e-83 -0.380827
-6.99707 -3.79477e-83 -0.378971
-6.99219 -4.06304e-83 -0.377115
-6.9873 -4.35006e-83 -0.375259
-6.98242 -4.65714e-83 -0.373404
-6.97754 -4.98566e-83 -0.371549
-6.97266 -5.33709e-83 -0.369694
-6.96777 -5.71303e-83 -0.36784
-6.96289 -6.11516e-83 -0.365986
-6.95801 -6.54528e-83 -0.364133
-6.95312 -7.00532e-83 -0.362281
-6.94824 -7.49733e-83 -0.36043
-6.94336 -8.02352e-83 -0.358579
-6.93848 -8.58623e-83 -0.35673
-6.93359 -9.18796e-83 -0.354881
-6.92871 -9.8314e-83 -0.353034
-6.92383 -1.05194e-82 -0.351188
-6.91895 -1.1255e-82 -0.349343
-6.91406 -1.20415e-82 -0.3475
-6.90918 -1.28823e-82 -0.345658
-6.9043 -1.37811e-82 -0.343818
-6.89941 -1.4742e-82 -0.341979
-6.89453 -1.57691e-82 -0.340143
-6.88965 -1.6867e-82 -0.338307
-6.88477 -1.80405e-82 -0.336474
-6.87988 -1.92947e-82 -0.334643
-6.875 -2.06351e-82 -0.332814
-6.87012 -2.20675e-82 -0.330987
-6.86523 -2.35983e-82 -0.329162
-6.86035 -2.5234e-82 -0.327339
-6.85547 -2.69819e-82 -0.325519
-6.85059 -2.88494e-82 -0.323701
-6.8457 -3.08447e-82 -0.321885
-6.84082 -3.29765e-82 -0.320072
-6.83594 -3.52539e-82 -0.318262
-6.83105 -3.76867e-82 -0.316455
-6.82617 -4.02856e-82 -0.31465
-6.82129 -4.30616e-82 -0.312848
-6.81641 -4.60267e-82 -0.311049
-6.81152 -4.91937e-82 -0.309253
-6.80664 -5.2576e-82 -0.307459
-6.80176 -5.61882e-82 -0.30567
-6.79688 -6.00458e-82 -0.303883
-6.79199 -6.41651e-82 -0.302099
-6.78711 -6.85637e-82 -0.300319
-6.78223 -7.32603e-82 -0.298542
-6.77734 -7.8275e-82 -0.296769
-6.77246 -8.36289e-82 -0.294999
-6.76758 -8.93448e-82 -0.293232
-6.7627 -9.54468e-82 -0.29147
-6.75781 -1.01961e-81 -0.289711
-6.75293 -1.08914e-81 -0.287955
-6.74805 -1.16336e-81 -0.286204
-6.74316 -1.24257e-81 -0.284456
-6.73828 -1.32712e-81 -0.282712
-6.7334 -1.41735e-81 -0.280973
-6.72852 -1.51365e-81 -0.279237
-6.72363 -1.61641e-81 -0.277506
-6.71875 -1.72607e-81 -0.275778
-6.71387 -1.84307e-81 -0.274055
-6.70898 -1.96792e-81 -0.272336
-6.7041 -2.10112e-81 -0.270622
-6.69922 -2.24322e-81 -0.268911
-6.69434 -2.39483e-81 -0.267206
-6.68945 -2.55656e-81 -0.265504
-6.68457 -2.72908e-81 -0.263808
-6.67969 -2.91311e-81 -0.262115
-6.6748 -3.1094e-81 -0.260428
-6.66992 -3.31875e-81 -0.258745
-6.66504 -3.54203e-81 -0.257067
-6.66016 -3.78016e-81 -0.255394
-6.65527 -4.03409e-81 -0.253726
-6.65039 -4.30489e-81 -0.252062
-6.64551 -4.59364e-81 -0.250403
-6.64062 -4.90152e-81 -0.24875
-6.63574 -5.22979e-81 -0.247101
-6.63086 -5.57979e-81 -0.245458
-6.62598 -5.95291e-81 -0.243819
-6.62109 -6.35069e-81 -0.242186
-6.61621 -6.77473e-81 -0.240558
-6.61133 -7.22673e-81 -0.238935
-6.60645 -7.70852e-81 -0.237318
-6.60156 -8.22204e-81 -0.235706
-6.59668 -8.76936e-81 -0.234099
-6.5918 -9.35266e-81 -0.232498
-6.58691 -9.97428e-81 -0.230902
-6.58203 -1.06367e-80 -0.229311
-6.57715 -1.13426e-80 -0.227726
-6.57227 -1.20947e-80 -0.226147
-6.56738 -1.28962e-80 -0.224573
-6.5625 -1.375e-80 -0.223005
-6.55762 -1.46597e-80 -0.221443
-6.55273 -1.56289e-80 -0.219886
-6.54785 -1.66613e-80 -0.218335
-6.54297 -1.7761e-80 -0.21679
-6.53809 -1.89325e-80 -0.21525
-6.5332 -2.01802e-80 -0.213717
-6.52832 -2.15092e-80 -0.212189
-6.52344 -2.29246e-80 -0.210667
-6.51855 -2.44319e-80 -0.209151
-6.51367 -2.60372e-80 -0.207641
-6.50879 -2.77465e-80 -0.206138
-6.50391 -2.95667e-80 -0.20464
-6.49902 -3.15048e-80 -0.203148
-6.49414 -3.35684e-80 -0.201662
-6.48926 -3.57653e-80 -0.200182
-6.48438 -3.81043e-80 -0.198709
-6.47949 -4.05943e-80 -0.197241
-6.47461 -4.32449e-80 -0.19578
-6.46973 -4.60664e-80 -0.194325
-6.46484 -4.90697e-80 -0.192876
-6.45996 -5.22663e-80 -0.191433
-6.45508 -5.56684e-80 -0.189997
-6.4502 -5.92892e-80 -0.188567
-6.44531 -6.31424e-80 -0.187143
-6.44043 -6.72429e-80 -0.185725
-6.43555 -7.16063e-80 -0.184314
-6.43066 -7.62491e-80 -0.182909
-6.42578 -8.11892e-80 -0.181511
-6.4209 -8.64451e-80 -0.180119
-6.41602 -9.20369e-80 -0.178733
-6.41113 -9.79858e-80 -0.177354
-6.40625 -1.04314e-79 -0.175982
-6.40137 -1.11046e-79 -0.174615
-6.39648 -1.18207e-79 -0.173256
-6.3916 -1.25823e-79 -0.171902
-6.38672 -1.33924e-79 -0.170555
-6.38184 -1.42539e-79 -0.169215
-6.37695 -1.51702e-79 -0.167881
-6.37207 -1.61445e-79 -0.166554
-6.36719 -1.71807e-79 -0.165234
-6.3623 -1.82824e-79 -0.16392
-6.35742 -1.94539e-79 -0.162612
-6.35254 -2.06995e-79 -0.161311
-6.34766 -2.20237e-79 -0.160017
-6.34277 -2.34316e-79 -0.158729
-6.33789 -2.49283e-79 -0.157448
-6.33301 -2.65193e-79 -0.156173
-6.32812 -2.82105e-79 -0.154906
-6.32324 -3.00082e-79 -0.153644
-6.31836 -3.19188e-79 -0.15239
-6.31348 -3.39495e-79 -0.151142
-6.30859 -3.61077e-79 -0.1499
-6.30371 -3.84012e-79 -0.148666
-6.29883 -4.08385e-79 -0.147438
-6.29395 -4.34284e-79 -0.146216
-6.28906 -4.61803e-79 -0.145002
-6.28418 -4.91043e-79 -0.143794
-6.2793 -5.22109e-79 -0.142592
-6.27441 -5.55115e-79 -0.141398
-6.26953 -5.90178e-79 -0.14021
-6.26465 -6.27426e-79 -0.139028
-6.25977 -6.66994e-79 -0.137853
-6.25488 -7.09023e-79 -0.136685
-6.25 -7.53664e-79 -0.135524
-6.24512 -8.01077e-79 -0.134369
-6.24023 -8.51433e-79 -0.133221
-6.23535 -9.04912e-79 -0.13208
-6.23047 -9.61703e-79 -0.130945
-6.22559 -1.02201e-78 -0.129817
-6.2207 -1.08605e-78 -0.128696
-6.21582 -1.15404e-78 -0.127581
-6.21094 -1.22623e-78 -0.126473
-6.20605 -1.30288e-78 -0.125371
-6.20117 -1.38425e-78 -0.124276
-6.19629 -1.47063e-78 -0.123188
-6.19141 -1.56233e-78 -0.122106
-6.18652 -1.65967e-78 -0.121031
-6.18164 -1.76299e-78 -0.119963
-6.17676 -1.87265e-78 -0.118901
-6.17188 -1.98904e-78 -0.117846
-6.16699 -2.11256e-78 -0.116797
-6.16211 -2.24364e-78 -0.115755
-6.15723 -2.38274e-78 -0.11472
-6.15234 -2.53035e-78 -0.113691
-6.14746 -2.68697e-78 -0.112668
-6.14258 -2.85315e-78 -0.111652
-6.1377 -3.02947e-78 -0.110643
-6.13281 -3.21653e-78 -0.10964
-6.12793 -3.41497e-78 -0.108644
-6.12305 -3.62548e-78 -0.107654
-6.11816 -3.84879e-78 -0.106671
-6.11328 -4.08566e-78 -0.105694
-6.1084 -4.3369e-78 -0.104723
-6.10352 -4.60337e-78 -0.103759
-6.09863 -4.88598e-78 -0.102802
-6.09375 -5.18569e-78 -0.10185
-6.08887 -5.50352e-78 -0.100906
-6.08398 -5.84055e-78 -0.0999671
-6.0791 -6.19793e-78 -0.0990351
-6.07422 -6.57686e-78 -0.0981093
-6.06934 -6.97863e-78 -0.09719
-6.06445 -7.40458e-78 -0.0962769
-6.05957 -7.85617e-78 -0.0953701
-6.05469 -8.33489e-78 -0.0944697
-6.0498 -8.84236e-78 -0.0935755
-6.04492 -9.38029e-78 -0.0926875
-6.04004 -9.95046e-78 -0.0918058
-6.03516 -1.05548e-77 -0.0909304
-6.03027 -1.11953e-77 -0.0900611
-6.02539 -1.18741e-77 -0.089198
-6.02051 -1.25934e-77 -0.088341
-6.01562 -1.33557e-77 -0.0874902
-6.01074 -1.41635e-77 -0.0866456
-6.00586 -1.50194e-77 -0.085807
-6.00098 -1.59263e-77 -0.0849746
-5.99609 -1.68871e-77 -0.0841482
-5.99121 -1.7905e-77 -0.0833278
-5.98633 -1.89834e-77 -0.0825135
-5.98145 -2.01258e-77 -0.0817052
-5.97656 -2.13359e-77 -0.0809029
-5.97168 -2.26177e-77 -0.0801066
-5.9668 -2.39753e-77 -0.0793162
-5.96191 -2.54133e-77 -0.0785317
-5.95703 -2.69362e-77 -0.0777531
-5.95215 -2.85489e-77 -0.0769804
-5.94727 -3.02569e-77 -0.0762136
-5.94238 -3.20654e-77 -0.0754526
-5.9375 -3.39804e-77 -0.0746975
-5.93262 -3.60081e-77 -0.0739481
-5.92773 -3.8155e-77 -0.0732045
-5.92285 -4.04279e-77 -0.0724667
-5.91797 -4.28342e-77 -0.0717345
-5.91309 -4.53816e-77 -0.0710081
-5.9082 -4.80781e-77 -0.0702874
-5.90332 -5.09325e-77 -0.0695723
-5.89844 -5.39537e-77 -0.0688629
-5.89355 -5.71514e-77 -0.068159
-5.88867 -6.05358e-77 -0.0674608
-5.88379 -6.41175e-77 -0.0667681
-5.87891 -6.79079e-77 -0.0660809
-5.87402 -7.19189e-77 -0.0653993
-5.86914 -7.61633e-77 -0.0647231
-5.86426 -8.06542e-77 -0.0640524
-5.85938 -8.54059e-77 -0.0633872
-5.85449 -9.04333e-77 -0.0627273
-5.84961 -9.5752e-77 -0.0620729
-5.84473 -1.01379e-76 -0.0614238
-5.83984 -1.07331e-76 -0.0607801
-5.83496 -1.13627e-76 -0.0601416
-5.83008 -1.20287e-76 -0.0595085
-5.8252 -1.27331e-76 -0.0588806
-5.82031 -1.34781e-76 -0.058258
-5.81543 -1.42661e-76 -0.0576405
-5.81055 -1.50993e-76 -0.0570283
-5.80566 -1.59805e-76 -0.0564212
-5.80078 -1.69123e-76 -0.0558192
-5.7959 -1.78976e-76 -0.0552223
-5.79102 -1.89394e-76 -0.0546306
-5.78613 -2.00409e-76 -0.0540438
-5.78125 -2.12054e-76 -0.0534621
-5.77637 -2.24365e-76 -0.0528854
-5.77148 -2.37379e-76 -0.0523137
-5.7666 -2.51137e-76 -0.0517469
-5.76172 -2.65679e-76 -0.0511851
-5.75684 -2.8105e-76 -0.0506281
-5.75195 -2.97295e-76 -0.050076
-5.74707 -3.14465e-76 -0.0495288
-5.74219 -3.32611e-76 -0.0489863
-5.7373 -3.51787e-76 -0.0484486
-5.73242 -3.72051e-76 -0.0479157
-5.72754 -3.93463e-76 -0.0473876
-5.72266 -4.16088e-76 -0.0468641
-5.71777 -4.39993e-76 -0.0463453
-5.71289 -4.65249e-76 -0.0458312
-5.70801 -4.91931e-76 -0.0453217
-5.70312 -5.20118e-76 -0.0448168
-5.69824 -5.49895e-76 -0.0443164
-5.69336 -5.81348e-76 -0.0438206
-5.68848 -6.14572e-76 -0.0433293
-5.68359 -6.49663e-76 -0.0428425
-5.67871 -6.86724e-76 -0.0423601
-5.67383 -7.25866e-76 -0.0418822
-5.66895 -7.67202e-76 -0.0414087
-5.66406 -8.10853e-76 -0.0409396
-5.65918 -8.56947e-76 -0.0404748
-5.6543 -9.05618e-76 -0.0400143
-5.64941 -9.57008e-76 -0.0395582
-5.64453 -1.01127e-75 -0.0391063
-5.63965 -1.06855e-75 -0.0386586
-5.63477 -1.12902e-75 -0.0382152
-5.62988 -1.19286e-75 -0.0377759
-5.625 -1.26025e-75 -0.0373408
-5.62012 -1.33138e-75 -0.0369098
-5.61523 -1.40646e-75 -0.036483
-5.61035 -1.48571e-75 -0.0360602
-5.60547 -1.56934e-75 -0.0356415
-5.60059 -1.6576e-75 -0.0352267
-5.5957 -1.75075e-75 -0.034816
-5.59082 -1.84904e-75 -0.0344093
-5.58594 -1.95275e-75 -0.0340065
-5.58105 -2.06218e-75 -0.0336076
-5.57617 -2.17764e-75 -0.0332126
-5.57129 -2.29946e-75 -0.0328214
-5.56641 -2.42797e-75 -0.0324341
-5.56152 -2.56355e-75 -0.0320506
-5.55664 -2.70657e-75 -0.0316709
-5.55176 -2.85743e-75 -0.0312949
-5.54688 -3.01655e-75 -0.0309226
-5.54199 -3.18438e-75 -0.0305541
-5.53711 -3.36139e-75 -0.0301892
-5.53223 -3.54807e-75 -0.029828
-5.52734 -3.74494e-75 -0.0294704
-5.52246 -3.95255e-75 -0.0291163
-5.51758 -4.17147e-75 -0.0287659
-5.5127 -4.4023e-75 -0.028419
-5.50781 -4.64568e-75 -0.0280756
-5.50293 -4.90228e-75 -0.0277357
-5.49805 -5.17281e-75 -0.0273992
-5.49316 -5.45801e-75 -0.0270662
-5.48828 -5.75866e-75 -0.0267366
-5.4834 -6.07558e-75 -0.0264104
-5.47852 -6.40964e-75 -0.0260875
-5.47363 -6.76174e-75 -0.025768
-5.46875 -7.13284e-75 -0.0254518
-5.46387 -7.52395e-75 -0.0251389
-5.45898 -7.93613e-75 -0.0248292
-5.4541 -8.37049e-75 -0.0245227
-5.44922 -8.8282e-75 -0.0242195
-5.44434 -9.31049e-75 -0.0239194
-5.43945 -9.81867e-75 -0.0236225
-5.43457 -1.03541e-74 -0.0233287
-5.42969 -1.09182e-74 -0.023038
-5.4248 -1.15125e-74 -0.0227504
-5.41992 -1.21385e-74 -0.0224659
-5.41504 -1.2798e-74 -0.0221844
-5.41016 -1.34927e-74 -0.0219059
-5.40527 -1.42243e-74 -0.0216303
-5.40039 -1.4995e-74 -0.0213578
-5.39551 -1.58067e-74 -0.0210881
-5.39062 -1.66615e-74 -0.0208214
-5.38574 -1.75616e-74 -0.0205575
-5.38086 -1.85096e-74 -0.0202965
-5.37598 -1.95077e-74 -0.0200384
-5.37109 -2.05588e-74 -0.019783
-5.36621 -2.16654e-74 -0.0195305
-5.36133 -2.28305e-74 -0.0192807
-5.35645 -2.40571e-74 -0.0190337
-5.35156 -2.53484e-74 -0.0187893
-5.34668 -2.67077e-74 -0.0185477
-5.3418 -2.81386e-74 -0.0183087
-5.33691 -2.96447e-74 -0.0180724
-5.33203 -3.123e-74 -0.0178387
-5.32715 -3.28984e-74 -0.0176076
-5.32227 -3.46544e-74 -0.0173791
-5.31738 -3.65023e-74 -0.0171532
-5.3125 -3.8447e-74 -0.0169297
-5.30762 -4.04933e-74 -0.0167088
-5.30273 -4.26464e-74 -0.0164904
-5.29785 -4.4912e-74 -0.0162744
-5.29297 -4.72956e-74 -0.0160609
-5.28809 -4.98034e-74 -0.0158499
-5.2832 -5.24416e-74 -0.0156412
-5.27832 -5.5217e-74 -0.0154349
-5.27344 -5.81364e-74 -0.0152309
-5.26855 -6.12074e-74 -0.0150293
-5.26367 -6.44374e-74 -0.01483
-5.25879 -6.78347e-74 -0.014633
-5.25391 -7.14076e-74 -0.0144383
-5.24902 -7.51652e-74 -0.0142458
-5.24414 -7.91168e-74 -0.0140556
-5.23926 -8.32721e-74 -0.0138675
-5.23438 -8.76415e-74 -0.0136817
-5.22949 -9.22357e-74 -0.013498
-5.22461 -9.70661e-74 -0.0133165
-5.21973 -1.02145e-73 -0.0131371
-5.21484 -1.07484e-73 -0.0129598
-5.20996 -1.13097e-73 -0.0127846
-5.20508 -1.18997e-73 -0.0126115
-5.2002 -1.25199e-73 -0.0124404
-5.19531 -1.31718e-73 -0.0122713
-5.19043 -1.3857e-73 -0.0121043
-5.18555 -1.45771e-73 -0.0119392
-5.18066 -1.5334e-73 -0.0117761
-5.17578 -1.61293e-73 -0.011615
-5.1709 -1.69651e-73 -0.0114557
-5.16602 -1.78434e-73 -0.0112985
-5.16113 -1.87662e-73 -0.0111431
-5.15625 -1.97358e-73 -0.0109895
-5.15137 -2.07546e-73 -0.0108379
-5.14648 -2.18249e-73 -0.010688
-5.1416 -2.29492e-73 -0.01054
-5.13672 -2.41304e-73 -0.0103938
-5.13184 -2.53711e-73 -0.0102494
-5.12695 -2.66743e-73 -0.0101067
-5.12207 -2.80432e-73 -0.00996581
-5.11719 -2.94809e-73 -0.00982662
-5.1123 -3.09908e-73 -0.00968916
-5.10742 -3.25765e-73 -0.00955338
-5.10254 -3.42418e-73 -0.00941929
-5.09766 -3.59904e-73 -0.00928685
-5.09277 -3.78265e-73 -0.00915606
-5.08789 -3.97544e-73 -0.0090269
-5.08301 -4.17785e-73 -0.00889935
-5.07812 -4.39036e-73 -0.00877338
-5.07324 -4.61347e-73 -0.008649
-5.06836 -4.84767e-73 -0.00852618
-5.06348 -5.09353e-73 -0.0084049
-5.05859 -5.3516e-73 -0.00828514
-5.05371 -5.62247e-73 -0.0081669
-5.04883 -5.90678e-73 -0.00805016
-5.04395 -6.20516e-73 -0.00793489
-5.03906 -6.51831e-73 -0.00782109
-5.03418 -6.84693e-73 -0.00770874
-5.0293 -7.19178e-73 -0.00759782
-5.02441 -7.55364e-73 -0.00748831
-5.01953 -7.93332e-73 -0.00738021
-5.01465 -8.33169e-73 -0.0072735
-5.00977 -8.74965e-73 -0.00716816
-5.00488 -9.18814e-73 -0.00706417
-5 -9.64814e-73 -0.00696153
-4.99512 -1.01307e-72 -0.00686022
-4.99023 -1.06369e-72 -0.00676022
-4.98535 -1.11678e-72 -0.00666151
-4.98047 -1.17247e-72 -0.0065641
-4.97559 -1.23087e-72 -0.00646795
-4.9707 -1.29213e-72 -0.00637306
-4.96582 -1.35637e-72 -0.00627941
-4.96094 -1.42373e-72 -0.00618699
-4.95605 -1.49437e-72 -0.00609579
-4.95117 -1.56843e-72 -0.00600578
-4.94629 -1.64609e-72 -0.00591697
-4.94141 -1.72752e-72 -0.00582933
-4.93652 -1.81288e-72 -0.00574285
-4.93164 -1.90237e-72 -0.00565752
-4.92676 -1.99619e-72 -0.00557332
-4.92188 -2.09453e-72 -0.00549024
-4.91699 -2.19761e-72 -0.00540828
-4.91211 -2.30565e-72 -0.00532741
-4.90723 -2.41889e-72 -0.00524763
-4.90234 -2.53757e-72 -0.00516891
-4.89746 -2.66194e-72 -0.00509126
-4.89258 -2.79228e-72 -0.00501465
-4.8877 -2.92887e-72 -0.00493908
-4.88281 -3.07198e-72 -0.00486453
-4.87793 -3.22194e-72 -0.00479099
-4.87305 -3.37905e-72 -0.00471846
-4.86816 -3.54366e-72 -0.0046469
-4.86328 -3.7161e-72 -0.00457633
-4.8584 -3.89676e-72 -0.00450672
-4.85352 -4.086e-72 -0.00443806
-4.84863 -4.28423e-72 -0.00437034
-4.84375 -4.49186e-72 -0.00430356
-4.83887 -4.70933e-72 -0.00423769
-4.83398 -4.93709e-72 -0.00417274
-4.8291 -5.17562e-72 -0.00410868
-4.82422 -5.42541e-72 -0.0040455
-4.81934 -5.68699e-72 -0.00398321
-4.81445 -5.9609e-72 -0.00392178
-4.80957 -6.2477e-72 -0.0038612
-4.80469 -6.54799e-72 -0.00380147
-4.7998 -6.86239e-72 -0.00374258
-4.79492 -7.19154e-72 -0.00368451
-4.79004 -7.53611e-72 -0.00362725
-4.78516 -7.89682e-72 -0.0035708
-4.78027 -8.2744e-72 -0.00351514
-4.77539 -8.66962e-72 -0.00346027
-4.77051 -9.08328e-72 -0.00340617
-4.76562 -9.51623e-72 -0.00335284
-4.76074 -9.96934e-72 -0.00330027
-4.75586 -1.04435e-71 -0.00324844
-4.75098 -1.09397e-71 -0.00319735
-4.74609 -1.1459e-71 -0.00314699
-4.74121 -1.20023e-71 -0.00309735
-4.73633 -1.25708e-71 -0.00304842
-4.73145 -1.31656e-71 -0.00300019
-4.72656 -1.37878e-71 -0.00295265
-4.72168 -1.44388e-71 -0.0029058
-4.7168 -1.51198e-71 -0.00285962
-4.71191 -1.58322e-71 -0.00281411
-4.70703 -1.65774e-71 -0.00276925
-4.70215 -1.73567e-71 -0.00272505
-4.69727 -1.81719e-71 -0.00268149
-4.69238 -1.90244e-71 -0.00263856
-4.6875 -1.9916e-71 -0.00259626
-4.68262 -2.08484e-71 -0.00255457
-4.67773 -2.18234e-71 -0.0025135
-4.67285 -2.28429e-71 -0.00247302
-4.66797 -2.39088e-71 -0.00243314
-4.66309 -2.50234e-71 -0.00239385
-4.6582 -2.61886e-71 -0.00235513
-4.65332 -2.74068e-71 -0.00231699
-4.64844 -2.86803e-71 -0.0022794
-4.64355 -3.00115e-71 -0.00224238
-4.63867 -3.1403e-71 -0.0022059
-4.63379 -3.28575e-71 -0.00216997
-4.62891 -3.43777e-71 -0.00213457
-4.62402 -3.59665e-71 -0.00209969
-4.61914 -3.76269e-71 -0.00206534
-4.61426 -3.93622e-71 -0.0020315
-4.60938 -4.11755e-71 -0.00199817
-4.60449 -4.30702e-71 -0.00196534
-4.59961 -4.50501e-71 -0.001933
-4.59473 -4.71186e-71 -0.00190114
-4.58984 -4.92798e-71 -0.00186977
-4.58496 -5.15377e-71 -0.00183887
-4.58008 -5.38965e-71 -0.00180844
-4.5752 -5.63605e-71 -0.00177847
-4.57031 -5.89344e-71 -0.00174896
-4.56543 -6.16228e-71 -0.00171989
-4.56055 -6.44309e-71 -0.00169127
-4.55566 -6.73636e-71 -0.00166309
-4.55078 -7.04266e-71 -0.00163533
-4.5459 -7.36252e-71 -0.001608
-4.54102 -7.69655e-71 -0.00158109
-4.53613 -8.04535e-71 -0.00155459
-4.53125 -8.40956e-71 -0.0015285
-4.52637 -8.78983e-71 -0.00150281
-4.52148 -9.18686e-71 -0.00147752
-4.5166 -9.60137e-71 -0.00145262
-4.51172 -1.00341e-70 -0.0014281
-4.50684 -1.04858e-70 -0.00140397
-4.50195 -1.09574e-70 -0.00138021
-4.49707 -1.14496e-70 -0.00135682
-4.49219 -1.19633e-70 -0.00133379
-4.4873 -1.24995e-70 -0.00131112
-4.48242 -1.30592e-70 -0.00128881
-4.47754 -1.36432e-70 -0.00126685
-4.47266 -1.42526e-70 -0.00124523
-4.46777 -1.48886e-70 -0.00122395
-4.46289 -1.55522e-70 -0.00120301
-4.45801 -1.62446e-70 -0.0011824
-4.45312 -1.6967e-70 -0.00116211
-4.44824 -1.77208e-70 -0.00114214
-4.44336 -1.85071e-70 -0.00112249
-4.43848 -1.93274e-70 -0.00110316
-4.43359 -2.0183e-70 -0.00108412
-4.42871 -2.10756e-70 -0.0010654
-4.42383 -2.20066e-70 -0.00104697
-4.41895 -2.29776e-70 -0.00102883
-4.41406 -2.39903e-70 -0.00101099
-4.40918 -2.50464e-70 -0.000993426
-4.4043 -2.61478e-70 -0.000976148
-4.39941 -2.72963e-70 -0.000959148
-4.39453 -2.84939e-70 -0.000942421
-4.38965 -2.97426e-70 -0.000925964
-4.38477 -3.10446e-70 -0.000909773
-4.37988 -3.24021e-70 -0.000893843
-4.375 -3.38172e-70 -0.000878172
-4.37012 -3.52925e-70 -0.000862754
-4.36523 -3.68304e-70 -0.000847588
-4.36035 -3.84335e-70 -0.000832667
-4.35547 -4.01045e-70 -0.00081799
-4.35059 -4.18461e-70 -0.000803553
-4.3457 -4.36612e-70 -0.000789352
-4.34082 -4.55529e-70 -0.000775383
-4.33594 -4.75243e-70 -0.000761643
-4.33105 -4.95787e-70 -0.000748129
-4.32617 -5.17194e-70 -0.000734837
-4.32129 -5.39499e-70 -0.000721764
-4.31641 -5.6274e-70 -0.000708906
-4.31152 -5.86954e-70 -0.000696261
-4.30664 -6.1218e-70 -0.000683826
-4.30176 -6.38461e-70 -0.000671596
-4.29688 -6.65838e-70 -0.000659569
-4.29199 -6.94355e-70 -0.000647743
-4.28711 -7.2406e-70 -0.000636113
-4.28223 -7.54999e-70 -0.000624677
-4.27734 -7.87223e-70 -0.000613432
-4.27246 -8.20782e-70 -0.000602375
-4.26758 -8.55732e-70 -0.000591504
-4.2627 -8.92128e-70 -0.000580815
-4.25781 -9.30027e-70 -0.000570305
-4.25293 -9.69489e-70 -0.000559972
-4.24805 -1.01058e-69 -0.000549813
-4.24316 -1.05336e-69 -0.000539826
-4.23828 -1.0979e-69 -0.000530007
-4.2334 -1.14427e-69 -0.000520355
-4.22852 -1.19253e-69 -0.000510866
-4.22363 -1.24278e-69 -0.000501538
-4.21875 -1.29508e-69 -0.000492369
-4.21387 -1.34952e-69 -0.000483356
-4.20898 -1.40618e-69 -0.000474497
-4.2041 -1.46515e-69 -0.000465789
-4.19922 -1.52651e-69 -0.00045723
-4.19434 -1.59038e-69 -0.000448817
-4.18945 -1.65683e-69 -0.000440549
-4.18457 -1.72598e-69 -0.000432422
-4.17969 -1.79793e-69 -0.000424436
-4.1748 -1.87279e-69 -0.000416587
-4.16992 -1.95068e-69 -0.000408873
-4.16504 -2.0317e-69 -0.000401293
-4.16016 -2.116e-69 -0.000393844
-4.15527 -2.20368e-69 -0.000386524
-4.15039 -2.29489e-69 -0.000379331
-4.14551 -2.38975e-69 -0.000372263
-4.14062 -2.48842e-69 -0.000365318
-4.13574 -2.59105e-69 -0.000358493
-4.13086 -2.69777e-69 -0.000351788
-4.12598 -2.80876e-69 -0.000345201
-4.12109 -2.92417e-69 -0.000338728
-4.11621 -3.04418e-69 -0.000332369
-4.11133 -3.16897e-69 -0.000326122
-4.10645 -3.29871e-69 -0.000319984
-4.10156 -3.4336e-69 -0.000313954
-4.09668 -3.57384e-69 -0.000308031
-4.0918 -3.71963e-69 -0.000302212
-4.08691 -3.87118e-69 -0.000296496
-4.08203 -4.02871e-69 -0.000290881
-4.07715 -4.19245e-69 -0.000285366
-4.07227 -4.36264e-69 -0.000279949
-4.06738 -4.53952e-69 -0.000274628
-4.0625 -4.72335e-69 -0.000269401
-4.05762 -4.91439e-69 -0.000264268
-4.05273 -5.11291e-69 -0.000259226
-4.04785 -5.3192e-69 -0.000254275
-4.04297 -5.53355e-69 -0.000249412
-4.03809 -5.75626e-69 -0.000244636
-4.0332 -5.98764e-69 -0.000239947
-4.02832 -6.22803e-69 -0.000235341
-4.02344 -6.47777e-69 -0.000230818
-4.01855 -6.73719e-69 -0.000226377
-4.01367 -7.00668e-69 -0.000222016
-4.00879 -7.28659e-69 -0.000217734
-4.00391 -7.57732e-69 -0.000213529
-3.99902 -7.87928e-69 -0.0002094
-3.99414 -8.19288e-69 -0.000205347
-3.98926 -8.51856e-69 -0.000201367
-3.98438 -8.85676e-69 -0.000197459
-3.97949 -9.20795e-69 -0.000193623
-3.97461 -9.57261e-69 -0.000189857
-3.96973 -9.95123e-69 -0.000186159
-3.96484 -1.03443e-68 -0.000182529
-3.95996 -1.07525e-68 -0.000178966
-3.95508 -1.11762e-68 -0.000175468
-3.9502 -1.1616e-68 -0.000172035
-3.94531 -1.20726e-68 -0.000168664
-3.94043 -1.25465e-68 -0.000165356
-3.93555 -1.30384e-68 -0.000162108
-3.93066 -1.35489e-68 -0.000158921
-3.92578 -1.40788e-68 -0.000155793
-3.9209 -1.46286e-68 -0.000152722
-3.91602 -1.51993e-68 -0.000149709
-3.91113 -1.57914e-68 -0.000146751
-3.90625 -1.64058e-68 -0.000143848
-3.90137 -1.70433e-68 -0.000141
-3.89648 -1.77048e-68 -0.000138205
-3.8916 -1.8391e-68 -0.000135461
-3.88672 -1.91029e-68 -0.000132769
-3.88184 -1.98415e-68 -0.000130128
-3.87695 -2.06076e-68 -0.000127536
-3.87207 -2.14023e-68 -0.000124992
-3.86719 -2.22265e-68 -0.000122497
-3.8623 -2.30814e-68 -0.000120048
-3.85742 -2.39681e-68 -0.000117646
-3.85254 -2.48876e-68 -0.000115289
-3.84766 -2.58411e-68 -0.000112976
-3.84277 -2.68299e-68 -0.000110707
-3.83789 -2.78552e-68 -0.000108481
-3.83301 -2.89184e-68 -0.000106298
-3.82812 -3.00206e-68 -0.000104155
-3.82324 -3.11634e-68 -0.000102054
-3.81836 -3.23482e-68 -9.99925e-05
-3.81348 -3.35763e-68 -9.79704e-05
-3.80859 -3.48495e-68 -9.59869e-05
-3.80371 -3.61692e-68 -9.40413e-05
-3.79883 -3.75371e-68 -9.21329e-05
-3.79395 -3.89549e-68 -9.02611e-05
-3.78906 -4.04243e-68 -8.84252e-05
-3.78418 -4.19471e-68 -8.66246e-05
-3.7793 -4.35252e-68 -8.48587e-05
-3.77441 -4.51605e-68 -8.31267e-05
-3.76953 -4.68551e-68 -8.14282e-05
-3.76465 -4.86109e-68 -7.97625e-05
-3.75977 -5.04301e-68 -7.8129e-05
-3.75488 -5.23149e-68 -7.65271e-05
-3.75 -5.42675e-68 -7.49563e-05
-3.74512 -5.62903e-68 -7.34159e-05
-3.74023 -5.83858e-68 -7.19055e-05
-3.73535 -6.05563e-68 -7.04245e-05
-3.73047 -6.28046e-68 -6.89724e-05
-3.72559 -6.51332e-68 -6.75486e-05
-3.7207 -6.7545e-68 -6.61526e-05
-3.71582 -7.00427e-68 -6.47839e-05
-3.71094 -7.26293e-68 -6.3442e-05
-3.70605 -7.53078e-68 -6.21264e-05
-3.70117 -7.80814e-68 -6.08367e-05
-3.69629 -8.09533e-68 -5.95723e-05
-3.69141 -8.39268e-68 -5.83328e-05
-3.68652 -8.70054e-68 -5.71177e-05
-3.68164 -9.01926e-68 -5.59266e-05
-3.67676 -9.34921e-68 -5.47591e-05
-3.67188 -9.69077e-68 -5.36146e-05
-3.66699 -1.00443e-67 -5.24928e-05
-3.66211 -1.04103e-67 -5.13933e-05
-3.65723 -1.07891e-67 -5.03155e-05
-3.65234 -1.11811e-67 -4.92593e-05
-3.64746 -1.15868e-67 -4.8224e-05
-3.64258 -1.20067e-67 -4.72094e-05
-3.6377 -1.24412e-67 -4.6215e-05
-3.63281 -1.28908e-67 -4.52404e-05
-3.62793 -1.3356e-67 -4.42854e-05
-3.62305 -1.38374e-67 -4.33495e-05
-3.61816 -1.43354e-67 -4.24324e-05
-3.61328 -1.48506e-67 -4.15337e-05
-3.6084 -1.53836e-67 -4.0653e-05
-3.60352 -1.5935e-67 -3.97901e-05
-3.59863 -1.65053e-67 -3.89445e-05
-3.59375 -1.70953e-67 -3.8116e-05
-3.58887 -1.77054e-67 -3.73043e-05
-3.58398 -1.83365e-67 -3.6509e-05
-3.5791 -1.89892e-67 -3.57297e-05
-3.57422 -1.96642e-67 -3.49663e-05
-3.56934 -2.03622e-67 -3.42184e-05
-3.56445 -2.1084e-67 -3.34856e-05
-3.55957 -2.18303e-67 -3.27678e-05
-3.55469 -2.2602e-67 -3.20646e-05
-3.5498 -2.33998e-67 -3.13758e-05
-3.54492 -2.42246e-67 -3.0701e-05
-3.54004 -2.50773e-67 -3.004e-05
-3.53516 -2.59588e-67 -2.93925e-05
-3.53027 -2.687e-67 -2.87583e-05
-3.52539 -2.78118e-67 -2.81371e-05
-3.52051 -2.87853e-67 -2.75287e-05
-3.51562 -2.97914e-67 -2.69328e-05
-3.51074 -3.08313e-67 -2.63492e-05
-3.50586 -3.19059e-67 -2.57776e-05
-3.50098 -3.30164e-67 -2.52178e-05
-3.49609 -3.41639e-67 -2.46695e-05
-3.49121 -3.53496e-67 -2.41326e-05
-3.48633 -3.65747e-67 -2.36069e-05
-3.48145 -3.78405e-67 -2.3092e-05
-3.47656 -3.91482e-67 -2.25878e-05
-3.47168 -4.04991e-67 -2.20941e-05
-3.4668 -4.18947e-67 -2.16107e-05
-3.46191 -4.33363e-67 -2.11374e-05
-3.45703 -4.48254e-67 -2.06739e-05
-3.45215 -4.63634e-67 -2.02201e-05
-3.44727 -4.7952e-67 -1.97758e-05
-3.44238 -4.95926e-67 -1.93408e-05
-3.4375 -5.12868e-67 -1.89149e-05
-3.43262 -5.30364e-67 -1.8498e-05
-3.42773 -5.48431e-67 -1.80898e-05
-3.42285 -5.67087e-67 -1.76902e-05
-3.41797 -5.86349e-67 -1.7299e-05
-3.41309 -6.06236e-67 -1.69161e-05
-3.4082 -6.26768e-67 -1.65412e-05
-3.40332 -6.47965e-67 -1.61743e-05
-3.39844 -6.69846e-67 -1.58151e-05
-3.39355 -6.92433e-67 -1.54635e-05
-3.38867 -7.15748e-67 -1.51194e-05
-3.38379 -7.39813e-67 -1.47826e-05
-3.37891 -7.6465e-67 -1.4453e-05
-3.37402 -7.90283e-67 -1.41304e-05
-3.36914 -8.16737e-67 -1.38146e-05
-3.36426 -8.44036e-67 -1.35056e-05
-3.35938 -8.72205e-67 -1.32031e-05
-3.35449 -9.01272e-67 -1.29072e-05
-3.34961 -9.31264e-67 -1.26175e-05
-3.34473 -9.62207e-67 -1.23341e-05
-3.33984 -9.94131e-67 -1.20568e-05
-3.33496 -1.02707e-66 -1.17854e-05
-3.33008 -1.06104e-66 -1.15198e-05
-3.3252 -1.09609e-66 -1.126e-05
-3.32031 -1.13224e-66 -1.10057e-05
-3.31543 -1.16952e-66 -1.0757e-05
-3.31055 -1.20798e-66 -1.05136e-05
-3.30566 -1.24764e-66 -1.02755e-05
-3.30078 -1.28854e-66 -1.00425e-05
-3.2959 -1.33072e-66 -9.81458e-06
-3.29102 -1.37422e-66 -9.5916e-06
-3.28613 -1.41907e-66 -9.37346e-06
-3.28125 -1.46531e-66 -9.16007e-06
-3.27637 -1.51299e-66 -8.95132e-06
-3.27148 -1.56215e-66 -8.74712e-06
-3.2666 -1.61282e-66 -8.54738e-06
-3.26172 -1.66506e-66 -8.35199e-06
-3.25684 -1.71891e-66 -8.16088e-06
-3.25195 -1.77442e-66 -7.97395e-06
-3.24707 -1.83163e-66 -7.79112e-06
-3.24219 -1.89059e-66 -7.6123e-06
-3.2373 -1.95136e-66 -7.4374e-06
-3.23242 -2.01399e-66 -7.26635e-06
-3.22754 -2.07853e-66 -7.09906e-06
-3.22266 -2.14504e-66 -6.93546e-06
-3.21777 -2.21356e-66 -6.77547e-06
-3.21289 -2.28417e-66 -6.61902e-06
-3.20801 -2.35692e-66 -6.46602e-06
-3.20312 -2.43187e-66 -6.3164e-06
-3.19824 -2.50908e-66 -6.1701e-06
-3.19336 -2.58862e-66 -6.02705e-06
-3.18848 -2.67056e-66 -5.88717e-06
-3.18359 -2.75495e-66 -5.7504e-06
-3.17871 -2.84188e-66 -5.61668e-06
-3.17383 -2.93141e-66 -5.48593e-06
-3.16895 -3.02362e-66 -5.3581e-06
-3.16406 -3.11858e-66 -5.23313e-06
-3.15918 -3.21637e-66 -5.11094e-06
-3.1543 -3.31707e-66 -4.99149e-06
-3.14941 -3.42075e-66 -4.87472e-06
-3.14453 -3.52751e-66 -4.76056e-06
-3.13965 -3.63743e-66 -4.64897e-06
-3.13477 -3.75059e-66 -4.53989e-06
-3.12988 -3.86709e-66 -4.43325e-06
-3.125 -3.98702e-66 -4.32902e-06
-3.12012 -4.11048e-66 -4.22714e-06
-3.11523 -4.23755e-66 -4.12756e-06
-3.11035 -4.36834e-66 -4.03023e-06
-3.10547 -4.50295e-66 -3.9351e-06
-3.10059 -4.6415e-66 -3.84213e-06
-3.0957 -4.78407e-66 -3.75126e-06
-3.09082 -4.93079e-66 -3.66245e-06
-3.08594 -5.08177e-66 -3.57566e-06
-3.08105 -5.23712e-66 -3.49084e-06
-3.07617 -5.39696e-66 -3.40796e-06
-3.07129 -5.56142e-66 -3.32696e-06
-3.06641 -5.73061e-66 -3.24781e-06
-3.06152 -5.90467e-66 -3.17047e-06
-3.05664 -6.08373e-66 -3.09489e-06
-3.05176 -6.26792e-66 -3.02105e-06
-3.04688 -6.45737e-66 -2.9489e-06
-3.04199 -6.65224e-66 -2.8784e-06
-3.03711 -6.85266e-66 -2.80952e-06
-3.03223 -7.05878e-66 -2.74222e-06
-3.02734 -7.27075e-66 -2.67647e-06
-3.02246 -7.48873e-66 -2.61224e-06
-3.01758 -7.71288e-66 -2.54948e-06
-3.0127 -7.94336e-66 -2.48818e-06
-3.00781 -8.18034e-66 -2.42829e-06
-3.00293 -8.42399e-66 -2.36978e-06
-2.99805 -8.67448e-66 -2.31263e-06
-2.99316 -8.93199e-66 -2.25681e-06
-2.98828 -9.1967e-66 -2.20228e-06
-2.9834 -9.46881e-66 -2.14901e-06
-2.97852 -9.74851e-66 -2.09699e-06
-2.97363 -1.0036e-65 -2.04617e-06
-2.96875 -1.03315e-65 -1.99654e-06
-2.96387 -1.06351e-65 -1.94807e-06
-2.95898 -1.09472e-65 -1.90073e-06
-2.9541 -1.12679e-65 -1.85449e-06
-2.94922 -1.15974e-65 -1.80933e-06
-2.94434 -1.1936e-65 -1.76524e-06
-2.93945 -1.22838e-65 -1.72217e-06
-2.93457 -1.26413e-65 -1.68012e-06
-2.92969 -1.30085e-65 -1.63906e-06
-2.9248 -1.33857e-65 -1.59896e-06
-2.91992 -1.37732e-65 -1.5598e-06
-2.91504 -1.41713e-65 -1.52157e-06
-2.91016 -1.45801e-65 -1.48424e-06
-2.90527 -1.50001e-65 -1.44779e-06
-2.90039 -1.54314e-65 -1.4122e-06
-2.89551 -1.58743e-65 -1.37745e-06
-2.89062 -1.63292e-65 -1.34353e-06
-2.88574 -1.67964e-65 -1.31041e-06
-2.88086 -1.7276e-65 -1.27807e-06
-2.87598 -1.77685e-65 -1.24651e-06
-2.87109 -1.82742e-65 -1.21569e-06
-2.86621 -1.87934e-65 -1.18561e-06
-2.86133 -1.93264e-65 -1.15625e-06
-2.85645 -1.98736e-65 -1.12758e-06
-2.85156 -2.04352e-65 -1.0996e-06
-2.84668 -2.10118e-65 -1.07229e-06
-2.8418 -2.16036e-65 -1.04564e-06
-2.83691 -2.2211e-65 -1.01962e-06
-2.83203 -2.28344e-65 -9.94221e-07
-2.82715 -2.34742e-65 -9.69435e-07
-2.82227 -2.41307e-65 -9.45244e-07
-2.81738 -2.48045e-65 -9.21635e-07
-2.8125 -2.54958e-65 -8.98595e-07
-2.80762 -2.62051e-65 -8.76109e-07
-2.80273 -2.69329e-65 -8.54166e-07
-2.79785 -2.76796e-65 -8.32752e-07
-2.79297 -2.84457e-65 -8.11856e-07
-2.78809 -2.92315e-65 -7.91465e-07
-2.7832 -3.00376e-65 -7.71568e-07
-2.77832 -3.08645e-65 -7.52154e-07
-2.77344 -3.17126e-65 -7.3321e-07
-2.76855 -3.25825e-65 -7.14727e-07
-2.76367 -3.34746e-65 -6.96692e-07
-2.75879 -3.43896e-65 -6.79097e-07
-2.75391 -3.53278e-65 -6.6193e-07
-2.74902 -3.62899e-65 -6.45182e-07
-2.74414 -3.72765e-65 -6.28843e-07
-2.73926 -3.8288e-65 -6.12902e-07
-2.73438 -3.93251e-65 -5.97352e-07
-2.72949 -4.03884e-65 -5.82182e-07
-2.72461 -4.14784e-65 -5.67384e-07
-2.71973 -4.25959e-65 -5.52949e-07
-2.71484 -4.37413e-65 -5.38869e-07
-2.70996 -4.49154e-65 -5.25134e-07
-2.70508 -4.61189e-65 -5.11737e-07
-2.7002 -4.73523e-65 -4.9867e-07
-2.69531 -4.86164e-65 -4.85925e-07
-2.69043 -4.99118e-65 -4.73495e-07
-2.68555 -5.12394e-65 -4.61372e-07
-2.68066 -5.25997e-65 -4.49548e-07
-2.67578 -5.39936e-65 -4.38017e-07
-2.6709 -5.54217e-65 -4.26771e-07
-2.66602 -5.68849e-65 -4.15805e-07
-2.66113 -5.8384e-65 -4.0511e-07
-2.65625 -5.99197e-65 -3.94681e-07
-2.65137 -6.14929e-65 -3.84511e-07
-2.64648 -6.31044e-65 -3.74595e-07
-2.6416 -6.4755e-65 -3.64925e-07
-2.63672 -6.64456e-65 -3.55497e-07
-2.63184 -6.81772e-65 -3.46304e-07
-2.62695 -6.99505e-65 -3.37341e-07
-2.62207 -7.17665e-65 -3.28602e-07
-2.61719 -7.36261e-65 -3.20081e-07
-2.6123 -7.55303e-65 -3.11774e-07
-2.60742 -7.74801e-65 -3.03676e-07
-2.60254 -7.94764e-65 -2.95781e-07
-2.59766 -8.15203e-65 -2.88084e-07
-2.59277 -8.36127e-65 -2.8058e-07
-2.58789 -8.57548e-65 -2.73266e-07
-2.58301 -8.79475e-65 -2.66136e-07
-2.57812 -9.01921e-65 -2.59186e-07
-2.57324 -9.24895e-65 -2.52411e-07
-2.56836 -9.48408e-65 -2.45808e-07
-2.56348 -9.72474e-65 -2.39371e-07
-2.55859 -9.97102e-65 -2.33098e-07
-2.55371 -1.02231e-64 -2.26984e-07
-2.54883 -1.0481e-64 -2.21024e-07
-2.54395 -1.07449e-64 -2.15216e-07
-2.53906 -1.10149e-64 -2.09556e-07
-2.53418 -1.12911e-64 -2.0404e-07
-2.5293 -1.15738e-64 -1.98664e-07
-2.52441 -1.18629e-64 -1.93425e-07
-2.51953 -1.21587e-64 -1.8832e-07
-2.51465 -1.24613e-64 -1.83345e-07
-2.50977 -1.27708e-64 -1.78497e-07
-2.50488 -1.30874e-64 -1.73774e-07
-2.5 -1.34111e-64 -1.69171e-07
-2.49512 -1.37423e-64 -1.64686e-07
-2.49023 -1.40809e-64 -1.60317e-07
-2.48535 -1.44272e-64 -1.56059e-07
-2.48047 -1.47813e-64 -1.51911e-07
-2.47559 -1.51433e-64 -1.4787e-07
-2.4707 -1.55135e-64 -1.43933e-07
-2.46582 -1.5892e-64 -1.40097e-07
-2.46094 -1.62789e-64 -1.36361e-07
-2.45605 -1.66745e-64 -1.3272e-07
-2.45117 -1.70789e-64 -1.29174e-07
-2.44629 -1.74922e-64 -1.2572e-07
-2.44141 -1.79147e-64 -1.22355e-07
-2.43652 -1.83465e-64 -1.19077e-07
-2.43164 -1.87878e-64 -1.15885e-07
-2.42676 -1.92388e-64 -1.12775e-07
-2.42188 -1.96998e-64 -1.09746e-07
-2.41699 -2.01708e-64 -1.06796e-07
-2.41211 -2.0652e-64 -1.03923e-07
-2.40723 -2.11438e-64 -1.01125e-07
-2.40234 -2.16462e-64 -9.83992e-08
-2.39746 -2.21595e-64 -9.5745e-08
-2.39258 -2.26839e-64 -9.31601e-08
-2.3877 -2.32196e-64 -9.06429e-08
-2.38281 -2.37668e-64 -8.81917e-08
-2.37793 -2.43257e-64 -8.58046e-08
-2.37305 -2.48967e-64 -8.34802e-08
-2.36816 -2.54797e-64 -8.12168e-08
-2.36328 -2.60753e-64 -7.90129e-08
-2.3584 -2.66834e-64 -7.68669e-08
-2.35352 -2.73044e-64 -7.47775e-08
-2.34863 -2.79386e-64 -7.27431e-08
-2.34375 -2.85861e-64 -7.07624e-08
-2.33887 -2.92472e-64 -6.8834e-08
-2.33398 -2.99222e-64 -6.69565e-08
-2.3291 -3.06113e-64 -6.51287e-08
-2.32422 -3.13148e-64 -6.33493e-08
-2.31934 -3.2033e-64 -6.1617e-08
-2.31445 -3.2766e-64 -5.99307e-08
-2.30957 -3.35142e-64 -5.82891e-08
-2.30469 -3.42779e-64 -5.66911e-08
-2.2998 -3.50573e-64 -5.51357e-08
-2.29492 -3.58527e-64 -5.36216e-08
-2.29004 -3.66644e-64 -5.21479e-08
-2.28516 -3.74927e-64 -5.07134e-08
-2.28027 -3.83379e-64 -4.93173e-08
-2.27539 -3.92002e-64 -4.79584e-08
-2.27051 -4.00801e-64 -4.66359e-08
-2.26562 -4.09777e-64 -4.53487e-08
-2.26074 -4.18935e-64 -4.4096e-08
-2.25586 -4.28276e-64 -4.28769e-08
-2.25098 -4.37805e-64 -4.16906e-08
-2.24609 -4.47525e-64 -4.0536e-08
-2.24121 -4.57439e-64 -3.94125e-08
-2.23633 -4.6755e-64 -3.83193e-08
-2.23145 -4.77862e-64 -3.72555e-08
-2.22656 -4.88378e-64 -3.62203e-08
-2.22168 -4.99101e-64 -3.52131e-08
-2.2168 -5.10036e-64 -3.4233e-08
-2.21191 -5.21186e-64 -3.32795e-08
-2.20703 -5.32553e-64 -3.23517e-08
-2.20215 -5.44143e-64 -3.1449e-08
-2.19727 -5.55959e-64 -3.05708e-08
-2.19238 -5.68003e-64 -2.97165e-08
-2.1875 -5.80282e-64 -2.88853e-08
-2.18262 -5.92797e-64 -2.80767e-08
-2.17773 -6.05554e-64 -2.729e-08
-2.17285 -6.18555e-64 -2.65248e-08
-2.16797 -6.31805e-64 -2.57804e-08
-2.16309 -6.45309e-64 -2.50563e-08
-2.1582 -6.5907e-64 -2.4352e-08
-2.15332 -6.73092e-64 -2.36669e-08
-2.14844 -6.87379e-64 -2.30006e-08
-2.14355 -7.01937e-64 -2.23524e-08
-2.13867 -7.16768e-64 -2.1722e-08
-2.13379 -7.31878e-64 -2.11089e-08
-2.12891 -7.47271e-64 -2.05126e-08
-2.12402 -7.62951e-64 -1.99327e-08
-2.11914 -7.78924e-64 -1.93687e-08
-2.11426 -7.95192e-64 -1.88202e-08
-2.10938 -8.11762e-64 -1.82868e-08
-2.10449 -8.28637e-64 -1.77681e-08
-2.09961 -8.45823e-64 -1.72637e-08
-2.09473 -8.63324e-64 -1.67732e-08
-2.08984 -8.81146e-64 -1.62963e-08
-2.08496 -8.99292e-64 -1.58325e-08
-2.08008 -9.17768e-64 -1.53816e-08
-2.0752 -9.36579e-64 -1.49432e-08
-2.07031 -9.55731e-64 -1.45169e-08
-2.06543 -9.75227e-64 -1.41024e-08
-2.06055 -9.95073e-64 -1.36995e-08
-2.05566 -1.01528e-63 -1.33077e-08
-2.05078 -1.03584e-63 -1.29269e-08
-2.0459 -1.05677e-63 -1.25566e-08
-2.04102 -1.07807e-63 -1.21967e-08
-2.03613 -1.09974e-63 -1.18468e-08
-2.03125 -1.1218e-63 -1.15066e-08
-2.02637 -1.14425e-63 -1.1176e-08
-2.02148 -1.16709e-63 -1.08546e-08
-2.0166 -1.19033e-63 -1.05422e-08
-2.01172 -1.21398e-63 -1.02385e-08
-2.00684 -1.23803e-63 -9.94333e-09
-2.00195 -1.26251e-63 -9.65646e-09
-1.99707 -1.2874e-63 -9.37763e-09
-1.99219 -1.31272e-63 -9.10665e-09
-1.9873 -1.33848e-63 -8.84328e-09
-1.98242 -1.36468e-63 -8.58732e-09
-1.97754 -1.39132e-63 -8.33857e-09
-1.97266 -1.41842e-63 -8.09684e-09
-1.96777 -1.44597e-63 -7.86192e-09
-1.96289 -1.47399e-63 -7.63364e-09
-1.95801 -1.50248e-63 -7.41181e-09
-1.95312 -1.53145e-63 -7.19626e-09
-1.94824 -1.56091e-63 -6.98681e-09
-1.94336 -1.59085e-63 -6.78329e-09
-1.93848 -1.62129e-63 -6.58554e-09
-1.93359 -1.65224e-63 -6.39341e-09
-1.92871 -1.68369e-63 -6.20673e-09
-1.92383 -1.71566e-63 -6.02536e-09
-1.91895 -1.74816e-63 -5.84915e-09
-1.91406 -1.78119e-63 -5.67796e-09
-1.90918 -1.81475e-63 -5.51165e-09
-1.9043 -1.84886e-63 -5.35008e-09
-1.89941 -1.88352e-63 -5.19312e-09
-1.89453 -1.91873e-63 -5.04065e-09
-1.88965 -1.95452e-63 -4.89254e-09
-1.88477 -1.99087e-63 -4.74867e-09
-1.87988 -2.02781e-63 -4.60892e-09
-1.875 -2.06533e-63 -4.47317e-09
-1.87012 -2.10344e-63 -4.34132e-09
-1.86523 -2.14216e-63 -4.21325e-09
-1.86035 -2.18149e-63 -4.08887e-09
-1.85547 -2.22143e-63 -3.96806e-09
-1.85059 -2.26199e-63 -3.85073e-09
-1.8457 -2.30319e-63 -3.73678e-09
-1.84082 -2.34502e-63 -3.62612e-09
-1.83594 -2.3875e-63 -3.51865e-09
-1.83105 -2.43064e-63 -3.41428e-09
-1.82617 -2.47443e-63 -3.31293e-09
-1.82129 -2.5189e-63 -3.21451e-09
-1.81641 -2.56404e-63 -3.11894e-09
-1.81152 -2.60986e-63 -3.02614e-09
-1.80664 -2.65638e-63 -2.93603e-09
-1.80176 -2.7036e-63 -2.84854e-09
-1.79688 -2.75152e-63 -2.76359e-09
-1.79199 -2.80017e-63 -2.68111e-09
-1.78711 -2.84953e-63 -2.60102e-09
-1.78223 -2.89963e-63 -2.52327e-09
-1.77734 -2.95047e-63 -2.44779e-09
-1.77246 -3.00205e-63 -2.3745e-09
-1.76758 -3.0544e-63 -2.30336e-09
-1.7627 -3.1075e-63 -2.23429e-09
-1.75781 -3.16138e-63 -2.16725e-09
-1.75293 -3.21604e-63 -2.10216e-09
-1.74805 -3.27149e-63 -2.03898e-09
-1.74316 -3.32774e-63 -1.97766e-09
-1.73828 -3.38479e-63 -1.91813e-09
-1.7334 -3.44266e-63 -1.86035e-09
-1.72852 -3.50135e-63 -1.80426e-09
-1.72363 -3.56087e-63 -1.74983e-09
-1.71875 -3.62123e-63 -1.697e-09
-1.71387 -3.68243e-63 -1.64572e-09
-1.70898 -3.7445e-63 -1.59595e-09
-1.7041 -3.80742e-63 -1.54766e-09
-1.69922 -3.87122e-63 -1.50078e-09
-1.69434 -3.9359e-63 -1.4553e-09
-1.68945 -4.00147e-63 -1.41116e-09
-1.68457 -4.06794e-63 -1.36832e-09
-1.67969 -4.13532e-63 -1.32675e-09
-1.6748 -4.20361e-63 -1.28642e-09
-1.66992 -4.27283e-63 -1.24728e-09
-1.66504 -4.34298e-63 -1.2093e-09
-1.66016 -4.41406e-63 -1.17246e-09
-1.65527 -4.4861e-63 -1.1367e-09
-1.65039 -4.5591e-63 -1.10202e-09
-1.64551 -4.63307e-63 -1.06836e-09
-1.64062 -4.70801e-63 -1.03571e-09
-1.63574 -4.78393e-63 -1.00403e-09
-1.63086 -4.86085e-63 -9.73297e-10
-1.62598 -4.93876e-63 -9.43483e-10
-1.62109 -5.01769e-63 -9.1456e-10
-1.61621 -5.09764e-63 -8.86502e-10
-1.61133 -5.17861e-63 -8.59285e-10
-1.60645 -5.26062e-63 -8.32884e-10
-1.60156 -5.34367e-63 -8.07275e-10
-1.59668 -5.42777e-63 -7.82434e-10
-1.5918 -5.51294e-63 -7.5834e-10
-1.58691 -5.59917e-63 -7.3497e-10
-1.58203 -5.68648e-63 -7.12303e-10
-1.57715 -5.77488e-63 -6.90319e-10
-1.57227 -5.86437e-63 -6.68998e-10
-1.56738 -5.95497e-63 -6.48319e-10
-1.5625 -6.04667e-63 -6.28265e-10
-1.55762 -6.1395e-63 -6.08817e-10
-1.55273 -6.23345e-63 -5.89956e-10
-1.54785 -6.32854e-63 -5.71666e-10
-1.54297 -6.42478e-63 -5.5393e-10
-1.53809 -6.52216e-63 -5.36732e-10
-1.5332 -6.62071e-63 -5.20055e-10
-1.52832 -6.72043e-63 -5.03884e-10
-1.52344 -6.82132e-63 -4.88205e-10
-1.51855 -6.9234e-63 -4.73002e-10
-1.51367 -7.02666e-63 -4.58261e-10
-1.50879 -7.13113e-63 -4.43969e-10
-1.50391 -7.23681e-63 -4.30113e-10
-1.49902 -7.3437e-63 -4.16679e-10
-1.49414 -7.45182e-63 -4.03656e-10
-1.48926 -7.56117e-63 -3.9103e-10
-1.48438 -7.67176e-63 -3.7879e-10
-1.47949 -7.78359e-63 -3.66924e-10
-1.47461 -7.89668e-63 -3.55421e-10
-1.46973 -8.01102e-63 -3.44271e-10
-1.46484 -8.12664e-63 -3.33463e-10
-1.45996 -8.24353e-63 -3.22986e-10
-1.45508 -8.3617e-63 -3.12831e-10
-1.4502 -8.48117e-63 -3.02988e-10
-1.44531 -8.60193e-63 -2.93448e-10
-1.44043 -8.72399e-63 -2.84202e-10
-1.43555 -8.84737e-63 -2.7524e-10
-1.43066 -8.97206e-63 -2.66554e-10
-1.42578 -9.09807e-63 -2.58137e-10
-1.4209 -9.22542e-63 -2.49979e-10
-1.41602 -9.3541e-63 -2.42073e-10
-1.41113 -9.48412e-63 -2.34412e-10
-1.40625 -9.61549e-63 -2.26988e-10
-1.40137 -9.74822e-63 -2.19793e-10
-1.39648 -9.88231e-63 -2.12822e-10
-1.3916 -1.00178e-62 -2.06067e-10
-1.38672 -1.01546e-62 -1.99521e-10
-1.38184 -1.02928e-62 -1.93179e-10
-1.37695 -1.04324e-62 -1.87034e-10
-1.37207 -1.05734e-62 -1.8108e-10
-1.36719 -1.07157e-62 -1.75312e-10
-1.3623 -1.08595e-62 -1.69723e-10
-1.35742 -1.10047e-62 -1.64308e-10
-1.35254 -1.11513e-62 -1.59062e-10
-1.34766 -1.12993e-62 -1.53981e-10
-1.34277 -1.14487e-62 -1.49058e-10
-1.33789 -1.15995e-62 -1.44288e-10
-1.33301 -1.17518e-62 -1.39669e-10
-1.32812 -1.19055e-62 -1.35194e-10
-1.32324 -1.20606e-62 -1.30859e-10
-1.31836 -1.22172e-62 -1.2666e-10
-1.31348 -1.23752e-62 -1.22593e-10
-1.30859 -1.25347e-62 -1.18653e-10
-1.30371 -1.26956e-62 -1.14838e-10
-1.29883 -1.28579e-62 -1.11142e-10
-1.29395 -1.30217e-62 -1.07563e-10
-1.28906 -1.3187e-62 -1.04097e-10
-1.28418 -1.33537e-62 -1.0074e-10
-1.2793 -1.35219e-62 -9.7489e-11
-1.27441 -1.36916e-62 -9.43407e-11
-1.26953 -1.38627e-62 -9.12918e-11
-1.26465 -1.40353e-62 -8.83393e-11
-1.25977 -1.42094e-62 -8.54803e-11
-1.25488 -1.4385e-62 -8.27118e-11
-1.25 -1.4562e-62 -8.00311e-11
-1.24512 -1.47405e-62 -7.74354e-11
-1.24023 -1.49205e-62 -7.49222e-11
-1.23535 -1.51019e-62 -7.24887e-11
-1.23047 -1.52848e-62 -7.01327e-11
-1.22559 -1.54692e-62 -6.78516e-11
-1.2207 -1.56551e-62 -6.56431e-11
-1.21582 -1.58425e-62 -6.3505e-11
-1.21094 -1.60313e-62 -6.1435e-11
-1.20605 -1.62217e-62 -5.94312e-11
-1.20117 -1.64134e-62 -5.74913e-11
-1.19629 -1.66067e-62 -5.56134e-11
-1.19141 -1.68015e-62 -5.37956e-11
-1.18652 -1.69977e-62 -5.20359e-11
-1.18164 -1.71954e-62 -5.03326e-11
-1.17676 -1.73945e-62 -4.86839e-11
-1.17188 -1.75952e-62 -4.70881e-11
-1.16699 -1.77972e-62 -4.55435e-11
-1.16211 -1.80008e-62 -4.40485e-11
-1.15723 -1.82058e-62 -4.26016e-11
-1.15234 -1.84123e-62 -4.12012e-11
-1.14746 -1.86202e-62 -3.98459e-11
-1.14258 -1.88296e-62 -3.85343e-11
-1.1377 -1.90404e-62 -3.72649e-11
-1.13281 -1.92527e-62 -3.60365e-11
-1.12793 -1.94664e-62 -3.48478e-11
-1.12305 -1.96815e-62 -3.36975e-11
-1.11816 -1.98981e-62 -3.25844e-11
-1.11328 -2.01161e-62 -3.15073e-11
-1.1084 -2.03355e-62 -3.0465e-11
-1.10352 -2.05563e-62 -2.94566e-11
-1.09863 -2.07785e-62 -2.84808e-11
-1.09375 -2.10022e-62 -2.75367e-11
-1.08887 -2.12272e-62 -2.66233e-11
-1.08398 -2.14536e-62 -2.57396e-11
-1.0791 -2.16814e-62 -2.48846e-11
-1.07422 -2.19106e-62 -2.40574e-11
-1.06934 -2.21411e-62 -2.32572e-11
-1.06445 -2.2373e-62 -2.2483e-11
-1.05957 -2.26062e-62 -2.17341e-11
-1.05469 -2.28408e-62 -2.10097e-11
-1.0498 -2.30767e-62 -2.03089e-11
-1.04492 -2.3314e-62 -1.9631e-11
-1.04004 -2.35525e-62 -1.89753e-11
-1.03516 -2.37924e-62 -1.8341e-11
-1.03027 -2.40336e-62 -1.77276e-11
-1.02539 -2.4276e-62 -1.71342e-11
-1.02051 -2.45197e-62 -1.65603e-11
-1.01562 -2.47647e-62 -1.60053e-11
-1.01074 -2.5011e-62 -1.54685e-11
-1.00586 -2.52585e-62 -1.49493e-11
-1.00098 -2.55072e-62 -1.44472e-11
-0.996094 -2.57571e-62 -1.39616e-11
-0.991211 -2.60083e-62 -1.34921e-11
-0.986328 -2.62606e-62 -1.3038e-11
-0.981445 -2.65142e-62 -1.25989e-11
-0.976562 -2.67689e-62 -1.21743e-11
-0.97168 -2.70248e-62 -1.17637e-11
-0.966797 -2.72818e-62 -1.13667e-11
-0.961914 -2.75399e-62 -1.09829e-11
-0.957031 -2.77992e-62 -1.06117e-11
-0.952148 -2.80595e-62 -1.02529e-11
-0.947266 -2.8321e-62 -9.90594e-12
-0.942383 -2.85835e-62 -9.5705e-12
-0.9375 -2.88471e-62 -9.2462e-12
-0.932617 -2.91117e-62 -8.93267e-12
-0.927734 -2.93773e-62 -8.62957e-12
-0.922852 -2.9644e-62 -8.33656e-12
-0.917969 -2.99117e-62 -8.0533e-12
-0.913086 -3.01803e-62 -7.77949e-12
-0.908203 -3.04499e-62 -7.5148e-12
-0.90332 -3.07204e-62 -7.25895e-12
-0.898438 -3.09919e-62 -7.01163e-12
-0.893555 -3.12642e-62 -6.77259e-12
-0.888672 -3.15375e-62 -6.54154e-12
-0.883789 -3.18116e-62 -6.31822e-12
-0.878906 -3.20866e-62 -6.10237e-12
-0.874023 -3.23624e-62 -5.89377e-12
-0.869141 -3.2639e-62 -5.69215e-12
-0.864258 -3.29165e-62 -5.49731e-12
-0.859375 -3.31947e-62 -5.309e-12
-0.854492 -3.34736e-62 -5.12702e-12
-0.849609 -3.37533e-62 -4.95117e-12
-0.844727 -3.40337e-62 -4.78123e-12
-0.839844 -3.43148e-62 -4.61701e-12
-0.834961 -3.45966e-62 -4.45833e-12
-0.830078 -3.4879e-62 -4.305e-12
-0.825195 -3.51621e-62 -4.15684e-12
-0.820312 -3.54457e-62 -4.01369e-12
-0.81543 -3.57299e-62 -3.87537e-12
-0.810547 -3.60147e-62 -3.74174e-12
-0.805664 -3.63001e-62 -3.61262e-12
-0.800781 -3.65859e-62 -3.48788e-12
-0.795898 -3.68723e-62 -3.36736e-12
-0.791016 -3.71591e-62 -3.25093e-12
-0.786133 -3.74464e-62 -3.13845e-12
-0.78125 -3.77341e-62 -3.02979e-12
-0.776367 -3.80221e-62 -2.92482e-12
-0.771484 -3.83106e-62 -2.82342e-12
-0.766602 -3.85994e-62 -2.72548e-12
-0.761719 -3.88885e-62 -2.63086e-12
-0.756836 -3.91779e-62 -2.53948e-12
-0.751953 -3.94676e-62 -2.4512e-12
-0.74707 -3.97576e-62 -2.36594e-12
-0.742188 -4.00477e-62 -2.2836e-12
-0.737305 -4.03381e-62 -2.20406e-12
-0.732422 -4.06286e-62 -2.12724e-12
-0.727539 -4.09193e-62 -2.05306e-12
-0.722656 -4.12101e-62 -1.98141e-12
-0.717773 -4.15009e-62 -1.91222e-12
-0.712891 -4.17919e-62 -1.8454e-12
-0.708008 -4.20828e-62 -1.78087e-12
-0.703125 -4.23738e-62 -1.71856e-12
-0.698242 -4.26647e-62 -1.65839e-12
-0.693359 -4.29556e-62 -1.60029e-12
-0.688477 -4.32464e-62 -1.54418e-12
-0.683594 -4.35371e-62 -1.49001e-12
-0.678711 -4.38277e-62 -1.4377e-12
-0.673828 -4.41181e-62 -1.3872e-12
-0.668945 -4.44083e-62 -1.33844e-12
-0.664062 -4.46983e-62 -1.29137e-12
-0.65918 -4.4988e-62 -1.24591e-12
-0.654297 -4.52775e-62 -1.20204e-12
-0.649414 -4.55666e-62 -1.15967e-12
-0.644531 -4.58555e-62 -1.11878e-12
-0.639648 -4.61439e-62 -1.0793e-12
-0.634766 -4.64319e-62 -1.04119e-12
-0.629883 -4.67195e-62 -1.0044e-12
-0.625 -4.70067e-62 -9.68892e-13
-0.620117 -4.72933e-62 -9.34615e-13
-0.615234 -4.75795e-62 -9.01529e-13
-0.610352 -4.78651e-62 -8.69594e-13
-0.605469 -4.81501e-62 -8.3877e-13
-0.600586 -4.84344e-62 -8.0902e-13
-0.595703 -4.87182e-62 -7.80307e-13
-0.59082 -4.90013e-62 -7.52595e-13
-0.585938 -4.92836e-62 -7.2585e-13
-0.581055 -4.95653e-62 -7.0004e-13
-0.576172 -4.98461e-62 -6.75132e-13
-0.571289 -5.01262e-62 -6.51094e-13
-0.566406 -5.04054e-62 -6.27898e-13
-0.561523 -5.06838e-62 -6.05515e-13
-0.556641 -5.09613e-62 -5.83916e-13
-0.551758 -5.12378e-62 -5.63074e-13
-0.546875 -5.15134e-62 -5.42964e-13
-0.541992 -5.1788e-62 -5.2356e-13
-0.537109 -5.20616e-62 -5.04838e-13
-0.532227 -5.23342e-62 -4.86774e-13
-0.527344 -5.26056e-62 -4.69347e-13
-0.522461 -5.2876e-62 -4.52532e-13
-0.517578 -5.31452e-62 -4.36311e-13
-0.512695 -5.34132e-62 -4.20662e-13
-0.507812 -5.368e-62 -4.05564e-13
-0.50293 -5.39456e-62 -3.91001e-13
-0.498047 -5.42099e-62 -3.76951e-13
-0.493164 -5.44729e-62 -3.63399e-13
-0.488281 -5.47346e-62 -3.50327e-13
-0.483398 -5.49949e-62 -3.37717e-13
-0.478516 -5.52538e-62 -3.25555e-13
-0.473633 -5.55113e-62 -3.13823e-13
-0.46875 -5.57673e-62 -3.02509e-13
-0.463867 -5.60219e-62 -2.91596e-13
-0.458984 -5.62749e-62 -2.81071e-13
-0.454102 -5.65263e-62 -2.70921e-13
-0.449219 -5.67762e-62 -2.61132e-13
-0.444336 -5.70245e-62 -2.51692e-13
-0.439453 -5.72711e-62 -2.42589e-13
-0.43457 -5.7516e-62 -2.33811e-13
-0.429688 -5.77592e-62 -2.25346e-13
-0.424805 -5.80007e-62 -2.17184e-13
-0.419922 -5.82405e-62 -2.09314e-13
-0.415039 -5.84784e-62 -2.01726e-13
-0.410156 -5.87145e-62 -1.9441e-13
-0.405273 -5.89487e-62 -1.87356e-13
-0.400391 -5.91811e-62 -1.80556e-13
-0.395508 -5.94115e-62 -1.74e-13
-0.390625 -5.964e-62 -1.6768e-13
-0.385742 -5.98665e-62 -1.61587e-13
-0.380859 -6.0091e-62 -1.55714e-13
-0.375977 -6.03135e-62 -1.50053e-13
-0.371094 -6.05339e-62 -1.44597e-13
-0.366211 -6.07523e-62 -1.39338e-13
-0.361328 -6.09685e-62 -1.34269e-13
-0.356445 -6.11825e-62 -1.29384e-13
-0.351562 -6.13944e-62 -1.24677e-13
-0.34668 -6.16041e-62 -1.2014e-13
-0.341797 -6.18115e-62 -1.15768e-13
-0.336914 -6.20167e-62 -1.11556e-13
-0.332031 -6.22196e-62 -1.07497e-13
-0.327148 -6.24202e-62 -1.03587e-13
-0.322266 -6.26184e-62 -9.98196e-14
-0.317383 -6.28143e-62 -9.61904e-14
-0.3125 -6.30078e-62 -9.26944e-14
-0.307617 -6.31989e-62 -8.93269e-14
-0.302734 -6.33875e-62 -8.60835e-14
-0.297852 -6.35737e-62 -8.29599e-14
-0.292969 -6.37573e-62 -7.99517e-14
-0.288086 -6.39385e-62 -7.7055e-14
-0.283203 -6.41171e-62 -7.4266e-14
-0.27832 -6.42931e-62 -7.15808e-14
-0.273438 -6.44666e-62 -6.89958e-14
-0.268555 -6.46374e-62 -6.65076e-14
-0.263672 -6.48056e-62 -6.41128e-14
-0.258789 -6.49711e-62 -6.18081e-14
-0.253906 -6.5134e-62 -5.95905e-14
-0.249023 -6.52941e-62 -5.74569e-14
-0.244141 -6.54515e-62 -5.54044e-14
-0.239258 -6.56062e-62 -5.34303e-14
-0.234375 -6.57581e-62 -5.15319e-14
-0.229492 -6.59072e-62 -4.97065e-14
-0.224609 -6.60535e-62 -4.79517e-14
-0.219727 -6.6197e-62 -4.62652e-14
-0.214844 -6.63376e-62 -4.46445e-14
-0.209961 -6.64753e-62 -4.30875e-14
-0.205078 -6.66102e-62 -4.15921e-14
-0.200195 -6.67421e-62 -4.01561e-14
-0.195312 -6.68712e-62 -3.87777e-14
-0.19043 -6.69972e-62 -3.7455e-14
-0.185547 -6.71203e-62 -3.6186e-14
-0.180664 -6.72405e-62 -3.49692e-14
-0.175781 -6.73576e-62 -3.38027e-14
-0.170898 -6.74717e-62 -3.26851e-14
-0.166016 -6.75828e-62 -3.16147e-14
-0.161133 -6.76908e-62 -3.059e-14
-0.15625 -6.77958e-62 -2.96097e-14
-0.151367 -6.78977e-62 -2.86725e-14
-0.146484 -6.79966e-62 -2.77769e-14
-0.141602 -6.80923e-62 -2.69218e-14
-0.136719 -6.81849e-62 -2.61059e-14
-0.131836 -6.82743e-62 -2.53282e-14
-0.126953 -6.83607e-62 -2.45876e-14
-0.12207 -6.84438e-62 -2.3883e-14
-0.117188 -6.85238e-62 -2.32134e-14
-0.112305 -6.86007e-62 -2.25779e-14
-0.107422 -6.86743e-62 -2.19757e-14
-0.102539 -6.87448e-62 -2.14059e-14
-0.0976562 -6.8812e-62 -2.08677e-14
-0.0927734 -6.8876e-62 -2.03603e-14
-0.0878906 -6.89368e-62 -1.9883e-14
-0.0830078 -6.89943e-62 -1.94353e-14
-0.078125 -6.90486e-62 -1.90163e-14
-0.0732422 -6.90997e-62 -1.86256e-14
-0.0683594 -6.91475e-62 -1.82627e-14
-0.0634766 -6.9192e-62 -1.79269e-14
-0.0585938 -6.92333e-62 -1.76178e-14
-0.0537109 -6.92712e-62 -1.73351e-14
-0.0488281 -6.93059e-62 -1.70782e-14
-0.0439453 -6.93373e-62 -1.68469e-14
-0.0390625 -6.93654e-62 -1.66408e-14
-0.0341797 -6.93903e-62 -1.64596e-14
-0.0292969 -6.94118e-62 -1.63031e-14
-0.0244141 -6.943e-62 -1.61711e-14
-0.0195312 -6.94449e-62 -1.60633e-14
-0.0146484 -6.94565e-62 -1.59796e-14
-0.00976562 -6.94647e-62 -1.59199e-14
-0.00488281 -6.94697e-62 -1.58841e-14
0 -6.94714e-62 -1.58722e-14
0.00488281 -6.94697e-62 -1.58841e-14
0.00976562 -6.94647e-62 -1.59199e-14
0.0146484 -6.94565e-62 -1.59796e-14
0.0195312 -6.94449e-62 -1.60633e-14
0.0244141 -6.943e-62 -1.61711e-14
0.0292969 -6.94118e-62 -1.63031e-14
0.0341797 -6.93903e-62 -1.64596e-14
0.0390625 -6.93654e-62 -1.66408e-14
0.0439453 -6.93373e-62 -1.68469e-14
0.0488281 -6.93059e-62 -1.70782e-14
0.0537109 -6.92712e-62 -1.73351e-14
0.0585938 -6.92333e-62 -1.76178e-14
0.0634766 -6.9192e-62 -1.79269e-14
0.0683594 -6.91475e-62 -1.82627e-14
0.0732422 -6.90997e-62 -1.86256e-14
0.078125 -6.90486e-62 -1.90163e-14
0.0830078 -6.89943e-62 -1.94353e-14
0.0878906 -6.89368e-62 -1.9883e-14
0.0927734 -6.8876e-62 -2.03603e-14
0.0976562 -6.8812e-62 -2.08677e-14
0.102539 -6.87448e-62 -2.14059e-14
0.107422 -6.86743e-62 -2.19757e-14
0.112305 -6.86007e-62 -2.25779e-14
0.117188 -6.85238e-62 -2.32134e-14
0.12207 -6.84438e-62 -2.3883e-14
0.126953 -6.83607e-62 -2.45876e-14
0.131836 -6.82743e-62 -2.53282e-14
0.136719 -6.81849e-62 -2.61059e-14
0.141602 -6.80923e-62 -2.69218e-14
0.146484 -6.79966e-62 -2.77769e-14
0.151367 -6.78977e-62 -2.86725e-14
0.15625 -6.77958e-62 -2.96097e-14
0.161133 -6.76908e-62 -3.059e-14
0.166016 -6.75828e-62 -3.16147e-14
0.170898 -6.74717e-62 -3.26851e-14
0.175781 -6.73576e-62 -3.38027e-14
0.180664 -6.72405e-62 -3.49692e-14
0.185547 -6.71203e-62 -3.6186e-14
0.19043 -6.69972e-62 -3.7455e-14
0.195312 -6.68712e-62 -3.87777e-14
0.200195 -6.67421e-62 -4.01561e-14
0.205078 -6.66102e-62 -4.15921e-14
0.209961 -6.64753e-62 -4.30875e-14
0.214844 -6.63376e-62 -4.46445e-14
0.219727 -6.6197e-62 -4.62652e-14
0.224609 -6.60535e-62 -4.79517e-14
0.229492 -6.59072e-62 -4.97065e-14
0.234375 -6.57581e-62 -5.15319e-14
0.239258 -6.56062e-62 -5.34303e-14
0.244141 -6.54515e-62 -5.54044e-14
0.249023 -6.52941e-62 -5.74569e-14
0.253906 -6.5134e-62 -5.95905e-14
0.258789 -6.49711e-62 -6.18081e-14
0.263672 -6.48056e-62 -6.41128e-14
0.268555 -6.46374e-62 -6.65076e-14
0.273438 -6.44666e-62 -6.89958e-14
0.27832 -6.42931e-62 -7.15808e-14
0.283203 -6.41171e-62 -7.4266e-14
0.288086 -6.39385e-62 -7.7055e-14
0.292969 -6.37573e-62 -7.99517e-14
0.297852 -6.35737e-62 -8.29599e-14
0.302734 -6.33875e-62 -8.60835e-14
0.307617 -6.31989e-62 -8.93269e-14
0.3125 -6.30078e-62 -9.26944e-14
0.317383 -6.28143e-62 -9.61904e-14
0.322266 -6.26184e-62 -9.98196e-14
0.327148 -6.24202e-62 -1.03587e-13
0.332031 -6.22196e-62 -1.07497e-13
0.336914 -6.20167e-62 -1.11556e-13
0.341797 -6.18115e-62 -1.15768e-13
0.34668 -6.16041e-62 -1.2014e-13
0.351562 -6.13944e-62 -1.24677e-13
0.356445 -6.11825e-62 -1.29384e-13
0.361328 -6.09685e-62 -1.34269e-13
0.366211 -6.07523e-62 -1.39338e-13
0.371094 -6.05339e-62 -1.44597e-13
0.375977 -6.03135e-62 -1.50053e-13
0.380859 -6.0091e-62 -1.55714e-13
0.385742 -5.98665e-62 -1.61587e-13
0.390625 -5.964e-62 -1.6768e-13
0.395508 -5.94115e-62 -1.74e-13
0.400391 -5.91811e-62 -1.80556e-13
0.405273 -5.89487e-62 -1.87356e-13
0.410156 -5.87145e-62 -1.9441e-13
0.415039 -5.84784e-62 -2.01726e-13
0.419922 -5.82405e-62 -2.09314e-13
0.424805 -5.80007e-62 -2.17184e-13
0.429688 -5.77592e-62 -2.25346e-13
0.43457 -5.7516e-62 -2.33811e-13
0.439453 -5.72711e-62 -2.42589e-13
0.444336 -5.70245e-62 -2.51692e-13
0.449219 -5.67762e-62 -2.61132e-13
0.454102 -5.65263e-62 -2.70921e-13
0.458984 -5.62749e-62 -2.81071e-13
0.463867 -5.60219e-62 -2.91596e-13
0.46875 -5.57673e-62 -3.02509e-13
0.473633 -5.55113e-62 -3.13823e-13
0.478516 -5.52538e-62 -3.25555e-13
0.483398 -5.49949e-62 -3.37717e-13
0.488281 -5.47346e-62 -3.50327e-13
0.493164 -5.44729e-62 -3.63399e-13
0.498047 -5.42099e-62 -3.76951e-13
0.50293 -5.39456e-62 -3.91001e-13
0.507812 -5.368e-62 -4.05564e-13
0.512695 -5.34132e-62 -4.20662e-13
0.517578 -5.31452e-62 -4.36311e-13
0.522461 -5.2876e-62 -4.52532e-13
0.527344 -5.26056e-62 -4.69347e-13
0.532227 -5.23342e-62 -4.86774e-13
0.537109 -5.20616e-62 -5.04838e-13
0.541992 -5.1788e-62 -5.2356e-13
0.546875 -5.15134e-62 -5.42964e-13
0.551758 -5.12378e-62 -5.63074e-13
0.556641 -5.09613e-62 -5.83916e-13
0.561523 -5.06838e-62 -6.05515e-13
0.566406 -5.04054e-62 -6.27898e-13
0.571289 -5.01262e-62 -6.51094e-13
0.576172 -4.98461e-62 -6.75132e-13
0.581055 -4.95653e-62 -7.0004e-13
0.585938 -4.92836e-62 -7.2585e-13
0.59082 -4.90013e-62 -7.52595e-13
0.595703 -4.87182e-62 -7.80307e-13
0.600586 -4.84344e-62 -8.0902e-13
0.605469 -4.81501e-62 -8.3877e-13
0.610352 -4.78651e-62 -8.69594e-13
0.615234 -4.75795e-62 -9.01529e-13
0.620117 -4.72933e-62 -9.34615e-13
0.625 -4.70067e-62 -9.68892e-13
0.629883 -4.67195e-62 -1.0044e-12
0.634766 -4.64319e-62 -1.04119e-12
0.639648 -4.61439e-62 -1.0793e-12
0.644531 -4.58555e-62 -1.11878e-12
0.649414 -4.55666e-62 -1.15967e-12
0.654297 -4.52775e-62 -1.20204e-12
0.65918 -4.4988e-62 -1.24591e-12
0.664062 -4.46983e-62 -1.29137e-12
0.668945 -4.44083e-62 -1.33844e-12
0.673828 -4.41181e-62 -1.3872e-12
0.678711 -4.38277e-62 -1.4377e-12
0.683594 -4.35371e-62 -1.49001e-12
0.688477 -4.32464e-62 -1.54418e-12
0.693359 -4.29556e-62 -1.60029e-12
0.698242 -4.26647e-62 -1.65839e-12
0.703125 -4.23738e-62 -1.71856e-12
0.708008 -4.20828e-62 -1.78087e-12
0.712891 -4.17919e-62 -1.8454e-12
0.717773 -4.15009e-62 -1.91222e-12
0.722656 -4.12101e-62 -1.98141e-12
0.727539 -4.09193e-62 -2.05306e-12
0.732422 -4.06286e-62 -2.12724e-12
0.737305 -4.03381e-62 -2.20406e-12
0.742188 -4.00477e-62 -2.2836e-12
0.74707 -3.97576e-62 -2.36594e-12
0.751953 -3.94676e-62 -2.4512e-12
0.756836 -3.91779e-62 -2.53948e-12
0.761719 -3.88885e-62 -2.63086e-12
0.766602 -3.85994e-62 -2.72548e-12
0.771484 -3.83106e-62 -2.82342e-12
0.776367 -3.80221e-62 -2.92482e-12
0.78125 -3.77341e-62 -3.02979e-12
0.786133 -3.74464e-62 -3.13845e-12
0.791016 -3.71591e-62 -3.25093e-12
0.795898 -3.68723e-62 -3.36736e-12
0.800781 -3.65859e-62 -3.48788e-12
0.805664 -3.63001e-62 -3.61262e-12
0.810547 -3.60147e-62 -3.74174e-12
0.81543 -3.57299e-62 -3.87537e-12
0.820312 -3.54457e-62 -4.01369e-12
0.825195 -3.51621e-62 -4.15684e-12
0.830078 -3.4879e-62 -4.305e-12
0.834961 -3.45966e-62 -4.45833e-12
0.839844 -3.43148e-62 -4.61701e-12
0.844727 -3.40337e-62 -4.78123e-12
0.849609 -3.37533e-62 -4.95117e-12
0.854492 -3.34736e-62 -5.12702e-12
0.859375 -3.31947e-62 -5.309e-12
0.864258 -3.29165e-62 -5.49731e-12
0.869141 -3.2639e-62 -5.69215e-12
0.874023 -3.23624e-62 -5.89377e-12
0.878906 -3.20866e-62 -6.10237e-12
0.883789 -3.18116e-62 -6.31822e-12
0.888672 -3.15375e-62 -6.54154e-12
0.893555 -3.12642e-62 -6.77259e-12
0.898438 -3.09919e-62 -7.01163e-12
0.90332 -3.07204e-62 -7.25895e-12
0.908203 -3.04499e-62 -7.5148e-12
0.913086 -3.01803e-62 -7.77949e-12
0.917969 -2.99117e-62 -8.0533e-12
0.922852 -2.9644e-62 -8.33656e-12
0.927734 -2.93773e-62 -8.62957e-12
0.932617 -2.91117e-62 -8.93267e-12
0.9375 -2.88471e-62 -9.2462e-12
0.942383 -2.85835e-62 -9.5705e-12
0.947266 -2.8321e-62 -9.90594e-12
0.952148 -2.80595e-62 -1.02529e-11
0.957031 -2.77992e-62 -1.06117e-11
0.961914 -2.75399e-62 -1.09829e-11
0.966797 -2.72818e-62 -1.13667e-11
0.97168 -2.70248e-62 -1.17637e-11
0.976562 -2.67689e-62 -1.21743e-11
0.981445 -2.65142e-62 -1.25989e-11
0.986328 -2.62606e-62 -1.3038e-11
0.991211 -2.60083e-62 -1.34921e-11
0.996094 -2.57571e-62 -1.39616e-11
1.00098 -2.55072e-62 -1.44472e-11
1.00586 -2.52585e-62 -1.49493e-11
1.01074 -2.5011e-62 -1.54685e-11
1.01562 -2.47647e-62 -1.60053e-11
1.02051 -2.45197e-62 -1.65603e-11
1.02539 -2.4276e-62 -1.71342e-11
1.03027 -2.40336e-62 -1.77276e-11
1.03516 -2.37924e-62 -1.8341e-11
1.04004 -2.35525e-62 -1.89753e-11
1.04492 -2.3314e-62 -1.9631e-11
1.0498 -2.30767e-62 -2.03089e-11
1.05469 -2.28408e-62 -2.10097e-11
1.05957 -2.26062e-62 -2.17341e-11
1.06445 -2.2373e-62 -2.2483e-11
1.06934 -2.21411e-62 -2.32572e-11
1.07422 -2.19106e-62 -2.40574e-11
1.0791 -2.16814e-62 -2.48846e-11
1.08398 -2.14536e-62 -2.57396e-11
1.08887 -2.12272e-62 -2.66233e-11
1.09375 -2.10022e-62 -2.75367e-11
1.09863 -2.07785e-62 -2.84808e-11
1.10352 -2.05563e-62 -2.94566e-11
1.1084 -2.03355e-62 -3.0465e-11
1.11328 -2.01161e-62 -3.15073e-11
1.11816 -1.98981e-62 -3.25844e-11
1.12305 -1.96815e-62 -3.36975e-11
1.12793 -1.94664e-62 -3.48478e-11
1.13281 -1.92527e-62 -3.60365e-11
1.1377 -1.90404e-62 -3.72649e-11
1.14258 -1.88296e-62 -3.85343e-11
1.14746 -1.86202e-62 -3.98459e-11
1.15234 -1.84123e-62 -4.12012e-11
1.15723 -1.82058e-62 -4.26016e-11
1.16211 -1.80008e-62 -4.40485e-11
1.16699 -1.77972e-62 -4.55435e-11
1.17188 -1.75952e-62 -4.70881e-11
1.17676 -1.73945e-62 -4.86839e-11
1.18164 -1.71954e-62 -5.03326e-11
1.18652 -1.69977e-62 -5.20359e-11
1.19141 -1.68015e-62 -5.37956e-11
1.19629 -1.66067e-62 -5.56134e-11
1.20117 -1.64134e-62 -5.74913e-11
1.20605 -1.62217e-62 -5.94312e-11
1.21094 -1.60313e-62 -6.1435e-11
1.21582 -1.58425e-62 -6.3505e-11
1.2207 -1.56551e-62 -6.56431e-11
1.22559 -1.54692e-62 -6.78516e-11
1.23047 -1.52848e-62 -7.01327e-11
1.23535 -1.51019e-62 -7.24887e-11
1.24023 -1.49205e-62 -7.49222e-11
1.24512 -1.47405e-62 -7.74354e-11
1.25 -1.4562e-62 -8.00311e-11
1.25488 -1.4385e-62 -8.27118e-11
1.25977 -1.42094e-62 -8.54803e-11
1.26465 -1.40353e-62 -8.83393e-11
1.26953 -1.38627e-62 -9.12918e-11
1.27441 -1.36916e-62 -9.43407e-11
1.2793 -1.35219e-62 -9.7489e-11
1.28418 -1.33537e-62 -1.0074e-10
1.28906 -1.3187e-62 -1.04097e-10
1.29395 -1.30217e-62 -1.07563e-10
1.29883 -1.28579e-62 -1.11142e-10
1.30371 -1.26956e-62 -1.14838e-10
1.30859 -1.25347e-62 -1.18653e-10
1.31348 -1.23752e-62 -1.22593e-10
1.31836 -1.22172e-62 -1.2666e-10
1.32324 -1.20606e-62 -1.30859e-10
1.32812 -1.19055e-62 -1.35194e-10
1.33301 -1.17518e-62 -1.39669e-10
1.33789 -1.15995e-62 -1.44288e-10
1.34277 -1.14487e-62 -1.49058e-10
1.34766 -1.12993e-62 -1.53981e-10
1.35254 -1.11513e-62 -1.59062e-10
1.35742 -1.10047e-62 -1.64308e-10
1.3623 -1.08595e-62 -1.69723e-10
1.36719 -1.07157e-62 -1.75312e-10
1.37207 -1.05734e-62 -1.8108e-10
1.37695 -1.04324e-62 -1.87034e-10
1.38184 -1.02928e-62 -1.93179e-10
1.38672 -1.01546e-62 -1.99521e-10
1.3916 -1.00178e-62 -2.06067e-10
1.39648 -9.88231e-63 -2.12822e-10
1.40137 -9.74822e-63 -2.19793e-10
1.40625 -9.61549e-63 -2.26988e-10
1.41113 -9.48412e-63 -2.34412e-10
1.41602 -9.3541e-63 -2.42073e-10
1.4209 -9.22542e-63 -2.49979e-10
1.42578 -9.09807e-63 -2.58137e-10
1.43066 -8.97206e-63 -2.66554e-10
1.43555 -8.84737e-63 -2.7524e-10
1.44043 -8.72399e-63 -2.84202e-10
1.44531 -8.60193e-63 -2.93448e-10
1.4502 -8.48117e-63 -3.02988e-10
1.45508 -8.3617e-63 -3.12831e-10
1.45996 -8.24353e-63 -3.22986e-10
1.46484 -8.12664e-63 -3.33463e-10
1.46973 -8.01102e-63 -3.44271e-10
1.47461 -7.89668e-63 -3.55421e-10
1.47949 -7.78359e-63 -3.66924e-10
1.48438 -7.67176e-63 -3.7879e-10
1.48926 -7.56117e-63 -3.9103e-10
1.49414 -7.45182e-63 -4.03656e-10
1.49902 -7.3437e-63 -4.16679e-10
1.50391 -7.23681e-63 -4.30113e-10
1.50879 -7.13113e-63 -4.43969e-10
1.51367 -7.02666e-63 -4.58261e-10
1.51855 -6.9234e-63 -4.73002e-10
1.52344 -6.82132e-63 -4.88205e-10
1.52832 -6.72043e-63 -5.03884e-10
1.5332 -6.62071e-63 -5.20055e-10
1.53809 -6.52216e-63 -5.36732e-10
1.54297 -6.42478e-63 -5.5393e-10
1.54785 -6.32854e-63 -5.71666e-10
1.55273 -6.23345e-63 -5.89956e-10
1.55762 -6.1395e-63 -6.08817e-10
1.5625 -6.04667e-63 -6.28265e-10
1.56738 -5.95497e-63 -6.48319e-10
1.57227 -5.86437e-63 -6.68998e-10
1.57715 -5.77488e-63 -6.90319e-10
1.58203 -5.68648e-63 -7.12303e-10
1.58691 -5.59917e-63 -7.3497e-10
1.5918 -5.51294e-63 -7.5834e-10
1.59668 -5.42777e-63 -7.82434e-10
1.60156 -5.34367e-63 -8.07275e-10
1.60645 -5.26062e-63 -8.32884e-10
1.61133 -5.17861e-63 -8.59285e-10
1.61621 -5.09764e-63 -8.86502e-10
1.62109 -5.01769e-63 -9.1456e-10
1.62598 -4.93876e-63 -9.43483e-10
1.63086 -4.86085e-63 -9.73297e-10
1.63574 -4.78393e-63 -1.00403e-09
1.64062 -4.70801e-63 -1.03571e-09
1.64551 -4.63307e-63 -1.06836e-09
1.65039 -4.5591e-63 -1.10202e-09
1.65527 -4.4861e-63 -1.1367e-09
1.66016 -4.41406e-63 -1.17246e-09
1.66504 -4.34298e-63 -1.2093e-09
1.66992 -4.27283e-63 -1.24728e-09
1.6748 -4.20361e-63 -1.28642e-09
1.67969 -4.13532e-63 -1.32675e-09
1.68457 -4.06794e-63 -1.36832e-09
1.68945 -4.00147e-63 -1.41116e-09
1.69434 -3.9359e-63 -1.4553e-09
1.69922 -3.87122e-63 -1.50078e-09
1.7041 -3.80742e-63 -1.54766e-09
1.70898 -3.7445e-63 -1.59595e-09
1.71387 -3.68243e-63 -1.64572e-09
1.71875 -3.62123e-63 -1.697e-09
1.72363 -3.56087e-63 -1.74983e-09
1.72852 -3.50135e-63 -1.80426e-09
1.7334 -3.44266e-63 -1.86035e-09
1.73828 -3.38479e-63 -1.91813e-09
1.74316 -3.32774e-63 -1.97766e-09
1.74805 -3.27149e-63 -2.03898e-09
1.75293 -3.21604e-63 -2.10216e-09
1.75781 -3.16138e-63 -2.16725e-09
1.7627 -3.1075e-63 -2.23429e-09
1.76758 -3.0544e-63 -2.30336e-09
1.77246 -3.00205e-63 -2.3745e-09
1.77734 -2.95047e-63 -2.44779e-09
1.78223 -2.89963e-63 -2.52327e-09
1.78711 -2.84953e-63 -2.60102e-09
1.79199 -2.80017e-63 -2.68111e-09
1.79688 -2.75152e-63 -2.76359e-09
1.80176 -2.7036e-63 -2.84854e-09
1.80664 -2.65638e-63 -2.93603e-09
1.81152 -2.60986e-63 -3.02614e-09
1.81641 -2.56404e-63 -3.11894e-09
1.82129 -2.5189e-63 -3.21451e-09
1.82617 -2.47443e-63 -3.31293e-09
1.83105 -2.43064e-63 -3.41428e-09
1.83594 -2.3875e-63 -3.51865e-09
1.84082 -2.34502e-63 -3.62612e-09
1.8457 -2.30319e-63 -3.73678e-09
1.85059 -2.26199e-63 -3.85073e-09
1.85547 -2.22143e-63 -3.96806e-09
1.86035 -2.18149e-63 -4.08887e-09
1.86523 -2.14216e-63 -4.21325e-09
1.87012 -2.10344e-63 -4.34132e-09
1.875 -2.06533e-63 -4.47317e-09
1.87988 -2.02781e-63 -4.60892e-09
1.88477 -1.99087e-63 -4.74867e-09
1.88965 -1.95452e-63 -4.89254e-09
1.89453 -1.91873e-63 -5.04065e-09
1.89941 -1.88352e-63 -5.19312e-09
1.9043 -1.84886e-63 -5.35008e-09
1.90918 -1.81475e-63 -5.51165e-09
1.91406 -1.78119e-63 -5.67796e-09
1.91895 -1.74816e-63 -5.84915e-09
1.92383 -1.71566e-63 -6.02536e-09
1.92871 -1.68369e-63 -6.20673e-09
1.93359 -1.65224e-63 -6.39341e-09
1.93848 -1.62129e-63 -6.58554e-09
1.94336 -1.59085e-63 -6.78329e-09
1.94824 -1.56091e-63 -6.98681e-09
1.95312 -1.53145e-63 -7.19626e-09
1.95801 -1.50248e-63 -7.41181e-09
1.96289 -1.47399e-63 -7.63364e-09
1.96777 -1.44597e-63 -7.86192e-09
1.97266 -1.41842e-63 -8.09684e-09
1.97754 -1.39132e-63 -8.33857e-09
1.98242 -1.36468e-63 -8.58732e-09
1.9873 -1.33848e-63 -8.84328e-09
1.99219 -1.31272e-63 -9.10665e-09
1.99707 -1.2874e-63 -9.37763e-09
2.00195 -1.26251e-63 -9.65646e-09
2.00684 -1.23803e-63 -9.94333e-09
2.01172 -1.21398e-63 -1.02385e-08
2.0166 -1.19033e-63 -1.05422e-08
2.02148 -1.16709e-63 -1.08546e-08
2.02637 -1.14425e-63 -1.1176e-08
2.03125 -1.1218e-63 -1.15066e-08
2.03613 -1.09974e-63 -1.18468e-08
2.04102 -1.07807e-63 -1.21967e-08
2.0459 -1.05677e-63 -1.25566e-08
2.05078 -1.03584e-63 -1.29269e-08
2.05566 -1.01528e-63 -1.33077e-08
2.06055 -9.95073e-64 -1.36995e-08
2.06543 -9.75227e-64 -1.41024e-08
2.07031 -9.55731e-64 -1.45169e-08
2.0752 -9.36579e-64 -1.49432e-08
2.08008 -9.17768e-64 -1.53816e-08
2.08496 -8.99292e-64 -1.58325e-08
2.08984 -8.81146e-64 -1.62963e-08
2.09473 -8.63324e-64 -1.67732e-08
2.09961 -8.45823e-64 -1.72637e-08
2.10449 -8.28637e-64 -1.77681e-08
2.10938 -8.11762e-64 -1.82868e-08
2.11426 -7.95192e-64 -1.88202e-08
2.11914 -7.78924e-64 -1.93687e-08
2.12402 -7.62951e-64 -1.99327e-08
2.12891 -7.47271e-64 -2.05126e-08
2.13379 -7.31878e-64 -2.11089e-08
2.13867 -7.16768e-64 -2.1722e-08
2.14355 -7.01937e-64 -2.23524e-08
2.14844 -6.87379e-64 -2.30006e-08
2.15332 -6.73092e-64 -2.36669e-08
2.1582 -6.5907e-64 -2.4352e-08
2.16309 -6.45309e-64 -2.50563e-08
2.16797 -6.31805e-64 -2.57804e-08
2.17285 -6.18555e-64 -2.65248e-08
2.17773 -6.05554e-64 -2.729e-08
2.18262 -5.92797e-64 -2.80767e-08
2.1875 -5.80282e-64 -2.88853e-08
2.19238 -5.68003e-64 -2.97165e-08
2.19727 -5.55959e-64 -3.05708e-08
2.20215 -5.44143e-64 -3.1449e-08
2.20703 -5.32553e-64 -3.23517e-08
2.21191 -5.21186e-64 -3.32795e-08
2.2168 -5.10036e-64 -3.4233e-08
2.22168 -4.99101e-64 -3.52131e-08
2.22656 -4.88378e-64 -3.62203e-08
2.23145 -4.77862e-64 -3.72555e-08
2.23633 -4.6755e-64 -3.83193e-08
2.24121 -4.57439e-64 -3.94125e-08
2.24609 -4.47525e-64 -4.0536e-08
2.25098 -4.37805e-64 -4.16906e-08
2.25586 -4.28276e-64 -4.28769e-08
2.26074 -4.18935e-64 -4.4096e-08
2.26562 -4.09777e-64 -4.53487e-08
2.27051 -4.00801e-64 -4.66359e-08
2.27539 -3.92002e-64 -4.79584e-08
2.28027 -3.83379e-64 -4.93173e-08
2.28516 -3.74927e-64 -5.07134e-08
2.29004 -3.66644e-64 -5.21479e-08
2.29492 -3.58527e-64 -5.36216e-08
2.2998 -3.50573e-64 -5.51357e-08
2.30469 -3.42779e-64 -5.66911e-08
2.30957 -3.35142e-64 -5.82891e-08
2.31445 -3.2766e-64 -5.99307e-08
2.31934 -3.2033e-64 -6.1617e-08
2.32422 -3.13148e-64 -6.33493e-08
2.3291 -3.06113e-64 -6.51287e-08
2.33398 -2.99222e-64 -6.69565e-08
2.33887 -2.92472e-64 -6.8834e-08
2.34375 -2.85861e-64 -7.07624e-08
2.34863 -2.79386e-64 -7.27431e-08
2.35352 -2.73044e-64 -7.47775e-08
2.3584 -2.66834e-64 -7.68669e-08
2.36328 -2.60753e-64 -7.90129e-08
2.36816 -2.54797e-64 -8.12168e-08
2.37305 -2.48967e-64 -8.34802e-08
2.37793 -2.43257e-64 -8.58046e-08
2.38281 -2.37668e-64 -8.81917e-08
2.3877 -2.32196e-64 -9.06429e-08
2.39258 -2.26839e-64 -9.31601e-08
2.39746 -2.21595e-64 -9.5745e-08
2.40234 -2.16462e-64 -9.83992e-08
2.40723 -2.11438e-64 -1.01125e-07
2.41211 -2.0652e-64 -1.03923e-07
2.41699 -2.01708e-64 -1.06796e-07
2.42188 -1.96998e-64 -1.09746e-07
2.42676 -1.92388e-64 -1.12775e-07
2.43164 -1.87878e-64 -1.15885e-07
2.43652 -1.83465e-64 -1.19077e-07
2.44141 -1.79147e-64 -1.22355e-07
2.44629 -1.74922e-64 -1.2572e-07
2.45117 -1.70789e-64 -1.29174e-07
2.45605 -1.66745e-64 -1.3272e-07
2.46094 -1.62789e-64 -1.36361e-07
2.46582 -1.5892e-64 -1.40097e-07
2.4707 -1.55135e-64 -1.43933e-07
2.47559 -1.51433e-64 -1.4787e-07
2.48047 -1.47813e-64 -1.51911e-07
2.48535 -1.44272e-64 -1.56059e-07
2.49023 -1.40809e-64 -1.60317e-07
2.49512 -1.37423e-64 -1.64686e-07
2.5 -1.34111e-64 -1.69171e-07
2.50488 -1.30874e-64 -1.73774e-07
2.50977 -1.27708e-64 -1.78497e-07
2.51465 -1.24613e-64 -1.83345e-07
2.51953 -1.21587e-64 -1.8832e-07
2.52441 -1.18629e-64 -1.93425e-07
2.5293 -1.15738e-64 -1.98664e-07
2.53418 -1.12911e-64 -2.0404e-07
2.53906 -1.10149e-64 -2.09556e-07
2.54395 -1.07449e-64 -2.15216e-07
2.54883 -1.0481e-64 -2.21024e-07
2.55371 -1.02231e-64 -2.26984e-07
2.55859 -9.97102e-65 -2.33098e-07
2.56348 -9.72474e-65 -2.39371e-07
2.56836 -9.48408e-65 -2.45808e-07
2.57324 -9.24895e-65 -2.52411e-07
2.57812 -9.01921e-65 -2.59186e-07
2.58301 -8.79475e-65 -2.66136e-07
2.58789 -8.57548e-65 -2.73266e-07
2.59277 -8.36127e-65 -2.8058e-07
2.59766 -8.15203e-65 -2.88084e-07
2.60254 -7.94764e-65 -2.95781e-07
2.60742 -7.74801e-65 -3.03676e-07
2.6123 -7.55303e-65 -3.11774e-07
2.61719 -7.36261e-65 -3.20081e-07
2.62207 -7.17665e-65 -3.28602e-07
2.62695 -6.99505e-65 -3.37341e-07
2.63184 -6.81772e-65 -3.46304e-07
2.63672 -6.64456e-65 -3.55497e-07
2.6416 -6.4755e-65 -3.64925e-07
2.64648 -6.31044e-65 -3.74595e-07
2.65137 -6.14929e-65 -3.84511e-07
2.65625 -5.99197e-65 -3.94681e-07
2.66113 -5.8384e-65 -4.0511e-07
2.66602 -5.68849e-65 -4.15805e-07
2.6709 -5.54217e-65 -4.26771e-07
2.67578 -5.39936e-65 -4.38017e-07
2.68066 -5.25997e-65 -4.49548e-07
2.68555 -5.12394e-65 -4.61372e-07
2.69043 -4.99118e-65 -4.73495e-07
2.69531 -4.86164e-65 -4.85925e-07
2.7002 -4.73523e-65 -4.9867e-07
2.70508 -4.61189e-65 -5.11737e-07
2.70996 -4.49154e-65 -5.25134e-07
2.71484 -4.37413e-65 -5.38869e-07
2.71973 -4.25959e-65 -5.52949e-07
2.72461 -4.14784e-65 -5.67384e-07
2.72949 -4.03884e-65 -5.82182e-07
2.73438 -3.93251e-65 -5.97352e-07
2.73926 -3.8288e-65 -6.12902e-07
2.74414 -3.72765e-65 -6.28843e-07
2.74902 -3.62899e-65 -6.45182e-07
2.75391 -3.53278e-65 -6.6193e-07
2.75879 -3.43896e-65 -6.79097e-07
2.76367 -3.34746e-65 -6.96692e-07
2.76855 -3.25825e-65 -7.14727e-07
2.77344 -3.17126e-65 -7.3321e-07
2.77832 -3.08645e-65 -7.52154e-07
2.7832 -3.00376e-65 -7.71568e-07
2.78809 -2.92315e-65 -7.91465e-07
2.79297 -2.84457e-65 -8.11856e-07
2.79785 -2.76796e-65 -8.32752e-07
2.80273 -2.69329e-65 -8.54166e-07
2.80762 -2.62051e-65 -8.76109e-07
2.8125 -2.54958e-65 -8.98595e-07
2.81738 -2.48045e-65 -9.21635e-07
2.82227 -2.41307e-65 -9.45244e-07
2.82715 -2.34742e-65 -9.69435e-07
2.83203 -2.28344e-65 -9.94221e-07
2.83691 -2.2211e-65 -1.01962e-06
2.8418 -2.16036e-65 -1.04564e-06
2.84668 -2.10118e-65 -1.07229e-06
2.85156 -2.04352e-65 -1.0996e-06
2.85645 -1.98736e-65 -1.12758e-06
2.86133 -1.93264e-65 -1.15625e-06
2.86621 -1.87934e-65 -1.18561e-06
2.87109 -1.82742e-65 -1.21569e-06
2.87598 -1.77685e-65 -1.24651e-06
2.88086 -1.7276e-65 -1.27807e-06
2.88574 -1.67964e-65 -1.31041e-06
2.89062 -1.63292e-65 -1.34353e-06
2.89551 -1.58743e-65 -1.37745e-06
2.90039 -1.54314e-65 -1.4122e-06
2.90527 -1.50001e-65 -1.44779e-06
2.91016 -1.45801e-65 -1.48424e-06
2.91504 -1.41713e-65 -1.52157e-06
2.91992 -1.37732e-65 -1.5598e-06
2.9248 -1.33857e-65 -1.59896e-06
2.92969 -1.30085e-65 -1.63906e-06
2.93457 -1.26413e-65 -1.68012e-06
2.93945 -1.22838e-65 -1.72217e-06
2.94434 -1.1936e-65 -1.76524e-06
2.94922 -1.15974e-65 -1.80933e-06
2.9541 -1.12679e-65 -1.85449e-06
2.95898 -1.09472e-65 -1.90073e-06
2.96387 -1.06351e-65 -1.94807e-06
2.96875 -1.03315e-65 -1.99654e-06
2.97363 -1.0036e-65 -2.04617e-06
2.97852 -9.74851e-66 -2.09699e-06
2.9834 -9.46881e-66 -2.14901e-06
2.98828 -9.1967e-66 -2.20228e-06
2.99316 -8.93199e-66 -2.25681e-06
2.99805 -8.67448e-66 -2.31263e-06
3.00293 -8.42399e-66 -2.36978e-06
3.00781 -8.18034e-66 -2.42829e-06
3.0127 -7.94336e-66 -2.48818e-06
3.01758 -7.71288e-66 -2.54948e-06
3.02246 -7.48873e-66 -2.61224e-06
3.02734 -7.27075e-66 -2.67647e-06
3.03223 -7.05878e-66 -2.74222e-06
3.03711 -6.85266e-66 -2.80952e-06
3.04199 -6.65224e-66 -2.8784e-06
3.04688 -6.45737e-66 -2.9489e-06
3.05176 -6.26792e-66 -3.02105e-06
3.05664 -6.08373e-66 -3.09489e-06
3.06152 -5.90467e-66 -3.17047e-06
3.06641 -5.73061e-66 -3.24781e-06
3.07129 -5.56142e-66 -3.32696e-06
3.07617 -5.39696e-66 -3.40796e-06
3.08105 -5.23712e-66 -3.49084e-06
3.08594 -5.08177e-66 -3.57566e-06
3.09082 -4.93079e-66 -3.66245e-06
3.0957 -4.78407e-66 -3.75126e-06
3.10059 -4.6415e-66 -3.84213e-06
3.10547 -4.50295e-66 -3.9351e-06
3.11035 -4.36834e-66 -4.03023e-06
3.11523 -4.23755e-66 -4.12756e-06
3.12012 -4.11048e-66 -4.22714e-06
3.125 -3.98702e-66 -4.32902e-06
3.12988 -3.86709e-66 -4.43325e-06
3.13477 -3.75059e-66 -4.53989e-06
3.13965 -3.63743e-66 -4.64897e-06
3.14453 -3.52751e-66 -4.76056e-06
3.14941 -3.42075e-66 -4.87472e-06
3.1543 -3.31707e-66 -4.99149e-06
3.15918 -3.21637e-66 -5.11094e-06
3.16406 -3.11858e-66 -5.23313e-06
3.16895 -3.02362e-66 -5.3581e-06
3.17383 -2.93141e-66 -5.48593e-06
3.17871 -2.84188e-66 -5.61668e-06
3.18359 -2.75495e-66 -5.7504e-06
3.18848 -2.67056e-66 -5.88717e-06
3.19336 -2.58862e-66 -6.02705e-06
3.19824 -2.50908e-66 -6.1701e-06
3.20312 -2.43187e-66 -6.3164e-06
3.20801 -2.35692e-66 -6.46602e-06
3.21289 -2.28417e-66 -6.61902e-06
3.21777 -2.21356e-66 -6.77547e-06
3.22266 -2.14504e-66 -6.93546e-06
3.22754 -2.07853e-66 -7.09906e-06
3.23242 -2.01399e-66 -7.26635e-06
3.2373 -1.95136e-66 -7.4374e-06
3.24219 -1.89059e-66 -7.6123e-06
3.24707 -1.83163e-66 -7.79112e-06
3.25195 -1.77442e-66 -7.97395e-06
3.25684 -1.71891e-66 -8.16088e-06
3.26172 -1.66506e-66 -8.35199e-06
3.2666 -1.61282e-66 -8.54738e-06
3.27148 -1.56215e-66 -8.74712e-06
3.27637 -1.51299e-66 -8.95132e-06
3.28125 -1.46531e-66 -9.16007e-06
3.28613 -1.41907e-66 -9.37346e-06
3.29102 -1.37422e-66 -9.5916e-06
3.2959 -1.33072e-66 -9.81458e-06
3.30078 -1.28854e-66 -1.00425e-05
3.30566 -1.24764e-66 -1.02755e-05
3.31055 -1.20798e-66 -1.05136e-05
3.31543 -1.16952e-66 -1.0757e-05
3.32031 -1.13224e-66 -1.10057e-05
3.3252 -1.09609e-66 -1.126e-05
3.33008 -1.06104e-66 -1.15198e-05
3.33496 -1.02707e-66 -1.17854e-05
3.33984 -9.94131e-67 -1.20568e-05
3.34473 -9.62207e-67 -1.23341e-05
3.34961 -9.31264e-67 -1.26175e-05
3.35449 -9.01272e-67 -1.29072e-05
3.35938 -8.72205e-67 -1.32031e-05
3.36426 -8.44036e-67 -1.35056e-05
3.36914 -8.16737e-67 -1.38146e-05
3.37402 -7.90283e-67 -1.41304e-05
3.37891 -7.6465e-67 -1.4453e-05
3.38379 -7.39813e-67 -1.47826e-05
3.38867 -7.15748e-67 -1.51194e-05
3.39355 -6.92433e-67 -1.54635e-05
3.39844 -6.69846e-67 -1.58151e-05
3.40332 -6.47965e-67 -1.61743e-05
3.4082 -6.26768e-67 -1.65412e-05
3.41309 -6.06236e-67 -1.69161e-05
3.41797 -5.86349e-67 -1.7299e-05
3.42285 -5.67087e-67 -1.76902e-05
3.42773 -5.48431e-67 -1.80898e-05
3.43262 -5.30364e-67 -1.8498e-05
3.4375 -5.12868e-67 -1.89149e-05
3.44238 -4.95926e-67 -1.93408e-05
3.44727 -4.7952e-67 -1.97758e-05
3.45215 -4.63634e-67 -2.02201e-05
3.45703 -4.48254e-67 -2.06739e-05
3.46191 -4.33363e-67 -2.11374e-05
3.4668 -4.18947e-67 -2.16107e-05
3.47168 -4.04991e-67 -2.20941e-05
3.47656 -3.91482e-67 -2.25878e-05
3.48145 -3.78405e-67 -2.3092e-05
3.48633 -3.65747e-67 -2.36069e-05
3.49121 -3.53496e-67 -2.41326e-05
3.49609 -3.41639e-67 -2.46695e-05
3.50098 -3.30164e-67 -2.52178e-05
3.50586 -3.19059e-67 -2.57776e-05
3.51074 -3.08313e-67 -2.63492e-05
3.51562 -2.97914e-67 -2.69328e-05
3.52051 -2.87853e-67 -2.75287e-05
3.52539 -2.78118e-67 -2.81371e-05
3.53027 -2.687e-67 -2.87583e-05
3.53516 -2.59588e-67 -2.93925e-05
3.54004 -2.50773e-67 -3.004e-05
3.54492 -2.42246e-67 -3.0701e-05
3.5498 -2.33998e-67 -3.13758e-05
3.55469 -2.2602e-67 -3.20646e-05
3.55957 -2.18303e-67 -3.27678e-05
3.56445 -2.1084e-67 -3.34856e-05
3.56934 -2.03622e-67 -3.42184e-05
3.57422 -1.96642e-67 -3.49663e-05
3.5791 -1.89892e-67 -3.57297e-05
3.58398 -1.83365e-67 -3.6509e-05
3.58887 -1.77054e-67 -3.73043e-05
3.59375 -1.70953e-67 -3.8116e-05
3.59863 -1.65053e-67 -3.89445e-05
3.60352 -1.5935e-67 -3.97901e-05
3.6084 -1.53836e-67 -4.0653e-05
3.61328 -1.48506e-67 -4.15337e-05
3.61816 -1.43354e-67 -4.24324e-05
3.62305 -1.38374e-67 -4.33495e-05
3.62793 -1.3356e-67 -4.42854e-05
3.63281 -1.28908e-67 -4.52404e-05
3.6377 -1.24412e-67 -4.6215e-05
3.64258 -1.20067e-67 -4.72094e-05
3.64746 -1.15868e-67 -4.8224e-05
3.65234 -1.11811e-67 -4.92593e-05
3.65723 -1.07891e-67 -5.03155e-05
3.66211 -1.04103e-67 -5.13933e-05
3.66699 -1.00443e-67 -5.24928e-05
3.67188 -9.69077e-68 -5.36146e-05
3.67676 -9.34921e-68 -5.47591e-05
3.68164 -9.01926e-68 -5.59266e-05
3.68652 -8.70054e-68 -5.71177e-05
3.69141 -8.39268e-68 -5.83328e-05
3.69629 -8.09533e-68 -5.95723e-05
3.70117 -7.80814e-68 -6.08367e-05
3.70605 -7.53078e-68 -6.21264e-05
3.71094 -7.26293e-68 -6.3442e-05
3.71582 -7.00427e-68 -6.47839e-05
3.7207 -6.7545e-68 -6.61526e-05
3.72559 -6.51332e-68 -6.75486e-05
3.73047 -6.28046e-68 -6.89724e-05
3.73535 -6.05563e-68 -7.04245e-05
3.74023 -5.83858e-68 -7.19055e-05
3.74512 -5.62903e-68 -7.34159e-05
3.75 -5.42675e-68 -7.49563e-05
3.75488 -5.23149e-68 -7.65271e-05
3.75977 -5.04301e-68 -7.8129e-05
3.76465 -4.86109e-68 -7.97625e-05
3.76953 -4.68551e-68 -8.14282e-05
3.77441 -4.51605e-68 -8.31267e-05
3.7793 -4.35252e-68 -8.48587e-05
3.78418 -4.19471e-68 -8.66246e-05
3.78906 -4.04243e-68 -8.84252e-05
3.79395 -3.89549e-68 -9.02611e-05
3.79883 -3.75371e-68 -9.21329e-05
3.80371 -3.61692e-68 -9.40413e-05
3.80859 -3.48495e-68 -9.59869e-05
3.81348 -3.35763e-68 -9.79704e-05
3.81836 -3.23482e-68 -9.99925e-05
3.82324 -3.11634e-68 -0.000102054
3.82812 -3.00206e-68 -0.000104155
3.83301 -2.89184e-68 -0.000106298
3.83789 -2.78552e-68 -0.000108481
3.84277 -2.68299e-68 -0.000110707
3.84766 -2.58411e-68 -0.000112976
3.85254 -2.48876e-68 -0.000115289
3.85742 -2.39681e-68 -0.000117646
3.8623 -2.30814e-68 -0.000120048
3.86719 -2.22265e-68 -0.000122497
3.87207 -2.14023e-68 -0.000124992
3.87695 -2.06076e-68 -0.000127536
3.88184 -1.98415e-68 -0.000130128
3.88672 -1.91029e-68 -0.000132769
3.8916 -1.8391e-68 -0.000135461
3.89648 -1.77048e-68 -0.000138205
3.90137 -1.70433e-68 -0.000141
3.90625 -1.64058e-68 -0.000143848
3.91113 -1.57914e-68 -0.000146751
3.91602 -1.51993e-68 -0.000149709
3.9209 -1.46286e-68 -0.000152722
3.92578 -1.40788e-68 -0.000155793
3.93066 -1.35489e-68 -0.000158921
3.93555 -1.30384e-68 -0.000162108
3.94043 -1.25465e-68 -0.000165356
3.94531 -1.20726e-68 -0.000168664
3.9502 -1.1616e-68 -0.000172035
3.95508 -1.11762e-68 -0.000175468
3.95996 -1.07525e-68 -0.000178966
3.96484 -1.03443e-68 -0.000182529
3.96973 -9.95123e-69 -0.000186159
3.97461 -9.57261e-69 -0.000189857
3.97949 -9.20795e-69 -0.000193623
3.98438 -8.85676e-69 -0.000197459
3.98926 -8.51856e-69 -0.000201367
3.99414 -8.19288e-69 -0.000205347
3.99902 -7.87928e-69 -0.0002094
4.00391 -7.57732e-69 -0.000213529
4.00879 -7.28659e-69 -0.000217734
4.01367 -7.00668e-69 -0.000222016
4.01855 -6.73719e-69 -0.000226377
4.02344 -6.47777e-69 -0.000230818
4.02832 -6.22803e-69 -0.000235341
4.0332 -5.98764e-69 -0.000239947
4.03809 -5.75626e-69 -0.000244636
4.04297 -5.53355e-69 -0.000249412
4.04785 -5.3192e-69 -0.000254275
4.05273 -5.11291e-69 -0.000259226
4.05762 -4.91439e-69 -0.000264268
4.0625 -4.72335e-69 -0.000269401
4.06738 -4.53952e-69 -0.000274628
4.07227 -4.36264e-69 -0.000279949
4.07715 -4.19245e-69 -0.000285366
4.08203 -4.02871e-69 -0.000290881
4.08691 -3.87118e-69 -0.000296496
4.0918 -3.71963e-69 -0.000302212
4.09668 -3.57384e-69 -0.000308031
4.10156 -3.4336e-69 -0.000313954
4.10645 -3.29871e-69 -0.000319984
4.11133 -3.16897e-69 -0.000326122
4.11621 -3.04418e-69 -0.000332369
4.12109 -2.92417e-69 -0.000338728
4.12598 -2.80876e-69 -0.000345201
4.13086 -2.69777e-69 -0.000351788
4.13574 -2.59105e-69 -0.000358493
4.14062 -2.48842e-69 -0.000365318
4.14551 -2.38975e-69 -0.000372263
4.15039 -2.29489e-69 -0.000379331
4.15527 -2.20368e-69 -0.000386524
4.16016 -2.116e-69 -0.000393844
4.16504 -2.0317e-69 -0.000401293
4.16992 -1.95068e-69 -0.000408873
4.1748 -1.87279e-69 -0.000416587
4.17969 -1.79793e-69 -0.000424436
4.18457 -1.72598e-69 -0.000432422
4.18945 -1.65683e-69 -0.000440549
4.19434 -1.59038e-69 -0.000448817
4.19922 -1.52651e-69 -0.00045723
4.2041 -1.46515e-69 -0.000465789
4.20898 -1.40618e-69 -0.000474497
4.21387 -1.34952e-69 -0.000483356
4.21875 -1.29508e-69 -0.000492369
4.22363 -1.24278e-69 -0.000501538
4.22852 -1.19253e-69 -0.000510866
4.2334 -1.14427e-69 -0.000520355
4.23828 -1.0979e-69 -0.000530007
4.24316 -1.05336e-69 -0.000539826
4.24805 -1.01058e-69 -0.000549813
4.25293 -9.69489e-70 -0.000559972
4.25781 -9.30027e-70 -0.000570305
4.2627 -8.92128e-70 -0.000580815
4.26758 -8.55732e-70 -0.000591504
4.27246 -8.20782e-70 -0.000602375
4.27734 -7.87223e-70 -0.000613432
4.28223 -7.54999e-70 -0.000624677
4.28711 -7.2406e-70 -0.000636113
4.29199 -6.94355e-70 -0.000647743
4.29688 -6.65838e-70 -0.000659569
4.30176 -6.38461e-70 -0.000671596
4.30664 -6.1218e-70 -0.000683826
4.31152 -5.86954e-70 -0.000696261
4.31641 -5.6274e-70 -0.000708906
4.32129 -5.39499e-70 -0.000721764
4.32617 -5.17194e-70 -0.000734837
4.33105 -4.95787e-70 -0.000748129
4.33594 -4.75243e-70 -0.000761643
4.34082 -4.55529e-70 -0.000775383
4.3457 -4.36612e-70 -0.000789352
4.35059 -4.18461e-70 -0.000803553
4.35547 -4.01045e-70 -0.00081799
4.36035 -3.84335e-70 -0.000832667
4.36523 -3.68304e-70 -0.000847588
4.37012 -3.52925e-70 -0.000862754
4.375 -3.38172e-70 -0.000878172
4.37988 -3.24021e-70 -0.000893843
4.38477 -3.10446e-70 -0.000909773
4.38965 -2.97426e-70 -0.000925964
4.39453 -2.84939e-70 -0.000942421
4.39941 -2.72963e-70 -0.000959148
4.4043 -2.61478e-70 -0.000976148
4.40918 -2.50464e-70 -0.000993426
4.41406 -2.39903e-70 -0.00101099
4.41895 -2.29776e-70 -0.00102883
4.42383 -2.20066e-70 -0.00104697
4.42871 -2.10756e-70 -0.0010654
4.43359 -2.0183e-70 -0.00108412
4.43848 -1.93274e-70 -0.00110316
4.44336 -1.85071e-70 -0.00112249
4.44824 -1.77208e-70 -0.00114214
4.45312 -1.6967e-70 -0.00116211
4.45801 -1.62446e-70 -0.0011824
4.46289 -1.55522e-70 -0.00120301
4.46777 -1.48886e-70 -0.00122395
4.47266 -1.42526e-70 -0.00124523
4.47754 -1.36432e-70 -0.00126685
4.48242 -1.30592e-70 -0.00128881
4.4873 -1.24995e-70 -0.00131112
4.49219 -1.19633e-70 -0.00133379
4.49707 -1.14496e-70 -0.00135682
4.50195 -1.09574e-70 -0.00138021
4.50684 -1.04858e-70 -0.00140397
4.51172 -1.00341e-70 -0.0014281
4.5166 -9.60137e-71 -0.00145262
4.52148 -9.18686e-71 -0.00147752
4.52637 -8.78983e-71 -0.00150281
4.53125 -8.40956e-71 -0.0015285
4.53613 -8.04535e-71 -0.00155459
4.54102 -7.69655e-71 -0.00158109
4.5459 -7.36252e-71 -0.001608
4.55078 -7.04266e-71 -0.00163533
4.55566 -6.73636e-71 -0.00166309
4.56055 -6.44309e-71 -0.00169127
4.56543 -6.16228e-71 -0.00171989
4.57031 -5.89344e-71 -0.00174896
4.5752 -5.63605e-71 -0.00177847
4.58008 -5.38965e-71 -0.00180844
4.58496 -5.15377e-71 -0.00183887
4.58984 -4.92798e-71 -0.00186977
4.59473 -4.71186e-71 -0.00190114
4.59961 -4.50501e-71 -0.001933
4.60449 -4.30702e-71 -0.00196534
4.60938 -4.11755e-71 -0.00199817
4.61426 -3.93622e-71 -0.0020315
4.61914 -3.76269e-71 -0.00206534
4.62402 -3.59665e-71 -0.00209969
4.62891 -3.43777e-71 -0.00213457
4.63379 -3.28575e-71 -0.00216997
4.63867 -3.1403e-71 -0.0022059
4.64355 -3.00115e-71 -0.00224238
4.64844 -2.86803e-71 -0.0022794
4.65332 -2.74068e-71 -0.00231699
4.6582 -2.61886e-71 -0.00235513
4.66309 -2.50234e-71 -0.00239385
4.66797 -2.39088e-71 -0.00243314
4.67285 -2.28429e-71 -0.00247302
4.67773 -2.18234e-71 -0.0025135
4.68262 -2.08484e-71 -0.00255457
4.6875 -1.9916e-71 -0.00259626
4.69238 -1.90244e-71 -0.00263856
4.69727 -1.81719e-71 -0.00268149
4.70215 -1.73567e-71 -0.00272505
4.70703 -1.65774e-71 -0.00276925
4.71191 -1.58322e-71 -0.00281411
4.7168 -1.51198e-71 -0.00285962
4.72168 -1.44388e-71 -0.0029058
4.72656 -1.37878e-71 -0.00295265
4.73145 -1.31656e-71 -0.00300019
4.73633 -1.25708e-71 -0.00304842
4.74121 -1.20023e-71 -0.00309735
4.74609 -1.1459e-71 -0.00314699
4.75098 -1.09397e-71 -0.00319735
4.75586 -1.04435e-71 -0.00324844
4.76074 -9.96934e-72 -0.00330027
4.76562 -9.51623e-72 -0.00335284
4.77051 -9.08328e-72 -0.00340617
4.77539 -8.66962e-72 -0.00346027
4.78027 -8.2744e-72 -0.00351514
4.78516 -7.89682e-72 -0.0035708
4.79004 -7.53611e-72 -0.00362725
4.79492 -7.19154e-72 -0.00368451
4.7998 -6.86239e-72 -0.00374258
4.80469 -6.54799e-72 -0.00380147
4.80957 -6.2477e-72 -0.0038612
4.81445 -5.9609e-72 -0.00392178
4.81934 -5.68699e-72 -0.00398321
4.82422 -5.42541e-72 -0.0040455
4.8291 -5.17562e-72 -0.00410868
4.83398 -4.93709e-72 -0.00417274
4.83887 -4.70933e-72 -0.00423769
4.84375 -4.49186e-72 -0.00430356
4.84863 -4.28423e-72 -0.00437034
4.85352 -4.086e-72 -0.00443806
4.8584 -3.89676e-72 -0.00450672
4.86328 -3.7161e-72 -0.00457633
4.86816 -3.54366e-72 -0.0046469
4.87305 -3.37905e-72 -0.00471846
4.87793 -3.22194e-72 -0.00479099
4.88281 -3.07198e-72 -0.00486453
4.8877 -2.92887e-72 -0.00493908
4.89258 -2.79228e-72 -0.00501465
4.89746 -2.66194e-72 -0.00509126
4.90234 -2.53757e-72 -0.00516891
4.90723 -2.41889e-72 -0.00524763
4.91211 -2.30565e-72 -0.00532741
4.91699 -2.19761e-72 -0.00540828
4.92188 -2.09453e-72 -0.00549024
4.92676 -1.99619e-72 -0.00557332
4.93164 -1.90237e-72 -0.00565752
4.93652 -1.81288e-72 -0.00574285
4.94141 -1.72752e-72 -0.00582933
4.94629 -1.64609e-72 -0.00591697
4.95117 -1.56843e-72 -0.00600578
4.95605 -1.49437e-72 -0.00609579
4.96094 -1.42373e-72 -0.00618699
4.96582 -1.35637e-72 -0.00627941
4.9707 -1.29213e-72 -0.00637306
4.97559 -1.23087e-72 -0.00646795
4.98047 -1.17247e-72 -0.0065641
4.98535 -1.11678e-72 -0.00666151
4.99023 -1.06369e-72 -0.00676022
4.99512 -1.01307e-72 -0.00686022
5 -9.64814e-73 -0.00696153
5.00488 -9.18814e-73 -0.00706417
5.00977 -8.74965e-73 -0.00716816
5.01465 -8.33169e-73 -0.0072735
5.01953 -7.93332e-73 -0.00738021
5.02441 -7.55364e-73 -0.00748831
5.0293 -7.19178e-73 -0.00759782
5.03418 -6.84693e-73 -0.00770874
5.03906 -6.51831e-73 -0.00782109
5.04395 -6.20516e-73 -0.00793489
5.04883 -5.90678e-73 -0.00805016
5.05371 -5.62247e-73 -0.0081669
5.05859 -5.3516e-73 -0.00828514
5.06348 -5.09353e-73 -0.0084049
5.06836 -4.84767e-73 -0.00852618
5.07324 -4.61347e-73 -0.008649
5.07812 -4.39036e-73 -0.00877338
5.08301 -4.17785e-73 -0.00889935
5.08789 -3.97544e-73 -0.0090269
5.09277 -3.78265e-73 -0.00915606
5.09766 -3.59904e-73 -0.00928685
5.10254 -3.42418e-73 -0.00941929
5.10742 -3.25765e-73 -0.00955338
5.1123 -3.09908e-73 -0.00968916
5.11719 -2.94809e-73 -0.00982662
5.12207 -2.80432e-73 -0.00996581
5.12695 -2.66743e-73 -0.0101067
5.13184 -2.53711e-73 -0.0102494
5.13672 -2.41304e-73 -0.0103938
5.1416 -2.29492e-73 -0.01054
5.14648 -2.18249e-73 -0.010688
5.15137 -2.07546e-73 -0.0108379
5.15625 -1.97358e-73 -0.0109895
5.16113 -1.87662e-73 -0.0111431
5.16602 -1.78434e-73 -0.0112985
5.1709 -1.69651e-73 -0.0114557
5.17578 -1.61293e-73 -0.011615
5.18066 -1.5334e-73 -0.0117761
5.18555 -1.45771e-73 -0.0119392
5.19043 -1.3857e-73 -0.0121043
5.19531 -1.31718e-73 -0.0122713
5.2002 -1.25199e-73 -0.0124404
5.20508 -1.18997e-73 -0.0126115
5.20996 -1.13097e-73 -0.0127846
5.21484 -1.07484e-73 -0.0129598
5.21973 -1.02145e-73 -0.0131371
5.22461 -9.70661e-74 -0.0133165
5.22949 -9.22357e-74 -0.013498
5.23438 -8.76415e-74 -0.0136817
5.23926 -8.32721e-74 -0.0138675
5.24414 -7.91168e-74 -0.0140556
5.24902 -7.51652e-74 -0.0142458
5.25391 -7.14076e-74 -0.0144383
5.25879 -6.78347e-74 -0.014633
5.26367 -6.44374e-74 -0.01483
5.26855 -6.12074e-74 -0.0150293
5.27344 -5.81364e-74 -0.0152309
5.27832 -5.5217e-74 -0.0154349
5.2832 -5.24416e-74 -0.0156412
5.28809 -4.98034e-74 -0.0158499
5.29297 -4.72956e-74 -0.0160609
5.29785 -4.4912e-74 -0.0162744
5.30273 -4.26464e-74 -0.0164904
5.30762 -4.04933e-74 -0.0167088
5.3125 -3.8447e-74 -0.0169297
5.31738 -3.65023e-74 -0.0171532
5.32227 -3.46544e-74 -0.0173791
5.32715 -3.28984e-74 -0.0176076
5.33203 -3.123e-74 -0.0178387
5.33691 -2.96447e-74 -0.0180724
5.3418 -2.81386e-74 -0.0183087
5.34668 -2.67077e-74 -0.0185477
5.35156 -2.53484e-74 -0.0187893
5.35645 -2.40571e-74 -0.0190337
5.36133 -2.28305e-74 -0.0192807
5.36621 -2.16654e-74 -0.0195305
5.37109 -2.05588e-74 -0.019783
5.37598 -1.95077e-74 -0.0200384
5.38086 -1.85096e-74 -0.0202965
5.38574 -1.75616e-74 -0.0205575
5.39062 -1.66615e-74 -0.0208214
5.39551 -1.58067e-74 -0.0210881
5.40039 -1.4995e-74 -0.0213578
5.40527 -1.42243e-74 -0.0216303
5.41016 -1.34927e-74 -0.0219059
5.41504 -1.2798e-74 -0.0221844
5.41992 -1.21385e-74 -0.0224659
5.4248 -1.15125e-74 -0.0227504
5.42969 -1.09182e-74 -0.023038
5.43457 -1.03541e-74 -0.0233287
5.43945 -9.81867e-75 -0.0236225
5.44434 -9.31049e-75 -0.0239194
5.44922 -8.8282e-75 -0.0242195
5.4541 -8.37049e-75 -0.0245227
5.45898 -7.93613e-75 -0.0248292
5.46387 -7.52395e-75 -0.0251389
5.46875 -7.13284e-75 -0.0254518
5.47363 -6.76174e-75 -0.025768
5.47852 -6.40964e-75 -0.0260875
5.4834 -6.07558e-75 -0.0264104
5.48828 -5.75866e-75 -0.0267366
5.49316 -5.45801e-75 -0.0270662
5.49805 -5.17281e-75 -0.0273992
5.50293 -4.90228e-75 -0.0277357
5.50781 -4.64568e-75 -0.0280756
5.5127 -4.4023e-75 -0.028419
5.51758 -4.17147e-75 -0.0287659
5.52246 -3.95255e-75 -0.0291163
5.52734 -3.74494e-75 -0.0294704
5.53223 -3.54807e-75 -0.029828
5.53711 -3.36139e-75 -0.0301892
5.54199 -3.18438e-75 -0.0305541
5.54688 -3.01655e-75 -0.0309226
5.55176 -2.85743e-75 -0.0312949
5.55664 -2.70657e-75 -0.0316709
5.56152 -2.56355e-75 -0.0320506
5.56641 -2.42797e-75 -0.0324341
5.57129 -2.29946e-75 -0.0328214
5.57617 -2.17764e-75 -0.0332126
5.58105 -2.06218e-75 -0.0336076
5.58594 -1.95275e-75 -0.0340065
5.59082 -1.84904e-75 -0.0344093
5.5957 -1.75075e-75 -0.034816
5.60059 -1.6576e-75 -0.0352267
5.60547 -1.56934e-75 -0.0356415
5.61035 -1.48571e-75 -0.0360602
5.61523 -1.40646e-75 -0.036483
5.62012 -1.33138e-75 -0.0369098
5.625 -1.26025e-75 -0.0373408
5.62988 -1.19286e-75 -0.0377759
5.63477 -1.12902e-75 -0.0382152
5.63965 -1.06855e-75 -0.0386586
5.64453 -1.01127e-75 -0.0391063
5.64941 -9.57008e-76 -0.0395582
5.6543 -9.05618e-76 -0.0400143
5.65918 -8.56947e-76 -0.0404748
5.66406 -8.10853e-76 -0.0409396
5.66895 -7.67202e-76 -0.0414087
5.67383 -7.25866e-76 -0.0418822
5.67871 -6.86724e-76 -0.0423601
5.68359 -6.49663e-76 -0.0428425
5.68848 -6.14572e-76 -0.0433293
5.69336 -5.81348e-76 -0.0438206
5.69824 -5.49895e-76 -0.0443164
5.70312 -5.20118e-76 -0.0448168
5.70801 -4.91931e-76 -0.0453217
5.71289 -4.65249e-76 -0.0458312
5.71777 -4.39993e-76 -0.0463453
5.72266 -4.16088e-76 -0.0468641
5.72754 -3.93463e-76 -0.0473876
5.73242 -3.72051e-76 -0.0479157
5.7373 -3.51787e-76 -0.0484486
5.74219 -3.32611e-76 -0.0489863
5.74707 -3.14465e-76 -0.0495288
5.75195 -2.97295e-76 -0.050076
5.75684 -2.8105e-76 -0.0506281
5.76172 -2.65679e-76 -0.0511851
5.7666 -2.51137e-76 -0.0517469
5.77148 -2.37379e-76 -0.0523137
5.77637 -2.24365e-76 -0.0528854
5.78125 -2.12054e-76 -0.0534621
5.78613 -2.00409e-76 -0.0540438
5.79102 -1.89394e-76 -0.0546306
5.7959 -1.78976e-76 -0.0552223
5.80078 -1.69123e-76 -0.0558192
5.80566 -1.59805e-76 -0.0564212
5.81055 -1.50993e-76 -0.0570283
5.81543 -1.42661e-76 -0.0576405
5.82031 -1.34781e-76 -0.058258
5.8252 -1.27331e-76 -0.0588806
5.83008 -1.20287e-76 -0.0595085
5.83496 -1.13627e-76 -0.0601416
5.83984 -1.07331e-76 -0.0607801
5.84473 -1.01379e-76 -0.0614238
5.84961 -9.5752e-77 -0.0620729
5.85449 -9.04333e-77 -0.0627273
5.85938 -8.54059e-77 -0.0633872
5.86426 -8.06542e-77 -0.0640524
5.86914 -7.61633e-77 -0.0647231
5.87402 -7.19189e-77 -0.0653993
5.87891 -6.79079e-77 -0.0660809
5.88379 -6.41175e-77 -0.0667681
5.88867 -6.05358e-77 -0.0674608
5.89355 -5.71514e-77 -0.068159
5.89844 -5.39537e-77 -0.0688629
5.90332 -5.09325e-77 -0.0695723
5.9082 -4.80781e-77 -0.0702874
5.91309 -4.53816e-77 -0.0710081
5.91797 -4.28342e-77 -0.0717345
5.92285 -4.04279e-77 -0.0724667
5.92773 -3.8155e-77 -0.0732045
5.93262 -3.60081e-77 -0.0739481
5.9375 -3.39804e-77 -0.0746975
5.94238 -3.20654e-77 -0.0754526
5.94727 -3.02569e-77 -0.0762136
5.95215 -2.85489e-77 -0.0769804
5.95703 -2.69362e-77 -0.0777531
5.96191 -2.54133e-77 -0.0785317
5.9668 -2.39753e-77 -0.0793162
5.97168 -2.26177e-77 -0.0801066
5.97656 -2.13359e-77 -0.0809029
5.98145 -2.01258e-77 -0.0817052
5.98633 -1.89834e-77 -0.0825135
5.99121 -1.7905e-77 -0.0833278
5.99609 -1.68871e-77 -0.0841482
6.00098 -1.59263e-77 -0.0849746
6.00586 -1.50194e-77 -0.085807
6.01074 -1.41635e-77 -0.0866456
6.01562 -1.33557e-77 -0.0874902
6.02051 -1.25934e-77 -0.088341
6.02539 -1.18741e-77 -0.089198
6.03027 -1.11953e-77 -0.0900611
6.03516 -1.05548e-77 -0.0909304
6.04004 -9.95046e-78 -0.0918058
6.04492 -9.38029e-78 -0.0926875
6.0498 -8.84236e-78 -0.0935755
6.05469 -8.33489e-78 -0.0944697
6.05957 -7.85617e-78 -0.0953701
6.06445 -7.40458e-78 -0.0962769
6.06934 -6.97863e-78 -0.09719
6.07422 -6.57686e-78 -0.0981093
6.0791 -6.19793e-78 -0.0990351
6.08398 -5.84055e-78 -0.0999671
6.08887 -5.50352e-78 -0.100906
6.09375 -5.18569e-78 -0.10185
6.09863 -4.88598e-78 -0.102802
6.10352 -4.60337e-78 -0.103759
6.1084 -4.3369e-78 -0.104723
6.11328 -4.08566e-78 -0.105694
6.11816 -3.84879e-78 -0.106671
6.12305 -3.62548e-78 -0.107654
6.12793 -3.41497e-78 -0.108644
6.13281 -3.21653e-78 -0.10964
6.1377 -3.02947e-78 -0.110643
6.14258 -2.85315e-78 -0.111652
6.14746 -2.68697e-78 -0.112668
6.15234 -2.53035e-78 -0.113691
6.15723 -2.38274e-78 -0.11472
6.16211 -2.24364e-78 -0.115755
6.16699 -2.11256e-78 -0.116797
6.17188 -1.98904e-78 -0.117846
6.17676 -1.87265e-78 -0.118901
6.18164 -1.76299e-78 -0.119963
6.18652 -1.65967e-78 -0.121031
6.19141 -1.56233e-78 -0.122106
6.19629 -1.47063e-78 -0.123188
6.20117 -1.38425e-78 -0.124276
6.20605 -1.30288e-78 -0.125371
6.21094 -1.22623e-78 -0.126473
6.21582 -1.15404e-78 -0.127581
6.2207 -1.08605e-78 -0.128696
6.22559 -1.02201e-78 -0.129817
6.23047 -9.61703e-79 -0.130945
6.23535 -9.04912e-79 -0.13208
6.24023 -8.51433e-79 -0.133221
6.24512 -8.01077e-79 -0.134369
6.25 -7.53664e-79 -0.135524
6.25488 -7.09023e-79 -0.136685
6.25977 -6.66994e-79 -0.137853
6.26465 -6.27426e-79 -0.139028
6.26953 -5.90178e-79 -0.14021
6.27441 -5.55115e-79 -0.141398
6.2793 -5.22109e-79 -0.142592
6.28418 -4.91043e-79 -0.143794
6.28906 -4.61803e-79 -0.145002
6.29395 -4.34284e-79 -0.146216
6.29883 -4.08385e-79 -0.147438
6.30371 -3.84012e-79 -0.148666
6.30859 -3.61077e-79 -0.1499
6.31348 -3.39495e-79 -0.151142
6.31836 -3.19188e-79 -0.15239
6.32324 -3.00082e-79 -0.153644
6.32812 -2.82105e-79 -0.154906
6.33301 -2.65193e-79 -0.156173
6.33789 -2.49283e-79 -0.157448
6.34277 -2.34316e-79 -0.158729
6.34766 -2.20237e-79 -0.160017
6.35254 -2.06995e-79 -0.161311
6.35742 -1.94539e-79 -0.162612
6.3623 -1.82824e-79 -0.16392
6.36719 -1.71807e-79 -0.165234
6.37207 -1.61445e-79 -0.166554
6.37695 -1.51702e-79 -0.167881
6.38184 -1.42539e-79 -0.169215
6.38672 -1.33924e-79 -0.170555
6.3916 -1.25823e-79 -0.171902
6.39648 -1.18207e-79 -0.173256
6.40137 -1.11046e-79 -0.174615
6.40625 -1.04314e-79 -0.175982
6.41113 -9.79858e-80 -0.177354
6.41602 -9.20369e-80 -0.178733
6.4209 -8.64451e-80 -0.180119
6.42578 -8.11892e-80 -0.181511
6.43066 -7.62491e-80 -0.182909
6.43555 -7.16063e-80 -0.184314
6.44043 -6.72429e-80 -0.185725
6.44531 -6.31424e-80 -0.187143
6.4502 -5.92892e-80 -0.188567
6.45508 -5.56684e-80 -0.189997
6.45996 -5.22663e-80 -0.191433
6.46484 -4.90697e-80 -0.192876
6.46973 -4.60664e-80 -0.194325
6.47461 -4.32449e-80 -0.19578
6.47949 -4.05943e-80 -0.197241
6.48438 -3.81043e-80 -0.198709
6.48926 -3.57653e-80 -0.200182
6.49414 -3.35684e-80 -0.201662
6.49902 -3.15048e-80 -0.203148
6.50391 -2.95667e-80 -0.20464
6.50879 -2.77465e-80 -0.206138
6.51367 -2.60372e-80 -0.207641
6.51855 -2.44319e-80 -0.209151
6.52344 -2.29246e-80 -0.210667
6.52832 -2.15092e-80 -0.212189
6.5332 -2.01802e-80 -0.213717
6.53809 -1.89325e-80 -0.21525
6.54297 -1.7761e-80 -0.21679
6.54785 -1.66613e-80 -0.218335
6.55273 -1.56289e-80 -0.219886
6.55762 -1.46597e-80 -0.221443
6.5625 -1.375e-80 -0.223005
6.56738 -1.28962e-80 -0.224573
6.57227 -1.20947e-80 -0.226147
6.57715 -1.13426e-80 -0.227726
6.58203 -1.06367e-80 -0.229311
6.58691 -9.97428e-81 -0.230902
6.5918 -9.35266e-81 -0.232498
6.59668 -8.76936e-81 -0.234099
6.60156 -8.22204e-81 -0.235706
6.60645 -7.70852e-81 -0.237318
6.61133 -7.22673e-81 -0.238935
6.61621 -6.77473e-81 -0.240558
6.62109 -6.35069e-81 -0.242186
6.62598 -5.95291e-81 -0.243819
6.63086 -5.57979e-81 -0.245458
6.63574 -5.22979e-81 -0.247101
6.64062 -4.90152e-81 -0.24875
6.64551 -4.59364e-81 -0.250403
6.65039 -4.30489e-81 -0.252062
6.65527 -4.03409e-81 -0.253726
6.66016 -3.78016e-81 -0.255394
6.66504 -3.54203e-81 -0.257067
6.66992 -3.31875e-81 -0.258745
6.6748 -3.1094e-81 -0.260428
6.67969 -2.91311e-81 -0.262115
6.68457 -2.72908e-81 -0.263808
6.68945 -2.55656e-81 -0.265504
6.69434 -2.39483e-81 -0.267206
6.69922 -2.24322e-81 -0.268911
6.7041 -2.10112e-81 -0.270622
6.70898 -1.96792e-81 -0.272336
6.71387 -1.84307e-81 -0.274055
6.71875 -1.72607e-81 -0.275778
6.72363 -1.61641e-81 -0.277506
6.72852 -1.51365e-81 -0.279237
6.7334 -1.41735e-81 -0.280973
6.73828 -1.32712e-81 -0.282712
6.74316 -1.24257e-81 -0.284456
6.74805 -1.16336e-81 -0.286204
6.75293 -1.08914e-81 -0.287955
6.75781 -1.01961e-81 -0.289711
6.7627 -9.54468e-82 -0.29147
6.76758 -8.93448e-82 -0.293232
6.77246 -8.36289e-82 -0.294999
6.77734 -7.8275e-82 -0.296769
6.78223 -7.32603e-82 -0.298542
6.78711 -6.85637e-82 -0.300319
6.79199 -6.41651e-82 -0.302099
6.79688 -6.00458e-82 -0.303883
6.80176 -5.61882e-82 -0.30567
6.80664 -5.2576e-82 -0.307459
6.81152 -4.91937e-82 -0.309253
6.81641 -4.60267e-82 -0.311049
6.82129 -4.30616e-82 -0.312848
6.82617 -4.02856e-82 -0.31465
6.83105 -3.76867e-82 -0.316455
6.83594 -3.52539e-82 -0.318262
6.84082 -3.29765e-82 -0.320072
6.8457 -3.08447e-82 -0.321885
6.85059 -2.88494e-82 -0.323701
6.85547 -2.69819e-82 -0.325519
6.86035 -2.5234e-82 -0.327339
6.86523 -2.35983e-82 -0.329162
6.87012 -2.20675e-82 -0.330987
6.875 -2.06351e-82 -0.332814
6.87988 -1.92947e-82 -0.334643
6.88477 -1.80405e-82 -0.336474
6.88965 -1.6867e-82 -0.338307
6.89453 -1.57691e-82 -0.340143
6.89941 -1.4742e-82 -0.341979
6.9043 -1.37811e-82 -0.343818
6.90918 -1.28823e-82 -0.345658
6.91406 -1.20415e-82 -0.3475
6.91895 -1.1255e-82 -0.349343
6.92383 -1.05194e-82 -0.351188
6.92871 -9.8314e-83 -0.353034
6.93359 -9.18796e-83 -0.354881
6.93848 -8.58623e-83 -0.35673
6.94336 -8.02352e-83 -0.358579
6.94824 -7.49733e-83 -0.36043
6.95312 -7.00532e-83 -0.362281
6.95801 -6.54528e-83 -0.364133
6.96289 -6.11516e-83 -0.365986
6.96777 -5.71303e-83 -0.36784
6.97266 -5.33709e-83 -0.369694
6.97754 -4.98566e-83 -0.371549
6.98242 -4.65714e-83 -0.373404
6.9873 -4.35006e-83 -0.375259
6.99219 -4.06304e-83 -0.377115
6.99707 -3.79477e-83 -0.378971
7.00195 -3.54405e-83 -0.380827
7.00684 -3.30973e-83 -0.382683
7.01172 -3.09076e-83 -0.384538
7.0166 -2.88614e-83 -0.386394
7.02148 -2.69493e-83 -0.388249
7.02637 -2.51628e-83 -0.390104
7.03125 -2.34935e-83 -0.391958
7.03613 -2.1934e-83 -0.393812
7.04102 -2.0477e-83 -0.395665
7.0459 -1.91158e-83 -0.397517
7.05078 -1.78443e-83 -0.399368
7.05566 -1.66566e-83 -0.401219
7.06055 -1.55472e-83 -0.403068
7.06543 -1.4511e-83 -0.404916
7.07031 -1.35432e-83 -0.406763
7.0752 -1.26393e-83 -0.408609
7.08008 -1.17952e-83 -0.410454
7.08496 -1.1007e-83 -0.412296
7.08984 -1.02709e-83 -0.414138
7.09473 -9.58363e-84 -0.415977
7.09961 -8.9419e-84 -0.417815
7.10449 -8.34275e-84 -0.419651
7.10938 -7.78336e-84 -0.421485
7.11426 -7.26114e-84 -0.423317
7.11914 -6.77364e-84 -0.425146
7.12402 -6.31856e-84 -0.426973
7.12891 -5.89378e-84 -0.428798
7.13379 -5.49729e-84 -0.430621
7.13867 -5.12723e-84 -0.432441
7.14355 -4.78185e-84 -0.434258
7.14844 -4.45953e-84 -0.436073
7.15332 -4.15873e-84 -0.437884
7.1582 -3.87804e-84 -0.439693
7.16309 -3.61612e-84 -0.441499
7.16797 -3.37173e-84 -0.443301
7.17285 -3.14371e-84 -0.4451
7.17773 -2.93096e-84 -0.446896
7.18262 -2.73249e-84 -0.448689
7.1875 -2.54733e-84 -0.450478
7.19238 -2.37461e-84 -0.452263
7.19727 -2.21349e-84 -0.454044
7.20215 -2.0632e-84 -0.455822
7.20703 -1.92303e-84 -0.457596
7.21191 -1.7923e-84 -0.459365
7.2168 -1.67037e-84 -0.461131
7.22168 -1.55666e-84 -0.462892
7.22656 -1.45063e-84 -0.464649
7.23145 -1.35175e-84 -0.466401
7.23633 -1.25955e-84 -0.468149
7.24121 -1.17359e-84 -0.469892
7.24609 -1.09344e-84 -0.47163
7.25098 -1.01871e-84 -0.473364
7.25586 -9.4905e-85 -0.475093
7.26074 -8.84109e-85 -0.476816
7.26562 -8.23571e-85 -0.478535
7.27051 -7.67143e-85 -0.480248
7.27539 -7.14547e-85 -0.481955
7.28027 -6.65525e-85 -0.483658
7.28516 -6.19836e-85 -0.485354
7.29004 -5.77257e-85 -0.487046
7.29492 -5.37577e-85 -0.488731
7.2998 -5.00601e-85 -0.49041
7.30469 -4.66145e-85 -0.492084
7.30957 -4.34041e-85 -0.493751
7.31445 -4.04128e-85 -0.495412
7.31934 -3.76259e-85 -0.497067
7.32422 -3.50295e-85 -0.498716
7.3291 -3.26108e-85 -0.500358
7.33398 -3.03575e-85 -0.501994
7.33887 -2.82587e-85 -0.503623
7.34375 -2.63037e-85 -0.505245
7.34863 -2.44827e-85 -0.50686
7.35352 -2.27868e-85 -0.508468
7.3584 -2.12073e-85 -0.51007
7.36328 -1.97363e-85 -0.511664
7.36816 -1.83665e-85 -0.513251
7.37305 -1.7091e-85 -0.51483
7.37793 -1.59033e-85 -0.516402
7.38281 -1.47974e-85 -0.517967
7.3877 -1.37678e-85 -0.519523
7.39258 -1.28092e-85 -0.521073
7.39746 -1.19167e-85 -0.522614
7.40234 -1.1086e-85 -0.524147
7.40723 -1.03126e-85 -0.525672
7.41211 -9.59274e-86 -0.527189
7.41699 -8.9227e-86 -0.528698
7.42188 -8.29907e-86 -0.530199
7.42676 -7.71866e-86 -0.531691
7.43164 -7.17849e-86 -0.533174
7.43652 -6.67581e-86 -0.534649
7.44141 -6.20804e-86 -0.536116
7.44629 -5.77276e-86 -0.537573
7.45117 -5.36775e-86 -0.539022
7.45605 -4.99092e-86 -0.540461
7.46094 -4.64032e-86 -0.541892
7.46582 -4.31414e-86 -0.543313
7.4707 -4.0107e-86 -0.544725
7.47559 -3.72843e-86 -0.546128
7.48047 -3.46585e-86 -0.547521
7.48535 -3.22162e-86 -0.548905
7.49023 -2.99445e-86 -0.550279
7.49512 -2.78317e-86 -0.551643
7.5 -2.58667e-86 -0.552998
7.50488 -2.40393e-86 -0.554342
7.50977 -2.234e-86 -0.555677
7.51465 -2.07597e-86 -0.557002
7.51953 -1.92904e-86 -0.558316
7.52441 -1.79242e-86 -0.55962
7.5293 -1.66539e-86 -0.560914
7.53418 -1.5473e-86 -0.562197
7.53906 -1.4375e-86 -0.56347
7.54395 -1.33544e-86 -0.564733
7.54883 -1.24056e-86 -0.565984
7.55371 -1.15237e-86 -0.567225
7.55859 -1.0704e-86 -0.568455
7.56348 -9.94211e-87 -0.569674
7.56836 -9.23401e-87 -0.570882
7.57324 -8.57593e-87 -0.572079
7.57812 -7.96437e-87 -0.573265
7.58301 -7.39607e-87 -0.57444
7.58789 -6.868e-87 -0.575603
7.59277 -6.37732e-87 -0.576755
7.59766 -5.92142e-87 -0.577895
7.60254 -5.49785e-87 -0.579024
7.60742 -5.10433e-87 -0.580141
7.6123 -4.73875e-87 -0.581246
7.61719 -4.39915e-87 -0.58234
7.62207 -4.08369e-87 -0.583422
7.62695 -3.79067e-87 -0.584491
7.63184 -3.51851e-87 -0.585549
7.63672 -3.26573e-87 -0.586595
7.6416 -3.03097e-87 -0.587628
7.64648 -2.81295e-87 -0.58865
7.65137 -2.61049e-87 -0.589659
7.65625 -2.42248e-87 -0.590655
7.66113 -2.24791e-87 -0.591639
7.66602 -2.08582e-87 -0.592611
7.6709 -1.93532e-87 -0.59357
7.67578 -1.7956e-87 -0.594517
7.68066 -1.66588e-87 -0.59545
7.68555 -1.54547e-87 -0.596371
7.69043 -1.43369e-87 -0.59728
7.69531 -1.32992e-87 -0.598175
7.7002 -1.23362e-87 -0.599057
7.70508 -1.14423e-87 -0.599926
7.70996 -1.06126e-87 -0.600782
7.71484 -9.84268e-88 -0.601626
7.71973 -9.12816e-88 -0.602455
7.72461 -8.4651e-88 -0.603272
7.72949 -7.84984e-88 -0.604075
7.73438 -7.27894e-88 -0.604865
7.73926 -6.74924e-88 -0.605641
7.74414 -6.2578e-88 -0.606404
7.74902 -5.80186e-88 -0.607154
7.75391 -5.37888e-88 -0.607889
7.75879 -4.9865e-88 -0.608612
7.76367 -4.62252e-88 -0.60932
7.76855 -4.28491e-88 -0.610015
7.77344 -3.97177e-88 -0.610696
7.77832 -3.68133e-88 -0.611363
7.7832 -3.41197e-88 -0.612016
7.78809 -3.16217e-88 -0.612655
7.79297 -2.93052e-88 -0.61328
7.79785 -2.71571e-88 -0.613891
7.80273 -2.51652e-88 -0.614488
7.80762 -2.33184e-88 -0.615071
7.8125 -2.1606e-88 -0.61564
7.81738 -2.00184e-88 -0.616195
7.82227 -1.85466e-88 -0.616735
7.82715 -1.71822e-88 -0.617261
7.83203 -1.59174e-88 -0.617773
7.83691 -1.4745e-88 -0.618271
7.8418 -1.36583e-88 -0.618754
7.84668 -1.26511e-88 -0.619222
7.85156 -1.17176e-88 -0.619676
7.85645 -1.08525e-88 -0.620116
7.86133 -1.00507e-88 -0.620541
7.86621 -9.3078e-89 -0.620952
7.87109 -8.61936e-89 -0.621348
7.87598 -7.98145e-89 -0.621729
7.88086 -7.39041e-89 -0.622096
7.88574 -6.8428e-89 -0.622448
7.89062 -6.33547e-89 -0.622785
7.89551 -5.86548e-89 -0.623108
7.90039 -5.43009e-89 -0.623415
7.90527 -5.02678e-89 -0.623709
7.91016 -4.6532e-89 -0.623987
7.91504 -4.30718e-89 -0.62425
7.91992 -3.9867e-89 -0.624499
7.9248 -3.68989e-89 -0.624733
7.92969 -3.41502e-89 -0.624952
7.93457 -3.16047e-89 -0.625156
7.93945 -2.92476e-89 -0.625345
7.94434 -2.70649e-89 -0.625519
7.94922 -2.5044e-89 -0.625678
7.9541 -2.31728e-89 -0.625823
7.95898 -2.14405e-89 -0.625952
7.96387 -1.98367e-89 -0.626066
7.96875 -1.83519e-89 -0.626166
7.97363 -1.69776e-89 -0.62625
7.97852 -1.57053e-89 -0.62632
7.9834 -1.45278e-89 -0.626374
7.98828 -1.34378e-89 -0.626413
7.99316 -1.24291e-89 -0.626438
7.99805 -1.14955e-89 -0.626447
8.00293 -1.06316e-89 -0.626442
8.00781 -9.83209e-90 -0.626421
8.0127 -9.09228e-90 -0.626385
8.01758 -8.40774e-90 -0.626335
8.02246 -7.77437e-90 -0.626269
8.02734 -7.18837e-90 -0.626188
8.03223 -6.64622e-90 -0.626093
8.03711 -6.14467e-90 -0.625982
8.04199 -5.6807e-90 -0.625856
8.04688 -5.25151e-90 -0.625716
8.05176 -4.85451e-90 -0.62556
8.05664 -4.48731e-90 -0.625389
8.06152 -4.14769e-90 -0.625204
8.06641 -3.83359e-90 -0.625003
8.07129 -3.54311e-90 -0.624788
8.07617 -3.27448e-90 -0.624557
8.08105 -3.02608e-90 -0.624312
8.08594 -2.79638e-90 -0.624052
8.09082 -2.584e-90 -0.623777
8.0957 -2.38763e-90 -0.623487
8.10059 -2.20609e-90 -0.623182
8.10547 -2.03824e-90 -0.622863
8.11035 -1.88308e-90 -0.622528
8.11523 -1.73965e-90 -0.622179
8.12012 -1.60706e-90 -0.621815
8.125 -1.48451e-90 -0.621436
8.12988 -1.37124e-90 -0.621043
8.13477 -1.26655e-90 -0.620635
8.13965 -1.1698e-90 -0.620212
8.14453 -1.08039e-90 -0.619775
8.14941 -9.97765e-91 -0.619323
8.1543 -9.21414e-91 -0.618857
8.15918 -8.50866e-91 -0.618376
8.16406 -7.85681e-91 -0.61788
8.16895 -7.25456e-91 -0.61737
8.17383 -6.69815e-91 -0.616846
8.17871 -6.18412e-91 -0.616307
8.18359 -5.70927e-91 -0.615753
8.18848 -5.27062e-91 -0.615186
8.19336 -4.86545e-91 -0.614604
8.19824 -4.49121e-91 -0.614008
8.20312 -4.14556e-91 -0.613398
8.20801 -3.82633e-91 -0.612773
8.21289 -3.53151e-91 -0.612134
8.21777 -3.25925e-91 -0.611482
8.22266 -3.00784e-91 -0.610815
8.22754 -2.77569e-91 -0.610134
8.23242 -2.56133e-91 -0.609439
8.2373 -2.36342e-91 -0.60873
8.24219 -2.18069e-91 -0.608008
8.24707 -2.012e-91 -0.607271
8.25195 -1.85627e-91 -0.606521
8.25684 -1.71251e-91 -0.605757
8.26172 -1.5798e-91 -0.60498
8.2666 -1.45732e-91 -0.604189
8.27148 -1.34426e-91 -0.603384
8.27637 -1.23992e-91 -0.602565
8.28125 -1.14362e-91 -0.601734
8.28613 -1.05475e-91 -0.600888
8.29102 -9.72736e-92 -0.60003
8.2959 -8.97059e-92 -0.599158
8.30078 -8.2723e-92 -0.598273
8.30566 -7.62801e-92 -0.597375
8.31055 -7.03356e-92 -0.596463
8.31543 -6.48513e-92 -0.595539
8.32031 -5.97917e-92 -0.594601
8.3252 -5.51243e-92 -0.593651
8.33008 -5.08188e-92 -0.592687
8.33496 -4.68473e-92 -0.591711
8.33984 -4.31842e-92 -0.590722
8.34473 -3.98055e-92 -0.58972
8.34961 -3.66895e-92 -0.588706
8.35449 -3.38158e-92 -0.587679
8.35938 -3.11657e-92 -0.58664
8.36426 -2.87219e-92 -0.585588
8.36914 -2.64684e-92 -0.584524
8.37402 -2.43906e-92 -0.583447
8.37891 -2.24749e-92 -0.582358
8.38379 -2.07086e-92 -0.581258
8.38867 -1.90802e-92 -0.580145
8.39355 -1.7579e-92 -0.57902
8.39844 -1.61952e-92 -0.577883
8.40332 -1.49196e-92 -0.576734
8.4082 -1.37438e-92 -0.575573
8.41309 -1.26601e-92 -0.574401
8.41797 -1.16612e-92 -0.573217
8.42285 -1.07407e-92 -0.572021
8.42773 -9.89234e-93 -0.570814
8.43262 -9.11057e-93 -0.569595
8.4375 -8.39017e-93 -0.568365
8.44238 -7.72638e-93 -0.567124
8.44727 -7.11476e-93 -0.565871
8.45215 -6.55124e-93 -0.564608
8.45703 -6.03207e-93 -0.563333
8.46191 -5.55378e-93 -0.562048
8.4668 -5.11316e-93 -0.560751
8.47168 -4.70728e-93 -0.559444
8.47656 -4.33341e-93 -0.558126
8.48145 -3.98905e-93 -0.556797
8.48633 -3.67188e-93 -0.555458
8.49121 -3.37976e-93 -0.554108
8.49609 -3.11073e-93 -0.552748
8.50098 -2.86299e-93 -0.551377
8.50586 -2.63484e-93 -0.549996
8.51074 -2.42477e-93 -0.548606
8.51562 -2.23133e-93 -0.547205
8.52051 -2.05323e-93 -0.545794
8.52539 -1.88925e-93 -0.544373
8.53027 -1.73829e-93 -0.542942
8.53516 -1.59931e-93 -0.541502
8.54004 -1.47138e-93 -0.540052
8.54492 -1.35361e-93 -0.538592
8.5498 -1.24521e-93 -0.537123
8.55469 -1.14544e-93 -0.535645
8.55957 -1.05361e-93 -0.534157
8.56445 -9.69098e-94 -0.53266
8.56934 -8.91321e-94 -0.531154
8.57422 -8.19747e-94 -0.529639
8.5791 -7.53884e-94 -0.528114
8.58398 -6.93281e-94 -0.526582
8.58887 -6.37518e-94 -0.52504
8.59375 -5.86213e-94 -0.523489
8.59863 -5.39011e-94 -0.52193
8.60352 -4.95586e-94 -0.520363
8.6084 -4.55638e-94 -0.518787
8.61328 -4.1889e-94 -0.517203
8.61816 -3.85088e-94 -0.51561
8.62305 -3.53996e-94 -0.51401
8.62793 -3.25399e-94 -0.512401
8.63281 -2.99098e-94 -0.510785
8.6377 -2.7491e-94 -0.50916
8.64258 -2.52665e-94 -0.507528
8.64746 -2.3221e-94 -0.505888
8.65234 -2.134e-94 -0.504241
8.65723 -1.96105e-94 -0.502586
8.66211 -1.80203e-94 -0.500923
8.66699 -1.65582e-94 -0.499254
8.67188 -1.52141e-94 -0.497577
8.67676 -1.39784e-94 -0.495893
8.68164 -1.28424e-94 -0.494202
8.68652 -1.17982e-94 -0.492503
8.69141 -1.08384e-94 -0.490799
8.69629 -9.95619e-95 -0.489087
8.70117 -9.14535e-95 -0.487369
8.70605 -8.40015e-95 -0.485644
8.71094 -7.7153e-95 -0.483912
8.71582 -7.08595e-95 -0.482174
8.7207 -6.50763e-95 -0.48043
8.72559 -5.97622e-95 -0.47868
8.73047 -5.48794e-95 -0.476923
8.73535 -5.03932e-95 -0.475161
8.74023 -4.62715e-95 -0.473393
8.74512 -4.24849e-95 -0.471618
8.75 -3.90063e-95 -0.469838
8.75488 -3.58108e-95 -0.468053
8.75977 -3.28755e-95 -0.466261
8.76465 -3.01794e-95 -0.464465
8.76953 -2.77031e-95 -0.462663
8.77441 -2.54288e-95 -0.460855
8.7793 -2.334e-95 -0.459043
8.78418 -2.14218e-95 -0.457225
8.78906 -1.96603e-95 -0.455402
8.79395 -1.80428e-95 -0.453575
8.79883 -1.65576e-95 -0.451742
8.80371 -1.51939e-95 -0.449905
8.80859 -1.39419e-95 -0.448063
8.81348 -1.27924e-95 -0.446216
8.81836 -1.17372e-95 -0.444365
8.82324 -1.07684e-95 -0.44251
8.82812 -9.8792e-96 -0.44065
8.83301 -9.06296e-96 -0.438786
8.83789 -8.31376e-96 -0.436918
8.84277 -7.62613e-96 -0.435046
8.84766 -6.99504e-96 -0.43317
8.85254 -6.41587e-96 -0.43129
8.85742 -5.88437e-96 -0.429407
8.8623 -5.39665e-96 -0.427519
8.86719 -4.94911e-96 -0.425628
8.87207 -4.53848e-96 -0.423734
8.87695 -4.16171e-96 -0.421836
8.88184 -3.81604e-96 -0.419935
8.88672 -3.49891e-96 -0.41803
8.8916 -3.20799e-96 -0.416123
8.89648 -2.94111e-96 -0.414212
8.90137 -2.69631e-96 -0.412298
8.90625 -2.47177e-96 -0.410381
8.91113 -2.26582e-96 -0.408462
8.91602 -2.07692e-96 -0.40654
8.9209 -1.90369e-96 -0.404615
8.92578 -1.74482e-96 -0.402687
8.93066 -1.59913e-96 -0.400757
8.93555 -1.46554e-96 -0.398824
8.94043 -1.34305e-96 -0.39689
8.94531 -1.23073e-96 -0.394952
8.9502 -1.12775e-96 -0.393013
8.95508 -1.03334e-96 -0.391072
8.95996 -9.46791e-97 -0.389128
8.96484 -8.67447e-97 -0.387183
8.96973 -7.94715e-97 -0.385235
8.97461 -7.28046e-97 -0.383286
8.97949 -6.66939e-97 -0.381336
8.98438 -6.10931e-97 -0.379383
8.98926 -5.596e-97 -0.377429
8.99414 -5.12557e-97 -0.375474
8.99902 -4.69447e-97 -0.373517
9.00391 -4.29942e-97 -0.371558
9.00879 -3.93743e-97 -0.369599
9.01367 -3.60574e-97 -0.367638
9.01855 -3.30184e-97 -0.365676
9.02344 -3.0234e-97 -0.363713
9.02832 -2.76832e-97 -0.36175
9.0332 -2.53463e-97 -0.359785
9.03809 -2.32056e-97 -0.357819
9.04297 -2.12447e-97 -0.355853
9.04785 -1.94486e-97 -0.353886
9.05273 -1.78035e-97 -0.351918
9.05762 -1.62967e-97 -0.34995
9.0625 -1.49168e-97 -0.347981
9.06738 -1.3653e-97 -0.346012
9.07227 -1.24958e-97 -0.344042
9.07715 -1.1436e-97 -0.342072
9.08203 -1.04657e-97 -0.340102
9.08691 -9.5772e-98 -0.338132
9.0918 -8.76374e-98 -0.336161
9.09668 -8.01898e-98 -0.334191
9.10156 -7.33717e-98 -0.332221
9.10645 -6.71301e-98 -0.33025
9.11133 -6.14165e-98 -0.32828
9.11621 -5.61865e-98 -0.32631
9.12109 -5.13994e-98 -0.32434
9.12598 -4.7018e-98 -0.322371
9.13086 -4.3008e-98 -0.320402
9.13574 -3.93381e-98 -0.318433
9.14062 -3.59796e-98 -0.316465
9.14551 -3.29063e-98 -0.314498
9.15039 -3.00941e-98 -0.312531
9.15527 -2.75209e-98 -0.310565
9.16016 -2.51665e-98 -0.308599
9.16504 -2.30125e-98 -0.306634
9.16992 -2.10418e-98 -0.30467
9.1748 -1.9239e-98 -0.302707
9.17969 -1.75897e-98 -0.300745
9.18457 -1.60811e-98 -0.298784
9.18945 -1.47012e-98 -0.296824
9.19434 -1.34391e-98 -0.294864
9.19922 -1.22847e-98 -0.292906
9.2041 -1.12289e-98 -0.29095
9.20898 -1.02634e-98 -0.288994
9.21387 -9.38047e-99 -0.287039
9.21875 -8.57307e-99 -0.285086
9.22363 -7.8348e-99 -0.283135
9.22852 -7.15977e-99 -0.281184
9.2334 -6.54258e-99 -0.279235
9.23828 -5.97831e-99 -0.277288
9.24316 -5.46244e-99 -0.275342
9.24805 -4.99085e-99 -0.273398
9.25293 -4.55976e-99 -0.271455
9.25781 -4.16571e-99 -0.269514
9.2627 -3.80552e-99 -0.267574
9.26758 -3.47632e-99 -0.265637
9.27246 -3.17544e-99 -0.263701
9.27734 -2.90046e-99 -0.261766
9.28223 -2.64917e-99 -0.259834
9.28711 -2.41954e-99 -0.257903
9.29199 -2.20971e-99 -0.255975
9.29688 -2.01797e-99 -0.254048
9.30176 -1.84279e-99 -0.252123
9.30664 -1.68273e-99 -0.250201
9.31152 -1.5365e-99 -0.24828
9.31641 -1.40292e-99 -0.246361
9.32129 -1.28088e-99 -0.244444
9.32617 -1.16941e-99 -0.24253
9.33105 -1.06758e-99 -0.240617
9.33594 -9.74578e-100 -0.238707
9.34082 -8.89633e-100 -0.236799
9.3457 -8.12054e-100 -0.234893
9.35059 -7.41204e-100 -0.23299
9.35547 -6.76504e-100 -0.231088
9.36035 -6.17422e-100 -0.229189
9.36523 -5.63472e-100 -0.227292
9.37012 -5.14213e-100 -0.225398
9.375 -4.69237e-100 -0.223506
9.37988 -4.28175e-100 -0.221616
9.38477 -3.90687e-100 -0.219728
9.38965 -3.56465e-100 -0.217843
9.39453 -3.25225e-100 -0.215961
9.39941 -2.96708e-100 -0.214081
9.4043 -2.70679e-100 -0.212203
9.40918 -2.46922e-100 -0.210328
9.41406 -2.25239e-100 -0.208455
9.41895 -2.0545e-100 -0.206585
9.42383 -1.87391e-100 -0.204717
9.42871 -1.70911e-100 -0.202852
9.43359 -1.55873e-100 -0.200989
9.43848 -1.42152e-100 -0.199129
9.44336 -1.29632e-100 -0.197271
9.44824 -1.18209e-100 -0.195416
9.45312 -1.07787e-100 -0.193564
9.45801 -9.82801e-101 -0.191714
9.46289 -8.96071e-101 -0.189867
9.46777 -8.16955e-101 -0.188022
9.47266 -7.4479e-101 -0.18618
9.47754 -6.78966e-101 -0.18434
9.48242 -6.18931e-101 -0.182504
9.4873 -5.64177e-101 -0.180669
9.49219 -5.14242e-101 -0.178838
9.49707 -4.68705e-101 -0.177009
9.50195 -4.2718e-101 -0.175182
9.50684 -3.89315e-101 -0.173358
9.51172 -3.5479e-101 -0.171537
9.5166 -3.2331e-101 -0.169718
9.52148 -2.9461e-101 -0.167903
9.52637 -2.68445e-101 -0.166089
9.53125 -2.44592e-101 -0.164278
9.53613 -2.22848e-101 -0.16247
9.54102 -2.03027e-101 -0.160665
9.5459 -1.8496e-101 -0.158862
9.55078 -1.68493e-101 -0.157061
9.55566 -1.53485e-101 -0.155264
9.56055 -1.39807e-101 -0.153468
9.56543 -1.27342e-101 -0.151676
9.57031 -1.15982e-101 -0.149886
9.5752 -1.05631e-101 -0.148098
9.58008 -9.61992e-102 -0.146313
9.58496 -8.76054e-102 -0.144531
9.58984 -7.97754e-102 -0.142751
9.59473 -7.26418e-102 -0.140974
9.59961 -6.61429e-102 -0.139199
9.60449 -6.02226e-102 -0.137426
9.60938 -5.48296e-102 -0.135656
9.61426 -4.99172e-102 -0.133889
9.61914 -4.54427e-102 -0.132124
9.62402 -4.13673e-102 -0.130361
9.62891 -3.76556e-102 -0.128601
9.63379 -3.42754e-102 -0.126843
9.63867 -3.1197e-102 -0.125088
9.64355 -2.83938e-102 -0.123335
9.64844 -2.58413e-102 -0.121584
9.65332 -2.3517e-102 -0.119836
9.6582 -2.14009e-102 -0.11809
9.66309 -1.94742e-102 -0.116346
9.66797 -1.77201e-102 -0.114605
9.67285 -1.61232e-102 -0.112866
9.67773 -1.46696e-102 -0.111129
9.68262 -1.33463e-102 -0.109394
9.6875 -1.21419e-102 -0.107661
9.69238 -1.10456e-102 -0.105931
9.69727 -1.00478e-102 -0.104203
9.70215 -9.13976e-103 -0.102477
9.70703 -8.31335e-103 -0.100753
9.71191 -7.5613e-103 -0.0990307
9.7168 -6.87696e-103 -0.0973108
9.72168 -6.25426e-103 -0.0955929
9.72656 -5.68767e-103 -0.093877
9.73145 -5.17216e-103 -0.0921631
9.73633 -4.70315e-103 -0.0904511
9.74121 -4.27647e-103 -0.088741
9.74609 -3.88831e-103 -0.0870328
9.75098 -3.53522e-103 -0.0853264
9.75586 -3.21403e-103 -0.0836219
9.76074 -2.92189e-103 -0.0819192
9.76562 -2.65617e-103 -0.0802183
9.77051 -2.41451e-103 -0.0785191
9.77539 -2.19472e-103 -0.0768216
9.78027 -1.99485e-103 -0.0751258
9.78516 -1.8131e-103 -0.0734317
9.79004 -1.64782e-103 -0.0717391
9.79492 -1.49754e-103 -0.0700482
9.7998 -1.3609e-103 -0.0683588
9.80469 -1.23667e-103 -0.0666709
9.80957 -1.12372e-103 -0.0649846
9.81445 -1.02105e-103 -0.0632996
9.81934 -9.27707e-104 -0.0616161
9.82422 -8.42859e-104 -0.059934
9.8291 -7.65735e-104 -0.0582533
9.83398 -6.95635e-104 -0.0565739
9.83887 -6.31922e-104 -0.0548957
9.84375 -5.74017e-104 -0.0532188
9.84863 -5.21394e-104 -0.0515432
9.85352 -4.73572e-104 -0.0498687
9.8584 -4.30116e-104 -0.0481953
9.86328 -3.90628e-104 -0.0465231
9.86816 -3.54749e-104 -0.0448519
9.87305 -3.22151e-104 -0.0431818
9.87793 -2.92533e-104 -0.0415127
9.88281 -2.65626e-104 -0.0398446
9.8877 -2.41183e-104 -0.0381773
9.89258 -2.18978e-104 -0.036511
9.89746 -1.98808e-104 -0.0348455
9.90234 -1.80488e-104 -0.0331809
9.90723 -1.63847e-104 -0.031517
9.91211 -1.48734e-104 -0.0298539
9.91699 -1.35009e-104 -0.0281914
9.92188 -1.22544e-104 -0.0265296
9.92676 -1.11225e-104 -0.0248685
9.93164 -1.00946e-104 -0.0232079
9.93652 -9.16132e-105 -0.0215479
9.94141 -8.31391e-105 -0.0198884
9.94629 -7.54453e-105 -0.0182294
9.95117 -6.84602e-105 -0.0165708
9.95605 -6.21188e-105 -0.0149126
9.96094 -5.63621e-105 -0.0132547
9.96582 -5.11365e-105 -0.0115972
9.9707 -4.63932e-105 -0.00993995
9.97559 -4.20878e-105 -0.00828293
9.98047 -3.81802e-105 -0.00662611
9.98535 -3.46337e-105 -0.00496944
9.99023 -3.14152e-105 -0.0033129
9.99512 -2.84944e-105 -0.00165643
10 -2.58439e-105 2.76264e-71


==> figures/propagating/solution/data/snapshot_20.txt <==
x f u
-10 -7.87616e-154 1.72255e-43
-9.99512 -8.68392e-154 -5.59291e-10
-9.99023 -9.57406e-154 -1.11902e-09
-9.98535 -1.05549e-153 -1.67963e-09
-9.98047 -1.16358e-153 -2.24156e-09
-9.97559 -1.28267e-153 -2.80526e-09
-9.9707 -1.41388e-153 -3.37116e-09
-9.96582 -1.55843e-153 -3.93972e-09
-9.96094 -1.71769e-153 -4.51137e-09
-9.95605 -1.89313e-153 -5.08656e-09
-9.95117 -2.08639e-153 -5.66576e-09
-9.94629 -2.29926e-153 -6.2494e-09
-9.94141 -2.53374e-153 -6.83795e-09
-9.93652 -2.792e-153 -7.43187e-09
-9.93164 -3.07643e-153 -8.03162e-09
-9.92676 -3.38968e-153 -8.63767e-09
-9.92188 -3.73464e-153 -9.25049e-09
-9.91699 -4.11452e-153 -9.87056e-09
-9.91211 -4.53281e-153 -1.04984e-08
-9.90723 -4.9934e-153 -1.11344e-08
-9.90234 -5.50052e-153 -1.17791e-08
-9.89746 -6.05886e-153 -1.2433e-08
-9.89258 -6.67356e-153 -1.30967e-08
-9.8877 -7.35027e-153 -1.37705e-08
-9.88281 -8.09521e-153 -1.44552e-08
-9.87793 -8.91522e-153 -1.5151e-08
-9.87305 -9.81783e-153 -1.58587e-08
-9.86816 -1.08113e-152 -1.65787e-08
-9.86328 -1.19048e-152 -1.73117e-08
-9.8584 -1.31082e-152 -1.8058e-08
-9.85352 -1.44325e-152 -1.88184e-08
-9.84863 -1.589e-152 -1.95934e-08
-9.84375 -1.74937e-152 -2.03836e-08
-9.83887 -1.92584e-152 -2.11895e-08
-9.83398 -2.12001e-152 -2.20119e-08
-9.8291 -2.33365e-152 -2.28512e-08
-9.82422 -2.56869e-152 -2.37082e-08
-9.81934 -2.82727e-152 -2.45835e-08
-9.81445 -3.11173e-152 -2.54777e-08
-9.80957 -3.42465e-152 -2.63915e-08
-9.80469 -3.76886e-152 -2.73255e-08
-9.7998 -4.14747e-152 -2.82806e-08
-9.79492 -4.56389e-152 -2.92574e-08
-9.79004 -5.02188e-152 -3.02565e-08
-9.78516 -5.52557e-152 -3.12788e-08
-9.78027 -6.07949e-152 -3.2325e-08
-9.77539 -6.68862e-152 -3.33959e-08
-9.77051 -7.35843e-152 -3.44922e-08
-9.76562 -8.09493e-152 -3.56148e-08
-9.76074 -8.90472e-152 -3.67644e-08
-9.75586 -9.79506e-152 -3.7942e-08
-9.75098 -1.07739e-151 -3.91483e-08
-9.74609 -1.185e-151 -4.03843e-08
-9.74121 -1.30329e-151 -4.16508e-08
-9.73633 -1.43333e-151 -4.29487e-08
-9.73145 -1.57626e-151 -4.42791e-08
-9.72656 -1.73337e-151 -4.56428e-08
-9.72168 -1.90604e-151 -4.70408e-08
-9.7168 -2.09582e-151 -4.84741e-08
-9.71191 -2.30438e-151 -4.99438e-08
-9.70703 -2.53357e-151 -5.14509e-08
-9.70215 -2.78543e-151 -5.29964e-08
-9.69727 -3.06217e-151 -5.45815e-08
-9.69238 -3.36625e-151 -5.62073e-08
-9.6875 -3.70035e-151 -5.78749e-08
-9.68262 -4.06742e-151 -5.95855e-08
-9.67773 -4.47069e-151 -6.13403e-08
-9.67285 -4.9137e-151 -6.31406e-08
-9.66797 -5.40036e-151 -6.49876e-08
-9.66309 -5.93493e-151 -6.68825e-08
-9.6582 -6.52211e-151 -6.88268e-08
-9.65332 -7.16703e-151 -7.08218e-08
-9.64844 -7.87536e-151 -7.28688e-08
-9.64355 -8.65328e-151 -7.49693e-08
-9.63867 -9.50758e-151 -7.71247e-08
-9.63379 -1.04457e-150 -7.93365e-08
-9.62891 -1.14759e-150 -8.16063e-08
-9.62402 -1.26071e-150 -8.39356e-08
-9.61914 -1.38491e-150 -8.6326e-08
-9.61426 -1.52127e-150 -8.87791e-08
-9.60938 -1.67098e-150 -9.12966e-08
-9.60449 -1.83534e-150 -9.38803e-08
-9.59961 -2.01577e-150 -9.65318e-08
-9.59473 -2.21383e-150 -9.9253e-08
-9.58984 -2.43123e-150 -1.02046e-07
-9.58496 -2.66985e-150 -1.04912e-07
-9.58008 -2.93176e-150 -1.07853e-07
-9.5752 -3.21921e-150 -1.10872e-07
-9.57031 -3.53466e-150 -1.1397e-07
-9.56543 -3.88085e-150 -1.1715e-07
-9.56055 -4.26074e-150 -1.20413e-07
-9.55566 -4.6776e-150 -1.23762e-07
-9.55078 -5.13499e-150 -1.27199e-07
-9.5459 -5.63684e-150 -1.30726e-07
-9.54102 -6.18744e-150 -1.34346e-07
-9.53613 -6.79149e-150 -1.38061e-07
-9.53125 -7.45417e-150 -1.41873e-07
-9.52637 -8.18111e-150 -1.45785e-07
-9.52148 -8.97852e-150 -1.498e-07
-9.5166 -9.85318e-150 -1.5392e-07
-9.51172 -1.08125e-149 -1.58148e-07
-9.50684 -1.18647e-149 -1.62486e-07
-9.50195 -1.30187e-149 -1.66938e-07
-9.49707 -1.42842e-149 -1.71507e-07
-9.49219 -1.5672e-149 -1.76195e-07
-9.4873 -1.71938e-149 -1.81005e-07
-9.48242 -1.88625e-149 -1.8594e-07
-9.47754 -2.06921e-149 -1.91005e-07
-9.47266 -2.26981e-149 -1.96201e-07
-9.46777 -2.48975e-149 -2.01533e-07
-9.46289 -2.73086e-149 -2.07003e-07
-9.45801 -2.99518e-149 -2.12616e-07
-9.45312 -3.28492e-149 -2.18374e-07
-9.44824 -3.60252e-149 -2.24282e-07
-9.44336 -3.95064e-149 -2.30344e-07
-9.43848 -4.3322e-149 -2.36562e-07
-9.43359 -4.75038e-149 -2.42942e-07
-9.42871 -5.20867e-149 -2.49486e-07
-9.42383 -5.71091e-149 -2.562e-07
-9.41895 -6.26128e-149 -2.63088e-07
-9.41406 -6.86435e-149 -2.70153e-07
-9.40918 -7.52516e-149 -2.77401e-07
-9.4043 -8.24919e-149 -2.84835e-07
-9.39941 -9.04245e-149 -2.92461e-07
-9.39453 -9.91152e-149 -3.00283e-07
-9.38965 -1.08636e-148 -3.08307e-07
-9.38477 -1.19066e-148 -3.16536e-07
-9.37988 -1.3049e-148 -3.24977e-07
-9.375 -1.43004e-148 -3.33634e-07
-9.37012 -1.56711e-148 -3.42513e-07
-9.36523 -1.71723e-148 -3.51619e-07
-9.36035 -1.88165e-148 -3.60958e-07
-9.35547 -2.06171e-148 -3.70536e-07
-9.35059 -2.25889e-148 -3.80358e-07
-9.3457 -2.47481e-148 -3.9043e-07
-9.34082 -2.71124e-148 -4.0076e-07
-9.33594 -2.97011e-148 -4.11352e-07
-9.33105 -3.25355e-148 -4.22214e-07
-9.32617 -3.56387e-148 -4.33351e-07
-9.32129 -3.9036e-148 -4.44772e-07
-9.31641 -4.27551e-148 -4.56482e-07
-9.31152 -4.68263e-148 -4.68488e-07
-9.30664 -5.12828e-148 -4.80799e-07
-9.30176 -5.61607e-148 -4.93421e-07
-9.29688 -6.14996e-148 -5.06362e-07
-9.29199 -6.73428e-148 -5.19629e-07
-9.28711 -7.37377e-148 -5.33231e-07
-9.28223 -8.0736e-148 -5.47175e-07
-9.27734 -8.83943e-148 -5.61471e-07
-9.27246 -9.67744e-148 -5.76126e-07
-9.26758 -1.05944e-147 -5.91149e-07
-9.2627 -1.15977e-147 -6.06549e-07
-9.25781 -1.26954e-147 -6.22335e-07
-9.25293 -1.38963e-147 -6.38516e-07
-9.24805 -1.52101e-147 -6.55102e-07
-9.24316 -1.66473e-147 -6.72103e-07
-9.23828 -1.82194e-147 -6.89528e-07
-9.2334 -1.99391e-147 -7.07388e-07
-9.22852 -2.182e-147 -7.25693e-07
-9.22363 -2.38773e-147 -7.44453e-07
-9.21875 -2.61272e-147 -7.6368e-07
-9.21387 -2.85878e-147 -7.83385e-07
-9.20898 -3.12787e-147 -8.03579e-07
-9.2041 -3.42212e-147 -8.24273e-07
-9.19922 -3.74387e-147 -8.45481e-07
-9.19434 -4.09567e-147 -8.67212e-07
-9.18945 -4.48033e-147 -8.89481e-07
-9.18457 -4.90087e-147 -9.123e-07
-9.17969 -5.36063e-147 -9.35682e-07
-9.1748 -5.86325e-147 -9.5964e-07
-9.16992 -6.41268e-147 -9.84188e-07
-9.16504 -7.01327e-147 -1.00934e-06
-9.16016 -7.66973e-147 -1.03511e-06
-9.15527 -8.38725e-147 -1.06151e-06
-9.15039 -9.17146e-147 -1.08856e-06
-9.14551 -1.00285e-146 -1.11627e-06
-9.14062 -1.09651e-146 -1.14466e-06
-9.13574 -1.19886e-146 -1.17375e-06
-9.13086 -1.31071e-146 -1.20354e-06
-9.12598 -1.43292e-146 -1.23406e-06
-9.12109 -1.56644e-146 -1.26532e-06
-9.11621 -1.71233e-146 -1.29735e-06
-9.11133 -1.87172e-146 -1.33015e-06
-9.10645 -2.04585e-146 -1.36375e-06
-9.10156 -2.23607e-146 -1.39817e-06
-9.09668 -2.44386e-146 -1.43342e-06
-9.0918 -2.67083e-146 -1.46952e-06
-9.08691 -2.91874e-146 -1.5065e-06
-9.08203 -3.18951e-146 -1.54437e-06
-9.07715 -3.48524e-146 -1.58316e-06
-9.07227 -3.8082e-146 -1.62288e-06
-9.06738 -4.16089e-146 -1.66355e-06
-9.0625 -4.54603e-146 -1.70521e-06
-9.05762 -4.96657e-146 -1.74787e-06
-9.05273 -5.42577e-146 -1.79155e-06
-9.04785 -5.92714e-146 -1.83628e-06
-9.04297 -6.47453e-146 -1.88208e-06
-9.03809 -7.07213e-146 -1.92898e-06
-9.0332 -7.72453e-146 -1.977e-06
-9.02832 -8.4367e-146 -2.02616e-06
-9.02344 -9.2141e-146 -2.0765e-06
-9.01855 -1.00627e-145 -2.12804e-06
-9.01367 -1.09888e-145 -2.18081e-06
-9.00879 -1.19997e-145 -2.23483e-06
-9.00391 -1.31029e-145 -2.29013e-06
-8.99902 -1.43068e-145 -2.34675e-06
-8.99414 -1.56207e-145 -2.40471e-06
-8.98926 -1.70543e-145 -2.46404e-06
-8.98438 -1.86187e-145 -2.52478e-06
-8.97949 -2.03256e-145 -2.58695e-06
-8.97461 -2.21879e-145 -2.65059e-06
-8.96973 -2.42197e-145 -2.71573e-06
-8.96484 -2.64362e-145 -2.7824e-06
-8.95996 -2.88543e-145 -2.85064e-06
-8.95508 -3.14921e-145 -2.92049e-06
-8.9502 -3.43693e-145 -2.99198e-06
-8.94531 -3.75076e-145 -3.06514e-06
-8.94043 -4.09305e-145 -3.14002e-06
-8.93555 -4.46637e-145 -3.21665e-06
-8.93066 -4.87351e-145 -3.29507e-06
-8.92578 -5.3175e-145 -3.37533e-06
-8.9209 -5.80167e-145 -3.45745e-06
-8.91602 -6.32962e-145 -3.54149e-06
-8.91113 -6.90528e-145 -3.62749e-06
-8.90625 -7.53294e-145 -3.71548e-06
-8.90137 -8.21726e-145 -3.80552e-06
-8.89648 -8.96332e-145 -3.89765e-06
-8.8916 -9.77664e-145 -3.99191e-06
-8.88672 -1.06633e-144 -4.08836e-06
-8.88184 -1.16297e-144 -4.18703e-06
-8.87695 -1.26832e-144 -4.28799e-06
-8.87207 -1.38314e-144 -4.39127e-06
-8.86719 -1.50829e-144 -4.49694e-06
-8.8623 -1.64468e-144 -4.60503e-06
-8.85742 -1.79332e-144 -4.71562e-06
-8.85254 -1.9553e-144 -4.82874e-06
-8.84766 -2.1318e-144 -4.94446e-06
-8.84277 -2.32413e-144 -5.06283e-06
-8.83789 -2.53369e-144 -5.18392e-06
-8.83301 -2.76202e-144 -5.30777e-06
-8.82812 -3.01078e-144 -5.43445e-06
-8.82324 -3.28178e-144 -5.56402e-06
-8.81836 -3.57701e-144 -5.69655e-06
-8.81348 -3.89861e-144 -5.83209e-06
-8.80859 -4.24892e-144 -5.97072e-06
-8.80371 -4.63049e-144 -6.11249e-06
-8.79883 -5.04609e-144 -6.25749e-06
-8.79395 -5.49872e-144 -6.40577e-06
-8.78906 -5.99167e-144 -6.5574e-06
-8.78418 -6.5285e-144 -6.71247e-06
-8.7793 -7.11308e-144 -6.87104e-06
-8.77441 -7.74965e-144 -7.03318e-06
-8.76953 -8.44277e-144 -7.19899e-06
-8.76465 -9.19746e-144 -7.36852e-06
-8.75977 -1.00191e-143 -7.54187e-06
-8.75488 -1.09137e-143 -7.71911e-06
-8.75 -1.18875e-143 -7.90033e-06
-8.74512 -1.29477e-143 -8.08561e-06
-8.74023 -1.41017e-143 -8.27504e-06
-8.73535 -1.53578e-143 -8.4687e-06
-8.73047 -1.6725e-143 -8.66669e-06
-8.72559 -1.82131e-143 -8.8691e-06
-8.7207 -1.98326e-143 -9.07602e-06
-8.71582 -2.15951e-143 -9.28754e-06
-8.71094 -2.35131e-143 -9.50377e-06
-8.70605 -2.56002e-143 -9.7248e-06
-8.70117 -2.78713e-143 -9.95073e-06
-8.69629 -3.03424e-143 -1.01817e-05
-8.69141 -3.3031e-143 -1.04177e-05
-8.68652 -3.59561e-143 -1.0659e-05
-8.68164 -3.91384e-143 -1.09056e-05
-8.67676 -4.26004e-143 -1.11576e-05
-8.67188 -4.63663e-143 -1.14152e-05
-8.66699 -5.04628e-143 -1.16785e-05
-8.66211 -5.49185e-143 -1.19475e-05
-8.65723 -5.97648e-143 -1.22225e-05
-8.65234 -6.50357e-143 -1.25034e-05
-8.64746 -7.07681e-143 -1.27906e-05
-8.64258 -7.70021e-143 -1.3084e-05
-8.6377 -8.37812e-143 -1.33838e-05
-8.63281 -9.11528e-143 -1.36902e-05
-8.62793 -9.91683e-143 -1.40032e-05
-8.62305 -1.07883e-142 -1.43231e-05
-8.61816 -1.17359e-142 -1.46499e-05
-8.61328 -1.27661e-142 -1.49838e-05
-8.6084 -1.3886e-142 -1.5325e-05
-8.60352 -1.51034e-142 -1.56736e-05
-8.59863 -1.64269e-142 -1.60297e-05
-8.59375 -1.78654e-142 -1.63935e-05
-8.58887 -1.9429e-142 -1.67652e-05
-8.58398 -2.11284e-142 -1.71449e-05
-8.5791 -2.29753e-142 -1.75327e-05
-8.57422 -2.49825e-142 -1.79289e-05
-8.56934 -2.71638e-142 -1.83337e-05
-8.56445 -2.95341e-142 -1.87471e-05
-8.55957 -3.21098e-142 -1.91694e-05
-8.55469 -3.49083e-142 -1.96007e-05
-8.5498 -3.7949e-142 -2.00413e-05
-8.54492 -4.12526e-142 -2.04912e-05
-8.54004 -4.48416e-142 -2.09508e-05
-8.53516 -4.87406e-142 -2.14202e-05
-8.53027 -5.2976e-142 -2.18995e-05
-8.52539 -5.75768e-142 -2.23891e-05
-8.52051 -6.25741e-142 -2.28891e-05
-8.51562 -6.80019e-142 -2.33996e-05
-8.51074 -7.3897e-142 -2.3921e-05
-8.50586 -8.02993e-142 -2.44534e-05
-8.50098 -8.72521e-142 -2.49971e-05
-8.49609 -9.48024e-142 -2.55522e-05
-8.49121 -1.03001e-141 -2.61191e-05
-8.48633 -1.11904e-141 -2.66979e-05
-8.48145 -1.2157e-141 -2.72889e-05
-8.47656 -1.32065e-141 -2.78922e-05
-8.47168 -1.43459e-141 -2.85083e-05
-8.4668 -1.55828e-141 -2.91373e-05
-8.46191 -1.69256e-141 -2.97794e-05
-8.45703 -1.83833e-141 -3.04349e-05
-8.45215 -1.99655e-141 -3.11042e-05
-8.44727 -2.16829e-141 -3.17874e-05
-8.44238 -2.35468e-141 -3.24848e-05
-8.4375 -2.55698e-141 -3.31967e-05
-8.43262 -2.77653e-141 -3.39235e-05
-8.42773 -3.01478e-141 -3.46653e-05
-8.42285 -3.27332e-141 -3.54225e-05
-8.41797 -3.55387e-141 -3.61954e-05
-8.41309 -3.85827e-141 -3.69842e-05
-8.4082 -4.18855e-141 -3.77894e-05
-8.40332 -4.54688e-141 -3.86111e-05
-8.39844 -4.93564e-141 -3.94498e-05
-8.39355 -5.35737e-141 -4.03057e-05
-8.38867 -5.81487e-141 -4.11792e-05
-8.38379 -6.31113e-141 -4.20707e-05
-8.37891 -6.84942e-141 -4.29804e-05
-8.37402 -7.43327e-141 -4.39088e-05
-8.36914 -8.0665e-141 -4.48561e-05
-8.36426 -8.75325e-141 -4.58228e-05
-8.35938 -9.49802e-141 -4.68092e-05
-8.35449 -1.03057e-140 -4.78157e-05
-8.34961 -1.11815e-140 -4.88426e-05
-8.34473 -1.21311e-140 -4.98905e-05
-8.33984 -1.31608e-140 -5.09596e-05
-8.33496 -1.42771e-140 -5.20504e-05
-8.33008 -1.54875e-140 -5.31632e-05
-8.3252 -1.67996e-140 -5.42985e-05
-8.32031 -1.82221e-140 -5.54568e-05
-8.31543 -1.9764e-140 -5.66384e-05
-8.31055 -2.14354e-140 -5.78439e-05
-8.30566 -2.32471e-140 -5.90735e-05
-8.30078 -2.52106e-140 -6.03279e-05
-8.2959 -2.73387e-140 -6.16075e-05
-8.29102 -2.9645e-140 -6.29126e-05
-8.28613 -3.21444e-140 -6.42439e-05
-8.28125 -3.48528e-140 -6.56019e-05
-8.27637 -3.77876e-140 -6.69869e-05
-8.27148 -4.09675e-140 -6.83995e-05
-8.2666 -4.4413e-140 -6.98402e-05
-8.26172 -4.8146e-140 -7.13096e-05
-8.25684 -5.21902e-140 -7.28082e-05
-8.25195 -5.65714e-140 -7.43365e-05
-8.24707 -6.13175e-140 -7.58951e-05
-8.24219 -6.64586e-140 -7.74845e-05
-8.2373 -7.20273e-140 -7.91052e-05
-8.23242 -7.80589e-140 -8.0758e-05
-8.22754 -8.45916e-140 -8.24434e-05
-8.22266 -9.16666e-140 -8.41619e-05
-8.21777 -9.93286e-140 -8.59141e-05
-8.21289 -1.07626e-139 -8.77008e-05
-8.20801 -1.16611e-139 -8.95225e-05
-8.20312 -1.2634e-139 -9.13798e-05
-8.19824 -1.36874e-139 -9.32735e-05
-8.19336 -1.48279e-139 -9.52041e-05
-8.18848 -1.60627e-139 -9.71724e-05
-8.18359 -1.73995e-139 -9.9179e-05
-8.17871 -1.88467e-139 -0.000101225
-8.17383 -2.04132e-139 -0.00010331
-8.16895 -2.21089e-139 -0.000105436
-8.16406 -2.39444e-139 -0.000107603
-8.15918 -2.59309e-139 -0.000109812
-8.1543 -2.80809e-139 -0.000112063
-8.14941 -3.04078e-139 -0.000114358
-8.14453 -3.29259e-139 -0.000116697
-8.13965 -3.56508e-139 -0.000119082
-8.13477 -3.85994e-139 -0.000121512
-8.12988 -4.17899e-139 -0.000123988
-8.125 -4.52419e-139 -0.000126513
-8.12012 -4.89768e-139 -0.000129085
-8.11523 -5.30174e-139 -0.000131707
-8.11035 -5.73886e-139 -0.000134378
-8.10547 -6.21173e-139 -0.000137101
-8.10059 -6.72325e-139 -0.000139875
-8.0957 -7.27653e-139 -0.000142703
-8.09082 -7.87498e-139 -0.000145583
-8.08594 -8.52223e-139 -0.000148519
-8.08105 -9.22225e-139 -0.00015151
-8.07617 -9.97929e-139 -0.000154557
-8.07129 -1.0798e-138 -0.000157663
-8.06641 -1.16832e-138 -0.000160826
-8.06152 -1.26405e-138 -0.00016405
-8.05664 -1.36755e-138 -0.000167333
-8.05176 -1.47946e-138 -0.000170679
-8.04688 -1.60044e-138 -0.000174087
-8.04199 -1.73124e-138 -0.000177559
-8.03711 -1.87264e-138 -0.000181096
-8.03223 -2.0255e-138 -0.000184699
-8.02734 -2.19072e-138 -0.00018837
-8.02246 -2.36931e-138 -0.000192108
-8.01758 -2.56234e-138 -0.000195916
-8.0127 -2.77096e-138 -0.000199795
-8.00781 -2.99642e-138 -0.000203746
-8.00293 -3.24007e-138 -0.00020777
-7.99805 -3.50337e-138 -0.000211868
-7.99316 -3.78788e-138 -0.000216042
-7.98828 -4.09531e-138 -0.000220294
-7.9834 -4.42747e-138 -0.000224623
-7.97852 -4.78635e-138 -0.000229032
-7.97363 -5.17406e-138 -0.000233522
-7.96875 -5.59292e-138 -0.000238094
-7.96387 -6.0454e-138 -0.00024275
-7.95898 -6.53418e-138 -0.000247491
-7.9541 -7.06213e-138 -0.000252319
-7.94922 -7.63238e-138 -0.000257235
-7.94434 -8.24828e-138 -0.00026224
-7.93945 -8.91346e-138 -0.000267337
-7.93457 -9.63182e-138 -0.000272526
-7.92969 -1.04076e-137 -0.000277809
-7.9248 -1.12453e-137 -0.000283187
-7.91992 -1.21498e-137 -0.000288663
-7.91504 -1.31265e-137 -0.000294238
-7.91016 -1.41811e-137 -0.000299913
-7.90527 -1.53196e-137 -0.000305691
-7.90039 -1.65487e-137 -0.000311572
-7.89551 -1.78756e-137 -0.000317559
-7.89062 -1.93079e-137 -0.000323653
-7.88574 -2.08541e-137 -0.000329857
-7.88086 -2.25229e-137 -0.000336171
-7.87598 -2.43242e-137 -0.000342598
-7.87109 -2.62683e-137 -0.000349139
-7.86621 -2.83664e-137 -0.000355797
-7.86133 -3.06306e-137 -0.000362574
-7.85645 -3.30739e-137 -0.00036947
-7.85156 -3.57105e-137 -0.000376489
-7.84668 -3.85554e-137 -0.000383631
-7.8418 -4.1625e-137 -0.000390901
-7.83691 -4.49368e-137 -0.000398298
-7.83203 -4.85098e-137 -0.000405825
-7.82715 -5.23644e-137 -0.000413485
-7.82227 -5.65225e-137 -0.00042128
-7.81738 -6.1008e-137 -0.000429211
-7.8125 -6.58463e-137 -0.000437281
-7.80762 -7.10648e-137 -0.000445492
-7.80273 -7.66934e-137 -0.000453847
-7.79785 -8.27637e-137 -0.000462347
-7.79297 -8.93103e-137 -0.000470996
-7.78809 -9.63701e-137 -0.000479794
-7.7832 -1.03983e-136 -0.000488745
-7.77832 -1.12192e-136 -0.000497852
-7.77344 -1.21043e-136 -0.000507116
-7.76855 -1.30587e-136 -0.00051654
-7.76367 -1.40876e-136 -0.000526127
-7.75879 -1.51968e-136 -0.000535878
-7.75391 -1.63926e-136 -0.000545798
-7.74902 -1.76817e-136 -0.000555888
-7.74414 -1.90712e-136 -0.000566151
-7.73926 -2.05689e-136 -0.000576589
-7.73438 -2.21832e-136 -0.000587206
-7.72949 -2.39231e-136 -0.000598005
-7.72461 -2.57982e-136 -0.000608987
-7.71973 -2.78189e-136 -0.000620157
-7.71484 -2.99965e-136 -0.000631516
-7.70996 -3.23429e-136 -0.000643067
-7.70508 -3.48713e-136 -0.000654815
-7.7002 -3.75956e-136 -0.000666761
-7.69531 -4.05307e-136 -0.000678909
-7.69043 -4.36929e-136 -0.000691262
-7.68555 -4.70995e-136 -0.000703823
-7.68066 -5.07694e-136 -0.000716595
-7.67578 -5.47225e-136 -0.000729581
-7.6709 -5.89807e-136 -0.000742785
-7.66602 -6.35672e-136 -0.00075621
-7.66113 -6.85071e-136 -0.000769859
-7.65625 -7.38274e-136 -0.000783736
-7.65137 -7.9557e-136 -0.000797844
-7.64648 -8.57272e-136 -0.000812187
-7.6416 -9.23716e-136 -0.000826768
-7.63672 -9.95261e-136 -0.00084159
-7.63184 -1.0723e-135 -0.000856658
-7.62695 -1.15524e-135 -0.000871975
-7.62207 -1.24454e-135 -0.000887544
-7.61719 -1.34068e-135 -0.00090337
-7.6123 -1.44418e-135 -0.000919456
-7.60742 -1.55559e-135 -0.000935806
-7.60254 -1.67552e-135 -0.000952425
-7.59766 -1.80461e-135 -0.000969315
-7.59277 -1.94355e-135 -0.000986481
-7.58789 -2.09309e-135 -0.00100393
-7.58301 -2.25402e-135 -0.00102166
-7.57812 -2.42722e-135 -0.00103968
-7.57324 -2.61359e-135 -0.00105799
-7.56836 -2.81415e-135 -0.0010766
-7.56348 -3.02995e-135 -0.00109551
-7.55859 -3.26214e-135 -0.00111472
-7.55371 -3.51196e-135 -0.00113425
-7.54883 -3.78073e-135 -0.00115409
-7.54395 -4.06988e-135 -0.00117424
-7.53906 -4.38093e-135 -0.00119473
-7.53418 -4.71552e-135 -0.00121554
-7.5293 -5.07543e-135 -0.00123668
-7.52441 -5.46255e-135 -0.00125816
-7.51953 -5.87892e-135 -0.00127999
-7.51465 -6.32672e-135 -0.00130216
-7.50977 -6.80831e-135 -0.00132468
-7.50488 -7.3262e-135 -0.00134756
-7.5 -7.88312e-135 -0.00137081
-7.49512 -8.48196e-135 -0.00139442
-7.49023 -9.12586e-135 -0.0014184
-7.48535 -9.81818e-135 -0.00144277
-7.48047 -1.05625e-134 -0.00146751
-7.47559 -1.13627e-134 -0.00149265
-7.4707 -1.2223e-134 -0.00151818
-7.46582 -1.31477e-134 -0.0015441
-7.46094 -1.41418e-134 -0.00157044
-7.45605 -1.52103e-134 -0.00159718
-7.45117 -1.63587e-134 -0.00162435
-7.44629 -1.7593e-134 -0.00165193
-7.44141 -1.89196e-134 -0.00167994
-7.43652 -2.03452e-134 -0.00170839
-7.43164 -2.18771e-134 -0.00173728
-7.42676 -2.35233e-134 -0.00176661
-7.42188 -2.52922e-134 -0.0017964
-7.41699 -2.71927e-134 -0.00182665
-7.41211 -2.92347e-134 -0.00185736
-7.40723 -3.14286e-134 -0.00188854
-7.40234 -3.37855e-134 -0.0019202
-7.39746 -3.63173e-134 -0.00195234
-7.39258 -3.90371e-134 -0.00198497
-7.3877 -4.19585e-134 -0.00201811
-7.38281 -4.50964e-134 -0.00205174
-7.37793 -4.84667e-134 -0.00208589
-7.37305 -5.20864e-134 -0.00212055
-7.36816 -5.59737e-134 -0.00215574
-7.36328 -6.01483e-134 -0.00219146
-7.3584 -6.46311e-134 -0.00222772
-7.35352 -6.94447e-134 -0.00226453
-7.34863 -7.46133e-134 -0.00230189
-7.34375 -8.01628e-134 -0.0023398
-7.33887 -8.61209e-134 -0.00237829
-7.33398 -9.25174e-134 -0.00241735
-7.3291 -9.93843e-134 -0.002457
-7.32422 -1.06756e-133 -0.00249724
-7.31934 -1.14668e-133 -0.00253807
-7.31445 -1.23162e-133 -0.00257951
-7.30957 -1.32278e-133 -0.00262157
-7.30469 -1.42062e-133 -0.00266424
-7.2998 -1.52563e-133 -0.00270755
-7.29492 -1.63831e-133 -0.00275149
-7.29004 -1.75924e-133 -0.00279609
-7.28516 -1.88901e-133 -0.00284133
-7.28027 -2.02825e-133 -0.00288724
-7.27539 -2.17765e-133 -0.00293383
-7.27051 -2.33794e-133 -0.00298109
-7.26562 -2.50991e-133 -0.00302904
-7.26074 -2.6944e-133 -0.00307769
-7.25586 -2.89232e-133 -0.00312705
-7.25098 -3.10462e-133 -0.00317712
-7.24609 -3.33235e-133 -0.00322792
-7.24121 -3.57662e-133 -0.00327945
-7.23633 -3.8386e-133 -0.00333172
-7.23145 -4.11958e-133 -0.00338475
-7.22656 -4.42092e-133 -0.00343854
-7.22168 -4.74407e-133 -0.0034931
-7.2168 -5.0906e-133 -0.00354844
-7.21191 -5.46218e-133 -0.00360457
-7.20703 -5.86061e-133 -0.00366151
-7.20215 -6.2878e-133 -0.00371925
-7.19727 -6.7458e-133 -0.00377781
-7.19238 -7.23683e-133 -0.00383721
-7.1875 -7.76322e-133 -0.00389745
-7.18262 -8.3275e-133 -0.00395853
-7.17773 -8.93238e-133 -0.00402048
-7.17285 -9.58073e-133 -0.0040833
-7.16797 -1.02757e-132 -0.00414701
-7.16309 -1.10205e-132 -0.0042116
-7.1582 -1.18187e-132 -0.0042771
-7.15332 -1.26741e-132 -0.00434352
-7.14844 -1.35908e-132 -0.00441086
-7.14355 -1.45731e-132 -0.00447914
-7.13867 -1.56257e-132 -0.00454837
-7.13379 -1.67535e-132 -0.00461856
-7.12891 -1.79618e-132 -0.00468972
-7.12402 -1.92564e-132 -0.00476186
-7.11914 -2.06433e-132 -0.004835
-7.11426 -2.2129e-132 -0.00490914
-7.10938 -2.37205e-132 -0.0049843
-7.10449 -2.54253e-132 -0.00506049
-7.09961 -2.72513e-132 -0.00513772
-7.09473 -2.9207e-132 -0.00521601
-7.08984 -3.13016e-132 -0.00529537
-7.08496 -3.35448e-132 -0.0053758
-7.08008 -3.5947e-132 -0.00545733
-7.0752 -3.85195e-132 -0.00553995
-7.07031 -4.12741e-132 -0.0056237
-7.06543 -4.42235e-132 -0.00570858
-7.06055 -4.73815e-132 -0.0057946
-7.05566 -5.07625e-132 -0.00588177
-7.05078 -5.43822e-132 -0.00597012
-7.0459 -5.82572e-132 -0.00605964
-7.04102 -6.24054e-132 -0.00615037
-7.03613 -6.68458e-132 -0.0062423
-7.03125 -7.15987e-132 -0.00633545
-7.02637 -7.66859e-132 -0.00642984
-7.02148 -8.21306e-132 -0.00652549
-7.0166 -8.79577e-132 -0.00662239
-7.01172 -9.41937e-132 -0.00672058
-7.00684 -1.00867e-131 -0.00682006
-7.00195 -1.08008e-131 -0.00692085
-6.99707 -1.15649e-131 -0.00702296
-6.99219 -1.23825e-131 -0.0071264
-6.9873 -1.32572e-131 -0.0072312
-6.98242 -1.41931e-131 -0.00733736
-6.97754 -1.51942e-131 -0.00744491
-6.97266 -1.62653e-131 -0.00755385
-6.96777 -1.7411e-131 -0.0076642
-6.96289 -1.86365e-131 -0.00777598
-6.95801 -1.99473e-131 -0.0078892
-6.95312 -2.13493e-131 -0.00800388
-6.94824 -2.28488e-131 -0.00812003
-6.94336 -2.44524e-131 -0.00823767
-6.93848 -2.61673e-131 -0.00835681
-6.93359 -2.80012e-131 -0.00847748
-6.92871 -2.99621e-131 -0.00859968
-6.92383 -3.20588e-131 -0.00872344
-6.91895 -3.43006e-131 -0.00884877
-6.91406 -3.66975e-131 -0.00897569
-6.90918 -3.92599e-131 -0.0091042
-6.9043 -4.19993e-131 -0.00923434
-6.89941 -4.49277e-131 -0.00936612
-6.89453 -4.80579e-131 -0.00949954
-6.88965 -5.14038e-131 -0.00963464
-6.88477 -5.49801e-131 -0.00977143
-6.87988 -5.88023e-131 -0.00990993
-6.875 -6.28872e-131 -0.0100501
-6.87012 -6.72528e-131 -0.0101921
-6.86523 -7.19179e-131 -0.0103358
-6.86035 -7.6903e-131 -0.0104813
-6.85547 -8.22297e-131 -0.0106286
-6.85059 -8.79212e-131 -0.0107777
-6.8457 -9.40021e-131 -0.0109286
-6.84082 -1.00499e-130 -0.0110814
-6.83594 -1.07439e-130 -0.0112361
-6.83105 -1.14854e-130 -0.0113926
-6.82617 -1.22774e-130 -0.011551
-6.82129 -1.31234e-130 -0.0117114
-6.81641 -1.40271e-130 -0.0118737
-6.81152 -1.49922e-130 -0.012038
-6.80664 -1.6023e-130 -0.0122042
-6.80176 -1.71239e-130 -0.0123725
-6.79688 -1.82995e-130 -0.0125428
-6.79199 -1.95549e-130 -0.0127151
-6.78711 -2.08954e-130 -0.0128895
-6.78223 -2.23268e-130 -0.0130659
-6.77734 -2.3855e-130 -0.0132445
-6.77246 -2.54867e-130 -0.0134251
-6.76758 -2.72286e-130 -0.013608
-6.7627 -2.90883e-130 -0.0137929
-6.75781 -3.10734e-130 -0.0139801
-6.75293 -3.31925e-130 -0.0141695
-6.74805 -3.54544e-130 -0.014361
-6.74316 -3.78686e-130 -0.0145549
-6.73828 -4.04452e-130 -0.0147509
-6.7334 -4.31952e-130 -0.0149493
-6.72852 -4.61299e-130 -0.01515
-6.72363 -4.92616e-130 -0.015353
-6.71875 -5.26034e-130 -0.0155584
-6.71387 -5.61693e-130 -0.0157661
-6.70898 -5.9974e-130 -0.0159762
-6.7041 -6.40334e-130 -0.0161888
-6.69922 -6.83643e-130 -0.0164037
-6.69434 -7.29847e-130 -0.0166212
-6.68945 -7.79136e-130 -0.0168411
-6.68457 -8.31713e-130 -0.0170635
-6.67969 -8.87797e-130 -0.0172884
-6.6748 -9.47617e-130 -0.0175159
-6.66992 -1.01142e-129 -0.017746
-6.66504 -1.07947e-129 -0.0179786
-6.66016 -1.15204e-129 -0.0182139
-6.65527 -1.22943e-129 -0.0184518
-6.65039 -1.31195e-129 -0.0186923
-6.64551 -1.39995e-129 -0.0189356
-6.64062 -1.49378e-129 -0.0191816
-6.63574 -1.59383e-129 -0.0194302
-6.63086 -1.70049e-129 -0.0196817
-6.62598 -1.81421e-129 -0.0199359
-6.62109 -1.93543e-129 -0.0201929
-6.61621 -2.06466e-129 -0.0204528
-6.61133 -2.20241e-129 -0.0207155
-6.60645 -2.34924e-129 -0.0209811
-6.60156 -2.50574e-129 -0.0212496
-6.59668 -2.67254e-129 -0.0215209
-6.5918 -2.85031e-129 -0.0217953
-6.58691 -3.03975e-129 -0.0220726
-6.58203 -3.24163e-129 -0.0223529
-6.57715 -3.45676e-129 -0.0226362
-6.57227 -3.68598e-129 -0.0229226
-6.56738 -3.93022e-129 -0.0232121
-6.5625 -4.19044e-129 -0.0235046
-6.55762 -4.46768e-129 -0.0238003
-6.55273 -4.76304e-129 -0.0240991
-6.54785 -5.07767e-129 -0.024401
-6.54297 -5.41283e-129 -0.0247062
-6.53809 -5.76984e-129 -0.0250146
-6.5332 -6.15011e-129 -0.0253262
-6.52832 -6.55512e-129 -0.0256411
-6.52344 -6.98647e-129 -0.0259593
-6.51855 -7.44586e-129 -0.0262809
-6.51367 -7.93507e-129 -0.0266057
-6.50879 -8.45601e-129 -0.026934
-6.50391 -9.01073e-129 -0.0272656
-6.49902 -9.60138e-129 -0.0276007
-6.49414 -1.02303e-128 -0.0279392
-6.48926 -1.08998e-128 -0.0282812
-6.48438 -1.16126e-128 -0.0286267
-6.47949 -1.23715e-128 -0.0289757
-6.47461 -1.31793e-128 -0.0293283
-6.46973 -1.40392e-128 -0.0296845
-6.46484 -1.49544e-128 -0.0300443
-6.45996 -1.59286e-128 -0.0304077
-6.45508 -1.69655e-128 -0.0307748
-6.4502 -1.80689e-128 -0.0311455
-6.44531 -1.92432e-128 -0.03152
-6.44043 -2.04929e-128 -0.0318982
-6.43555 -2.18227e-128 -0.0322802
-6.43066 -2.32376e-128 -0.032666
-6.42578 -2.47431e-128 -0.0330556
-6.4209 -2.63449e-128 -0.0334491
-6.41602 -2.80491e-128 -0.0338464
-6.41113 -2.98621e-128 -0.0342477
-6.40625 -3.17907e-128 -0.0346528
-6.40137 -3.38423e-128 -0.035062
-6.39648 -3.60245e-128 -0.0354751
-6.3916 -3.83457e-128 -0.0358922
-6.38672 -4.08145e-128 -0.0363134
-6.38184 -4.34401e-128 -0.0367386
-6.37695 -4.62324e-128 -0.0371679
-6.37207 -4.92019e-128 -0.0376014
-6.36719 -5.23596e-128 -0.038039
-6.3623 -5.57174e-128 -0.0384807
-6.35742 -5.92876e-128 -0.0389267
-6.35254 -6.30836e-128 -0.0393769
-6.34766 -6.71194e-128 -0.0398314
-6.34277 -7.141e-128 -0.0402901
-6.33789 -7.59713e-128 -0.0407532
-6.33301 -8.082e-128 -0.0412205
-6.32812 -8.59742e-128 -0.0416923
-6.32324 -9.14526e-128 -0.0421685
-6.31836 -9.72756e-128 -0.042649
-6.31348 -1.03464e-127 -0.043134
-6.30859 -1.10042e-127 -0.0436235
-6.30371 -1.17031e-127 -0.0441175
-6.29883 -1.24459e-127 -0.0446161
-6.29395 -1.32352e-127 -0.0451192
-6.28906 -1.40739e-127 -0.0456268
-6.28418 -1.4965e-127 -0.0461391
-6.2793 -1.59118e-127 -0.046656
-6.27441 -1.69176e-127 -0.0471776
-6.26953 -1.79862e-127 -0.0477039
-6.26465 -1.91214e-127 -0.0482349
-6.25977 -2.03272e-127 -0.0487707
-6.25488 -2.16081e-127 -0.0493112
-6.25 -2.29686e-127 -0.0498565
-6.24512 -2.44136e-127 -0.0504067
-6.24023 -2.59482e-127 -0.0509617
-6.23535 -2.7578e-127 -0.0515216
-6.23047 -2.93088e-127 -0.0520864
-6.22559 -3.11467e-127 -0.0526562
-6.2207 -3.30983e-127 -0.0532309
-6.21582 -3.51704e-127 -0.0538106
-6.21094 -3.73706e-127 -0.0543953
-6.20605 -3.97064e-127 -0.054985
-6.20117 -4.21863e-127 -0.0555798
-6.19629 -4.48189e-127 -0.0561798
-6.19141 -4.76135e-127 -0.0567848
-6.18652 -5.058e-127 -0.057395
-6.18164 -5.37287e-127 -0.0580104
-6.17676 -5.70707e-127 -0.0586309
-6.17188 -6.06177e-127 -0.0592567
-6.16699 -6.43821e-127 -0.0598877
-6.16211 -6.8377e-127 -0.0605241
-6.15723 -7.26163e-127 -0.0611657
-6.15234 -7.71147e-127 -0.0618126
-6.14746 -8.18879e-127 -0.0624649
-6.14258 -8.69525e-127 -0.0631226
-6.1377 -9.23258e-127 -0.0637857
-6.13281 -9.80266e-127 -0.0644542
-6.12793 -1.04074e-126 -0.0651282
-6.12305 -1.1049e-126 -0.0658076
-6.11816 -1.17295e-126 -0.0664926
-6.11328 -1.24514e-126 -0.067183
-6.1084 -1.32171e-126 -0.0678791
-6.10352 -1.40292e-126 -0.0685807
-6.09863 -1.48905e-126 -0.0692879
-6.09375 -1.58039e-126 -0.0700007
-6.08887 -1.67725e-126 -0.0707191
-6.08398 -1.77996e-126 -0.0714433
-6.0791 -1.88888e-126 -0.0721731
-6.07422 -2.00436e-126 -0.0729087
-6.06934 -2.1268e-126 -0.07365
-6.06445 -2.25662e-126 -0.074397
-6.05957 -2.39424e-126 -0.0751499
-6.05469 -2.54013e-126 -0.0759085
-6.0498 -2.69479e-126 -0.076673
-6.04492 -2.85873e-126 -0.0774434
-6.04004 -3.0325e-126 -0.0782196
-6.03516 -3.21667e-126 -0.0790017
-6.03027 -3.41187e-126 -0.0797897
-6.02539 -3.61874e-126 -0.0805837
-6.02051 -3.83797e-126 -0.0813836
-6.01562 -4.07029e-126 -0.0821895
-6.01074 -4.31646e-126 -0.0830014
-6.00586 -4.57731e-126 -0.0838193
-6.00098 -4.85368e-126 -0.0846433
-5.99609 -5.1465e-126 -0.0854733
-5.99121 -5.45673e-126 -0.0863094
-5.98633 -5.78538e-126 -0.0871517
-5.98145 -6.13352e-126 -0.088
-5.97656 -6.50232e-126 -0.0888545
-5.97168 -6.89295e-126 -0.0897151
-5.9668 -7.30671e-126 -0.0905819
-5.96191 -7.74493e-126 -0.0914549
-5.95703 -8.20904e-126 -0.0923341
-5.95215 -8.70055e-126 -0.0932196
-5.94727 -9.22105e-126 -0.0941113
-5.94238 -9.77222e-126 -0.0950092
-5.9375 -1.03558e-125 -0.0959135
-5.93262 -1.09738e-125 -0.096824
-5.92773 -1.16281e-125 -0.0977408
-5.92285 -1.23208e-125 -0.098664
-5.91797 -1.30541e-125 -0.0995935
-5.91309 -1.38304e-125 -0.100529
-5.9082 -1.46522e-125 -0.101472
-5.90332 -1.55221e-125 -0.10242
-5.89844 -1.64429e-125 -0.103375
-5.89355 -1.74174e-125 -0.104337
-5.88867 -1.84488e-125 -0.105305
-5.88379 -1.95404e-125 -0.106279
-5.87891 -2.06956e-125 -0.10726
-5.87402 -2.1918e-125 -0.108247
-5.86914 -2.32115e-125 -0.109241
-5.86426 -2.45801e-125 -0.110241
-5.85938 -2.60282e-125 -0.111248
-5.85449 -2.75604e-125 -0.112261
-5.84961 -2.91813e-125 -0.113281
-5.84473 -3.08961e-125 -0.114307
-5.83984 -3.27101e-125 -0.11534
-5.83496 -3.46289e-125 -0.11638
-5.83008 -3.66585e-125 -0.117426
-5.8252 -3.88053e-125 -0.118478
-5.82031 -4.10758e-125 -0.119538
-5.81543 -4.34771e-125 -0.120603
-5.81055 -4.60166e-125 -0.121676
-5.80566 -4.87021e-125 -0.122755
-5.80078 -5.15419e-125 -0.12384
-5.7959 -5.45446e-125 -0.124933
-5.79102 -5.77195e-125 -0.126031
-5.78613 -6.10763e-125 -0.127137
-5.78125 -6.46253e-125 -0.128249
-5.77637 -6.83772e-125 -0.129368
-5.77148 -7.23435e-125 -0.130493
-5.7666 -7.65362e-125 -0.131625
-5.76172 -8.09681e-125 -0.132764
-5.75684 -8.56524e-125 -0.133909
-5.75195 -9.06035e-125 -0.135061
-5.74707 -9.58362e-125 -0.13622
-5.74219 -1.01366e-124 -0.137385
-5.7373 -1.0721e-124 -0.138558
-5.73242 -1.13386e-124 -0.139736
-5.72754 -1.19911e-124 -0.140922
-5.72266 -1.26807e-124 -0.142114
-5.71777 -1.34092e-124 -0.143312
-5.71289 -1.41789e-124 -0.144518
-5.70801 -1.4992e-124 -0.14573
-5.70312 -1.58511e-124 -0.146948
-5.69824 -1.67585e-124 -0.148174
-5.69336 -1.77171e-124 -0.149406
-5.68848 -1.87296e-124 -0.150645
-5.68359 -1.97991e-124 -0.15189
-5.67871 -2.09286e-124 -0.153142
-5.67383 -2.21214e-124 -0.1544
-5.66895 -2.33812e-124 -0.155666
-5.66406 -2.47115e-124 -0.156937
-5.65918 -2.61163e-124 -0.158216
-5.6543 -2.75995e-124 -0.159501
-5.64941 -2.91657e-124 -0.160793
-5.64453 -3.08193e-124 -0.162091
-5.63965 -3.2565e-124 -0.163396
-5.63477 -3.4408e-124 -0.164707
-5.62988 -3.63536e-124 -0.166025
-5.625 -3.84073e-124 -0.16735
-5.62012 -4.05751e-124 -0.168681
-5.61523 -4.28633e-124 -0.170019
-5.61035 -4.52783e-124 -0.171363
-5.60547 -4.78271e-124 -0.172714
-5.60059 -5.0517e-124 -0.174071
-5.5957 -5.33556e-124 -0.175434
-5.59082 -5.6351e-124 -0.176805
-5.58594 -5.95118e-124 -0.178181
-5.58105 -6.28469e-124 -0.179564
-5.57617 -6.63657e-124 -0.180954
-5.57129 -7.00781e-124 -0.182349
-5.56641 -7.39947e-124 -0.183752
-5.56152 -7.81265e-124 -0.18516
-5.55664 -8.24851e-124 -0.186575
-5.55176 -8.70827e-124 -0.187996
-5.54688 -9.19321e-124 -0.189424
-5.54199 -9.7047e-124 -0.190858
-5.53711 -1.02442e-123 -0.192298
-5.53223 -1.08131e-123 -0.193745
-5.52734 -1.14131e-123 -0.195197
-5.52246 -1.20458e-123 -0.196656
-5.51758 -1.27129e-123 -0.198121
-5.5127 -1.34164e-123 -0.199592
-5.50781 -1.41581e-123 -0.201069
-5.50293 -1.49402e-123 -0.202553
-5.49805 -1.57646e-123 -0.204042
-5.49316 -1.66338e-123 -0.205538
-5.48828 -1.755e-123 -0.207039
-5.4834 -1.85159e-123 -0.208547
-5.47852 -1.9534e-123 -0.21006
-5.47363 -2.0607e-123 -0.21158
-5.46875 -2.1738e-123 -0.213105
-5.46387 -2.29299e-123 -0.214636
-5.45898 -2.41861e-123 -0.216174
-5.4541 -2.55098e-123 -0.217717
-5.44922 -2.69047e-123 -0.219265
-5.44434 -2.83746e-123 -0.22082
-5.43945 -2.99233e-123 -0.22238
-5.43457 -3.1555e-123 -0.223946
-5.42969 -3.32742e-123 -0.225517
-5.4248 -3.50853e-123 -0.227094
-5.41992 -3.69932e-123 -0.228677
-5.41504 -3.9003e-123 -0.230265
-5.41016 -4.11201e-123 -0.231859
-5.40527 -4.335e-123 -0.233458
-5.40039 -4.56986e-123 -0.235063
-5.39551 -4.81722e-123 -0.236673
-5.39062 -5.07773e-123 -0.238288
-5.38574 -5.35207e-123 -0.239909
-5.38086 -5.64096e-123 -0.241535
-5.37598 -5.94517e-123 -0.243166
-5.37109 -6.26547e-123 -0.244802
-5.36621 -6.60273e-123 -0.246444
-5.36133 -6.9578e-123 -0.24809
-5.35645 -7.33162e-123 -0.249742
-5.35156 -7.72515e-123 -0.251398
-5.34668 -8.13942e-123 -0.25306
-5.3418 -8.57549e-123 -0.254726
-5.33691 -9.0345e-123 -0.256398
-5.33203 -9.51762e-123 -0.258074
-5.32715 -1.00261e-122 -0.259755
-5.32227 -1.05612e-122 -0.26144
-5.31738 -1.11244e-122 -0.263131
-5.3125 -1.17171e-122 -0.264826
-5.30762 -1.23407e-122 -0.266525
-5.30273 -1.29969e-122 -0.268229
-5.29785 -1.36873e-122 -0.269937
-5.29297 -1.44138e-122 -0.27165
-5.28809 -1.5178e-122 -0.273367
-5.2832 -1.59821e-122 -0.275089
-5.27832 -1.68279e-122 -0.276815
-5.27344 -1.77176e-122 -0.278545
-5.26855 -1.86535e-122 -0.280279
-5.26367 -1.96379e-122 -0.282017
-5.25879 -2.06732e-122 -0.283759
-5.25391 -2.17621e-122 -0.285505
-5.24902 -2.29073e-122 -0.287255
-5.24414 -2.41116e-122 -0.289009
-5.23926 -2.53779e-122 -0.290766
-5.23438 -2.67095e-122 -0.292527
-5.22949 -2.81097e-122 -0.294292
-5.22461 -2.95818e-122 -0.296061
-5.21973 -3.11295e-122 -0.297833
-5.21484 -3.27567e-122 -0.299609
-5.20996 -3.44672e-122 -0.301387
-5.20508 -3.62654e-122 -0.30317
-5.2002 -3.81555e-122 -0.304955
-5.19531 -4.01423e-122 -0.306744
-5.19043 -4.22305e-122 -0.308536
-5.18555 -4.44252e-122 -0.310331
-5.18066 -4.67317e-122 -0.312129
-5.17578 -4.91556e-122 -0.31393
-5.1709 -5.17028e-122 -0.315733
-5.16602 -5.43794e-122 -0.31754
-5.16113 -5.71918e-122 -0.319349
-5.15625 -6.01468e-122 -0.321161
-5.15137 -6.32515e-122 -0.322975
-5.14648 -6.65132e-122 -0.324792
-5.1416 -6.99399e-122 -0.326612
-5.13672 -7.35395e-122 -0.328434
-5.13184 -7.73207e-122 -0.330258
-5.12695 -8.12925e-122 -0.332084
-5.12207 -8.54642e-122 -0.333912
-5.11719 -8.98458e-122 -0.335743
-5.1123 -9.44474e-122 -0.337575
-5.10742 -9.928e-122 -0.33941
-5.10254 -1.04355e-121 -0.341246
-5.09766 -1.09684e-121 -0.343084
-5.09277 -1.1528e-121 -0.344923
-5.08789 -1.21155e-121 -0.346765
-5.08301 -1.27324e-121 -0.348607
-5.07812 -1.338e-121 -0.350452
-5.07324 -1.406e-121 -0.352297
-5.06836 -1.47737e-121 -0.354144
-5.06348 -1.5523e-121 -0.355992
-5.05859 -1.63095e-121 -0.357841
-5.05371 -1.7135e-121 -0.359691
-5.04883 -1.80014e-121 -0.361542
-5.04395 -1.89108e-121 -0.363394
-5.03906 -1.98651e-121 -0.365247
-5.03418 -2.08666e-121 -0.3671
-5.0293 -2.19176e-121 -0.368955
-5.02441 -2.30204e-121 -0.370809
-5.01953 -2.41775e-121 -0.372664
-5.01465 -2.53916e-121 -0.374519
-5.00977 -2.66654e-121 -0.376375
-5.00488 -2.80017e-121 -0.378231
-5 -2.94036e-121 -0.380087
-4.99512 -3.08742e-121 -0.381943
-4.99023 -3.24168e-121 -0.383798
-4.98535 -3.40349e-121 -0.385654
-4.98047 -3.57321e-121 -0.387509
-4.97559 -3.7512e-121 -0.389364
-4.9707 -3.93788e-121 -0.391219
-4.96582 -4.13365e-121 -0.393073
-4.96094 -4.33895e-121 -0.394926
-4.95605 -4.55422e-121 -0.396779
-4.95117 -4.77995e-121 -0.398631
-4.94629 -5.01662e-121 -0.400482
-4.94141 -5.26476e-121 -0.402332
-4.93652 -5.52492e-121 -0.40418
-4.93164 -5.79765e-121 -0.406028
-4.92676 -6.08356e-121 -0.407874
-4.92188 -6.38326e-121 -0.409719
-4.91699 -6.6974e-121 -0.411563
-4.91211 -7.02668e-121 -0.413405
-4.90723 -7.37178e-121 -0.415245
-4.90234 -7.73347e-121 -0.417084
-4.89746 -8.11252e-121 -0.418921
-4.89258 -8.50974e-121 -0.420755
-4.8877 -8.92599e-121 -0.422588
-4.88281 -9.36214e-121 -0.424419
-4.87793 -9.81915e-121 -0.426247
-4.87305 -1.0298e-120 -0.428073
-4.86816 -1.07996e-120 -0.429897
-4.86328 -1.13252e-120 -0.431718
-4.8584 -1.18757e-120 -0.433536
-4.85352 -1.24525e-120 -0.435352
-4.84863 -1.30566e-120 -0.437165
-4.84375 -1.36893e-120 -0.438975
-4.83887 -1.43521e-120 -0.440782
-4.83398 -1.50462e-120 -0.442586
-4.8291 -1.57732e-120 -0.444387
-4.82422 -1.65344e-120 -0.446184
-4.81934 -1.73316e-120 -0.447978
-4.81445 -1.81664e-120 -0.449768
-4.80957 -1.90404e-120 -0.451555
-4.80469 -1.99556e-120 -0.453338
-4.7998 -2.09138e-120 -0.455118
-4.79492 -2.19169e-120 -0.456893
-4.79004 -2.2967e-120 -0.458664
-4.78516 -2.40663e-120 -0.460432
-4.78027 -2.5217e-120 -0.462195
-4.77539 -2.64215e-120 -0.463953
-4.77051 -2.76821e-120 -0.465708
-4.76562 -2.90016e-120 -0.467458
-4.76074 -3.03825e-120 -0.469203
-4.75586 -3.18276e-120 -0.470943
-4.75098 -3.33399e-120 -0.472679
-4.74609 -3.49223e-120 -0.47441
-4.74121 -3.65781e-120 -0.476136
-4.73633 -3.83107e-120 -0.477856
-4.73145 -4.01233e-120 -0.479572
-4.72656 -4.20197e-120 -0.481282
-4.72168 -4.40037e-120 -0.482986
-4.7168 -4.60791e-120 -0.484686
-4.71191 -4.82501e-120 -0.486379
-4.70703 -5.0521e-120 -0.488067
-4.70215 -5.28962e-120 -0.489749
-4.69727 -5.53805e-120 -0.491425
-4.69238 -5.79787e-120 -0.493095
-4.6875 -6.06959e-120 -0.494759
-4.68262 -6.35374e-120 -0.496417
-4.67773 -6.65087e-120 -0.498068
-4.67285 -6.96157e-120 -0.499713
-4.66797 -7.28644e-120 -0.501352
-4.66309 -7.6261e-120 -0.502984
-4.6582 -7.98122e-120 -0.504609
-4.65332 -8.35247e-120 -0.506227
-4.64844 -8.74057e-120 -0.507839
-4.64355 -9.14628e-120 -0.509443
-4.63867 -9.57035e-120 -0.51104
-4.63379 -1.00136e-119 -0.51263
-4.62891 -1.04769e-119 -0.514213
-4.62402 -1.09611e-119 -0.515789
-4.61914 -1.14672e-119 -0.517356
-4.61426 -1.1996e-119 -0.518917
-4.60938 -1.25486e-119 -0.520469
-4.60449 -1.3126e-119 -0.522014
-4.59961 -1.37294e-119 -0.523551
-4.59473 -1.43598e-119 -0.525079
-4.58984 -1.50185e-119 -0.5266
-4.58496 -1.57066e-119 -0.528113
-4.58008 -1.64254e-119 -0.529617
-4.5752 -1.71764e-119 -0.531113
-4.57031 -1.79608e-119 -0.5326
-4.56543 -1.87801e-119 -0.534079
-4.56055 -1.96359e-119 -0.535549
-4.55566 -2.05297e-119 -0.537011
-4.55078 -2.14631e-119 -0.538463
-4.5459 -2.2438e-119 -0.539907
-4.54102 -2.34559e-119 -0.541342
-4.53613 -2.45189e-119 -0.542767
-4.53125 -2.56289e-119 -0.544183
-4.52637 -2.67878e-119 -0.54559
-4.52148 -2.79978e-119 -0.546988
-4.5166 -2.92611e-119 -0.548376
-4.51172 -3.05798e-119 -0.549754
-4.50684 -3.19565e-119 -0.551123
-4.50195 -3.33936e-119 -0.552482
-4.49707 -3.48937e-119 -0.553831
-4.49219 -3.64594e-119 -0.55517
-4.4873 -3.80935e-119 -0.5565
-4.48242 -3.9799e-119 -0.557819
-4.47754 -4.15788e-119 -0.559128
-4.47266 -4.34362e-119 -0.560426
-4.46777 -4.53744e-119 -0.561714
-4.46289 -4.73968e-119 -0.562992
-4.45801 -4.9507e-119 -0.564259
-4.45312 -5.17086e-119 -0.565516
-4.44824 -5.40056e-119 -0.566762
-4.44336 -5.6402e-119 -0.567997
-4.43848 -5.89019e-119 -0.569221
-4.43359 -6.15096e-119 -0.570434
-4.42871 -6.42297e-119 -0.571636
-4.42383 -6.7067e-119 -0.572827
-4.41895 -7.00262e-119 -0.574007
-4.41406 -7.31125e-119 -0.575176
-4.40918 -7.63312e-119 -0.576333
-4.4043 -7.96878e-119 -0.577479
-4.39941 -8.3188e-119 -0.578613
-4.39453 -8.68378e-119 -0.579736
-4.38965 -9.06434e-119 -0.580846
-4.38477 -9.46114e-119 -0.581946
-4.37988 -9.87482e-119 -0.583033
-4.375 -1.03061e-118 -0.584109
-4.37012 -1.07557e-118 -0.585172
-4.36523 -1.12244e-118 -0.586224
-4.36035 -1.1713e-118 -0.587263
-4.35547 -1.22222e-118 -0.58829
-4.35059 -1.2753e-118 -0.589305
-4.3457 -1.33061e-118 -0.590308
-4.34082 -1.38827e-118 -0.591298
-4.33594 -1.44835e-118 -0.592276
-4.33105 -1.51096e-118 -0.593241
-4.32617 -1.5762e-118 -0.594194
-4.32129 -1.64417e-118 -0.595134
-4.31641 -1.715e-118 -0.596061
-4.31152 -1.7888e-118 -0.596975
-4.30664 -1.86568e-118 -0.597877
-4.30176 -1.94577e-118 -0.598766
-4.29688 -2.0292e-118 -0.599642
-4.29199 -2.11611e-118 -0.600504
-4.28711 -2.20664e-118 -0.601354
-4.28223 -2.30093e-118 -0.60219
-4.27734 -2.39913e-118 -0.603014
-4.27246 -2.50141e-118 -0.603824
-4.26758 -2.60792e-118 -0.60462
-4.2627 -2.71884e-118 -0.605403
-4.25781 -2.83434e-118 -0.606173
-4.25293 -2.95461e-118 -0.60693
-4.24805 -3.07983e-118 -0.607672
-4.24316 -3.21021e-118 -0.608402
-4.23828 -3.34594e-118 -0.609117
-4.2334 -3.48725e-118 -0.609819
-4.22852 -3.63436e-118 -0.610507
-4.22363 -3.78749e-118 -0.611181
-4.21875 -3.94688e-118 -0.611842
-4.21387 -4.11278e-118 -0.612488
-4.20898 -4.28546e-118 -0.613121
-4.2041 -4.46517e-118 -0.61374
-4.19922 -4.65219e-118 -0.614344
-4.19434 -4.84682e-118 -0.614935
-4.18945 -5.04935e-118 -0.615511
-4.18457 -5.26009e-118 -0.616074
-4.17969 -5.47937e-118 -0.616622
-4.1748 -5.70751e-118 -0.617156
-4.16992 -5.94487e-118 -0.617675
-4.16504 -6.1918e-118 -0.618181
-4.16016 -6.44869e-118 -0.618672
-4.15527 -6.71591e-118 -0.619148
-4.15039 -6.99387e-118 -0.61961
-4.14551 -7.28299e-118 -0.620058
-4.14062 -7.5837e-118 -0.620491
-4.13574 -7.89645e-118 -0.62091
-4.13086 -8.22171e-118 -0.621314
-4.12598 -8.55995e-118 -0.621704
-4.12109 -8.91168e-118 -0.622079
-4.11621 -9.27743e-118 -0.62244
-4.11133 -9.65772e-118 -0.622786
-4.10645 -1.00531e-117 -0.623117
-4.10156 -1.04642e-117 -0.623433
-4.09668 -1.08916e-117 -0.623735
-4.0918 -1.13359e-117 -0.624022
-4.08691 -1.17978e-117 -0.624295
-4.08203 -1.22779e-117 -0.624552
-4.07715 -1.27769e-117 -0.624795
-4.07227 -1.32956e-117 -0.625023
-4.06738 -1.38346e-117 -0.625236
-4.0625 -1.43949e-117 -0.625434
-4.05762 -1.49771e-117 -0.625618
-4.05273 -1.55821e-117 -0.625786
-4.04785 -1.62108e-117 -0.62594
-4.04297 -1.6864e-117 -0.626079
-4.03809 -1.75427e-117 -0.626203
-4.0332 -1.82479e-117 -0.626312
-4.02832 -1.89805e-117 -0.626406
-4.02344 -1.97416e-117 -0.626485
-4.01855 -2.05322e-117 -0.626549
-4.01367 -2.13535e-117 -0.626599
-4.00879 -2.22065e-117 -0.626633
-4.00391 -2.30926e-117 -0.626652
-3.99902 -2.40128e-117 -0.626657
-3.99414 -2.49686e-117 -0.626646
-3.98926 -2.59611e-117 -0.626621
-3.98438 -2.69918e-117 -0.626581
-3.97949 -2.80621e-117 -0.626525
-3.97461 -2.91734e-117 -0.626455
-3.96973 -3.03273e-117 -0.62637
-3.96484 -3.15253e-117 -0.62627
-3.95996 -3.27691e-117 -0.626155
-3.95508 -3.40603e-117 -0.626025
-3.9502 -3.54008e-117 -0.62588
-3.94531 -3.67922e-117 -0.625721
-3.94043 -3.82365e-117 -0.625546
-3.93555 -3.97356e-117 -0.625357
-3.93066 -4.12915e-117 -0.625153
-3.92578 -4.29063e-117 -0.624933
-3.9209 -4.45821e-117 -0.6247
-3.91602 -4.63211e-117 -0.624451
-3.91113 -4.81257e-117 -0.624187
-3.90625 -4.99982e-117 -0.623909
-3.90137 -5.19411e-117 -0.623616
-3.89648 -5.39569e-117 -0.623309
-3.8916 -5.60483e-117 -0.622986
-3.88672 -5.8218e-117 -0.622649
-3.88184 -6.04687e-117 -0.622297
-3.87695 -6.28035e-117 -0.621931
-3.87207 -6.52254e-117 -0.62155
-3.86719 -6.77373e-117 -0.621155
-3.8623 -7.03427e-117 -0.620744
-3.85742 -7.30448e-117 -0.62032
-3.85254 -7.58471e-117 -0.619881
-3.84766 -7.87531e-117 -0.619427
-3.84277 -8.17666e-117 -0.618959
-3.83789 -8.48914e-117 -0.618477
-3.83301 -8.81313e-117 -0.61798
-3.82812 -9.14906e-117 -0.617469
-3.82324 -9.49733e-117 -0.616944
-3.81836 -9.8584e-117 -0.616404
-3.81348 -1.02327e-116 -0.61585
-3.80859 -1.06207e-116 -0.615282
-3.80371 -1.10229e-116 -0.6147
-3.79883 -1.14398e-116 -0.614104
-3.79395 -1.18719e-116 -0.613494
-3.78906 -1.23197e-116 -0.61287
-3.78418 -1.27838e-116 -0.612231
-3.7793 -1.32647e-116 -0.611579
-3.77441 -1.37631e-116 -0.610913
-3.76953 -1.42795e-116 -0.610233
-3.76465 -1.48146e-116 -0.60954
-3.75977 -1.5369e-116 -0.608832
-3.75488 -1.59434e-116 -0.608111
-3.75 -1.65385e-116 -0.607377
-3.74512 -1.7155e-116 -0.606629
-3.74023 -1.77936e-116 -0.605867
-3.73535 -1.84551e-116 -0.605092
-3.73047 -1.91403e-116 -0.604303
-3.72559 -1.98499e-116 -0.603501
-3.7207 -2.05849e-116 -0.602686
-3.71582 -2.13461e-116 -0.601857
-3.71094 -2.21344e-116 -0.601016
-3.70605 -2.29507e-116 -0.600161
-3.70117 -2.3796e-116 -0.599293
-3.69629 -2.46713e-116 -0.598412
-3.69141 -2.55775e-116 -0.597518
-3.68652 -2.65157e-116 -0.596611
-3.68164 -2.7487e-116 -0.595692
-3.67676 -2.84926e-116 -0.594759
-3.67188 -2.95335e-116 -0.593814
-3.66699 -3.0611e-116 -0.592856
-3.66211 -3.17263e-116 -0.591886
-3.65723 -3.28807e-116 -0.590903
-3.65234 -3.40754e-116 -0.589908
-3.64746 -3.53119e-116 -0.588901
-3.64258 -3.65915e-116 -0.587881
-3.6377 -3.79157e-116 -0.586849
-3.63281 -3.92859e-116 -0.585805
-3.62793 -4.07037e-116 -0.584748
-3.62305 -4.21706e-116 -0.58368
-3.61816 -4.36883e-116 -0.5826
-3.61328 -4.52585e-116 -0.581507
-3.6084 -4.68829e-116 -0.580404
-3.60352 -4.85632e-116 -0.579288
-3.59863 -5.03014e-116 -0.578161
-3.59375 -5.20994e-116 -0.577022
-3.58887 -5.3959e-116 -0.575871
-3.58398 -5.58823e-116 -0.57471
-3.5791 -5.78714e-116 -0.573537
-3.57422 -5.99285e-116 -0.572352
-3.56934 -6.20557e-116 -0.571157
-3.56445 -6.42554e-116 -0.56995
-3.55957 -6.65299e-116 -0.568733
-3.55469 -6.88816e-116 -0.567504
-3.5498 -7.1313e-116 -0.566265
-3.54492 -7.38267e-116 -0.565015
-3.54004 -7.64254e-116 -0.563754
-3.53516 -7.91118e-116 -0.562482
-3.53027 -8.18887e-116 -0.5612
-3.52539 -8.47591e-116 -0.559908
-3.52051 -8.77258e-116 -0.558605
-3.51562 -9.07921e-116 -0.557292
-3.51074 -9.39611e-116 -0.555969
-3.50586 -9.72361e-116 -0.554636
-3.50098 -1.0062e-115 -0.553293
-3.49609 -1.04118e-115 -0.55194
-3.49121 -1.07731e-115 -0.550577
-3.48633 -1.11465e-115 -0.549204
-3.48145 -1.15322e-115 -0.547822
-3.47656 -1.19308e-115 -0.54643
-3.47168 -1.23425e-115 -0.545029
-3.4668 -1.27678e-115 -0.543618
-3.46191 -1.32071e-115 -0.542198
-3.45703 -1.3661e-115 -0.540769
-3.45215 -1.41297e-115 -0.539331
-3.44727 -1.46138e-115 -0.537883
-3.44238 -1.51138e-115 -0.536427
-3.4375 -1.56301e-115 -0.534962
-3.43262 -1.61633e-115 -0.533489
-3.42773 -1.6714e-115 -0.532006
-3.42285 -1.72825e-115 -0.530516
-3.41797 -1.78695e-115 -0.529016
-3.41309 -1.84756e-115 -0.527509
-3.4082 -1.91013e-115 -0.525993
-3.40332 -1.97473e-115 -0.524469
-3.39844 -2.04142e-115 -0.522937
-3.39355 -2.11025e-115 -0.521397
-3.38867 -2.18131e-115 -0.519849
-3.38379 -2.25465e-115 -0.518293
-3.37891 -2.33034e-115 -0.51673
-3.37402 -2.40846e-115 -0.515159
-3.36914 -2.48908e-115 -0.513581
-3.36426 -2.57228e-115 -0.511995
-3.35938 -2.65813e-115 -0.510402
-3.35449 -2.74671e-115 -0.508802
-3.34961 -2.83811e-115 -0.507195
-3.34473 -2.93241e-115 -0.505581
-3.33984 -3.02971e-115 -0.50396
-3.33496 -3.13008e-115 -0.502332
-3.33008 -3.23362e-115 -0.500697
-3.3252 -3.34042e-115 -0.499056
-3.32031 -3.45059e-115 -0.497409
-3.31543 -3.56423e-115 -0.495755
-3.31055 -3.68143e-115 -0.494094
-3.30566 -3.8023e-115 -0.492428
-3.30078 -3.92696e-115 -0.490755
-3.2959 -4.0555e-115 -0.489077
-3.29102 -4.18806e-115 -0.487393
-3.28613 -4.32474e-115 -0.485702
-3.28125 -4.46567e-115 -0.484007
-3.27637 -4.61098e-115 -0.482305
-3.27148 -4.76078e-115 -0.480598
-3.2666 -4.91522e-115 -0.478886
-3.26172 -5.07442e-115 -0.477169
-3.25684 -5.23853e-115 -0.475446
-3.25195 -5.40769e-115 -0.473718
-3.24707 -5.58205e-115 -0.471985
-3.24219 -5.76175e-115 -0.470248
-3.2373 -5.94696e-115 -0.468505
-3.23242 -6.13782e-115 -0.466758
-3.22754 -6.33451e-115 -0.465007
-3.22266 -6.5372e-115 -0.46325
-3.21777 -6.74604e-115 -0.46149
-3.21289 -6.96122e-115 -0.459725
-3.20801 -7.18293e-115 -0.457956
-3.20312 -7.41134e-115 -0.456183
-3.19824 -7.64666e-115 -0.454406
-3.19336 -7.88906e-115 -0.452625
-3.18848 -8.13877e-115 -0.450841
-3.18359 -8.39598e-115 -0.449053
-3.17871 -8.6609e-115 -0.447261
-3.17383 -8.93375e-115 -0.445465
-3.16895 -9.21477e-115 -0.443667
-3.16406 -9.50416e-115 -0.441865
-3.15918 -9.80218e-115 -0.44006
-3.1543 -1.01091e-114 -0.438251
-3.14941 -1.04251e-114 -0.43644
-3.14453 -1.07504e-114 -0.434626
-3.13965 -1.10854e-114 -0.432809
-3.13477 -1.14303e-114 -0.43099
-3.12988 -1.17853e-114 -0.429168
-3.125 -1.21508e-114 -0.427343
-3.12012 -1.25271e-114 -0.425516
-3.11523 -1.29143e-114 -0.423687
-3.11035 -1.33129e-114 -0.421855
-3.10547 -1.37232e-114 -0.420022
-3.10059 -1.41454e-114 -0.418186
-3.0957 -1.45799e-114 -0.416349
-3.09082 -1.5027e-114 -0.414509
-3.08594 -1.54872e-114 -0.412668
-3.08105 -1.59606e-114 -0.410826
-3.07617 -1.64477e-114 -0.408982
-3.07129 -1.69489e-114 -0.407136
-3.06641 -1.74646e-114 -0.405289
-3.06152 -1.7995e-114 -0.403441
-3.05664 -1.85407e-114 -0.401592
-3.05176 -1.91021e-114 -0.399741
-3.04688 -1.96794e-114 -0.39789
-3.04199 -2.02733e-114 -0.396038
-3.03711 -2.08841e-114 -0.394185
-3.03223 -2.15123e-114 -0.392331
-3.02734 -2.21583e-114 -0.390477
-3.02246 -2.28226e-114 -0.388622
-3.01758 -2.35057e-114 -0.386767
-3.0127 -2.42081e-114 -0.384912
-3.00781 -2.49303e-114 -0.383056
-3.00293 -2.56729e-114 -0.3812
-2.99805 -2.64363e-114 -0.379344
-2.99316 -2.7221e-114 -0.377489
-2.98828 -2.80278e-114 -0.375633
-2.9834 -2.88571e-114 -0.373777
-2.97852 -2.97095e-114 -0.371922
-2.97363 -3.05856e-114 -0.370067
-2.96875 -3.14861e-114 -0.368213
-2.96387 -3.24115e-114 -0.366359
-2.95898 -3.33625e-114 -0.364506
-2.9541 -3.43398e-114 -0.362653
-2.94922 -3.53441e-114 -0.360802
-2.94434 -3.63759e-114 -0.358951
-2.93945 -3.74362e-114 -0.357101
-2.93457 -3.85254e-114 -0.355253
-2.92969 -3.96445e-114 -0.353405
-2.9248 -4.07942e-114 -0.351559
-2.91992 -4.19752e-114 -0.349714
-2.91504 -4.31883e-114 -0.34787
-2.91016 -4.44343e-114 -0.346028
-2.90527 -4.57141e-114 -0.344187
-2.90039 -4.70286e-114 -0.342348
-2.89551 -4.83785e-114 -0.340511
-2.89062 -4.97648e-114 -0.338676
-2.88574 -5.11884e-114 -0.336842
-2.88086 -5.26502e-114 -0.33501
-2.87598 -5.41512e-114 -0.333181
-2.87109 -5.56923e-114 -0.331353
-2.86621 -5.72746e-114 -0.329528
-2.86133 -5.88989e-114 -0.327705
-2.85645 -6.05665e-114 -0.325884
-2.85156 -6.22783e-114 -0.324065
-2.84668 -6.40354e-114 -0.322249
-2.8418 -6.5839e-114 -0.320436
-2.83691 -6.76901e-114 -0.318625
-2.83203 -6.959e-114 -0.316817
-2.82715 -7.15398e-114 -0.315011
-2.82227 -7.35407e-114 -0.313209
-2.81738 -7.55939e-114 -0.311409
-2.8125 -7.77008e-114 -0.309612
-2.80762 -7.98626e-114 -0.307819
-2.80273 -8.20806e-114 -0.306028
-2.79785 -8.43562e-114 -0.304241
-2.79297 -8.66907e-114 -0.302456
-2.78809 -8.90857e-114 -0.300675
-2.7832 -9.15424e-114 -0.298898
-2.77832 -9.40623e-114 -0.297124
-2.77344 -9.66471e-114 -0.295353
-2.76855 -9.92981e-114 -0.293586
-2.76367 -1.02017e-113 -0.291823
-2.75879 -1.04805e-113 -0.290063
-2.75391 -1.07665e-113 -0.288307
-2.74902 -1.10597e-113 -0.286554
-2.74414 -1.13603e-113 -0.284806
-2.73926 -1.16686e-113 -0.283061
-2.73438 -1.19847e-113 -0.281321
-2.72949 -1.23087e-113 -0.279584
-2.72461 -1.26409e-113 -0.277852
-2.71973 -1.29815e-113 -0.276124
-2.71484 -1.33306e-113 -0.2744
-2.70996 -1.36884e-113 -0.27268
-2.70508 -1.40551e-113 -0.270965
-2.7002 -1.4431e-113 -0.269254
-2.69531 -1.48163e-113 -0.267547
-2.69043 -1.52111e-113 -0.265845
-2.68555 -1.56157e-113 -0.264147
-2.68066 -1.60302e-113 -0.262454
-2.67578 -1.6455e-113 -0.260766
-2.6709 -1.68903e-113 -0.259082
-2.66602 -1.73362e-113 -0.257403
-2.66113 -1.77931e-113 -0.255729
-2.65625 -1.82611e-113 -0.254059
-2.65137 -1.87405e-113 -0.252395
-2.64648 -1.92316e-113 -0.250735
-2.6416 -1.97347e-113 -0.249081
-2.63672 -2.02499e-113 -0.247431
-2.63184 -2.07776e-113 -0.245786
-2.62695 -2.1318e-113 -0.244147
-2.62207 -2.18715e-113 -0.242513
-2.61719 -2.24382e-113 -0.240884
-2.6123 -2.30186e-113 -0.23926
-2.60742 -2.36128e-113 -0.237641
-2.60254 -2.42212e-113 -0.236028
-2.59766 -2.48441e-113 -0.23442
-2.59277 -2.54817e-113 -0.232818
-2.58789 -2.61346e-113 -0.231221
-2.58301 -2.68028e-113 -0.229629
-2.57812 -2.74869e-113 -0.228043
-2.57324 -2.8187e-113 -0.226463
-2.56836 -2.89036e-113 -0.224888
-2.56348 -2.9637e-113 -0.223319
-2.55859 -3.03876e-113 -0.221755
-2.55371 -3.11557e-113 -0.220197
-2.54883 -3.19417e-113 -0.218645
-2.54395 -3.27459e-113 -0.217099
-2.53906 -3.35688e-113 -0.215558
-2.53418 -3.44108e-113 -0.214023
-2.5293 -3.52722e-113 -0.212494
-2.52441 -3.61534e-113 -0.210971
-2.51953 -3.70548e-113 -0.209454
-2.51465 -3.7977e-113 -0.207943
-2.50977 -3.89202e-113 -0.206438
-2.50488 -3.98849e-113 -0.204939
-2.5 -4.08716e-113 -0.203446
-2.49512 -4.18808e-113 -0.201959
-2.49023 -4.29128e-113 -0.200478
-2.48535 -4.39681e-113 -0.199003
-2.48047 -4.50472e-113 -0.197534
-2.47559 -4.61506e-113 -0.196072
-2.4707 -4.72788e-113 -0.194615
-2.46582 -4.84323e-113 -0.193165
-2.46094 -4.96115e-113 -0.191721
-2.45605 -5.0817e-113 -0.190284
-2.45117 -5.20494e-113 -0.188852
-2.44629 -5.33091e-113 -0.187427
-2.44141 -5.45966e-113 -0.186008
-2.43652 -5.59126e-113 -0.184596
-2.43164 -5.72576e-113 -0.18319
-2.42676 -5.86321e-113 -0.18179
-2.42188 -6.00368e-113 -0.180397
-2.41699 -6.14722e-113 -0.17901
-2.41211 -6.29389e-113 -0.17763
-2.40723 -6.44376e-113 -0.176256
-2.40234 -6.59687e-113 -0.174888
-2.39746 -6.75331e-113 -0.173527
-2.39258 -6.91312e-113 -0.172173
-2.3877 -7.07638e-113 -0.170824
-2.38281 -7.24315e-113 -0.169483
-2.37793 -7.41349e-113 -0.168148
-2.37305 -7.58748e-113 -0.166819
-2.36816 -7.76519e-113 -0.165497
-2.36328 -7.94667e-113 -0.164182
-2.3584 -8.13201e-113 -0.162873
-2.35352 -8.32128e-113 -0.161571
-2.34863 -8.51454e-113 -0.160275
-2.34375 -8.71188e-113 -0.158986
-2.33887 -8.91336e-113 -0.157704
-2.33398 -9.11907e-113 -0.156428
-2.3291 -9.32909e-113 -0.155159
-2.32422 -9.54348e-113 -0.153896
-2.31934 -9.76234e-113 -0.15264
-2.31445 -9.98574e-113 -0.151391
-2.30957 -1.02138e-112 -0.150148
-2.30469 -1.04465e-112 -0.148912
-2.2998 -1.0684e-112 -0.147683
-2.29492 -1.09264e-112 -0.14646
-2.29004 -1.11738e-112 -0.145244
-2.28516 -1.14262e-112 -0.144035
-2.28027 -1.16838e-112 -0.142832
-2.27539 -1.19466e-112 -0.141636
-2.27051 -1.22148e-112 -0.140447
-2.26562 -1.24883e-112 -0.139264
-2.26074 -1.27674e-112 -0.138088
-2.25586 -1.30521e-112 -0.136919
-2.25098 -1.33425e-112 -0.135756
-2.24609 -1.36387e-112 -0.1346
-2.24121 -1.39409e-112 -0.13345
-2.23633 -1.4249e-112 -0.132308
-2.23145 -1.45633e-112 -0.131172
-2.22656 -1.48838e-112 -0.130042
-2.22168 -1.52106e-112 -0.128919
-2.2168 -1.55438e-112 -0.127803
-2.21191 -1.58836e-112 -0.126694
-2.20703 -1.62301e-112 -0.125591
-2.20215 -1.65833e-112 -0.124495
-2.19727 -1.69433e-112 -0.123405
-2.19238 -1.73104e-112 -0.122322
-2.1875 -1.76846e-112 -0.121246
-2.18262 -1.8066e-112 -0.120176
-2.17773 -1.84548e-112 -0.119113
-2.17285 -1.8851e-112 -0.118057
-2.16797 -1.92548e-112 -0.117007
-2.16309 -1.96664e-112 -0.115963
-2.1582 -2.00858e-112 -0.114926
-2.15332 -2.05131e-112 -0.113896
-2.14844 -2.09485e-112 -0.112872
-2.14355 -2.13922e-112 -0.111855
-2.13867 -2.18442e-112 -0.110844
-2.13379 -2.23047e-112 -0.10984
-2.12891 -2.27738e-112 -0.108843
-2.12402 -2.32516e-112 -0.107852
-2.11914 -2.37384e-112 -0.106867
-2.11426 -2.42342e-112 -0.105889
-2.10938 -2.47392e-112 -0.104917
-2.10449 -2.52535e-112 -0.103952
-2.09961 -2.57772e-112 -0.102993
-2.09473 -2.63106e-112 -0.10204
-2.08984 -2.68537e-112 -0.101094
-2.08496 -2.74067e-112 -0.100154
-2.08008 -2.79698e-112 -0.099221
-2.0752 -2.85431e-112 -0.098294
-2.07031 -2.91268e-112 -0.0973734
-2.06543 -2.97209e-112 -0.096459
-2.06055 -3.03258e-112 -0.095551
-2.05566 -3.09414e-112 -0.0946493
-2.05078 -3.15681e-112 -0.0937538
-2.0459 -3.22059e-112 -0.0928647
-2.04102 -3.28551e-112 -0.0919817
-2.03613 -3.35157e-112 -0.091105
-2.03125 -3.4188e-112 -0.0902344
-2.02637 -3.48721e-112 -0.0893701
-2.02148 -3.55682e-112 -0.0885119
-2.0166 -3.62765e-112 -0.0876599
-2.01172 -3.69971e-112 -0.086814
-2.00684 -3.77302e-112 -0.0859743
-2.00195 -3.8476e-112 -0.0851406
-1.99707 -3.92347e-112 -0.084313
-1.99219 -4.00064e-112 -0.0834914
-1.9873 -4.07914e-112 -0.0826759
-1.98242 -4.15898e-112 -0.0818664
-1.97754 -4.24018e-112 -0.0810629
-1.97266 -4.32276e-112 -0.0802654
-1.96777 -4.40673e-112 -0.0794738
-1.96289 -4.49213e-112 -0.0786881
-1.95801 -4.57896e-112 -0.0779084
-1.95312 -4.66725e-112 -0.0771345
-1.94824 -4.75701e-112 -0.0763665
-1.94336 -4.84826e-112 -0.0756044
-1.93848 -4.94104e-112 -0.0748481
-1.93359 -5.03534e-112 -0.0740975
-1.92871 -5.1312e-112 -0.0733528
-1.92383 -5.22864e-112 -0.0726138
-1.91895 -5.32768e-112 -0.0718805
-1.91406 -5.42833e-112 -0.071153
-1.90918 -5.53062e-112 -0.0704311
-1.9043 -5.63456e-112 -0.0697149
-1.89941 -5.74019e-112 -0.0690043
-1.89453 -5.84752e-112 -0.0682994
-1.88965 -5.95657e-112 -0.0676
-1.88477 -6.06737e-112 -0.0669062
-1.87988 -6.17993e-112 -0.0662179
-1.875 -6.29428e-112 -0.0655352
-1.87012 -6.41044e-112 -0.0648579
-1.86523 -6.52843e-112 -0.0641862
-1.86035 -6.64828e-112 -0.0635198
-1.85547 -6.77001e-112 -0.0628589
-1.85059 -6.89363e-112 -0.0622034
-1.8457 -7.01918e-112 -0.0615532
-1.84082 -7.14667e-112 -0.0609084
-1.83594 -7.27613e-112 -0.0602689
-1.83105 -7.40759e-112 -0.0596347
-1.82617 -7.54106e-112 -0.0590058
-1.82129 -7.67657e-112 -0.0583821
-1.81641 -7.81414e-112 -0.0577636
-1.81152 -7.95379e-112 -0.0571503
-1.80664 -8.09556e-112 -0.0565422
-1.80176 -8.23946e-112 -0.0559392
-1.79688 -8.38552e-112 -0.0553413
-1.79199 -8.53376e-112 -0.0547485
-1.78711 -8.68421e-112 -0.0541608
-1.78223 -8.83689e-112 -0.0535781
-1.77734 -8.99182e-112 -0.0530004
-1.77246 -9.14904e-112 -0.0524277
-1.76758 -9.30856e-112 -0.0518599
-1.7627 -9.4704e-112 -0.0512971
-1.75781 -9.63461e-112 -0.0507392
-1.75293 -9.80119e-112 -0.0501861
-1.74805 -9.97018e-112 -0.0496379
-1.74316 -1.01416e-111 -0.0490945
-1.73828 -1.03155e-111 -0.0485558
-1.7334 -1.04918e-111 -0.048022
-1.72852 -1.06707e-111 -0.0474929
-1.72363 -1.08521e-111 -0.0469685
-1.71875 -1.1036e-111 -0.0464488
-1.71387 -1.12226e-111 -0.0459337
-1.70898 -1.14117e-111 -0.0454233
-1.7041 -1.16035e-111 -0.0449174
-1.69922 -1.17979e-111 -0.0444162
-1.69434 -1.1995e-111 -0.0439195
-1.68945 -1.21949e-111 -0.0434273
-1.68457 -1.23974e-111 -0.0429396
-1.67969 -1.26028e-111 -0.0424563
-1.6748 -1.28109e-111 -0.0419775
-1.66992 -1.30218e-111 -0.0415031
-1.66504 -1.32356e-111 -0.0410331
-1.66016 -1.34523e-111 -0.0405675
-1.65527 -1.36718e-111 -0.0401062
-1.65039 -1.38943e-111 -0.0396491
-1.64551 -1.41197e-111 -0.0391964
-1.64062 -1.43481e-111 -0.0387479
-1.63574 -1.45795e-111 -0.0383036
-1.63086 -1.48139e-111 -0.0378635
-1.62598 -1.50513e-111 -0.0374276
-1.62109 -1.52919e-111 -0.0369958
-1.61621 -1.55355e-111 -0.0365681
-1.61133 -1.57823e-111 -0.0361445
-1.60645 -1.60322e-111 -0.035725
-1.60156 -1.62853e-111 -0.0353095
-1.59668 -1.65416e-111 -0.0348979
-1.5918 -1.68012e-111 -0.0344904
-1.58691 -1.7064e-111 -0.0340868
-1.58203 -1.73301e-111 -0.0336871
-1.57715 -1.75995e-111 -0.0332914
-1.57227 -1.78722e-111 -0.0328994
-1.56738 -1.81483e-111 -0.0325114
-1.5625 -1.84278e-111 -0.0321271
-1.55762 -1.87107e-111 -0.0317466
-1.55273 -1.8997e-111 -0.0313699
-1.54785 -1.92868e-111 -0.0309969
-1.54297 -1.95801e-111 -0.0306276
-1.53809 -1.98769e-111 -0.030262
-1.5332 -2.01772e-111 -0.0299001
-1.52832 -2.04811e-111 -0.0295417
-1.52344 -2.07886e-111 -0.029187
-1.51855 -2.10997e-111 -0.0288358
-1.51367 -2.14144e-111 -0.0284882
-1.50879 -2.17328e-111 -0.0281441
-1.50391 -2.20548e-111 -0.0278035
-1.49902 -2.23806e-111 -0.0274664
-1.49414 -2.27101e-111 -0.0271327
-1.48926 -2.30434e-111 -0.0268024
-1.48438 -2.33804e-111 -0.0264756
-1.47949 -2.37212e-111 -0.026152
-1.47461 -2.40658e-111 -0.0258318
-1.46973 -2.44143e-111 -0.025515
-1.46484 -2.47667e-111 -0.0252014
-1.45996 -2.51229e-111 -0.0248911
-1.45508 -2.54831e-111 -0.024584
-1.4502 -2.58471e-111 -0.0242801
-1.44531 -2.62152e-111 -0.0239794
-1.44043 -2.65872e-111 -0.0236819
-1.43555 -2.69632e-111 -0.0233875
-1.43066 -2.73432e-111 -0.0230962
-1.42578 -2.77272e-111 -0.022808
-1.4209 -2.81153e-111 -0.0225228
-1.41602 -2.85075e-111 -0.0222407
-1.41113 -2.89037e-111 -0.0219616
-1.40625 -2.93041e-111 -0.0216855
-1.40137 -2.97086e-111 -0.0214123
-1.39648 -3.01172e-111 -0.0211421
-1.3916 -3.053e-111 -0.0208748
-1.38672 -3.0947e-111 -0.0206104
-1.38184 -3.13682e-111 -0.0203488
-1.37695 -3.17936e-111 -0.0200901
-1.37207 -3.22233e-111 -0.0198342
-1.36719 -3.26572e-111 -0.0195811
-1.3623 -3.30953e-111 -0.0193308
-1.35742 -3.35378e-111 -0.0190832
-1.35254 -3.39845e-111 -0.0188384
-1.34766 -3.44355e-111 -0.0185962
-1.34277 -3.48909e-111 -0.0183567
-1.33789 -3.53506e-111 -0.0181199
-1.33301 -3.58146e-111 -0.0178857
-1.32812 -3.6283e-111 -0.0176541
-1.32324 -3.67558e-111 -0.017425
-1.31836 -3.7233e-111 -0.0171986
-1.31348 -3.77145e-111 -0.0169747
-1.30859 -3.82005e-111 -0.0167533
-1.30371 -3.86909e-111 -0.0165344
-1.29883 -3.91857e-111 -0.0163179
-1.29395 -3.96849e-111 -0.016104
-1.28906 -4.01886e-111 -0.0158924
-1.28418 -4.06968e-111 -0.0156833
-1.2793 -4.12094e-111 -0.0154765
-1.27441 -4.17264e-111 -0.0152721
-1.26953 -4.2248e-111 -0.01507
-1.26465 -4.2774e-111 -0.0148703
-1.25977 -4.33045e-111 -0.0146729
-1.25488 -4.38395e-111 -0.0144777
-1.25 -4.4379e-111 -0.0142848
-1.24512 -4.4923e-111 -0.0140941
-1.24023 -4.54715e-111 -0.0139057
-1.23535 -4.60245e-111 -0.0137194
-1.23047 -4.65819e-111 -0.0135353
-1.22559 -4.71439e-111 -0.0133534
-1.2207 -4.77104e-111 -0.0131736
-1.21582 -4.82814e-111 -0.0129959
-1.21094 -4.8857e-111 -0.0128203
-1.20605 -4.9437e-111 -0.0126467
-1.20117 -5.00215e-111 -0.0124753
-1.19629 -5.06105e-111 -0.0123058
-1.19141 -5.1204e-111 -0.0121384
-1.18652 -5.1802e-111 -0.0119729
-1.18164 -5.24045e-111 -0.0118095
-1.17676 -5.30114e-111 -0.011648
-1.17188 -5.36229e-111 -0.0114884
-1.16699 -5.42387e-111 -0.0113308
-1.16211 -5.48591e-111 -0.011175
-1.15723 -5.54839e-111 -0.0110211
-1.15234 -5.61132e-111 -0.0108691
-1.14746 -5.67468e-111 -0.0107189
-1.14258 -5.73849e-111 -0.0105706
-1.1377 -5.80274e-111 -0.0104241
-1.13281 -5.86743e-111 -0.0102793
-1.12793 -5.93256e-111 -0.0101363
-1.12305 -5.99813e-111 -0.0099951
-1.11816 -6.06413e-111 -0.00985561
-1.11328 -6.13056e-111 -0.00971783
-1.1084 -6.19743e-111 -0.00958175
-1.10352 -6.26472e-111 -0.00944736
-1.09863 -6.33245e-111 -0.00931463
-1.09375 -6.4006e-111 -0.00918355
-1.08887 -6.46918e-111 -0.00905409
-1.08398 -6.53818e-111 -0.00892626
-1.0791 -6.6076e-111 -0.00880002
-1.07422 -6.67744e-111 -0.00867536
-1.06934 -6.7477e-111 -0.00855226
-1.06445 -6.81837e-111 -0.00843072
-1.05957 -6.88945e-111 -0.0083107
-1.05469 -6.96095e-111 -0.00819221
-1.0498 -7.03285e-111 -0.00807521
-1.04492 -7.10515e-111 -0.00795969
-1.04004 -7.17785e-111 -0.00784564
-1.03516 -7.25095e-111 -0.00773305
-1.03027 -7.32445e-111 -0.00762189
-1.02539 -7.39834e-111 -0.00751216
-1.02051 -7.47262e-111 -0.00740383
-1.01562 -7.54728e-111 -0.00729689
-1.01074 -7.62233e-111 -0.00719133
-1.00586 -7.69775e-111 -0.00708713
-1.00098 -7.77355e-111 -0.00698428
-0.996094 -7.84972e-111 -0.00688276
-0.991211 -7.92627e-111 -0.00678255
-0.986328 -8.00317e-111 -0.00668365
-0.981445 -8.08044e-111 -0.00658604
-0.976562 -8.15806e-111 -0.0064897
-0.97168 -8.23604e-111 -0.00639463
-0.966797 -8.31437e-111 -0.0063008
-0.961914 -8.39304e-111 -0.0062082
-0.957031 -8.47205e-111 -0.00611682
-0.952148 -8.5514e-111 -0.00602665
-0.947266 -8.63107e-111 -0.00593767
-0.942383 -8.71108e-111 -0.00584987
-0.9375 -8.79141e-111 -0.00576324
-0.932617 -8.87205e-111 -0.00567775
-0.927734 -8.95301e-111 -0.00559341
-0.922852 -9.03428e-111 -0.00551019
-0.917969 -9.11585e-111 -0.00542809
-0.913086 -9.19772e-111 -0.00534709
-0.908203 -9.27988e-111 -0.00526718
-0.90332 -9.36232e-111 -0.00518834
-0.898438 -9.44505e-111 -0.00511057
-0.893555 -9.52806e-111 -0.00503384
-0.888672 -9.61134e-111 -0.00495816
-0.883789 -9.69488e-111 -0.00488351
-0.878906 -9.77869e-111 -0.00480987
-0.874023 -9.86274e-111 -0.00473723
-0.869141 -9.94705e-111 -0.00466559
-0.864258 -1.00316e-110 -0.00459493
-0.859375 -1.01164e-110 -0.00452524
-0.854492 -1.02014e-110 -0.0044565
-0.849609 -1.02866e-110 -0.00438871
-0.844727 -1.03721e-110 -0.00432186
-0.839844 -1.04578e-110 -0.00425593
-0.834961 -1.05436e-110 -0.00419091
-0.830078 -1.06297e-110 -0.0041268
-0.825195 -1.0716e-110 -0.00406358
-0.820312 -1.08024e-110 -0.00400124
-0.81543 -1.0889e-110 -0.00393977
-0.810547 -1.09758e-110 -0.00387916
-0.805664 -1.10628e-110 -0.00381941
-0.800781 -1.11499e-110 -0.00376049
-0.795898 -1.12372e-110 -0.0037024
-0.791016 -1.13246e-110 -0.00364513
-0.786133 -1.14121e-110 -0.00358868
-0.78125 -1.14998e-110 -0.00353302
-0.776367 -1.15876e-110 -0.00347815
-0.771484 -1.16755e-110 -0.00342406
-0.766602 -1.17635e-110 -0.00337075
-0.761719 -1.18516e-110 -0.0033182
-0.756836 -1.19398e-110 -0.0032664
-0.751953 -1.20281e-110 -0.00321534
-0.74707 -1.21165e-110 -0.00316502
-0.742188 -1.22049e-110 -0.00311542
-0.737305 -1.22934e-110 -0.00306654
-0.732422 -1.23819e-110 -0.00301836
-0.727539 -1.24705e-110 -0.00297089
-0.722656 -1.25591e-110 -0.00292411
-0.717773 -1.26478e-110 -0.002878
-0.712891 -1.27365e-110 -0.00283257
-0.708008 -1.28251e-110 -0.00278781
-0.703125 -1.29138e-110 -0.0027437
-0.698242 -1.30025e-110 -0.00270024
-0.693359 -1.30911e-110 -0.00265742
-0.688477 -1.31797e-110 -0.00261523
-0.683594 -1.32683e-110 -0.00257367
-0.678711 -1.33569e-110 -0.00253272
-0.673828 -1.34454e-110 -0.00249238
-0.668945 -1.35338e-110 -0.00245264
-0.664062 -1.36222e-110 -0.0024135
-0.65918 -1.37105e-110 -0.00237494
-0.654297 -1.37987e-110 -0.00233696
-0.649414 -1.38869e-110 -0.00229955
-0.644531 -1.39749e-110 -0.0022627
-0.639648 -1.40628e-110 -0.00222642
-0.634766 -1.41506e-110 -0.00219068
-0.629883 -1.42382e-110 -0.00215548
-0.625 -1.43257e-110 -0.00212082
-0.620117 -1.44131e-110 -0.00208669
-0.615234 -1.45003e-110 -0.00205308
-0.610352 -1.45873e-110 -0.00201998
-0.605469 -1.46742e-110 -0.0019874
-0.600586 -1.47608e-110 -0.00195531
-0.595703 -1.48473e-110 -0.00192372
-0.59082 -1.49336e-110 -0.00189262
-0.585938 -1.50196e-110 -0.00186201
-0.581055 -1.51055e-110 -0.00183187
-0.576172 -1.51911e-110 -0.0018022
-0.571289 -1.52764e-110 -0.001773
-0.566406 -1.53615e-110 -0.00174425
-0.561523 -1.54463e-110 -0.00171596
-0.556641 -1.55309e-110 -0.00168811
-0.551758 -1.56152e-110 -0.00166071
-0.546875 -1.56992e-110 -0.00163374
-0.541992 -1.57829e-110 -0.0016072
-0.537109 -1.58663e-110 -0.00158109
-0.532227 -1.59493e-110 -0.00155539
-0.527344 -1.6032e-110 -0.00153011
-0.522461 -1.61144e-110 -0.00150523
-0.517578 -1.61965e-110 -0.00148076
-0.512695 -1.62782e-110 -0.00145669
-0.507812 -1.63595e-110 -0.001433
-0.50293 -1.64404e-110 -0.00140971
-0.498047 -1.6521e-110 -0.00138679
-0.493164 -1.66011e-110 -0.00136426
-0.488281 -1.66809e-110 -0.00134209
-0.483398 -1.67602e-110 -0.0013203
-0.478516 -1.68391e-110 -0.00129886
-0.473633 -1.69176e-110 -0.00127779
-0.46875 -1.69956e-110 -0.00125707
-0.463867 -1.70732e-110 -0.00123669
-0.458984 -1.71503e-110 -0.00121667
-0.454102 -1.72269e-110 -0.00119698
-0.449219 -1.73031e-110 -0.00117762
-0.444336 -1.73787e-110 -0.0011586
-0.439453 -1.74539e-110 -0.00113991
-0.43457 -1.75285e-110 -0.00112154
-0.429688 -1.76027e-110 -0.00110348
-0.424805 -1.76763e-110 -0.00108575
-0.419922 -1.77493e-110 -0.00106832
-0.415039 -1.78218e-110 -0.0010512
-0.410156 -1.78938e-110 -0.00103438
-0.405273 -1.79652e-110 -0.00101786
-0.400391 -1.8036e-110 -0.00100164
-0.395508 -1.81062e-110 -0.000985706
-0.390625 -1.81758e-110 -0.000970062
-0.385742 -1.82449e-110 -0.000954702
-0.380859 -1.83133e-110 -0.000939623
-0.375977 -1.83811e-110 -0.000924821
-0.371094 -1.84483e-110 -0.000910293
-0.366211 -1.85148e-110 -0.000896035
-0.361328 -1.85807e-110 -0.000882044
-0.356445 -1.86459e-110 -0.000868317
-0.351562 -1.87105e-110 -0.000854851
-0.34668 -1.87744e-110 -0.000841642
-0.341797 -1.88376e-110 -0.000828687
-0.336914 -1.89002e-110 -0.000815984
-0.332031 -1.8962e-110 -0.000803529
-0.327148 -1.90231e-110 -0.000791319
-0.322266 -1.90835e-110 -0.000779352
-0.317383 -1.91432e-110 -0.000767624
-0.3125 -1.92022e-110 -0.000756132
-0.307617 -1.92604e-110 -0.000744875
-0.302734 -1.93179e-110 -0.000733849
-0.297852 -1.93747e-110 -0.000723051
-0.292969 -1.94306e-110 -0.00071248
-0.288086 -1.94858e-110 -0.000702132
-0.283203 -1.95403e-110 -0.000692004
-0.27832 -1.95939e-110 -0.000682096
-0.273438 -1.96468e-110 -0.000672403
-0.268555 -1.96988e-110 -0.000662924
-0.263672 -1.97501e-110 -0.000653656
-0.258789 -1.98005e-110 -0.000644598
-0.253906 -1.98502e-110 -0.000635746
-0.249023 -1.9899e-110 -0.000627099
-0.244141 -1.9947e-110 -0.000618655
-0.239258 -1.99941e-110 -0.000610411
-0.234375 -2.00404e-110 -0.000602365
-0.229492 -2.00858e-110 -0.000594516
-0.224609 -2.01304e-110 -0.000586862
-0.219727 -2.01741e-110 -0.0005794
-0.214844 -2.0217e-110 -0.000572128
-0.209961 -2.0259e-110 -0.000565046
-0.205078 -2.03001e-110 -0.000558151
-0.200195 -2.03403e-110 -0.000551441
-0.195312 -2.03796e-110 -0.000544915
-0.19043 -2.0418e-110 -0.000538571
-0.185547 -2.04555e-110 -0.000532408
-0.180664 -2.04921e-110 -0.000526424
-0.175781 -2.05278e-110 -0.000520617
-0.170898 -2.05626e-110 -0.000514986
-0.166016 -2.05965e-110 -0.00050953
-0.161133 -2.06294e-110 -0.000504246
-0.15625 -2.06614e-110 -0.000499135
-0.151367 -2.06925e-110 -0.000494194
-0.146484 -2.07226e-110 -0.000489423
-0.141602 -2.07517e-110 -0.000484819
-0.136719 -2.078e-110 -0.000480383
-0.131836 -2.08072e-110 -0.000476112
-0.126953 -2.08335e-110 -0.000472006
-0.12207 -2.08589e-110 -0.000468064
-0.117188 -2.08833e-110 -0.000464284
-0.112305 -2.09067e-110 -0.000460666
-0.107422 -2.09291e-110 -0.000457209
-0.102539 -2.09506e-110 -0.000453911
-0.0976562 -2.09711e-110 -0.000450772
-0.0927734 -2.09906e-110 -0.000447792
-0.0878906 -2.10091e-110 -0.000444969
-0.0830078 -2.10267e-110 -0.000442303
-0.078125 -2.10432e-110 -0.000439793
-0.0732422 -2.10588e-110 -0.000437438
-0.0683594 -2.10733e-110 -0.000435238
-0.0634766 -2.10869e-110 -0.000433192
-0.0585938 -2.10995e-110 -0.0004313
-0.0537109 -2.1111e-110 -0.000429561
-0.0488281 -2.11216e-110 -0.000427974
-0.0439453 -2.11312e-110 -0.00042654
-0.0390625 -2.11398e-110 -0.000425258
-0.0341797 -2.11473e-110 -0.000424128
-0.0292969 -2.11539e-110 -0.000423149
-0.0244141 -2.11594e-110 -0.000422321
-0.0195312 -2.1164e-110 -0.000421643
-0.0146484 -2.11675e-110 -0.000421117
-0.00976562 -2.117e-110 -0.000420741
-0.00488281 -2.11715e-110 -0.000420515
0 -2.1172e-110 -0.00042044
0.00488281 -2.11715e-110 -0.000420515
0.00976562 -2.117e-110 -0.000420741
0.0146484 -2.11675e-110 -0.000421117
0.0195312 -2.1164e-110 -0.000421643
0.0244141 -2.11594e-110 -0.000422321
0.0292969 -2.11539e-110 -0.000423149
0.0341797 -2.11473e-110 -0.000424128
0.0390625 -2.11398e-110 -0.000425258
0.0439453 -2.11312e-110 -0.00042654
0.0488281 -2.11216e-110 -0.000427974
0.0537109 -2.1111e-110 -0.000429561
0.0585938 -2.10995e-110 -0.0004313
0.0634766 -2.10869e-110 -0.000433192
0.0683594 -2.10733e-110 -0.000435238
0.0732422 -2.10588e-110 -0.000437438
0.078125 -2.10432e-110 -0.000439793
0.0830078 -2.10267e-110 -0.000442303
0.0878906 -2.10091e-110 -0.000444969
0.0927734 -2.09906e-110 -0.000447792
0.0976562 -2.09711e-110 -0.000450772
0.102539 -2.09506e-110 -0.000453911
0.107422 -2.09291e-110 -0.000457209
0.112305 -2.09067e-110 -0.000460666
0.117188 -2.08833e-110 -0.000464284
0.12207 -2.08589e-110 -0.000468064
0.126953 -2.08335e-110 -0.000472006
0.131836 -2.08072e-110 -0.000476112
0.136719 -2.078e-110 -0.000480383
0.141602 -2.07517e-110 -0.000484819
0.146484 -2.07226e-110 -0.000489423
0.151367 -2.06925e-110 -0.000494194
0.15625 -2.06614e-110 -0.000499135
0.161133 -2.06294e-110 -0.000504246
0.166016 -2.05965e-110 -0.00050953
0.170898 -2.05626e-110 -0.000514986
0.175781 -2.05278e-110 -0.000520617
0.180664 -2.04921e-110 -0.000526424
0.185547 -2.04555e-110 -0.000532408
0.19043 -2.0418e-110 -0.000538571
0.195312 -2.03796e-110 -0.000544915
0.200195 -2.03403e-110 -0.000551441
0.205078 -2.03001e-110 -0.000558151
0.209961 -2.0259e-110 -0.000565046
0.214844 -2.0217e-110 -0.000572128
0.219727 -2.01741e-110 -0.0005794
0.224609 -2.01304e-110 -0.000586862
0.229492 -2.00858e-110 -0.000594516
0.234375 -2.00404e-110 -0.000602365
0.239258 -1.99941e-110 -0.000610411
0.244141 -1.9947e-110 -0.000618655
0.249023 -1.9899e-110 -0.000627099
0.253906 -1.98502e-110 -0.000635746
0.258789 -1.98005e-110 -0.000644598
0.263672 -1.97501e-110 -0.000653656
0.268555 -1.96988e-110 -0.000662924
0.273438 -1.96468e-110 -0.000672403
0.27832 -1.95939e-110 -0.000682096
0.283203 -1.95403e-110 -0.000692004
0.288086 -1.94858e-110 -0.000702132
0.292969 -1.94306e-110 -0.00071248
0.297852 -1.93747e-110 -0.000723051
0.302734 -1.93179e-110 -0.000733849
0.307617 -1.92604e-110 -0.000744875
0.3125 -1.92022e-110 -0.000756132
0.317383 -1.91432e-110 -0.000767624
0.322266 -1.90835e-110 -0.000779352
0.327148 -1.90231e-110 -0.000791319
0.332031 -1.8962e-110 -0.000803529
0.336914 -1.89002e-110 -0.000815984
0.341797 -1.88376e-110 -0.000828687
0.34668 -1.87744e-110 -0.000841642
0.351562 -1.87105e-110 -0.000854851
0.356445 -1.86459e-110 -0.000868317
0.361328 -1.85807e-110 -0.000882044
0.366211 -1.85148e-110 -0.000896035
0.371094 -1.84483e-110 -0.000910293
0.375977 -1.83811e-110 -0.000924821
0.380859 -1.83133e-110 -0.000939623
0.385742 -1.82449e-110 -0.000954702
0.390625 -1.81758e-110 -0.000970062
0.395508 -1.81062e-110 -0.000985706
0.400391 -1.8036e-110 -0.00100164
0.405273 -1.79652e-110 -0.00101786
0.410156 -1.78938e-110 -0.00103438
0.415039 -1.78218e-110 -0.0010512
0.419922 -1.77493e-110 -0.00106832
0.424805 -1.76763e-110 -0.00108575
0.429688 -1.76027e-110 -0.00110348
0.43457 -1.75285e-110 -0.00112154
0.439453 -1.74539e-110 -0.00113991
0.444336 -1.73787e-110 -0.0011586
0.449219 -1.73031e-110 -0.00117762
0.454102 -1.72269e-110 -0.00119698
0.458984 -1.71503e-110 -0.00121667
0.463867 -1.70732e-110 -0.00123669
0.46875 -1.69956e-110 -0.00125707
0.473633 -1.69176e-110 -0.00127779
0.478516 -1.68391e-110 -0.00129886
0.483398 -1.67602e-110 -0.0013203
0.488281 -1.66809e-110 -0.00134209
0.493164 -1.66011e-110 -0.00136426
0.498047 -1.6521e-110 -0.00138679
0.50293 -1.64404e-110 -0.00140971
0.507812 -1.63595e-110 -0.001433
0.512695 -1.62782e-110 -0.00145669
0.517578 -1.61965e-110 -0.00148076
0.522461 -1.61144e-110 -0.00150523
0.527344 -1.6032e-110 -0.00153011
0.532227 -1.59493e-110 -0.00155539
0.537109 -1.58663e-110 -0.00158109
0.541992 -1.57829e-110 -0.0016072
0.546875 -1.56992e-110 -0.00163374
0.551758 -1.56152e-110 -0.00166071
0.556641 -1.55309e-110 -0.00168811
0.561523 -1.54463e-110 -0.00171596
0.566406 -1.53615e-110 -0.00174425
0.571289 -1.52764e-110 -0.001773
0.576172 -1.51911e-110 -0.0018022
0.581055 -1.51055e-110 -0.00183187
0.585938 -1.50196e-110 -0.00186201
0.59082 -1.49336e-110 -0.00189262
0.595703 -1.48473e-110 -0.00192372
0.600586 -1.47608e-110 -0.00195531
0.605469 -1.46742e-110 -0.0019874
0.610352 -1.45873e-110 -0.00201998
0.615234 -1.45003e-110 -0.00205308
0.620117 -1.44131e-110 -0.00208669
0.625 -1.43257e-110 -0.00212082
0.629883 -1.42382e-110 -0.00215548
0.634766 -1.41506e-110 -0.00219068
0.639648 -1.40628e-110 -0.00222642
0.644531 -1.39749e-110 -0.0022627
0.649414 -1.38869e-110 -0.00229955
0.654297 -1.37987e-110 -0.00233696
0.65918 -1.37105e-110 -0.00237494
0.664062 -1.36222e-110 -0.0024135
0.668945 -1.35338e-110 -0.00245264
0.673828 -1.34454e-110 -0.00249238
0.678711 -1.33569e-110 -0.00253272
0.683594 -1.32683e-110 -0.00257367
0.688477 -1.31797e-110 -0.00261523
0.693359 -1.30911e-110 -0.00265742
0.698242 -1.30025e-110 -0.00270024
0.703125 -1.29138e-110 -0.0027437
0.708008 -1.28251e-110 -0.00278781
0.712891 -1.27365e-110 -0.00283257
0.717773 -1.26478e-110 -0.002878
0.722656 -1.25591e-110 -0.00292411
0.727539 -1.24705e-110 -0.00297089
0.732422 -1.23819e-110 -0.00301836
0.737305 -1.22934e-110 -0.00306654
0.742188 -1.22049e-110 -0.00311542
0.74707 -1.21165e-110 -0.00316502
0.751953 -1.20281e-110 -0.00321534
0.756836 -1.19398e-110 -0.0032664
0.761719 -1.18516e-110 -0.0033182
0.766602 -1.17635e-110 -0.00337075
0.771484 -1.16755e-110 -0.00342406
0.776367 -1.15876e-110 -0.00347815
0.78125 -1.14998e-110 -0.00353302
0.786133 -1.14121e-110 -0.00358868
0.791016 -1.13246e-110 -0.00364513
0.795898 -1.12372e-110 -0.0037024
0.800781 -1.11499e-110 -0.00376049
0.805664 -1.10628e-110 -0.00381941
0.810547 -1.09758e-110 -0.00387916
0.81543 -1.0889e-110 -0.00393977
0.820312 -1.08024e-110 -0.00400124
0.825195 -1.0716e-110 -0.00406358
0.830078 -1.06297e-110 -0.0041268
0.834961 -1.05436e-110 -0.00419091
0.839844 -1.04578e-110 -0.00425593
0.844727 -1.03721e-110 -0.00432186
0.849609 -1.02866e-110 -0.00438871
0.854492 -1.02014e-110 -0.0044565
0.859375 -1.01164e-110 -0.00452524
0.864258 -1.00316e-110 -0.00459493
0.869141 -9.94705e-111 -0.00466559
0.874023 -9.86274e-111 -0.00473723
0.878906 -9.77869e-111 -0.00480987
0.883789 -9.69488e-111 -0.00488351
0.888672 -9.61134e-111 -0.00495816
0.893555 -9.52806e-111 -0.00503384
0.898438 -9.44505e-111 -0.00511057
0.90332 -9.36232e-111 -0.00518834
0.908203 -9.27988e-111 -0.00526718
0.913086 -9.19772e-111 -0.00534709
0.917969 -9.11585e-111 -0.00542809
0.922852 -9.03428e-111 -0.00551019
0.927734 -8.95301e-111 -0.00559341
0.932617 -8.87205e-111 -0.00567775
0.9375 -8.79141e-111 -0.00576324
0.942383 -8.71108e-111 -0.00584987
0.947266 -8.63107e-111 -0.00593767
0.952148 -8.5514e-111 -0.00602665
0.957031 -8.47205e-111 -0.00611682
0.961914 -8.39304e-111 -0.0062082
0.966797 -8.31437e-111 -0.0063008
0.97168 -8.23604e-111 -0.00639463
0.976562 -8.15806e-111 -0.0064897
0.981445 -8.08044e-111 -0.00658604
0.986328 -8.00317e-111 -0.00668365
0.991211 -7.92627e-111 -0.00678255
0.996094 -7.84972e-111 -0.00688276
1.00098 -7.77355e-111 -0.00698428
1.00586 -7.69775e-111 -0.00708713
1.01074 -7.62233e-111 -0.00719133
1.01562 -7.54728e-111 -0.00729689
1.02051 -7.47262e-111 -0.00740383
1.02539 -7.39834e-111 -0.00751216
1.03027 -7.32445e-111 -0.00762189
1.03516 -7.25095e-111 -0.00773305
1.04004 -7.17785e-111 -0.00784564
1.04492 -7.10515e-111 -0.00795969
1.0498 -7.03285e-111 -0.00807521
1.05469 -6.96095e-111 -0.00819221
1.05957 -6.88945e-111 -0.0083107
1.06445 -6.81837e-111 -0.00843072
1.06934 -6.7477e-111 -0.00855226
1.07422 -6.67744e-111 -0.00867536
1.0791 -6.6076e-111 -0.00880002
1.08398 -6.53818e-111 -0.00892626
1.08887 -6.46918e-111 -0.00905409
1.09375 -6.4006e-111 -0.00918355
1.09863 -6.33245e-111 -0.00931463
1.10352 -6.26472e-111 -0.00944736
1.1084 -6.19743e-111 -0.00958175
1.11328 -6.13056e-111 -0.00971783
1.11816 -6.06413e-111 -0.00985561
1.12305 -5.99813e-111 -0.0099951
1.12793 -5.93256e-111 -0.0101363
1.13281 -5.86743e-111 -0.0102793
1.1377 -5.80274e-111 -0.0104241
1.14258 -5.73849e-111 -0.0105706
1.14746 -5.67468e-111 -0.0107189
1.15234 -5.61132e-111 -0.0108691
1.15723 -5.54839e-111 -0.0110211
1.16211 -5.48591e-111 -0.011175
1.16699 -5.42387e-111 -0.0113308
1.17188 -5.36229e-111 -0.0114884
1.17676 -5.30114e-111 -0.011648
1.18164 -5.24045e-111 -0.0118095
1.18652 -5.1802e-111 -0.0119729
1.19141 -5.1204e-111 -0.0121384
1.19629 -5.06105e-111 -0.0123058
1.20117 -5.00215e-111 -0.0124753
1.20605 -4.9437e-111 -0.0126467
1.21094 -4.8857e-111 -0.0128203
1.21582 -4.82814e-111 -0.0129959
1.2207 -4.77104e-111 -0.0131736
1.22559 -4.71439e-111 -0.0133534
1.23047 -4.65819e-111 -0.0135353
1.23535 -4.60245e-111 -0.0137194
1.24023 -4.54715e-111 -0.0139057
1.24512 -4.4923e-111 -0.0140941
1.25 -4.4379e-111 -0.0142848
1.25488 -4.38395e-111 -0.0144777
1.25977 -4.33045e-111 -0.0146729
1.26465 -4.2774e-111 -0.0148703
1.26953 -4.2248e-111 -0.01507
1.27441 -4.17264e-111 -0.0152721
1.2793 -4.12094e-111 -0.0154765
1.28418 -4.06968e-111 -0.0156833
1.28906 -4.01886e-111 -0.0158924
1.29395 -3.96849e-111 -0.016104
1.29883 -3.91857e-111 -0.0163179
1.30371 -3.86909e-111 -0.0165344
1.30859 -3.82005e-111 -0.0167533
1.31348 -3.77145e-111 -0.0169747
1.31836 -3.7233e-111 -0.0171986
1.32324 -3.67558e-111 -0.017425
1.32812 -3.6283e-111 -0.0176541
1.33301 -3.58146e-111 -0.0178857
1.33789 -3.53506e-111 -0.0181199
1.34277 -3.48909e-111 -0.0183567
1.34766 -3.44355e-111 -0.0185962
1.35254 -3.39845e-111 -0.0188384
1.35742 -3.35378e-111 -0.0190832
1.3623 -3.30953e-111 -0.0193308
1.36719 -3.26572e-111 -0.0195811
1.37207 -3.22233e-111 -0.0198342
1.37695 -3.17936e-111 -0.0200901
1.38184 -3.13682e-111 -0.0203488
1.38672 -3.0947e-111 -0.0206104
1.3916 -3.053e-111 -0.0208748
1.39648 -3.01172e-111 -0.0211421
1.40137 -2.97086e-111 -0.0214123
1.40625 -2.93041e-111 -0.0216855
1.41113 -2.89037e-111 -0.0219616
1.41602 -2.85075e-111 -0.0222407
1.4209 -2.81153e-111 -0.0225228
1.42578 -2.77272e-111 -0.022808
1.43066 -2.73432e-111 -0.0230962
1.43555 -2.69632e-111 -0.0233875
1.44043 -2.65872e-111 -0.0236819
1.44531 -2.62152e-111 -0.0239794
1.4502 -2.58471e-111 -0.0242801
1.45508 -2.54831e-111 -0.024584
1.45996 -2.51229e-111 -0.0248911
1.46484 -2.47667e-111 -0.0252014
1.46973 -2.44143e-111 -0.025515
1.47461 -2.40658e-111 -0.0258318
1.47949 -2.37212e-111 -0.026152
1.48438 -2.33804e-111 -0.0264756
1.48926 -2.30434e-111 -0.0268024
1.49414 -2.27101e-111 -0.0271327
1.49902 -2.23806e-111 -0.0274664
1.50391 -2.20548e-111 -0.0278035
1.50879 -2.17328e-111 -0.0281441
1.51367 -2.14144e-111 -0.0284882
1.51855 -2.10997e-111 -0.0288358
1.52344 -2.07886e-111 -0.029187
1.52832 -2.04811e-111 -0.0295417
1.5332 -2.01772e-111 -0.0299001
1.53809 -1.98769e-111 -0.030262
1.54297 -1.95801e-111 -0.0306276
1.54785 -1.92868e-111 -0.0309969
1.55273 -1.8997e-111 -0.0313699
1.55762 -1.87107e-111 -0.0317466
1.5625 -1.84278e-111 -0.0321271
1.56738 -1.81483e-111 -0.0325114
1.57227 -1.78722e-111 -0.0328994
1.57715 -1.75995e-111 -0.0332914
1.58203 -1.73301e-111 -0.0336871
1.58691 -1.7064e-111 -0.0340868
1.5918 -1.68012e-111 -0.0344904
1.59668 -1.65416e-111 -0.0348979
1.60156 -1.62853e-111 -0.0353095
1.60645 -1.60322e-111 -0.035725
1.61133 -1.57823e-111 -0.0361445
1.61621 -1.55355e-111 -0.0365681
1.62109 -1.52919e-111 -0.0369958
1.62598 -1.50513e-111 -0.0374276
1.63086 -1.48139e-111 -0.0378635
1.63574 -1.45795e-111 -0.0383036
1.64062 -1.43481e-111 -0.0387479
1.64551 -1.41197e-111 -0.0391964
1.65039 -1.38943e-111 -0.0396491
1.65527 -1.36718e-111 -0.0401062
1.66016 -1.34523e-111 -0.0405675
1.66504 -1.32356e-111 -0.0410331
1.66992 -1.30218e-111 -0.0415031
1.6748 -1.28109e-111 -0.0419775
1.67969 -1.26028e-111 -0.0424563
1.68457 -1.23974e-111 -0.0429396
1.68945 -1.21949e-111 -0.0434273
1.69434 -1.1995e-111 -0.0439195
1.69922 -1.17979e-111 -0.0444162
1.7041 -1.16035e-111 -0.0449174
1.70898 -1.14117e-111 -0.0454233
1.71387 -1.12226e-111 -0.0459337
1.71875 -1.1036e-111 -0.0464488
1.72363 -1.08521e-111 -0.0469685
1.72852 -1.06707e-111 -0.0474929
1.7334 -1.04918e-111 -0.048022
1.73828 -1.03155e-111 -0.0485558
1.74316 -1.01416e-111 -0.0490945
1.74805 -9.97018e-112 -0.0496379
1.75293 -9.80119e-112 -0.0501861
1.75781 -9.63461e-112 -0.0507392
1.7627 -9.4704e-112 -0.0512971
1.76758 -9.30856e-112 -0.0518599
1.77246 -9.14904e-112 -0.0524277
1.77734 -8.99182e-112 -0.0530004
1.78223 -8.83689e-112 -0.0535781
1.78711 -8.68421e-112 -0.0541608
1.79199 -8.53376e-112 -0.0547485
1.79688 -8.38552e-112 -0.0553413
1.80176 -8.23946e-112 -0.0559392
1.80664 -8.09556e-112 -0.0565422
1.81152 -7.95379e-112 -0.0571503
1.81641 -7.81414e-112 -0.0577636
1.82129 -7.67657e-112 -0.0583821
1.82617 -7.54106e-112 -0.0590058
1.83105 -7.40759e-112 -0.0596347
1.83594 -7.27613e-112 -0.0602689
1.84082 -7.14667e-112 -0.0609084
1.8457 -7.01918e-112 -0.0615532
1.85059 -6.89363e-112 -0.0622034
1.85547 -6.77001e-112 -0.0628589
1.86035 -6.64828e-112 -0.0635198
1.86523 -6.52843e-112 -0.0641862
1.87012 -6.41044e-112 -0.0648579
1.875 -6.29428e-112 -0.0655352
1.87988 -6.17993e-112 -0.0662179
1.88477 -6.06737e-112 -0.0669062
1.88965 -5.95657e-112 -0.0676
1.89453 -5.84752e-112 -0.0682994
1.89941 -5.74019e-112 -0.0690043
1.9043 -5.63456e-112 -0.0697149
1.90918 -5.53062e-112 -0.0704311
1.91406 -5.42833e-112 -0.071153
1.91895 -5.32768e-112 -0.0718805
1.92383 -5.22864e-112 -0.0726138
1.92871 -5.1312e-112 -0.0733528
1.93359 -5.03534e-112 -0.0740975
1.93848 -4.94104e-112 -0.0748481
1.94336 -4.84826e-112 -0.0756044
1.94824 -4.75701e-112 -0.0763665
1.95312 -4.66725e-112 -0.0771345
1.95801 -4.57896e-112 -0.0779084
1.96289 -4.49213e-112 -0.0786881
1.96777 -4.40673e-112 -0.0794738
1.97266 -4.32276e-112 -0.0802654
1.97754 -4.24018e-112 -0.0810629
1.98242 -4.15898e-112 -0.0818664
1.9873 -4.07914e-112 -0.0826759
1.99219 -4.00064e-112 -0.0834914
1.99707 -3.92347e-112 -0.084313
2.00195 -3.8476e-112 -0.0851406
2.00684 -3.77302e-112 -0.0859743
2.01172 -3.69971e-112 -0.086814
2.0166 -3.62765e-112 -0.0876599
2.02148 -3.55682e-112 -0.0885119
2.02637 -3.48721e-112 -0.0893701
2.03125 -3.4188e-112 -0.0902344
2.03613 -3.35157e-112 -0.091105
2.04102 -3.28551e-112 -0.0919817
2.0459 -3.22059e-112 -0.0928647
2.05078 -3.15681e-112 -0.0937538
2.05566 -3.09414e-112 -0.0946493
2.06055 -3.03258e-112 -0.095551
2.06543 -2.97209e-112 -0.096459
2.07031 -2.91268e-112 -0.0973734
2.0752 -2.85431e-112 -0.098294
2.08008 -2.79698e-112 -0.099221
2.08496 -2.74067e-112 -0.100154
2.08984 -2.68537e-112 -0.101094
2.09473 -2.63106e-112 -0.10204
2.09961 -2.57772e-112 -0.102993
2.10449 -2.52535e-112 -0.103952
2.10938 -2.47392e-112 -0.104917
2.11426 -2.42342e-112 -0.105889
2.11914 -2.37384e-112 -0.106867
2.12402 -2.32516e-112 -0.107852
2.12891 -2.27738e-112 -0.108843
2.13379 -2.23047e-112 -0.10984
2.13867 -2.18442e-112 -0.110844
2.14355 -2.13922e-112 -0.111855
2.14844 -2.09485e-112 -0.112872
2.15332 -2.05131e-112 -0.113896
2.1582 -2.00858e-112 -0.114926
2.16309 -1.96664e-112 -0.115963
2.16797 -1.92548e-112 -0.117007
2.17285 -1.8851e-112 -0.118057
2.17773 -1.84548e-112 -0.119113
2.18262 -1.8066e-112 -0.120176
2.1875 -1.76846e-112 -0.121246
2.19238 -1.73104e-112 -0.122322
2.19727 -1.69433e-112 -0.123405
2.20215 -1.65833e-112 -0.124495
2.20703 -1.62301e-112 -0.125591
2.21191 -1.58836e-112 -0.126694
2.2168 -1.55438e-112 -0.127803
2.22168 -1.52106e-112 -0.128919
2.22656 -1.48838e-112 -0.130042
2.23145 -1.45633e-112 -0.131172
2.23633 -1.4249e-112 -0.132308
2.24121 -1.39409e-112 -0.13345
2.24609 -1.36387e-112 -0.1346
2.25098 -1.33425e-112 -0.135756
2.25586 -1.30521e-112 -0.136919
2.26074 -1.27674e-112 -0.138088
2.26562 -1.24883e-112 -0.139264
2.27051 -1.22148e-112 -0.140447
2.27539 -1.19466e-112 -0.141636
2.28027 -1.16838e-112 -0.142832
2.28516 -1.14262e-112 -0.144035
2.29004 -1.11738e-112 -0.145244
2.29492 -1.09264e-112 -0.14646
2.2998 -1.0684e-112 -0.147683
2.30469 -1.04465e-112 -0.148912
2.30957 -1.02138e-112 -0.150148
2.31445 -9.98574e-113 -0.151391
2.31934 -9.76234e-113 -0.15264
2.32422 -9.54348e-113 -0.153896
2.3291 -9.32909e-113 -0.155159
2.33398 -9.11907e-113 -0.156428
2.33887 -8.91336e-113 -0.157704
2.34375 -8.71188e-113 -0.158986
2.34863 -8.51454e-113 -0.160275
2.35352 -8.32128e-113 -0.161571
2.3584 -8.13201e-113 -0.162873
2.36328 -7.94667e-113 -0.164182
2.36816 -7.76519e-113 -0.165497
2.37305 -7.58748e-113 -0.166819
2.37793 -7.41349e-113 -0.168148
2.38281 -7.24315e-113 -0.169483
2.3877 -7.07638e-113 -0.170824
2.39258 -6.91312e-113 -0.172173
2.39746 -6.75331e-113 -0.173527
2.40234 -6.59687e-113 -0.174888
2.40723 -6.44376e-113 -0.176256
2.41211 -6.29389e-113 -0.17763
2.41699 -6.14722e-113 -0.17901
2.42188 -6.00368e-113 -0.180397
2.42676 -5.86321e-113 -0.18179
2.43164 -5.72576e-113 -0.18319
2.43652 -5.59126e-113 -0.184596
2.44141 -5.45966e-113 -0.186008
2.44629 -5.33091e-113 -0.187427
2.45117 -5.20494e-113 -0.188852
2.45605 -5.0817e-113 -0.190284
2.46094 -4.96115e-113 -0.191721
2.46582 -4.84323e-113 -0.193165
2.4707 -4.72788e-113 -0.194615
2.47559 -4.61506e-113 -0.196072
2.48047 -4.50472e-113 -0.197534
2.48535 -4.39681e-113 -0.199003
2.49023 -4.29128e-113 -0.200478
2.49512 -4.18808e-113 -0.201959
2.5 -4.08716e-113 -0.203446
2.50488 -3.98849e-113 -0.204939
2.50977 -3.89202e-113 -0.206438
2.51465 -3.7977e-113 -0.207943
2.51953 -3.70548e-113 -0.209454
2.52441 -3.61534e-113 -0.210971
2.5293 -3.52722e-113 -0.212494
2.53418 -3.44108e-113 -0.214023
2.53906 -3.35688e-113 -0.215558
2.54395 -3.27459e-113 -0.217099
2.54883 -3.19417e-113 -0.218645
2.55371 -3.11557e-113 -0.220197
2.55859 -3.03876e-113 -0.221755
2.56348 -2.9637e-113 -0.223319
2.56836 -2.89036e-113 -0.224888
2.57324 -2.8187e-113 -0.226463
2.57812 -2.74869e-113 -0.228043
2.58301 -2.68028e-113 -0.229629
2.58789 -2.61346e-113 -0.231221
2.59277 -2.54817e-113 -0.232818
2.59766 -2.48441e-113 -0.23442
2.60254 -2.42212e-113 -0.236028
2.60742 -2.36128e-113 -0.237641
2.6123 -2.30186e-113 -0.23926
2.61719 -2.24382e-113 -0.240884
2.62207 -2.18715e-113 -0.242513
2.62695 -2.1318e-113 -0.244147
2.63184 -2.07776e-113 -0.245786
2.63672 -2.02499e-113 -0.247431
2.6416 -1.97347e-113 -0.249081
2.64648 -1.92316e-113 -0.250735
2.65137 -1.87405e-113 -0.252395
2.65625 -1.82611e-113 -0.254059
2.66113 -1.77931e-113 -0.255729
2.66602 -1.73362e-113 -0.257403
2.6709 -1.68903e-113 -0.259082
2.67578 -1.6455e-113 -0.260766
2.68066 -1.60302e-113 -0.262454
2.68555 -1.56157e-113 -0.264147
2.69043 -1.52111e-113 -0.265845
2.69531 -1.48163e-113 -0.267547
2.7002 -1.4431e-113 -0.269254
2.70508 -1.40551e-113 -0.270965
2.70996 -1.36884e-113 -0.27268
2.71484 -1.33306e-113 -0.2744
2.71973 -1.29815e-113 -0.276124
2.72461 -1.26409e-113 -0.277852
2.72949 -1.23087e-113 -0.279584
2.73438 -1.19847e-113 -0.281321
2.73926 -1.16686e-113 -0.283061
2.74414 -1.13603e-113 -0.284806
2.74902 -1.10597e-113 -0.286554
2.75391 -1.07665e-113 -0.288307
2.75879 -1.04805e-113 -0.290063
2.76367 -1.02017e-113 -0.291823
2.76855 -9.92981e-114 -0.293586
2.77344 -9.66471e-114 -0.295353
2.77832 -9.40623e-114 -0.297124
2.7832 -9.15424e-114 -0.298898
2.78809 -8.90857e-114 -0.300675
2.79297 -8.66907e-114 -0.302456
2.79785 -8.43562e-114 -0.304241
2.80273 -8.20806e-114 -0.306028
2.80762 -7.98626e-114 -0.307819
2.8125 -7.77008e-114 -0.309612
2.81738 -7.55939e-114 -0.311409
2.82227 -7.35407e-114 -0.313209
2.82715 -7.15398e-114 -0.315011
2.83203 -6.959e-114 -0.316817
2.83691 -6.76901e-114 -0.318625
2.8418 -6.5839e-114 -0.320436
2.84668 -6.40354e-114 -0.322249
2.85156 -6.22783e-114 -0.324065
2.85645 -6.05665e-114 -0.325884
2.86133 -5.88989e-114 -0.327705
2.86621 -5.72746e-114 -0.329528
2.87109 -5.56923e-114 -0.331353
2.87598 -5.41512e-114 -0.333181
2.88086 -5.26502e-114 -0.33501
2.88574 -5.11884e-114 -0.336842
2.89062 -4.97648e-114 -0.338676
2.89551 -4.83785e-114 -0.340511
2.90039 -4.70286e-114 -0.342348
2.90527 -4.57141e-114 -0.344187
2.91016 -4.44343e-114 -0.346028
2.91504 -4.31883e-114 -0.34787
2.91992 -4.19752e-114 -0.349714
2.9248 -4.07942e-114 -0.351559
2.92969 -3.96445e-114 -0.353405
2.93457 -3.85254e-114 -0.355253
2.93945 -3.74362e-114 -0.357101
2.94434 -3.63759e-114 -0.358951
2.94922 -3.53441e-114 -0.360802
2.9541 -3.43398e-114 -0.362653
2.95898 -3.33625e-114 -0.364506
2.96387 -3.24115e-114 -0.366359
2.96875 -3.14861e-114 -0.368213
2.97363 -3.05856e-114 -0.370067
2.97852 -2.97095e-114 -0.371922
2.9834 -2.88571e-114 -0.373777
2.98828 -2.80278e-114 -0.375633
2.99316 -2.7221e-114 -0.377489
2.99805 -2.64363e-114 -0.379344
3.00293 -2.56729e-114 -0.3812
3.00781 -2.49303e-114 -0.383056
3.0127 -2.42081e-114 -0.384912
3.01758 -2.35057e-114 -0.386767
3.02246 -2.28226e-114 -0.388622
3.02734 -2.21583e-114 -0.390477
3.03223 -2.15123e-114 -0.392331
3.03711 -2.08841e-114 -0.394185
3.04199 -2.02733e-114 -0.396038
3.04688 -1.96794e-114 -0.39789
3.05176 -1.91021e-114 -0.399741
3.05664 -1.85407e-114 -0.401592
3.06152 -1.7995e-114 -0.403441
3.06641 -1.74646e-114 -0.405289
3.07129 -1.69489e-114 -0.407136
3.07617 -1.64477e-114 -0.408982
3.08105 -1.59606e-114 -0.410826
3.08594 -1.54872e-114 -0.412668
3.09082 -1.5027e-114 -0.414509
3.0957 -1.45799e-114 -0.416349
3.10059 -1.41454e-114 -0.418186
3.10547 -1.37232e-114 -0.420022
3.11035 -1.33129e-114 -0.421855
3.11523 -1.29143e-114 -0.423687
3.12012 -1.25271e-114 -0.425516
3.125 -1.21508e-114 -0.427343
3.12988 -1.17853e-114 -0.429168
3.13477 -1.14303e-114 -0.43099
3.13965 -1.10854e-114 -0.432809
3.14453 -1.07504e-114 -0.434626
3.14941 -1.04251e-114 -0.43644
3.1543 -1.01091e-114 -0.438251
3.15918 -9.80218e-115 -0.44006
3.16406 -9.50416e-115 -0.441865
3.16895 -9.21477e-115 -0.443667
3.17383 -8.93375e-115 -0.445465
3.17871 -8.6609e-115 -0.447261
3.18359 -8.39598e-115 -0.449053
3.18848 -8.13877e-115 -0.450841
3.19336 -7.88906e-115 -0.452625
3.19824 -7.64666e-115 -0.454406
3.20312 -7.41134e-115 -0.456183
3.20801 -7.18293e-115 -0.457956
3.21289 -6.96122e-115 -0.459725
3.21777 -6.74604e-115 -0.46149
3.22266 -6.5372e-115 -0.46325
3.22754 -6.33451e-115 -0.465007
3.23242 -6.13782e-115 -0.466758
3.2373 -5.94696e-115 -0.468505
3.24219 -5.76175e-115 -0.470248
3.24707 -5.58205e-115 -0.471985
3.25195 -5.40769e-115 -0.473718
3.25684 -5.23853e-115 -0.475446
3.26172 -5.07442e-115 -0.477169
3.2666 -4.91522e-115 -0.478886
3.27148 -4.76078e-115 -0.480598
3.27637 -4.61098e-115 -0.482305
3.28125 -4.46567e-115 -0.484007
3.28613 -4.32474e-115 -0.485702
3.29102 -4.18806e-115 -0.487393
3.2959 -4.0555e-115 -0.489077
3.30078 -3.92696e-115 -0.490755
3.30566 -3.8023e-115 -0.492428
3.31055 -3.68143e-115 -0.494094
3.31543 -3.56423e-115 -0.495755
3.32031 -3.45059e-115 -0.497409
3.3252 -3.34042e-115 -0.499056
3.33008 -3.23362e-115 -0.500697
3.33496 -3.13008e-115 -0.502332
3.33984 -3.02971e-115 -0.50396
3.34473 -2.93241e-115 -0.505581
3.34961 -2.83811e-115 -0.507195
3.35449 -2.74671e-115 -0.508802
3.35938 -2.65813e-115 -0.510402
3.36426 -2.57228e-115 -0.511995
3.36914 -2.48908e-115 -0.513581
3.37402 -2.40846e-115 -0.515159
3.37891 -2.33034e-115 -0.51673
3.38379 -2.25465e-115 -0.518293
3.38867 -2.18131e-115 -0.519849
3.39355 -2.11025e-115 -0.521397
3.39844 -2.04142e-115 -0.522937
3.40332 -1.97473e-115 -0.524469
3.4082 -1.91013e-115 -0.525993
3.41309 -1.84756e-115 -0.527509
3.41797 -1.78695e-115 -0.529016
3.42285 -1.72825e-115 -0.530516
3.42773 -1.6714e-115 -0.532006
3.43262 -1.61633e-115 -0.533489
3.4375 -1.56301e-115 -0.534962
3.44238 -1.51138e-115 -0.536427
3.44727 -1.46138e-115 -0.537883
3.45215 -1.41297e-115 -0.539331
3.45703 -1.3661e-115 -0.540769
3.46191 -1.32071e-115 -0.542198
3.4668 -1.27678e-115 -0.543618
3.47168 -1.23425e-115 -0.545029
3.47656 -1.19308e-115 -0.54643
3.48145 -1.15322e-115 -0.547822
3.48633 -1.11465e-115 -0.549204
3.49121 -1.07731e-115 -0.550577
3.49609 -1.04118e-115 -0.55194
3.50098 -1.0062e-115 -0.553293
3.50586 -9.72361e-116 -0.554636
3.51074 -9.39611e-116 -0.555969
3.51562 -9.07921e-116 -0.557292
3.52051 -8.77258e-116 -0.558605
3.52539 -8.47591e-116 -0.559908
3.53027 -8.18887e-116 -0.5612
3.53516 -7.91118e-116 -0.562482
3.54004 -7.64254e-116 -0.563754
3.54492 -7.38267e-116 -0.565015
3.5498 -7.1313e-116 -0.566265
3.55469 -6.88816e-116 -0.567504
3.55957 -6.65299e-116 -0.568733
3.56445 -6.42554e-116 -0.56995
3.56934 -6.20557e-116 -0.571157
3.57422 -5.99285e-116 -0.572352
3.5791 -5.78714e-116 -0.573537
3.58398 -5.58823e-116 -0.57471
3.58887 -5.3959e-116 -0.575871
3.59375 -5.20994e-116 -0.577022
3.59863 -5.03014e-116 -0.578161
3.60352 -4.85632e-116 -0.579288
3.6084 -4.68829e-116 -0.580404
3.61328 -4.52585e-116 -0.581507
3.61816 -4.36883e-116 -0.5826
3.62305 -4.21706e-116 -0.58368
3.62793 -4.07037e-116 -0.584748
3.63281 -3.92859e-116 -0.585805
3.6377 -3.79157e-116 -0.586849
3.64258 -3.65915e-116 -0.587881
3.64746 -3.53119e-116 -0.588901
3.65234 -3.40754e-116 -0.589908
3.65723 -3.28807e-116 -0.590903
3.66211 -3.17263e-116 -0.591886
3.66699 -3.0611e-116 -0.592856
3.67188 -2.95335e-116 -0.593814
3.67676 -2.84926e-116 -0.594759
3.68164 -2.7487e-116 -0.595692
3.68652 -2.65157e-116 -0.596611
3.69141 -2.55775e-116 -0.597518
3.69629 -2.46713e-116 -0.598412
3.70117 -2.3796e-116 -0.599293
3.70605 -2.29507e-116 -0.600161
3.71094 -2.21344e-116 -0.601016
3.71582 -2.13461e-116 -0.601857
3.7207 -2.05849e-116 -0.602686
3.72559 -1.98499e-116 -0.603501
3.73047 -1.91403e-116 -0.604303
3.73535 -1.84551e-116 -0.605092
3.74023 -1.77936e-116 -0.605867
3.74512 -1.7155e-116 -0.606629
3.75 -1.65385e-116 -0.607377
3.75488 -1.59434e-116 -0.608111
3.75977 -1.5369e-116 -0.608832
3.76465 -1.48146e-116 -0.60954
3.76953 -1.42795e-116 -0.610233
3.77441 -1.37631e-116 -0.610913
3.7793 -1.32647e-116 -0.611579
3.78418 -1.27838e-116 -0.612231
3.78906 -1.23197e-116 -0.61287
3.79395 -1.18719e-116 -0.613494
3.79883 -1.14398e-116 -0.614104
3.80371 -1.10229e-116 -0.6147
3.80859 -1.06207e-116 -0.615282
3.81348 -1.02327e-116 -0.61585
3.81836 -9.8584e-117 -0.616404
3.82324 -9.49733e-117 -0.616944
3.82812 -9.14906e-117 -0.617469
3.83301 -8.81313e-117 -0.61798
3.83789 -8.48914e-117 -0.618477
3.84277 -8.17666e-117 -0.618959
3.84766 -7.87531e-117 -0.619427
3.85254 -7.58471e-117 -0.619881
3.85742 -7.30448e-117 -0.62032
3.8623 -7.03427e-117 -0.620744
3.86719 -6.77373e-117 -0.621155
3.87207 -6.52254e-117 -0.62155
3.87695 -6.28035e-117 -0.621931
3.88184 -6.04687e-117 -0.622297
3.88672 -5.8218e-117 -0.622649
3.8916 -5.60483e-117 -0.622986
3.89648 -5.39569e-117 -0.623309
3.90137 -5.19411e-117 -0.623616
3.90625 -4.99982e-117 -0.623909
3.91113 -4.81257e-117 -0.624187
3.91602 -4.63211e-117 -0.624451
3.9209 -4.45821e-117 -0.6247
3.92578 -4.29063e-117 -0.624933
3.93066 -4.12915e-117 -0.625153
3.93555 -3.97356e-117 -0.625357
3.94043 -3.82365e-117 -0.625546
3.94531 -3.67922e-117 -0.625721
3.9502 -3.54008e-117 -0.62588
3.95508 -3.40603e-117 -0.626025
3.95996 -3.27691e-117 -0.626155
3.96484 -3.15253e-117 -0.62627
3.96973 -3.03273e-117 -0.62637
3.97461 -2.91734e-117 -0.626455
3.97949 -2.80621e-117 -0.626525
3.98438 -2.69918e-117 -0.626581
3.98926 -2.59611e-117 -0.626621
3.99414 -2.49686e-117 -0.626646
3.99902 -2.40128e-117 -0.626657
4.00391 -2.30926e-117 -0.626652
4.00879 -2.22065e-117 -0.626633
4.01367 -2.13535e-117 -0.626599
4.01855 -2.05322e-117 -0.626549
4.02344 -1.97416e-117 -0.626485
4.02832 -1.89805e-117 -0.626406
4.0332 -1.82479e-117 -0.626312
4.03809 -1.75427e-117 -0.626203
4.04297 -1.6864e-117 -0.626079
4.04785 -1.62108e-117 -0.62594
4.05273 -1.55821e-117 -0.625786
4.05762 -1.49771e-117 -0.625618
4.0625 -1.43949e-117 -0.625434
4.06738 -1.38346e-117 -0.625236
4.07227 -1.32956e-117 -0.625023
4.07715 -1.27769e-117 -0.624795
4.08203 -1.22779e-117 -0.624552
4.08691 -1.17978e-117 -0.624295
4.0918 -1.13359e-117 -0.624022
4.09668 -1.08916e-117 -0.623735
4.10156 -1.04642e-117 -0.623433
4.10645 -1.00531e-117 -0.623117
4.11133 -9.65772e-118 -0.622786
4.11621 -9.27743e-118 -0.62244
4.12109 -8.91168e-118 -0.622079
4.12598 -8.55995e-118 -0.621704
4.13086 -8.22171e-118 -0.621314
4.13574 -7.89645e-118 -0.62091
4.14062 -7.5837e-118 -0.620491
4.14551 -7.28299e-118 -0.620058
4.15039 -6.99387e-118 -0.61961
4.15527 -6.71591e-118 -0.619148
4.16016 -6.44869e-118 -0.618672
4.16504 -6.1918e-118 -0.618181
4.16992 -5.94487e-118 -0.617675
4.1748 -5.70751e-118 -0.617156
4.17969 -5.47937e-118 -0.616622
4.18457 -5.26009e-118 -0.616074
4.18945 -5.04935e-118 -0.615511
4.19434 -4.84682e-118 -0.614935
4.19922 -4.65219e-118 -0.614344
4.2041 -4.46517e-118 -0.61374
4.20898 -4.28546e-118 -0.613121
4.21387 -4.11278e-118 -0.612488
4.21875 -3.94688e-118 -0.611842
4.22363 -3.78749e-118 -0.611181
4.22852 -3.63436e-118 -0.610507
4.2334 -3.48725e-118 -0.609819
4.23828 -3.34594e-118 -0.609117
4.24316 -3.21021e-118 -0.608402
4.24805 -3.07983e-118 -0.607672
4.25293 -2.95461e-118 -0.60693
4.25781 -2.83434e-118 -0.606173
4.2627 -2.71884e-118 -0.605403
4.26758 -2.60792e-118 -0.60462
4.27246 -2.50141e-118 -0.603824
4.27734 -2.39913e-118 -0.603014
4.28223 -2.30093e-118 -0.60219
4.28711 -2.20664e-118 -0.601354
4.29199 -2.11611e-118 -0.600504
4.29688 -2.0292e-118 -0.599642
4.30176 -1.94577e-118 -0.598766
4.30664 -1.86568e-118 -0.597877
4.31152 -1.7888e-118 -0.596975
4.31641 -1.715e-118 -0.596061
4.32129 -1.64417e-118 -0.595134
4.32617 -1.5762e-118 -0.594194
4.33105 -1.51096e-118 -0.593241
4.33594 -1.44835e-118 -0.592276
4.34082 -1.38827e-118 -0.591298
4.3457 -1.33061e-118 -0.590308
4.35059 -1.2753e-118 -0.589305
4.35547 -1.22222e-118 -0.58829
4.36035 -1.1713e-118 -0.587263
4.36523 -1.12244e-118 -0.586224
4.37012 -1.07557e-118 -0.585172
4.375 -1.03061e-118 -0.584109
4.37988 -9.87482e-119 -0.583033
4.38477 -9.46114e-119 -0.581946
4.38965 -9.06434e-119 -0.580846
4.39453 -8.68378e-119 -0.579736
4.39941 -8.3188e-119 -0.578613
4.4043 -7.96878e-119 -0.577479
4.40918 -7.63312e-119 -0.576333
4.41406 -7.31125e-119 -0.575176
4.41895 -7.00262e-119 -0.574007
4.42383 -6.7067e-119 -0.572827
4.42871 -6.42297e-119 -0.571636
4.43359 -6.15096e-119 -0.570434
4.43848 -5.89019e-119 -0.569221
4.44336 -5.6402e-119 -0.567997
4.44824 -5.40056e-119 -0.566762
4.45312 -5.17086e-119 -0.565516
4.45801 -4.9507e-119 -0.564259
4.46289 -4.73968e-119 -0.562992
4.46777 -4.53744e-119 -0.561714
4.47266 -4.34362e-119 -0.560426
4.47754 -4.15788e-119 -0.559128
4.48242 -3.9799e-119 -0.557819
4.4873 -3.80935e-119 -0.5565
4.49219 -3.64594e-119 -0.55517
4.49707 -3.48937e-119 -0.553831
4.50195 -3.33936e-119 -0.552482
4.50684 -3.19565e-119 -0.551123
4.51172 -3.05798e-119 -0.549754
4.5166 -2.92611e-119 -0.548376
4.52148 -2.79978e-119 -0.546988
4.52637 -2.67878e-119 -0.54559
4.53125 -2.56289e-119 -0.544183
4.53613 -2.45189e-119 -0.542767
4.54102 -2.34559e-119 -0.541342
4.5459 -2.2438e-119 -0.539907
4.55078 -2.14631e-119 -0.538463
4.55566 -2.05297e-119 -0.537011
4.56055 -1.96359e-119 -0.535549
4.56543 -1.87801e-119 -0.534079
4.57031 -1.79608e-119 -0.5326
4.5752 -1.71764e-119 -0.531113
4.58008 -1.64254e-119 -0.529617
4.58496 -1.57066e-119 -0.528113
4.58984 -1.50185e-119 -0.5266
4.59473 -1.43598e-119 -0.525079
4.59961 -1.37294e-119 -0.523551
4.60449 -1.3126e-119 -0.522014
4.60938 -1.25486e-119 -0.520469
4.61426 -1.1996e-119 -0.518917
4.61914 -1.14672e-119 -0.517356
4.62402 -1.09611e-119 -0.515789
4.62891 -1.04769e-119 -0.514213
4.63379 -1.00136e-119 -0.51263
4.63867 -9.57035e-120 -0.51104
4.64355 -9.14628e-120 -0.509443
4.64844 -8.74057e-120 -0.507839
4.65332 -8.35247e-120 -0.506227
4.6582 -7.98122e-120 -0.504609
4.66309 -7.6261e-120 -0.502984
4.66797 -7.28644e-120 -0.501352
4.67285 -6.96157e-120 -0.499713
4.67773 -6.65087e-120 -0.498068
4.68262 -6.35374e-120 -0.496417
4.6875 -6.06959e-120 -0.494759
4.69238 -5.79787e-120 -0.493095
4.69727 -5.53805e-120 -0.491425
4.70215 -5.28962e-120 -0.489749
4.70703 -5.0521e-120 -0.488067
4.71191 -4.82501e-120 -0.486379
4.7168 -4.60791e-120 -0.484686
4.72168 -4.40037e-120 -0.482986
4.72656 -4.20197e-120 -0.481282
4.73145 -4.01233e-120 -0.479572
4.73633 -3.83107e-120 -0.477856
4.74121 -3.65781e-120 -0.476136
4.74609 -3.49223e-120 -0.47441
4.75098 -3.33399e-120 -0.472679
4.75586 -3.18276e-120 -0.470943
4.76074 -3.03825e-120 -0.469203
4.76562 -2.90016e-120 -0.467458
4.77051 -2.76821e-120 -0.465708
4.77539 -2.64215e-120 -0.463953
4.78027 -2.5217e-120 -0.462195
4.78516 -2.40663e-120 -0.460432
4.79004 -2.2967e-120 -0.458664
4.79492 -2.19169e-120 -0.456893
4.7998 -2.09138e-120 -0.455118
4.80469 -1.99556e-120 -0.453338
4.80957 -1.90404e-120 -0.451555
4.81445 -1.81664e-120 -0.449768
4.81934 -1.73316e-120 -0.447978
4.82422 -1.65344e-120 -0.446184
4.8291 -1.57732e-120 -0.444387
4.83398 -1.50462e-120 -0.442586
4.83887 -1.43521e-120 -0.440782
4.84375 -1.36893e-120 -0.438975
4.84863 -1.30566e-120 -0.437165
4.85352 -1.24525e-120 -0.435352
4.8584 -1.18757e-120 -0.433536
4.86328 -1.13252e-120 -0.431718
4.86816 -1.07996e-120 -0.429897
4.87305 -1.0298e-120 -0.428073
4.87793 -9.81915e-121 -0.426247
4.88281 -9.36214e-121 -0.424419
4.8877 -8.92599e-121 -0.422588
4.89258 -8.50974e-121 -0.420755
4.89746 -8.11252e-121 -0.418921
4.90234 -7.73347e-121 -0.417084
4.90723 -7.37178e-121 -0.415245
4.91211 -7.02668e-121 -0.413405
4.91699 -6.6974e-121 -0.411563
4.92188 -6.38326e-121 -0.409719
4.92676 -6.08356e-121 -0.407874
4.93164 -5.79765e-121 -0.406028
4.93652 -5.52492e-121 -0.40418
4.94141 -5.26476e-121 -0.402332
4.94629 -5.01662e-121 -0.400482
4.95117 -4.77995e-121 -0.398631
4.95605 -4.55422e-121 -0.396779
4.96094 -4.33895e-121 -0.394926
4.96582 -4.13365e-121 -0.393073
4.9707 -3.93788e-121 -0.391219
4.97559 -3.7512e-121 -0.389364
4.98047 -3.57321e-121 -0.387509
4.98535 -3.40349e-121 -0.385654
4.99023 -3.24168e-121 -0.383798
4.99512 -3.08742e-121 -0.381943
5 -2.94036e-121 -0.380087
5.00488 -2.80017e-121 -0.378231
5.00977 -2.66654e-121 -0.376375
5.01465 -2.53916e-121 -0.374519
5.01953 -2.41775e-121 -0.372664
5.02441 -2.30204e-121 -0.370809
5.0293 -2.19176e-121 -0.368955
5.03418 -2.08666e-121 -0.3671
5.03906 -1.98651e-121 -0.365247
5.04395 -1.89108e-121 -0.363394
5.04883 -1.80014e-121 -0.361542
5.05371 -1.7135e-121 -0.359691
5.05859 -1.63095e-121 -0.357841
5.06348 -1.5523e-121 -0.355992
5.06836 -1.47737e-121 -0.354144
5.07324 -1.406e-121 -0.352297
5.07812 -1.338e-121 -0.350452
5.08301 -1.27324e-121 -0.348607
5.08789 -1.21155e-121 -0.346765
5.09277 -1.1528e-121 -0.344923
5.09766 -1.09684e-121 -0.343084
5.10254 -1.04355e-121 -0.341246
5.10742 -9.928e-122 -0.33941
5.1123 -9.44474e-122 -0.337575
5.11719 -8.98458e-122 -0.335743
5.12207 -8.54642e-122 -0.333912
5.12695 -8.12925e-122 -0.332084
5.13184 -7.73207e-122 -0.330258
5.13672 -7.35395e-122 -0.328434
5.1416 -6.99399e-122 -0.326612
5.14648 -6.65132e-122 -0.324792
5.15137 -6.32515e-122 -0.322975
5.15625 -6.01468e-122 -0.321161
5.16113 -5.71918e-122 -0.319349
5.16602 -5.43794e-122 -0.31754
5.1709 -5.17028e-122 -0.315733
5.17578 -4.91556e-122 -0.31393
5.18066 -4.67317e-122 -0.312129
5.18555 -4.44252e-122 -0.310331
5.19043 -4.22305e-122 -0.308536
5.19531 -4.01423e-122 -0.306744
5.2002 -3.81555e-122 -0.304955
5.20508 -3.62654e-122 -0.30317
5.20996 -3.44672e-122 -0.301387
5.21484 -3.27567e-122 -0.299609
5.21973 -3.11295e-122 -0.297833
5.22461 -2.95818e-122 -0.296061
5.22949 -2.81097e-122 -0.294292
5.23438 -2.67095e-122 -0.292527
5.23926 -2.53779e-122 -0.290766
5.24414 -2.41116e-122 -0.289009
5.24902 -2.29073e-122 -0.287255
5.25391 -2.17621e-122 -0.285505
5.25879 -2.06732e-122 -0.283759
5.26367 -1.96379e-122 -0.282017
5.26855 -1.86535e-122 -0.280279
5.27344 -1.77176e-122 -0.278545
5.27832 -1.68279e-122 -0.276815
5.2832 -1.59821e-122 -0.275089
5.28809 -1.5178e-122 -0.273367
5.29297 -1.44138e-122 -0.27165
5.29785 -1.36873e-122 -0.269937
5.30273 -1.29969e-122 -0.268229
5.30762 -1.23407e-122 -0.266525
5.3125 -1.17171e-122 -0.264826
5.31738 -1.11244e-122 -0.263131
5.32227 -1.05612e-122 -0.26144
5.32715 -1.00261e-122 -0.259755
5.33203 -9.51762e-123 -0.258074
5.33691 -9.0345e-123 -0.256398
5.3418 -8.57549e-123 -0.254726
5.34668 -8.13942e-123 -0.25306
5.35156 -7.72515e-123 -0.251398
5.35645 -7.33162e-123 -0.249742
5.36133 -6.9578e-123 -0.24809
5.36621 -6.60273e-123 -0.246444
5.37109 -6.26547e-123 -0.244802
5.37598 -5.94517e-123 -0.243166
5.38086 -5.64096e-123 -0.241535
5.38574 -5.35207e-123 -0.239909
5.39062 -5.07773e-123 -0.238288
5.39551 -4.81722e-123 -0.236673
5.40039 -4.56986e-123 -0.235063
5.40527 -4.335e-123 -0.233458
5.41016 -4.11201e-123 -0.231859
5.41504 -3.9003e-123 -0.230265
5.41992 -3.69932e-123 -0.228677
5.4248 -3.50853e-123 -0.227094
5.42969 -3.32742e-123 -0.225517
5.43457 -3.1555e-123 -0.223946
5.43945 -2.99233e-123 -0.22238
5.44434 -2.83746e-123 -0.22082
5.44922 -2.69047e-123 -0.219265
5.4541 -2.55098e-123 -0.217717
5.45898 -2.41861e-123 -0.216174
5.46387 -2.29299e-123 -0.214636
5.46875 -2.1738e-123 -0.213105
5.47363 -2.0607e-123 -0.21158
5.47852 -1.9534e-123 -0.21006
5.4834 -1.85159e-123 -0.208547
5.48828 -1.755e-123 -0.207039
5.49316 -1.66338e-123 -0.205538
5.49805 -1.57646e-123 -0.204042
5.50293 -1.49402e-123 -0.202553
5.50781 -1.41581e-123 -0.201069
5.5127 -1.34164e-123 -0.199592
5.51758 -1.27129e-123 -0.198121
5.52246 -1.20458e-123 -0.196656
5.52734 -1.14131e-123 -0.195197
5.53223 -1.08131e-123 -0.193745
5.53711 -1.02442e-123 -0.192298
5.54199 -9.7047e-124 -0.190858
5.54688 -9.19321e-124 -0.189424
5.55176 -8.70827e-124 -0.187996
5.55664 -8.24851e-124 -0.186575
5.56152 -7.81265e-124 -0.18516
5.56641 -7.39947e-124 -0.183752
5.57129 -7.00781e-124 -0.182349
5.57617 -6.63657e-124 -0.180954
5.58105 -6.28469e-124 -0.179564
5.58594 -5.95118e-124 -0.178181
5.59082 -5.6351e-124 -0.176805
5.5957 -5.33556e-124 -0.175434
5.60059 -5.0517e-124 -0.174071
5.60547 -4.78271e-124 -0.172714
5.61035 -4.52783e-124 -0.171363
5.61523 -4.28633e-124 -0.170019
5.62012 -4.05751e-124 -0.168681
5.625 -3.84073e-124 -0.16735
5.62988 -3.63536e-124 -0.166025
5.63477 -3.4408e-124 -0.164707
5.63965 -3.2565e-124 -0.163396
5.64453 -3.08193e-124 -0.162091
5.64941 -2.91657e-124 -0.160793
5.6543 -2.75995e-124 -0.159501
5.65918 -2.61163e-124 -0.158216
5.66406 -2.47115e-124 -0.156937
5.66895 -2.33812e-124 -0.155666
5.67383 -2.21214e-124 -0.1544
5.67871 -2.09286e-124 -0.153142
5.68359 -1.97991e-124 -0.15189
5.68848 -1.87296e-124 -0.150645
5.69336 -1.77171e-124 -0.149406
5.69824 -1.67585e-124 -0.148174
5.70312 -1.58511e-124 -0.146948
5.70801 -1.4992e-124 -0.14573
5.71289 -1.41789e-124 -0.144518
5.71777 -1.34092e-124 -0.143312
5.72266 -1.26807e-124 -0.142114
5.72754 -1.19911e-124 -0.140922
5.73242 -1.13386e-124 -0.139736
5.7373 -1.0721e-124 -0.138558
5.74219 -1.01366e-124 -0.137385
5.74707 -9.58362e-125 -0.13622
5.75195 -9.06035e-125 -0.135061
5.75684 -8.56524e-125 -0.133909
5.76172 -8.09681e-125 -0.132764
5.7666 -7.65362e-125 -0.131625
5.77148 -7.23435e-125 -0.130493
5.77637 -6.83772e-125 -0.129368
5.78125 -6.46253e-125 -0.128249
5.78613 -6.10763e-125 -0.127137
5.79102 -5.77195e-125 -0.126031
5.7959 -5.45446e-125 -0.124933
5.80078 -5.15419e-125 -0.12384
5.80566 -4.87021e-125 -0.122755
5.81055 -4.60166e-125 -0.121676
5.81543 -4.34771e-125 -0.120603
5.82031 -4.10758e-125 -0.119538
5.8252 -3.88053e-125 -0.118478
5.83008 -3.66585e-125 -0.117426
5.83496 -3.46289e-125 -0.11638
5.83984 -3.27101e-125 -0.11534
5.84473 -3.08961e-125 -0.114307
5.84961 -2.91813e-125 -0.113281
5.85449 -2.75604e-125 -0.112261
5.85938 -2.60282e-125 -0.111248
5.86426 -2.45801e-125 -0.110241
5.86914 -2.32115e-125 -0.109241
5.87402 -2.1918e-125 -0.108247
5.87891 -2.06956e-125 -0.10726
5.88379 -1.95404e-125 -0.106279
5.88867 -1.84488e-125 -0.105305
5.89355 -1.74174e-125 -0.104337
5.89844 -1.64429e-125 -0.103375
5.90332 -1.55221e-125 -0.10242
5.9082 -1.46522e-125 -0.101472
5.91309 -1.38304e-125 -0.100529
5.91797 -1.30541e-125 -0.0995935
5.92285 -1.23208e-125 -0.098664
5.92773 -1.16281e-125 -0.0977408
5.93262 -1.09738e-125 -0.096824
5.9375 -1.03558e-125 -0.0959135
5.94238 -9.77222e-126 -0.0950092
5.94727 -9.22105e-126 -0.0941113
5.95215 -8.70055e-126 -0.0932196
5.95703 -8.20904e-126 -0.0923341
5.96191 -7.74493e-126 -0.0914549
5.9668 -7.30671e-126 -0.0905819
5.97168 -6.89295e-126 -0.0897151
5.97656 -6.50232e-126 -0.0888545
5.98145 -6.13352e-126 -0.088
5.98633 -5.78538e-126 -0.0871517
5.99121 -5.45673e-126 -0.0863094
5.99609 -5.1465e-126 -0.0854733
6.00098 -4.85368e-126 -0.0846433
6.00586 -4.57731e-126 -0.0838193
6.01074 -4.31646e-126 -0.0830014
6.01562 -4.07029e-126 -0.0821895
6.02051 -3.83797e-126 -0.0813836
6.02539 -3.61874e-126 -0.0805837
6.03027 -3.41187e-126 -0.0797897
6.03516 -3.21667e-126 -0.0790017
6.04004 -3.0325e-126 -0.0782196
6.04492 -2.85873e-126 -0.0774434
6.0498 -2.69479e-126 -0.076673
6.05469 -2.54013e-126 -0.0759085
6.05957 -2.39424e-126 -0.0751499
6.06445 -2.25662e-126 -0.074397
6.06934 -2.1268e-126 -0.07365
6.07422 -2.00436e-126 -0.0729087
6.0791 -1.88888e-126 -0.0721731
6.08398 -1.77996e-126 -0.0714433
6.08887 -1.67725e-126 -0.0707191
6.09375 -1.58039e-126 -0.0700007
6.09863 -1.48905e-126 -0.0692879
6.10352 -1.40292e-126 -0.0685807
6.1084 -1.32171e-126 -0.0678791
6.11328 -1.24514e-126 -0.067183
6.11816 -1.17295e-126 -0.0664926
6.12305 -1.1049e-126 -0.0658076
6.12793 -1.04074e-126 -0.0651282
6.13281 -9.80266e-127 -0.0644542
6.1377 -9.23258e-127 -0.0637857
6.14258 -8.69525e-127 -0.0631226
6.14746 -8.18879e-127 -0.0624649
6.15234 -7.71147e-127 -0.0618126
6.15723 -7.26163e-127 -0.0611657
6.16211 -6.8377e-127 -0.0605241
6.16699 -6.43821e-127 -0.0598877
6.17188 -6.06177e-127 -0.0592567
6.17676 -5.70707e-127 -0.0586309
6.18164 -5.37287e-127 -0.0580104
6.18652 -5.058e-127 -0.057395
6.19141 -4.76135e-127 -0.0567848
6.19629 -4.48189e-127 -0.0561798
6.20117 -4.21863e-127 -0.0555798
6.20605 -3.97064e-127 -0.054985
6.21094 -3.73706e-127 -0.0543953
6.21582 -3.51704e-127 -0.0538106
6.2207 -3.30983e-127 -0.0532309
6.22559 -3.11467e-127 -0.0526562
6.23047 -2.93088e-127 -0.0520864
6.23535 -2.7578e-127 -0.0515216
6.24023 -2.59482e-127 -0.0509617
6.24512 -2.44136e-127 -0.0504067
6.25 -2.29686e-127 -0.0498565
6.25488 -2.16081e-127 -0.0493112
6.25977 -2.03272e-127 -0.0487707
6.26465 -1.91214e-127 -0.0482349
6.26953 -1.79862e-127 -0.0477039
6.27441 -1.69176e-127 -0.0471776
6.2793 -1.59118e-127 -0.046656
6.28418 -1.4965e-127 -0.0461391
6.28906 -1.40739e-127 -0.0456268
6.29395 -1.32352e-127 -0.0451192
6.29883 -1.24459e-127 -0.0446161
6.30371 -1.17031e-127 -0.0441175
6.30859 -1.10042e-127 -0.0436235
6.31348 -1.03464e-127 -0.043134
6.31836 -9.72756e-128 -0.042649
6.32324 -9.14526e-128 -0.0421685
6.32812 -8.59742e-128 -0.0416923
6.33301 -8.082e-128 -0.0412205
6.33789 -7.59713e-128 -0.0407532
6.34277 -7.141e-128 -0.0402901
6.34766 -6.71194e-128 -0.0398314
6.35254 -6.30836e-128 -0.0393769
6.35742 -5.92876e-128 -0.0389267
6.3623 -5.57174e-128 -0.0384807
6.36719 -5.23596e-128 -0.038039
6.37207 -4.92019e-128 -0.0376014
6.37695 -4.62324e-128 -0.0371679
6.38184 -4.34401e-128 -0.0367386
6.38672 -4.08145e-128 -0.0363134
6.3916 -3.83457e-128 -0.0358922
6.39648 -3.60245e-128 -0.0354751
6.40137 -3.38423e-128 -0.035062
6.40625 -3.17907e-128 -0.0346528
6.41113 -2.98621e-128 -0.0342477
6.41602 -2.80491e-128 -0.0338464
6.4209 -2.63449e-128 -0.0334491
6.42578 -2.47431e-128 -0.0330556
6.43066 -2.32376e-128 -0.032666
6.43555 -2.18227e-128 -0.0322802
6.44043 -2.04929e-128 -0.0318982
6.44531 -1.92432e-128 -0.03152
6.4502 -1.80689e-128 -0.0311455
6.45508 -1.69655e-128 -0.0307748
6.45996 -1.59286e-128 -0.0304077
6.46484 -1.49544e-128 -0.0300443
6.46973 -1.40392e-128 -0.0296845
6.47461 -1.31793e-128 -0.0293283
6.47949 -1.23715e-128 -0.0289757
6.48438 -1.16126e-128 -0.0286267
6.48926 -1.08998e-128 -0.0282812
6.49414 -1.02303e-128 -0.0279392
6.49902 -9.60138e-129 -0.0276007
6.50391 -9.01073e-129 -0.0272656
6.50879 -8.45601e-129 -0.026934
6.51367 -7.93507e-129 -0.0266057
6.51855 -7.44586e-129 -0.0262809
6.52344 -6.98647e-129 -0.0259593
6.52832 -6.55512e-129 -0.0256411
6.5332 -6.15011e-129 -0.0253262
6.53809 -5.76984e-129 -0.0250146
6.54297 -5.41283e-129 -0.0247062
6.54785 -5.07767e-129 -0.024401
6.55273 -4.76304e-129 -0.0240991
6.55762 -4.46768e-129 -0.0238003
6.5625 -4.19044e-129 -0.0235046
6.56738 -3.93022e-129 -0.0232121
6.57227 -3.68598e-129 -0.0229226
6.57715 -3.45676e-129 -0.0226362
6.58203 -3.24163e-129 -0.0223529
6.58691 -3.03975e-129 -0.0220726
6.5918 -2.85031e-129 -0.0217953
6.59668 -2.67254e-129 -0.0215209
6.60156 -2.50574e-129 -0.0212496
6.60645 -2.34924e-129 -0.0209811
6.61133 -2.20241e-129 -0.0207155
6.61621 -2.06466e-129 -0.0204528
6.62109 -1.93543e-129 -0.0201929
6.62598 -1.81421e-129 -0.0199359
6.63086 -1.70049e-129 -0.0196817
6.63574 -1.59383e-129 -0.0194302
6.64062 -1.49378e-129 -0.0191816
6.64551 -1.39995e-129 -0.0189356
6.65039 -1.31195e-129 -0.0186923
6.65527 -1.22943e-129 -0.0184518
6.66016 -1.15204e-129 -0.0182139
6.66504 -1.07947e-129 -0.0179786
6.66992 -1.01142e-129 -0.017746
6.6748 -9.47617e-130 -0.0175159
6.67969 -8.87797e-130 -0.0172884
6.68457 -8.31713e-130 -0.0170635
6.68945 -7.79136e-130 -0.0168411
6.69434 -7.29847e-130 -0.0166212
6.69922 -6.83643e-130 -0.0164037
6.7041 -6.40334e-130 -0.0161888
6.70898 -5.9974e-130 -0.0159762
6.71387 -5.61693e-130 -0.0157661
6.71875 -5.26034e-130 -0.0155584
6.72363 -4.92616e-130 -0.015353
6.72852 -4.61299e-130 -0.01515
6.7334 -4.31952e-130 -0.0149493
6.73828 -4.04452e-130 -0.0147509
6.74316 -3.78686e-130 -0.0145549
6.74805 -3.54544e-130 -0.014361
6.75293 -3.31925e-130 -0.0141695
6.75781 -3.10734e-130 -0.0139801
6.7627 -2.90883e-130 -0.0137929
6.76758 -2.72286e-130 -0.013608
6.77246 -2.54867e-130 -0.0134251
6.77734 -2.3855e-130 -0.0132445
6.78223 -2.23268e-130 -0.0130659
6.78711 -2.08954e-130 -0.0128895
6.79199 -1.95549e-130 -0.0127151
6.79688 -1.82995e-130 -0.0125428
6.80176 -1.71239e-130 -0.0123725
6.80664 -1.6023e-130 -0.0122042
6.81152 -1.49922e-130 -0.012038
6.81641 -1.40271e-130 -0.0118737
6.82129 -1.31234e-130 -0.0117114
6.82617 -1.22774e-130 -0.011551
6.83105 -1.14854e-130 -0.0113926
6.83594 -1.07439e-130 -0.0112361
6.84082 -1.00499e-130 -0.0110814
6.8457 -9.40021e-131 -0.0109286
6.85059 -8.79212e-131 -0.0107777
6.85547 -8.22297e-131 -0.0106286
6.86035 -7.6903e-131 -0.0104813
6.86523 -7.19179e-131 -0.0103358
6.87012 -6.72528e-131 -0.0101921
6.875 -6.28872e-131 -0.0100501
6.87988 -5.88023e-131 -0.00990993
6.88477 -5.49801e-131 -0.00977143
6.88965 -5.14038e-131 -0.00963464
6.89453 -4.80579e-131 -0.00949954
6.89941 -4.49277e-131 -0.00936612
6.9043 -4.19993e-131 -0.00923434
6.90918 -3.92599e-131 -0.0091042
6.91406 -3.66975e-131 -0.00897569
6.91895 -3.43006e-131 -0.00884877
6.92383 -3.20588e-131 -0.00872344
6.92871 -2.99621e-131 -0.00859968
6.93359 -2.80012e-131 -0.00847748
6.93848 -2.61673e-131 -0.00835681
6.94336 -2.44524e-131 -0.00823767
6.94824 -2.28488e-131 -0.00812003
6.95312 -2.13493e-131 -0.00800388
6.95801 -1.99473e-131 -0.0078892
6.96289 -1.86365e-131 -0.00777598
6.96777 -1.7411e-131 -0.0076642
6.97266 -1.62653e-131 -0.00755385
6.97754 -1.51942e-131 -0.00744491
6.98242 -1.41931e-131 -0.00733736
6.9873 -1.32572e-131 -0.0072312
6.99219 -1.23825e-131 -0.0071264
6.99707 -1.15649e-131 -0.00702296
7.00195 -1.08008e-131 -0.00692085
7.00684 -1.00867e-131 -0.00682006
7.01172 -9.41937e-132 -0.00672058
7.0166 -8.79577e-132 -0.00662239
7.02148 -8.21306e-132 -0.00652549
7.02637 -7.66859e-132 -0.00642984
7.03125 -7.15987e-132 -0.00633545
7.03613 -6.68458e-132 -0.0062423
7.04102 -6.24054e-132 -0.00615037
7.0459 -5.82572e-132 -0.00605964
7.05078 -5.43822e-132 -0.00597012
7.05566 -5.07625e-132 -0.00588177
7.06055 -4.73815e-132 -0.0057946
7.06543 -4.42235e-132 -0.00570858
7.07031 -4.12741e-132 -0.0056237
7.0752 -3.85195e-132 -0.00553995
7.08008 -3.5947e-132 -0.00545733
7.08496 -3.35448e-132 -0.0053758
7.08984 -3.13016e-132 -0.00529537
7.09473 -2.9207e-132 -0.00521601
7.09961 -2.72513e-132 -0.00513772
7.10449 -2.54253e-132 -0.00506049
7.10938 -2.37205e-132 -0.0049843
7.11426 -2.2129e-132 -0.00490914
7.11914 -2.06433e-132 -0.004835
7.12402 -1.92564e-132 -0.00476186
7.12891 -1.79618e-132 -0.00468972
7.13379 -1.67535e-132 -0.00461856
7.13867 -1.56257e-132 -0.00454837
7.14355 -1.45731e-132 -0.00447914
7.14844 -1.35908e-132 -0.00441086
7.15332 -1.26741e-132 -0.00434352
7.1582 -1.18187e-132 -0.0042771
7.16309 -1.10205e-132 -0.0042116
7.16797 -1.02757e-132 -0.00414701
7.17285 -9.58073e-133 -0.0040833
7.17773 -8.93238e-133 -0.00402048
7.18262 -8.3275e-133 -0.00395853
7.1875 -7.76322e-133 -0.00389745
7.19238 -7.23683e-133 -0.00383721
7.19727 -6.7458e-133 -0.00377781
7.20215 -6.2878e-133 -0.00371925
7.20703 -5.86061e-133 -0.00366151
7.21191 -5.46218e-133 -0.00360457
7.2168 -5.0906e-133 -0.00354844
7.22168 -4.74407e-133 -0.0034931
7.22656 -4.42092e-133 -0.00343854
7.23145 -4.11958e-133 -0.00338475
7.23633 -3.8386e-133 -0.00333172
7.24121 -3.57662e-133 -0.00327945
7.24609 -3.33235e-133 -0.00322792
7.25098 -3.10462e-133 -0.00317712
7.25586 -2.89232e-133 -0.00312705
7.26074 -2.6944e-133 -0.00307769
7.26562 -2.50991e-133 -0.00302904
7.27051 -2.33794e-133 -0.00298109
7.27539 -2.17765e-133 -0.00293383
7.28027 -2.02825e-133 -0.00288724
7.28516 -1.88901e-133 -0.00284133
7.29004 -1.75924e-133 -0.00279609
7.29492 -1.63831e-133 -0.00275149
7.2998 -1.52563e-133 -0.00270755
7.30469 -1.42062e-133 -0.00266424
7.30957 -1.32278e-133 -0.00262157
7.31445 -1.23162e-133 -0.00257951
7.31934 -1.14668e-133 -0.00253807
7.32422 -1.06756e-133 -0.00249724
7.3291 -9.93843e-134 -0.002457
7.33398 -9.25174e-134 -0.00241735
7.33887 -8.61209e-134 -0.00237829
7.34375 -8.01628e-134 -0.0023398
7.34863 -7.46133e-134 -0.00230189
7.35352 -6.94447e-134 -0.00226453
7.3584 -6.46311e-134 -0.00222772
7.36328 -6.01483e-134 -0.00219146
7.36816 -5.59737e-134 -0.00215574
7.37305 -5.20864e-134 -0.00212055
7.37793 -4.84667e-134 -0.00208589
7.38281 -4.50964e-134 -0.00205174
7.3877 -4.19585e-134 -0.00201811
7.39258 -3.90371e-134 -0.00198497
7.39746 -3.63173e-134 -0.00195234
7.40234 -3.37855e-134 -0.0019202
7.40723 -3.14286e-134 -0.00188854
7.41211 -2.92347e-134 -0.00185736
7.41699 -2.71927e-134 -0.00182665
7.42188 -2.52922e-134 -0.0017964
7.42676 -2.35233e-134 -0.00176661
7.43164 -2.18771e-134 -0.00173728
7.43652 -2.03452e-134 -0.00170839
7.44141 -1.89196e-134 -0.00167994
7.44629 -1.7593e-134 -0.00165193
7.45117 -1.63587e-134 -0.00162435
7.45605 -1.52103e-134 -0.00159718
7.46094 -1.41418e-134 -0.00157044
7.46582 -1.31477e-134 -0.0015441
7.4707 -1.2223e-134 -0.00151818
7.47559 -1.13627e-134 -0.00149265
7.48047 -1.05625e-134 -0.00146751
7.48535 -9.81818e-135 -0.00144277
7.49023 -9.12586e-135 -0.0014184
7.49512 -8.48196e-135 -0.00139442
7.5 -7.88312e-135 -0.00137081
7.50488 -7.3262e-135 -0.00134756
7.50977 -6.80831e-135 -0.00132468
7.51465 -6.32672e-135 -0.00130216
7.51953 -5.87892e-135 -0.00127999
7.52441 -5.46255e-135 -0.00125816
7.5293 -5.07543e-135 -0.00123668
7.53418 -4.71552e-135 -0.00121554
7.53906 -4.38093e-135 -0.00119473
7.54395 -4.06988e-135 -0.00117424
7.54883 -3.78073e-135 -0.00115409
7.55371 -3.51196e-135 -0.00113425
7.55859 -3.26214e-135 -0.00111472
7.56348 -3.02995e-135 -0.00109551
7.56836 -2.81415e-135 -0.0010766
7.57324 -2.61359e-135 -0.00105799
7.57812 -2.42722e-135 -0.00103968
7.58301 -2.25402e-135 -0.00102166
7.58789 -2.09309e-135 -0.00100393
7.59277 -1.94355e-135 -0.000986481
7.59766 -1.80461e-135 -0.000969315
7.60254 -1.67552e-135 -0.000952425
7.60742 -1.55559e-135 -0.000935806
7.6123 -1.44418e-135 -0.000919456
7.61719 -1.34068e-135 -0.00090337
7.62207 -1.24454e-135 -0.000887544
7.62695 -1.15524e-135 -0.000871975
7.63184 -1.0723e-135 -0.000856658
7.63672 -9.95261e-136 -0.00084159
7.6416 -9.23716e-136 -0.000826768
7.64648 -8.57272e-136 -0.000812187
7.65137 -7.9557e-136 -0.000797844
7.65625 -7.38274e-136 -0.000783736
7.66113 -6.85071e-136 -0.000769859
7.66602 -6.35672e-136 -0.00075621
7.6709 -5.89807e-136 -0.000742785
7.67578 -5.47225e-136 -0.000729581
7.68066 -5.07694e-136 -0.000716595
7.68555 -4.70995e-136 -0.000703823
7.69043 -4.36929e-136 -0.000691262
7.69531 -4.05307e-136 -0.000678909
7.7002 -3.75956e-136 -0.000666761
7.70508 -3.48713e-136 -0.000654815
7.70996 -3.23429e-136 -0.000643067
7.71484 -2.99965e-136 -0.000631516
7.71973 -2.78189e-136 -0.000620157
7.72461 -2.57982e-136 -0.000608987
7.72949 -2.39231e-136 -0.000598005
7.73438 -2.21832e-136 -0.000587206
7.73926 -2.05689e-136 -0.000576589
7.74414 -1.90712e-136 -0.000566151
7.74902 -1.76817e-136 -0.000555888
7.75391 -1.63926e-136 -0.000545798
7.75879 -1.51968e-136 -0.000535878
7.76367 -1.40876e-136 -0.000526127
7.76855 -1.30587e-136 -0.00051654
7.77344 -1.21043e-136 -0.000507116
7.77832 -1.12192e-136 -0.000497852
7.7832 -1.03983e-136 -0.000488745
7.78809 -9.63701e-137 -0.000479794
7.79297 -8.93103e-137 -0.000470996
7.79785 -8.27637e-137 -0.000462347
7.80273 -7.66934e-137 -0.000453847
7.80762 -7.10648e-137 -0.000445492
7.8125 -6.58463e-137 -0.000437281
7.81738 -6.1008e-137 -0.000429211
7.82227 -5.65225e-137 -0.00042128
7.82715 -5.23644e-137 -0.000413485
7.83203 -4.85098e-137 -0.000405825
7.83691 -4.49368e-137 -0.000398298
7.8418 -4.1625e-137 -0.000390901
7.84668 -3.85554e-137 -0.000383631
7.85156 -3.57105e-137 -0.000376489
7.85645 -3.30739e-137 -0.00036947
7.86133 -3.06306e-137 -0.000362574
7.86621 -2.83664e-137 -0.000355797
7.87109 -2.62683e-137 -0.000349139
7.87598 -2.43242e-137 -0.000342598
7.88086 -2.25229e-137 -0.000336171
7.88574 -2.08541e-137 -0.000329857
7.89062 -1.93079e-137 -0.000323653
7.89551 -1.78756e-137 -0.000317559
7.90039 -1.65487e-137 -0.000311572
7.90527 -1.53196e-137 -0.000305691
7.91016 -1.41811e-137 -0.000299913
7.91504 -1.31265e-137 -0.000294238
7.91992 -1.21498e-137 -0.000288663
7.9248 -1.12453e-137 -0.000283187
7.92969 -1.04076e-137 -0.000277809
7.93457 -9.63182e-138 -0.000272526
7.93945 -8.91346e-138 -0.000267337
7.94434 -8.24828e-138 -0.00026224
7.94922 -7.63238e-138 -0.000257235
7.9541 -7.06213e-138 -0.000252319
7.95898 -6.53418e-138 -0.000247491
7.96387 -6.0454e-138 -0.00024275
7.96875 -5.59292e-138 -0.000238094
7.97363 -5.17406e-138 -0.000233522
7.97852 -4.78635e-138 -0.000229032
7.9834 -4.42747e-138 -0.000224623
7.98828 -4.09531e-138 -0.000220294
7.99316 -3.78788e-138 -0.000216042
7.99805 -3.50337e-138 -0.000211868
8.00293 -3.24007e-138 -0.00020777
8.00781 -2.99642e-138 -0.000203746
8.0127 -2.77096e-138 -0.000199795
8.01758 -2.56234e-138 -0.000195916
8.02246 -2.36931e-138 -0.000192108
8.02734 -2.19072e-138 -0.00018837
8.03223 -2.0255e-138 -0.000184699
8.03711 -1.87264e-138 -0.000181096
8.04199 -1.73124e-138 -0.000177559
8.04688 -1.60044e-138 -0.000174087
8.05176 -1.47946e-138 -0.000170679
8.05664 -1.36755e-138 -0.000167333
8.06152 -1.26405e-138 -0.00016405
8.06641 -1.16832e-138 -0.000160826
8.07129 -1.0798e-138 -0.000157663
8.07617 -9.97929e-139 -0.000154557
8.08105 -9.22225e-139 -0.00015151
8.08594 -8.52223e-139 -0.000148519
8.09082 -7.87498e-139 -0.000145583
8.0957 -7.27653e-139 -0.000142703
8.10059 -6.72325e-139 -0.000139875
8.10547 -6.21173e-139 -0.000137101
8.11035 -5.73886e-139 -0.000134378
8.11523 -5.30174e-139 -0.000131707
8.12012 -4.89768e-139 -0.000129085
8.125 -4.52419e-139 -0.000126513
8.12988 -4.17899e-139 -0.000123988
8.13477 -3.85994e-139 -0.000121512
8.13965 -3.56508e-139 -0.000119082
8.14453 -3.29259e-139 -0.000116697
8.14941 -3.04078e-139 -0.000114358
8.1543 -2.80809e-139 -0.000112063
8.15918 -2.59309e-139 -0.000109812
8.16406 -2.39444e-139 -0.000107603
8.16895 -2.21089e-139 -0.000105436
8.17383 -2.04132e-139 -0.00010331
8.17871 -1.88467e-139 -0.000101225
8.18359 -1.73995e-139 -9.9179e-05
8.18848 -1.60627e-139 -9.71724e-05
8.19336 -1.48279e-139 -9.52041e-05
8.19824 -1.36874e-139 -9.32735e-05
8.20312 -1.2634e-139 -9.13798e-05
8.20801 -1.16611e-139 -8.95225e-05
8.21289 -1.07626e-139 -8.77008e-05
8.21777 -9.93286e-140 -8.59141e-05
8.22266 -9.16666e-140 -8.41619e-05
8.22754 -8.45916e-140 -8.24434e-05
8.23242 -7.80589e-140 -8.0758e-05
8.2373 -7.20273e-140 -7.91052e-05
8.24219 -6.64586e-140 -7.74845e-05
8.24707 -6.13175e-140 -7.58951e-05
8.25195 -5.65714e-140 -7.43365e-05
8.25684 -5.21902e-140 -7.28082e-05
8.26172 -4.8146e-140 -7.13096e-05
8.2666 -4.4413e-140 -6.98402e-05
8.27148 -4.09675e-140 -6.83995e-05
8.27637 -3.77876e-140 -6.69869e-05
8.28125 -3.48528e-140 -6.56019e-05
8.28613 -3.21444e-140 -6.42439e-05
8.29102 -2.9645e-140 -6.29126e-05
8.2959 -2.73387e-140 -6.16075e-05
8.30078 -2.52106e-140 -6.03279e-05
8.30566 -2.32471e-140 -5.90735e-05
8.31055 -2.14354e-140 -5.78439e-05
8.31543 -1.9764e-140 -5.66384e-05
8.32031 -1.82221e-140 -5.54568e-05
8.3252 -1.67996e-140 -5.42985e-05
8.33008 -1.54875e-140 -5.31632e-05
8.33496 -1.42771e-140 -5.20504e-05
8.33984 -1.31608e-140 -5.09596e-05
8.34473 -1.21311e-140 -4.98905e-05
8.34961 -1.11815e-140 -4.88426e-05
8.35449 -1.03057e-140 -4.78157e-05
8.35938 -9.49802e-141 -4.68092e-05
8.36426 -8.75325e-141 -4.58228e-05
8.36914 -8.0665e-141 -4.48561e-05
8.37402 -7.43327e-141 -4.39088e-05
8.37891 -6.84942e-141 -4.29804e-05
8.38379 -6.31113e-141 -4.20707e-05
8.38867 -5.81487e-141 -4.11792e-05
8.39355 -5.35737e-141 -4.03057e-05
8.39844 -4.93564e-141 -3.94498e-05
8.40332 -4.54688e-141 -3.86111e-05
8.4082 -4.18855e-141 -3.77894e-05
8.41309 -3.85827e-141 -3.69842e-05
8.41797 -3.55387e-141 -3.61954e-05
8.42285 -3.27332e-141 -3.54225e-05
8.42773 -3.01478e-141 -3.46653e-05
8.43262 -2.77653e-141 -3.39235e-05
8.4375 -2.55698e-141 -3.31967e-05
8.44238 -2.35468e-141 -3.24848e-05
8.44727 -2.16829e-141 -3.17874e-05
8.45215 -1.99655e-141 -3.11042e-05
8.45703 -1.83833e-141 -3.04349e-05
8.46191 -1.69256e-141 -2.97794e-05
8.4668 -1.55828e-141 -2.91373e-05
8.47168 -1.43459e-141 -2.85083e-05
8.47656 -1.32065e-141 -2.78922e-05
8.48145 -1.2157e-141 -2.72889e-05
8.48633 -1.11904e-141 -2.66979e-05
8.49121 -1.03001e-141 -2.61191e-05
8.49609 -9.48024e-142 -2.55522e-05
8.50098 -8.72521e-142 -2.49971e-05
8.50586 -8.02993e-142 -2.44534e-05
8.51074 -7.3897e-142 -2.3921e-05
8.51562 -6.80019e-142 -2.33996e-05
8.52051 -6.25741e-142 -2.28891e-05
8.52539 -5.75768e-142 -2.23891e-05
8.53027 -5.2976e-142 -2.18995e-05
8.53516 -4.87406e-142 -2.14202e-05
8.54004 -4.48416e-142 -2.09508e-05
8.54492 -4.12526e-142 -2.04912e-05
8.5498 -3.7949e-142 -2.00413e-05
8.55469 -3.49083e-142 -1.96007e-05
8.55957 -3.21098e-142 -1.91694e-05
8.56445 -2.95341e-142 -1.87471e-05
8.56934 -2.71638e-142 -1.83337e-05
8.57422 -2.49825e-142 -1.79289e-05
8.5791 -2.29753e-142 -1.75327e-05
8.58398 -2.11284e-142 -1.71449e-05
8.58887 -1.9429e-142 -1.67652e-05
8.59375 -1.78654e-142 -1.63935e-05
8.59863 -1.64269e-142 -1.60297e-05
8.60352 -1.51034e-142 -1.56736e-05
8.6084 -1.3886e-142 -1.5325e-05
8.61328 -1.27661e-142 -1.49838e-05
8.61816 -1.17359e-142 -1.46499e-05
8.62305 -1.07883e-142 -1.43231e-05
8.62793 -9.91683e-143 -1.40032e-05
8.63281 -9.11528e-143 -1.36902e-05
8.6377 -8.37812e-143 -1.33838e-05
8.64258 -7.70021e-143 -1.3084e-05
8.64746 -7.07681e-143 -1.27906e-05
8.65234 -6.50357e-143 -1.25034e-05
8.65723 -5.97648e-143 -1.22225e-05
8.66211 -5.49185e-143 -1.19475e-05
8.66699 -5.04628e-143 -1.16785e-05
8.67188 -4.63663e-143 -1.14152e-05
8.67676 -4.26004e-143 -1.11576e-05
8.68164 -3.91384e-143 -1.09056e-05
8.68652 -3.59561e-143 -1.0659e-05
8.69141 -3.3031e-143 -1.04177e-05
8.69629 -3.03424e-143 -1.01817e-05
8.70117 -2.78713e-143 -9.95073e-06
8.70605 -2.56002e-143 -9.7248e-06
8.71094 -2.35131e-143 -9.50377e-06
8.71582 -2.15951e-143 -9.28754e-06
8.7207 -1.98326e-143 -9.07602e-06
8.72559 -1.82131e-143 -8.8691e-06
8.73047 -1.6725e-143 -8.66669e-06
8.73535 -1.53578e-143 -8.4687e-06
8.74023 -1.41017e-143 -8.27504e-06
8.74512 -1.29477e-143 -8.08561e-06
8.75 -1.18875e-143 -7.90033e-06
8.75488 -1.09137e-143 -7.71911e-06
8.75977 -1.00191e-143 -7.54187e-06
8.76465 -9.19746e-144 -7.36852e-06
8.76953 -8.44277e-144 -7.19899e-06
8.77441 -7.74965e-144 -7.03318e-06
8.7793 -7.11308e-144 -6.87104e-06
8.78418 -6.5285e-144 -6.71247e-06
8.78906 -5.99167e-144 -6.5574e-06
8.79395 -5.49872e-144 -6.40577e-06
8.79883 -5.04609e-144 -6.25749e-06
8.80371 -4.63049e-144 -6.11249e-06
8.80859 -4.24892e-144 -5.97072e-06
8.81348 -3.89861e-144 -5.83209e-06
8.81836 -3.57701e-144 -5.69655e-06
8.82324 -3.28178e-144 -5.56402e-06
8.82812 -3.01078e-144 -5.43445e-06
8.83301 -2.76202e-144 -5.30777e-06
8.83789 -2.53369e-144 -5.18392e-06
8.84277 -2.32413e-144 -5.06283e-06
8.84766 -2.1318e-144 -4.94446e-06
8.85254 -1.9553e-144 -4.82874e-06
8.85742 -1.79332e-144 -4.71562e-06
8.8623 -1.64468e-144 -4.60503e-06
8.86719 -1.50829e-144 -4.49694e-06
8.87207 -1.38314e-144 -4.39127e-06
8.87695 -1.26832e-144 -4.28799e-06
8.88184 -1.16297e-144 -4.18703e-06
8.88672 -1.06633e-144 -4.08836e-06
8.8916 -9.77664e-145 -3.99191e-06
8.89648 -8.96332e-145 -3.89765e-06
8.90137 -8.21726e-145 -3.80552e-06
8.90625 -7.53294e-145 -3.71548e-06
8.91113 -6.90528e-145 -3.62749e-06
8.91602 -6.32962e-145 -3.54149e-06
8.9209 -5.80167e-145 -3.45745e-06
8.92578 -5.3175e-145 -3.37533e-06
8.93066 -4.87351e-145 -3.29507e-06
8.93555 -4.46637e-145 -3.21665e-06
8.94043 -4.09305e-145 -3.14002e-06
8.94531 -3.75076e-145 -3.06514e-06
8.9502 -3.43693e-145 -2.99198e-06
8.95508 -3.14921e-145 -2.92049e-06
8.95996 -2.88543e-145 -2.85064e-06
8.96484 -2.64362e-145 -2.7824e-06
8.96973 -2.42197e-145 -2.71573e-06
8.97461 -2.21879e-145 -2.65059e-06
8.97949 -2.03256e-145 -2.58695e-06
8.98438 -1.86187e-145 -2.52478e-06
8.98926 -1.70543e-145 -2.46404e-06
8.99414 -1.56207e-145 -2.40471e-06
8.99902 -1.43068e-145 -2.34675e-06
9.00391 -1.31029e-145 -2.29013e-06
9.00879 -1.19997e-145 -2.23483e-06
9.01367 -1.09888e-145 -2.18081e-06
9.01855 -1.00627e-145 -2.12804e-06
9.02344 -9.2141e-146 -2.0765e-06
9.02832 -8.4367e-146 -2.02616e-06
9.0332 -7.72453e-146 -1.977e-06
9.03809 -7.07213e-146 -1.92898e-06
9.04297 -6.47453e-146 -1.88208e-06
9.04785 -5.92714e-146 -1.83628e-06
9.05273 -5.42577e-146 -1.79155e-06
9.05762 -4.96657e-146 -1.74787e-06
9.0625 -4.54603e-146 -1.70521e-06
9.06738 -4.16089e-146 -1.66355e-06
9.07227 -3.8082e-146 -1.62288e-06
9.07715 -3.48524e-146 -1.58316e-06
9.08203 -3.18951e-146 -1.54437e-06
9.08691 -2.91874e-146 -1.5065e-06
9.0918 -2.67083e-146 -1.46952e-06
9.09668 -2.44386e-146 -1.43342e-06
9.10156 -2.23607e-146 -1.39817e-06
9.10645 -2.04585e-146 -1.36375e-06
9.11133 -1.87172e-146 -1.33015e-06
9.11621 -1.71233e-146 -1.29735e-06
9.12109 -1.56644e-146 -1.26532e-06
9.12598 -1.43292e-146 -1.23406e-06
9.13086 -1.31071e-146 -1.20354e-06
9.13574 -1.19886e-146 -1.17375e-06
9.14062 -1.09651e-146 -1.14466e-06
9.14551 -1.00285e-146 -1.11627e-06
9.15039 -9.17146e-147 -1.08856e-06
9.15527 -8.38725e-147 -1.06151e-06
9.16016 -7.66973e-147 -1.03511e-06
9.16504 -7.01327e-147 -1.00934e-06
9.16992 -6.41268e-147 -9.84188e-07
9.1748 -5.86325e-147 -9.5964e-07
9.17969 -5.36063e-147 -9.35682e-07
9.18457 -4.90087e-147 -9.123e-07
9.18945 -4.48033e-147 -8.89481e-07
9.19434 -4.09567e-147 -8.67212e-07
9.19922 -3.74387e-147 -8.45481e-07
9.2041 -3.42212e-147 -8.24273e-07
9.20898 -3.12787e-147 -8.03579e-07
9.21387 -2.85878e-147 -7.83385e-07
9.21875 -2.61272e-147 -7.6368e-07
9.22363 -2.38773e-147 -7.44453e-07
9.22852 -2.182e-147 -7.25693e-07
9.2334 -1.99391e-147 -7.07388e-07
9.23828 -1.82194e-147 -6.89528e-07
9.24316 -1.66473e-147 -6.72103e-07
9.24805 -1.52101e-147 -6.55102e-07
9.25293 -1.38963e-147 -6.38516e-07
9.25781 -1.26954e-147 -6.22335e-07
9.2627 -1.15977e-147 -6.06549e-07
9.26758 -1.05944e-147 -5.91149e-07
9.27246 -9.67744e-148 -5.76126e-07
9.27734 -8.83943e-148 -5.61471e-07
9.28223 -8.0736e-148 -5.47175e-07
9.28711 -7.37377e-148 -5.33231e-07
9.29199 -6.73428e-148 -5.19629e-07
9.29688 -6.14996e-148 -5.06362e-07
9.30176 -5.61607e-148 -4.93421e-07
9.30664 -5.12828e-148 -4.80799e-07
9.31152 -4.68263e-148 -4.68488e-07
9.31641 -4.27551e-148 -4.56482e-07
9.32129 -3.9036e-148 -4.44772e-07
9.32617 -3.56387e-148 -4.33351e-07
9.33105 -3.25355e-148 -4.22214e-07
9.33594 -2.97011e-148 -4.11352e-07
9.34082 -2.71124e-148 -4.0076e-07
9.3457 -2.47481e-148 -3.9043e-07
9.35059 -2.25889e-148 -3.80358e-07
9.35547 -2.06171e-148 -3.70536e-07
9.36035 -1.88165e-148 -3.60958e-07
9.36523 -1.71723e-148 -3.51619e-07
9.37012 -1.56711e-148 -3.42513e-07
9.375 -1.43004e-148 -3.33634e-07
9.37988 -1.3049e-148 -3.24977e-07
9.38477 -1.19066e-148 -3.16536e-07
9.38965 -1.08636e-148 -3.08307e-07
9.39453 -9.91152e-149 -3.00283e-07
9.39941 -9.04245e-149 -2.92461e-07
9.4043 -8.24919e-149 -2.84835e-07
9.40918 -7.52516e-149 -2.77401e-07
9.41406 -6.86435e-149 -2.70153e-07
9.41895 -6.26128e-149 -2.63088e-07
9.42383 -5.71091e-149 -2.562e-07
9.42871 -5.20867e-149 -2.49486e-07
9.43359 -4.75038e-149 -2.42942e-07
9.43848 -4.3322e-149 -2.36562e-07
9.44336 -3.95064e-149 -2.30344e-07
9.44824 -3.60252e-149 -2.24282e-07
9.45312 -3.28492e-149 -2.18374e-07
9.45801 -2.99518e-149 -2.12616e-07
9.46289 -2.73086e-149 -2.07003e-07
9.46777 -2.48975e-149 -2.01533e-07
9.47266 -2.26981e-149 -1.96201e-07
9.47754 -2.06921e-149 -1.91005e-07
9.48242 -1.88625e-149 -1.8594e-07
9.4873 -1.71938e-149 -1.81005e-07
9.49219 -1.5672e-149 -1.76195e-07
9.49707 -1.42842e-149 -1.71507e-07
9.50195 -1.30187e-149 -1.66938e-07
9.50684 -1.18647e-149 -1.62486e-07
9.51172 -1.08125e-149 -1.58148e-07
9.5166 -9.85318e-150 -1.5392e-07
9.52148 -8.97852e-150 -1.498e-07
9.52637 -8.18111e-150 -1.45785e-07
9.53125 -7.45417e-150 -1.41873e-07
9.53613 -6.79149e-150 -1.38061e-07
9.54102 -6.18744e-150 -1.34346e-07
9.5459 -5.63684e-150 -1.30726e-07
9.55078 -5.13499e-150 -1.27199e-07
9.55566 -4.6776e-150 -1.23762e-07
9.56055 -4.26074e-150 -1.20413e-07
9.56543 -3.88085e-150 -1.1715e-07
9.57031 -3.53466e-150 -1.1397e-07
9.5752 -3.21921e-150 -1.10872e-07
9.58008 -2.93176e-150 -1.07853e-07
9.58496 -2.66985e-150 -1.04912e-07
9.58984 -2.43123e-150 -1.02046e-07
9.59473 -2.21383e-150 -9.9253e-08
9.59961 -2.01577e-150 -9.65318e-08
9.60449 -1.83534e-150 -9.38803e-08
9.60938 -1.67098e-150 -9.12966e-08
9.61426 -1.52127e-150 -8.87791e-08
9.61914 -1.38491e-150 -8.6326e-08
9.62402 -1.26071e-150 -8.39356e-08
9.62891 -1.14759e-150 -8.16063e-08
9.63379 -1.04457e-150 -7.93365e-08
9.63867 -9.50758e-151 -7.71247e-08
9.64355 -8.65328e-151 -7.49693e-08
9.64844 -7.87536e-151 -7.28688e-08
9.65332 -7.16703e-151 -7.08218e-08
9.6582 -6.52211e-151 -6.88268e-08
9.66309 -5.93493e-151 -6.68825e-08
9.66797 -5.40036e-151 -6.49876e-08
9.67285 -4.9137e-151 -6.31406e-08
9.67773 -4.47069e-151 -6.13403e-08
9.68262 -4.06742e-151 -5.95855e-08
9.6875 -3.70035e-151 -5.78749e-08
9.69238 -3.36625e-151 -5.62073e-08
9.69727 -3.06217e-151 -5.45815e-08
9.70215 -2.78543e-151 -5.29964e-08
9.70703 -2.53357e-151 -5.14509e-08
9.71191 -2.30438e-151 -4.99438e-08
9.7168 -2.09582e-151 -4.84741e-08
9.72168 -1.90604e-151 -4.70408e-08
9.72656 -1.73337e-151 -4.56428e-08
9.73145 -1.57626e-151 -4.42791e-08
9.73633 -1.43333e-151 -4.29487e-08
9.74121 -1.30329e-151 -4.16508e-08
9.74609 -1.185e-151 -4.03843e-08
9.75098 -1.07739e-151 -3.91483e-08
9.75586 -9.79506e-152 -3.7942e-08
9.76074 -8.90472e-152 -3.67644e-08
9.76562 -8.09493e-152 -3.56148e-08
9.77051 -7.35843e-152 -3.44922e-08
9.77539 -6.68862e-152 -3.33959e-08
9.78027 -6.07949e-152 -3.2325e-08
9.78516 -5.52557e-152 -3.12788e-08
9.79004 -5.02188e-152 -3.02565e-08
9.79492 -4.56389e-152 -2.92574e-08
9.7998 -4.14747e-152 -2.82806e-08
9.80469 -3.76886e-152 -2.73255e-08
9.80957 -3.42465e-152 -2.63915e-08
9.81445 -3.11173e-152 -2.54777e-08
9.81934 -2.82727e-152 -2.45835e-08
9.82422 -2.56869e-152 -2.37082e-08
9.8291 -2.33365e-152 -2.28512e-08
9.83398 -2.12001e-152 -2.20119e-08
9.83887 -1.92584e-152 -2.11895e-08
9.84375 -1.74937e-152 -2.03836e-08
9.84863 -1.589e-152 -1.95934e-08
9.85352 -1.44325e-152 -1.88184e-08
9.8584 -1.31082e-152 -1.8058e-08
9.86328 -1.19048e-152 -1.73117e-08
9.86816 -1.08113e-152 -1.65787e-08
9.87305 -9.81783e-153 -1.58587e-08
9.87793 -8.91522e-153 -1.5151e-08
9.88281 -8.09521e-153 -1.44552e-08
9.8877 -7.35027e-153 -1.37705e-08
9.89258 -6.67356e-153 -1.30967e-08
9.89746 -6.05886e-153 -1.2433e-08
9.90234 -5.50052e-153 -1.17791e-08
9.90723 -4.9934e-153 -1.11344e-08
9.91211 -4.53281e-153 -1.04984e-08
9.91699 -4.11452e-153 -9.87056e-09
9.92188 -3.73464e-153 -9.25049e-09
9.92676 -3.38968e-153 -8.63767e-09
9.93164 -3.07643e-153 -8.03162e-09
9.93652 -2.792e-153 -7.43187e-09
9.94141 -2.53374e-153 -6.83795e-09
9.94629 -2.29926e-153 -6.2494e-09
9.95117 -2.08639e-153 -5.66576e-09
9.95605 -1.89313e-153 -5.08656e-09
9.96094 -1.71769e-153 -4.51137e-09
9.96582 -1.55843e-153 -3.93972e-09
9.9707 -1.41388e-153 -3.37116e-09
9.97559 -1.28267e-153 -2.80526e-09
9.98047 -1.16358e-153 -2.24156e-09
9.98535 -1.05549e-153 -1.67963e-09
9.99023 -9.57406e-154 -1.11902e-09
9.99512 -8.68392e-154 -5.59291e-10
10 -7.87616e-154 1.72255e-43


==> figures/propagating/solution/data/snapshot_24.txt <==
x f u
-10 -2.84983e-216 -2.3148e-196
-9.99512 -3.1421e-216 -2.36158e-23
-9.99023 -3.46418e-216 -4.72863e-23
-9.98535 -3.8191e-216 -7.10661e-23
-9.98047 -4.21017e-216 -9.50103e-23
-9.97559 -4.64107e-216 -1.19174e-22
-9.9707 -5.11583e-216 -1.43614e-22
-9.96582 -5.63888e-216 -1.68385e-22
-9.96094 -6.21511e-216 -1.93546e-22
-9.95605 -6.8499e-216 -2.19154e-22
-9.95117 -7.54917e-216 -2.45268e-22
-9.94629 -8.31943e-216 -2.71948e-22
-9.94141 -9.16784e-216 -2.99257e-22
-9.93652 -1.01023e-215 -3.27256e-22
-9.93164 -1.11314e-215 -3.5601e-22
-9.92676 -1.22649e-215 -3.85585e-22
-9.92188 -1.35131e-215 -4.16048e-22
-9.91699 -1.48876e-215 -4.47471e-22
-9.91211 -1.64011e-215 -4.79923e-22
-9.90723 -1.80676e-215 -5.1348e-22
-9.90234 -1.99025e-215 -5.48219e-22
-9.89746 -2.19228e-215 -5.84218e-22
-9.89258 -2.41469e-215 -6.21559e-22
-9.8877 -2.65955e-215 -6.60327e-22
-9.88281 -2.92909e-215 -7.00611e-22
-9.87793 -3.2258e-215 -7.42501e-22
-9.87305 -3.55239e-215 -7.86094e-22
-9.86816 -3.91186e-215 -8.31486e-22
-9.86328 -4.3075e-215 -8.78782e-22
-9.8584 -4.74293e-215 -9.28087e-22
-9.85352 -5.22212e-215 -9.79513e-22
-9.84863 -5.74946e-215 -1.03318e-21
-9.84375 -6.32975e-215 -1.0892e-21
-9.83887 -6.96827e-215 -1.1477e-21
-9.83398 -7.67084e-215 -1.20882e-21
-9.8291 -8.44384e-215 -1.27269e-21
-9.82422 -9.29429e-215 -1.33945e-21
-9.81934 -1.02299e-214 -1.40926e-21
-9.81445 -1.12592e-214 -1.48227e-21
-9.80957 -1.23914e-214 -1.55864e-21
-9.80469 -1.36369e-214 -1.63855e-21
-9.7998 -1.50068e-214 -1.72216e-21
-9.79492 -1.65135e-214 -1.80967e-21
-9.79004 -1.81707e-214 -1.90128e-21
-9.78516 -1.99932e-214 -1.99717e-21
-9.78027 -2.19974e-214 -2.09758e-21
-9.77539 -2.42015e-214 -2.20271e-21
-9.77051 -2.6625e-214 -2.3128e-21
-9.76562 -2.92899e-214 -2.4281e-21
-9.76074 -3.222e-214 -2.54886e-21
-9.75586 -3.54415e-214 -2.67534e-21
-9.75098 -3.89832e-214 -2.80783e-21
-9.74609 -4.28768e-214 -2.94661e-21
-9.74121 -4.71571e-214 -3.09199e-21
-9.73633 -5.18621e-214 -3.24429e-21
-9.73145 -5.70339e-214 -3.40384e-21
-9.72656 -6.27185e-214 -3.57099e-21
-9.72168 -6.89663e-214 -3.74611e-21
-9.7168 -7.5833e-214 -3.92958e-21
-9.71191 -8.33793e-214 -4.1218e-21
-9.70703 -9.16722e-214 -4.32319e-21
-9.70215 -1.00785e-213 -4.53418e-21
-9.69727 -1.10799e-213 -4.75525e-21
-9.69238 -1.21801e-213 -4.98685e-21
-9.6875 -1.3389e-213 -5.22951e-21
-9.68262 -1.47172e-213 -5.48374e-21
-9.67773 -1.61763e-213 -5.7501e-21
-9.67285 -1.77792e-213 -6.02916e-21
-9.66797 -1.95401e-213 -6.32153e-21
-9.66309 -2.14744e-213 -6.62783e-21
-9.6582 -2.35989e-213 -6.94873e-21
-9.65332 -2.59325e-213 -7.28492e-21
-9.64844 -2.84954e-213 -7.63712e-21
-9.64355 -3.13102e-213 -8.00609e-21
-9.63867 -3.44013e-213 -8.39262e-21
-9.63379 -3.77958e-213 -8.79755e-21
-9.62891 -4.15233e-213 -9.22173e-21
-9.62402 -4.56162e-213 -9.66607e-21
-9.61914 -5.01101e-213 -1.01315e-20
-9.61426 -5.50442e-213 -1.06191e-20
-9.60938 -6.04612e-213 -1.11298e-20
-9.60449 -6.64081e-213 -1.16648e-20
-9.59961 -7.29365e-213 -1.22252e-20
-9.59473 -8.01029e-213 -1.28121e-20
-9.58984 -8.79692e-213 -1.34268e-20
-9.58496 -9.66033e-213 -1.40707e-20
-9.58008 -1.0608e-212 -1.4745e-20
-9.5752 -1.16481e-212 -1.54513e-20
-9.57031 -1.27895e-212 -1.61909e-20
-9.56543 -1.40421e-212 -1.69656e-20
-9.56055 -1.54166e-212 -1.77769e-20
-9.55566 -1.69249e-212 -1.86264e-20
-9.55078 -1.85799e-212 -1.95161e-20
-9.5459 -2.03958e-212 -2.04478e-20
-9.54102 -2.2388e-212 -2.14234e-20
-9.53613 -2.45737e-212 -2.24451e-20
-9.53125 -2.69714e-212 -2.35148e-20
-9.52637 -2.96017e-212 -2.46349e-20
-9.52148 -3.2487e-212 -2.58078e-20
-9.5166 -3.56518e-212 -2.70358e-20
-9.51172 -3.9123e-212 -2.83216e-20
-9.50684 -4.29302e-212 -2.96678e-20
-9.50195 -4.71056e-212 -3.10772e-20
-9.49707 -5.16846e-212 -3.25528e-20
-9.49219 -5.6706e-212 -3.40976e-20
-9.4873 -6.22124e-212 -3.57149e-20
-9.48242 -6.82502e-212 -3.7408e-20
-9.47754 -7.48703e-212 -3.91804e-20
-9.47266 -8.21287e-212 -4.10358e-20
-9.46777 -9.00865e-212 -4.2978e-20
-9.46289 -9.88106e-212 -4.5011e-20
-9.45801 -1.08374e-211 -4.71391e-20
-9.45312 -1.18858e-211 -4.93666e-20
-9.44824 -1.3035e-211 -5.16981e-20
-9.44336 -1.42946e-211 -5.41385e-20
-9.43848 -1.56752e-211 -5.66927e-20
-9.43359 -1.71883e-211 -5.93659e-20
-9.42871 -1.88465e-211 -6.21638e-20
-9.42383 -2.06638e-211 -6.50919e-20
-9.41895 -2.26552e-211 -6.81563e-20
-9.41406 -2.48373e-211 -7.13633e-20
-9.40918 -2.72283e-211 -7.47194e-20
-9.4043 -2.9848e-211 -7.82315e-20
-9.39941 -3.27183e-211 -8.19066e-20
-9.39453 -3.58628e-211 -8.57524e-20
-9.38965 -3.93077e-211 -8.97766e-20
-9.38477 -4.30815e-211 -9.39874e-20
-9.37988 -4.72153e-211 -9.83934e-20
-9.375 -5.17433e-211 -1.03003e-19
-9.37012 -5.67028e-211 -1.07827e-19
-9.36523 -6.21347e-211 -1.12874e-19
-9.36035 -6.80837e-211 -1.18154e-19
-9.35547 -7.45987e-211 -1.23678e-19
-9.35059 -8.17333e-211 -1.29457e-19
-9.3457 -8.9546e-211 -1.35503e-19
-9.34082 -9.81008e-211 -1.41828e-19
-9.33594 -1.07468e-210 -1.48445e-19
-9.33105 -1.17723e-210 -1.55366e-19
-9.32617 -1.28952e-210 -1.62607e-19
-9.32129 -1.41244e-210 -1.70181e-19
-9.31641 -1.54701e-210 -1.78103e-19
-9.31152 -1.69432e-210 -1.8639e-19
-9.30664 -1.85557e-210 -1.95058e-19
-9.30176 -2.03206e-210 -2.04124e-19
-9.29688 -2.22524e-210 -2.13606e-19
-9.29199 -2.43666e-210 -2.23524e-19
-9.28711 -2.66805e-210 -2.33896e-19
-9.28223 -2.92127e-210 -2.44744e-19
-9.27734 -3.19837e-210 -2.56089e-19
-9.27246 -3.50159e-210 -2.67953e-19
-9.26758 -3.83337e-210 -2.8036e-19
-9.2627 -4.19639e-210 -2.93335e-19
-9.25781 -4.59357e-210 -3.06903e-19
-9.25293 -5.02809e-210 -3.21091e-19
-9.24805 -5.50347e-210 -3.35927e-19
-9.24316 -6.02349e-210 -3.51439e-19
-9.23828 -6.59234e-210 -3.6766e-19
-9.2334 -7.21457e-210 -3.8462e-19
-9.22852 -7.89515e-210 -4.02352e-19
-9.22363 -8.63952e-210 -4.20892e-19
-9.21875 -9.45362e-210 -4.40276e-19
-9.21387 -1.03439e-209 -4.60542e-19
-9.20898 -1.13176e-209 -4.81729e-19
-9.2041 -1.23822e-209 -5.03879e-19
-9.19922 -1.35464e-209 -5.27034e-19
-9.19434 -1.48194e-209 -5.51241e-19
-9.18945 -1.62112e-209 -5.76545e-19
-9.18457 -1.77328e-209 -6.02997e-19
-9.17969 -1.93964e-209 -6.30647e-19
-9.1748 -2.1215e-209 -6.5955e-19
-9.16992 -2.3203e-209 -6.89761e-19
-9.16504 -2.53761e-209 -7.21338e-19
-9.16016 -2.77514e-209 -7.54343e-19
-9.15527 -3.03476e-209 -7.88839e-19
-9.15039 -3.31851e-209 -8.24893e-19
-9.14551 -3.62861e-209 -8.62575e-19
-9.14062 -3.96751e-209 -9.01956e-19
-9.13574 -4.33785e-209 -9.43113e-19
-9.13086 -4.74253e-209 -9.86124e-19
-9.12598 -5.18472e-209 -1.03107e-18
-9.12109 -5.66787e-209 -1.07804e-18
-9.11621 -6.19574e-209 -1.12713e-18
-9.11133 -6.77246e-209 -1.17842e-18
-9.10645 -7.4025e-209 -1.23201e-18
-9.10156 -8.09077e-209 -1.28802e-18
-9.09668 -8.84261e-209 -1.34653e-18
-9.0918 -9.66386e-209 -1.40767e-18
-9.08691 -1.05609e-208 -1.47155e-18
-9.08203 -1.15406e-208 -1.5383e-18
-9.07715 -1.26106e-208 -1.60803e-18
-9.07227 -1.37792e-208 -1.68089e-18
-9.06738 -1.50553e-208 -1.757e-18
-9.0625 -1.64489e-208 -1.83652e-18
-9.05762 -1.79706e-208 -1.91958e-18
-9.05273 -1.96321e-208 -2.00636e-18
-9.04785 -2.14462e-208 -2.09701e-18
-9.04297 -2.34268e-208 -2.19171e-18
-9.03809 -2.55891e-208 -2.29062e-18
-9.0332 -2.79497e-208 -2.39395e-18
-9.02832 -3.05265e-208 -2.50187e-18
-9.02344 -3.33394e-208 -2.6146e-18
-9.01855 -3.64097e-208 -2.73234e-18
-9.01367 -3.97609e-208 -2.85532e-18
-9.00879 -4.34184e-208 -2.98376e-18
-9.00391 -4.74101e-208 -3.1179e-18
-8.99902 -5.17664e-208 -3.25799e-18
-8.99414 -5.65202e-208 -3.4043e-18
-8.98926 -6.17076e-208 -3.5571e-18
-8.98438 -6.7368e-208 -3.71666e-18
-8.97949 -7.3544e-208 -3.88329e-18
-8.97461 -8.02824e-208 -4.05729e-18
-8.96973 -8.7634e-208 -4.23899e-18
-8.96484 -9.56543e-208 -4.42872e-18
-8.95996 -1.04404e-207 -4.62683e-18
-8.95508 -1.13948e-207 -4.83369e-18
-8.9502 -1.24358e-207 -5.04968e-18
-8.94531 -1.35714e-207 -5.27519e-18
-8.94043 -1.48099e-207 -5.51064e-18
-8.93555 -1.61607e-207 -5.75647e-18
-8.93066 -1.76338e-207 -6.01311e-18
-8.92578 -1.92403e-207 -6.28105e-18
-8.9209 -2.09922e-207 -6.56077e-18
-8.91602 -2.29025e-207 -6.85279e-18
-8.91113 -2.49854e-207 -7.15763e-18
-8.90625 -2.72564e-207 -7.47586e-18
-8.90137 -2.97325e-207 -7.80804e-18
-8.89648 -3.2432e-207 -8.15479e-18
-8.8916 -3.53748e-207 -8.51674e-18
-8.88672 -3.85829e-207 -8.89454e-18
-8.88184 -4.20799e-207 -9.28888e-18
-8.87695 -4.58916e-207 -9.70047e-18
-8.87207 -5.00462e-207 -1.01301e-17
-8.86719 -5.45744e-207 -1.05784e-17
-8.8623 -5.95094e-207 -1.10464e-17
-8.85742 -6.48876e-207 -1.15347e-17
-8.85254 -7.07485e-207 -1.20444e-17
-8.84766 -7.7135e-207 -1.25763e-17
-8.84277 -8.40941e-207 -1.31313e-17
-8.83789 -9.16767e-207 -1.37106e-17
-8.83301 -9.99382e-207 -1.4315e-17
-8.82812 -1.08939e-206 -1.49458e-17
-8.82324 -1.18745e-206 -1.56039e-17
-8.81836 -1.29427e-206 -1.62907e-17
-8.81348 -1.41063e-206 -1.70072e-17
-8.80859 -1.53739e-206 -1.77549e-17
-8.80371 -1.67545e-206 -1.8535e-17
-8.79883 -1.82583e-206 -1.93489e-17
-8.79395 -1.9896e-206 -2.0198e-17
-8.78906 -2.16797e-206 -2.1084e-17
-8.78418 -2.36221e-206 -2.20082e-17
-8.7793 -2.57373e-206 -2.29725e-17
-8.77441 -2.80405e-206 -2.39784e-17
-8.76953 -3.05485e-206 -2.50277e-17
-8.76465 -3.32792e-206 -2.61224e-17
-8.75977 -3.62522e-206 -2.72642e-17
-8.75488 -3.94889e-206 -2.84554e-17
-8.75 -4.30126e-206 -2.96978e-17
-8.74512 -4.68485e-206 -3.09938e-17
-8.74023 -5.1024e-206 -3.23455e-17
-8.73535 -5.55691e-206 -3.37554e-17
-8.73047 -6.05161e-206 -3.52259e-17
-8.72559 -6.59003e-206 -3.67595e-17
-8.7207 -7.17603e-206 -3.83591e-17
-8.71582 -7.81375e-206 -4.00273e-17
-8.71094 -8.50774e-206 -4.1767e-17
-8.70605 -9.26293e-206 -4.35813e-17
-8.70117 -1.00847e-205 -4.54734e-17
-8.69629 -1.09788e-205 -4.74464e-17
-8.69141 -1.19516e-205 -4.95039e-17
-8.68652 -1.301e-205 -5.16494e-17
-8.68164 -1.41615e-205 -5.38866e-17
-8.67676 -1.54141e-205 -5.62193e-17
-8.67188 -1.67767e-205 -5.86516e-17
-8.66699 -1.82589e-205 -6.11877e-17
-8.66211 -1.98712e-205 -6.38319e-17
-8.65723 -2.16247e-205 -6.65889e-17
-8.65234 -2.35319e-205 -6.94632e-17
-8.64746 -2.5606e-205 -7.24599e-17
-8.64258 -2.78617e-205 -7.5584e-17
-8.6377 -3.03146e-205 -7.8841e-17
-8.63281 -3.29818e-205 -8.22363e-17
-8.62793 -3.58821e-205 -8.57759e-17
-8.62305 -3.90355e-205 -8.94656e-17
-8.61816 -4.2464e-205 -9.33119e-17
-8.61328 -4.61915e-205 -9.73211e-17
-8.6084 -5.02437e-205 -1.015e-16
-8.60352 -5.46488e-205 -1.05856e-16
-8.59863 -5.94373e-205 -1.10397e-16
-8.59375 -6.46423e-205 -1.15129e-16
-8.58887 -7.02998e-205 -1.20061e-16
-8.58398 -7.64488e-205 -1.25202e-16
-8.5791 -8.31316e-205 -1.3056e-16
-8.57422 -9.03943e-205 -1.36143e-16
-8.56934 -9.82868e-205 -1.41963e-16
-8.56445 -1.06863e-204 -1.48027e-16
-8.55957 -1.16183e-204 -1.54347e-16
-8.55469 -1.26309e-204 -1.60932e-16
-8.5498 -1.37311e-204 -1.67795e-16
-8.54492 -1.49264e-204 -1.74946e-16
-8.54004 -1.6225e-204 -1.82398e-16
-8.53516 -1.76358e-204 -1.90162e-16
-8.53027 -1.91683e-204 -1.98252e-16
-8.52539 -2.0833e-204 -2.06682e-16
-8.52051 -2.26412e-204 -2.15465e-16
-8.51562 -2.46051e-204 -2.24615e-16
-8.51074 -2.67381e-204 -2.34149e-16
-8.50586 -2.90547e-204 -2.44081e-16
-8.50098 -3.15704e-204 -2.54429e-16
-8.49609 -3.43024e-204 -2.65209e-16
-8.49121 -3.72689e-204 -2.76439e-16
-8.48633 -4.04901e-204 -2.88138e-16
-8.48145 -4.39877e-204 -3.00325e-16
-8.47656 -4.7785e-204 -3.1302e-16
-8.47168 -5.19077e-204 -3.26244e-16
-8.4668 -5.63834e-204 -3.40018e-16
-8.46191 -6.1242e-204 -3.54365e-16
-8.45703 -6.65162e-204 -3.69309e-16
-8.45215 -7.22412e-204 -3.84874e-16
-8.44727 -7.84551e-204 -4.01086e-16
-8.44238 -8.51995e-204 -4.1797e-16
-8.4375 -9.25193e-204 -4.35554e-16
-8.43262 -1.00463e-203 -4.53868e-16
-8.42773 -1.09084e-203 -4.72941e-16
-8.42285 -1.18439e-203 -4.92803e-16
-8.41797 -1.2859e-203 -5.13487e-16
-8.41309 -1.39604e-203 -5.35026e-16
-8.4082 -1.51554e-203 -5.57456e-16
-8.40332 -1.6452e-203 -5.80812e-16
-8.39844 -1.78586e-203 -6.05132e-16
-8.39355 -1.93846e-203 -6.30456e-16
-8.38867 -2.10399e-203 -6.56823e-16
-8.38379 -2.28356e-203 -6.84277e-16
-8.37891 -2.47833e-203 -7.12862e-16
-8.37402 -2.68958e-203 -7.42623e-16
-8.36914 -2.9187e-203 -7.73608e-16
-8.36426 -3.16719e-203 -8.05867e-16
-8.35938 -3.43667e-203 -8.39451e-16
-8.35449 -3.7289e-203 -8.74413e-16
-8.34961 -4.04579e-203 -9.1081e-16
-8.34473 -4.3894e-203 -9.487e-16
-8.33984 -4.76196e-203 -9.88142e-16
-8.33496 -5.1659e-203 -1.0292e-15
-8.33008 -5.60384e-203 -1.07194e-15
-8.3252 -6.07861e-203 -1.11642e-15
-8.32031 -6.5933e-203 -1.16273e-15
-8.31543 -7.15122e-203 -1.21092e-15
-8.31055 -7.75598e-203 -1.26109e-15
-8.30566 -8.41148e-203 -1.3133e-15
-8.30078 -9.12195e-203 -1.36764e-15
-8.2959 -9.89196e-203 -1.42419e-15
-8.29102 -1.07265e-202 -1.48305e-15
-8.28613 -1.16308e-202 -1.5443e-15
-8.28125 -1.26108e-202 -1.60804e-15
-8.27637 -1.36727e-202 -1.67438e-15
-8.27148 -1.48233e-202 -1.74341e-15
-8.2666 -1.607e-202 -1.81524e-15
-8.26172 -1.74207e-202 -1.88999e-15
-8.25684 -1.8884e-202 -1.96776e-15
-8.25195 -2.04692e-202 -2.04869e-15
-8.24707 -2.21865e-202 -2.1329e-15
-8.24219 -2.40467e-202 -2.22052e-15
-8.2373 -2.60616e-202 -2.31168e-15
-8.23242 -2.82441e-202 -2.40652e-15
-8.22754 -3.06078e-202 -2.5052e-15
-8.22266 -3.31677e-202 -2.60786e-15
-8.21777 -3.59401e-202 -2.71466e-15
-8.21289 -3.89423e-202 -2.82577e-15
-8.20801 -4.21933e-202 -2.94136e-15
-8.20312 -4.57135e-202 -3.0616e-15
-8.19824 -4.9525e-202 -3.18668e-15
-8.19336 -5.36518e-202 -3.31679e-15
-8.18848 -5.81197e-202 -3.45214e-15
-8.18359 -6.29567e-202 -3.59292e-15
-8.17871 -6.81929e-202 -3.73935e-15
-8.17383 -7.38612e-202 -3.89166e-15
-8.16895 -7.99967e-202 -4.05007e-15
-8.16406 -8.66379e-202 -4.21483e-15
-8.15918 -9.38258e-202 -4.38619e-15
-8.1543 -1.01605e-201 -4.56441e-15
-8.14941 -1.10025e-201 -4.74975e-15
-8.14453 -1.19136e-201 -4.94251e-15
-8.13965 -1.28995e-201 -5.14296e-15
-8.13477 -1.39664e-201 -5.35142e-15
-8.12988 -1.51208e-201 -5.56819e-15
-8.125 -1.63699e-201 -5.79361e-15
-8.12012 -1.77213e-201 -6.02801e-15
-8.11523 -1.91833e-201 -6.27174e-15
-8.11035 -2.07649e-201 -6.52517e-15
-8.10547 -2.24759e-201 -6.78868e-15
-8.10059 -2.43267e-201 -7.06266e-15
-8.0957 -2.63287e-201 -7.34752e-15
-8.09082 -2.8494e-201 -7.64369e-15
-8.08594 -3.0836e-201 -7.95162e-15
-8.08105 -3.33689e-201 -8.27174e-15
-8.07617 -3.61081e-201 -8.60455e-15
-8.07129 -3.90702e-201 -8.95054e-15
-8.06641 -4.22734e-201 -9.31022e-15
-8.06152 -4.5737e-201 -9.68412e-15
-8.05664 -4.94821e-201 -1.00728e-14
-8.05176 -5.35312e-201 -1.04768e-14
-8.04688 -5.79089e-201 -1.08968e-14
-8.04199 -6.26416e-201 -1.13333e-14
-8.03711 -6.77579e-201 -1.17871e-14
-8.03223 -7.32886e-201 -1.22587e-14
-8.02734 -7.92669e-201 -1.27489e-14
-8.02246 -8.57288e-201 -1.32584e-14
-8.01758 -9.27131e-201 -1.37879e-14
-8.0127 -1.00262e-200 -1.43382e-14
-8.00781 -1.08419e-200 -1.49101e-14
-8.00293 -1.17235e-200 -1.55044e-14
-7.99805 -1.26762e-200 -1.61221e-14
-7.99316 -1.37057e-200 -1.6764e-14
-7.98828 -1.4818e-200 -1.7431e-14
-7.9834 -1.60199e-200 -1.81241e-14
-7.97852 -1.73184e-200 -1.88443e-14
-7.97363 -1.87213e-200 -1.95927e-14
-7.96875 -2.02369e-200 -2.03703e-14
-7.96387 -2.18741e-200 -2.11783e-14
-7.95898 -2.36426e-200 -2.20178e-14
-7.9541 -2.55529e-200 -2.289e-14
-7.94922 -2.76163e-200 -2.37963e-14
-7.94434 -2.98448e-200 -2.47378e-14
-7.93945 -3.22516e-200 -2.57159e-14
-7.93457 -3.48508e-200 -2.67321e-14
-7.92969 -3.76578e-200 -2.77878e-14
-7.9248 -4.06888e-200 -2.88844e-14
-7.91992 -4.39618e-200 -3.00237e-14
-7.91504 -4.74957e-200 -3.12071e-14
-7.91016 -5.13113e-200 -3.24364e-14
-7.90527 -5.54308e-200 -3.37133e-14
-7.90039 -5.98781e-200 -3.50397e-14
-7.89551 -6.46792e-200 -3.64174e-14
-7.89062 -6.98619e-200 -3.78483e-14
-7.88574 -7.54563e-200 -3.93345e-14
-7.88086 -8.14948e-200 -4.08781e-14
-7.87598 -8.80123e-200 -4.24813e-14
-7.87109 -9.50465e-200 -4.41463e-14
-7.86621 -1.02638e-199 -4.58755e-14
-7.86133 -1.10831e-199 -4.76712e-14
-7.85645 -1.19671e-199 -4.95361e-14
-7.85156 -1.29211e-199 -5.14727e-14
-7.84668 -1.39505e-199 -5.34837e-14
-7.8418 -1.50612e-199 -5.5572e-14
-7.83691 -1.62595e-199 -5.77404e-14
-7.83203 -1.75523e-199 -5.9992e-14
-7.82715 -1.8947e-199 -6.23299e-14
-7.82227 -2.04515e-199 -6.47574e-14
-7.81738 -2.20745e-199 -6.72778e-14
-7.8125 -2.38252e-199 -6.98947e-14
-7.80762 -2.57134e-199 -7.26116e-14
-7.80273 -2.775e-199 -7.54323e-14
-7.79785 -2.99464e-199 -7.83608e-14
-7.79297 -3.23151e-199 -8.14009e-14
-7.78809 -3.48696e-199 -8.45571e-14
-7.7832 -3.76242e-199 -8.78334e-14
-7.77832 -4.05944e-199 -9.12346e-14
-7.77344 -4.37971e-199 -9.47652e-14
-7.76855 -4.72502e-199 -9.84301e-14
-7.76367 -5.09731e-199 -1.02234e-13
-7.75879 -5.49866e-199 -1.06183e-13
-7.75391 -5.93134e-199 -1.10282e-13
-7.74902 -6.39777e-199 -1.14536e-13
-7.74414 -6.90053e-199 -1.18951e-13
-7.73926 -7.44246e-199 -1.23533e-13
-7.73438 -8.02656e-199 -1.28289e-13
-7.72949 -8.65609e-199 -1.33225e-13
-7.72461 -9.33455e-199 -1.38348e-13
-7.71973 -1.00657e-198 -1.43664e-13
-7.71484 -1.08536e-198 -1.49181e-13
-7.70996 -1.17026e-198 -1.54906e-13
-7.70508 -1.26175e-198 -1.60847e-13
-7.7002 -1.36032e-198 -1.67012e-13
-7.69531 -1.46652e-198 -1.73409e-13
-7.69043 -1.58094e-198 -1.80046e-13
-7.68555 -1.7042e-198 -1.86933e-13
-7.68066 -1.83699e-198 -1.94079e-13
-7.67578 -1.98003e-198 -2.01494e-13
-7.6709 -2.1341e-198 -2.09187e-13
-7.66602 -2.30005e-198 -2.17168e-13
-7.66113 -2.47879e-198 -2.25448e-13
-7.65625 -2.6713e-198 -2.34039e-13
-7.65137 -2.87861e-198 -2.42951e-13
-7.64648 -3.10187e-198 -2.52196e-13
-7.6416 -3.34228e-198 -2.61787e-13
-7.63672 -3.60115e-198 -2.71736e-13
-7.63184 -3.87989e-198 -2.82057e-13
-7.62695 -4.18001e-198 -2.92762e-13
-7.62207 -4.50313e-198 -3.03867e-13
-7.61719 -4.85099e-198 -3.15385e-13
-7.6123 -5.22547e-198 -3.27332e-13
-7.60742 -5.6286e-198 -3.39724e-13
-7.60254 -6.06253e-198 -3.52577e-13
-7.59766 -6.52961e-198 -3.65906e-13
-7.59277 -7.03234e-198 -3.79731e-13
-7.58789 -7.57341e-198 -3.94069e-13
-7.58301 -8.15573e-198 -4.08938e-13
-7.57812 -8.7824e-198 -4.24358e-13
-7.57324 -9.45677e-198 -4.4035e-13
-7.56836 -1.01824e-197 -4.56933e-13
-7.56348 -1.09633e-197 -4.74129e-13
-7.55859 -1.18034e-197 -4.9196e-13
-7.55371 -1.27073e-197 -5.1045e-13
-7.54883 -1.36798e-197 -5.29623e-13
-7.54395 -1.4726e-197 -5.49502e-13
-7.53906 -1.58515e-197 -5.70114e-13
-7.53418 -1.70622e-197 -5.91485e-13
-7.5293 -1.83644e-197 -6.13642e-13
-7.52441 -1.97652e-197 -6.36614e-13
-7.51953 -2.12717e-197 -6.60431e-13
-7.51465 -2.2892e-197 -6.85122e-13
-7.50977 -2.46345e-197 -7.1072e-13
-7.50488 -2.65084e-197 -7.37256e-13
-7.5 -2.85235e-197 -7.64764e-13
-7.49512 -3.06903e-197 -7.93281e-13
-7.49023 -3.30201e-197 -8.2284e-13
-7.48535 -3.55251e-197 -8.53481e-13
-7.48047 -3.82183e-197 -8.85242e-13
-7.47559 -4.11138e-197 -9.18163e-13
-7.4707 -4.42264e-197 -9.52286e-13
-7.46582 -4.75725e-197 -9.87653e-13
-7.46094 -5.11693e-197 -1.02431e-12
-7.45605 -5.50354e-197 -1.0623e-12
-7.45117 -5.91908e-197 -1.10167e-12
-7.44629 -6.36569e-197 -1.14248e-12
-7.44141 -6.84567e-197 -1.18477e-12
-7.43652 -7.36149e-197 -1.2286e-12
-7.43164 -7.9158e-197 -1.27401e-12
-7.42676 -8.51144e-197 -1.32108e-12
-7.42188 -9.15147e-197 -1.36985e-12
-7.41699 -9.83915e-197 -1.42038e-12
-7.41211 -1.0578e-196 -1.47275e-12
-7.40723 -1.13718e-196 -1.52701e-12
-7.40234 -1.22246e-196 -1.58323e-12
-7.39746 -1.31407e-196 -1.64148e-12
-7.39258 -1.41248e-196 -1.70183e-12
-7.3877 -1.51819e-196 -1.76437e-12
-7.38281 -1.63172e-196 -1.82915e-12
-7.37793 -1.75367e-196 -1.89627e-12
-7.37305 -1.88464e-196 -1.96581e-12
-7.36816 -2.0253e-196 -2.03784e-12
-7.36328 -2.17635e-196 -2.11247e-12
-7.3584 -2.33855e-196 -2.18977e-12
-7.35352 -2.51272e-196 -2.26986e-12
-7.34863 -2.69973e-196 -2.35281e-12
-7.34375 -2.90053e-196 -2.43874e-12
-7.33887 -3.11611e-196 -2.52774e-12
-7.33398 -3.34756e-196 -2.61993e-12
-7.3291 -3.59602e-196 -2.71542e-12
-7.32422 -3.86274e-196 -2.81432e-12
-7.31934 -4.14905e-196 -2.91676e-12
-7.31445 -4.45636e-196 -3.02285e-12
-7.30957 -4.78621e-196 -3.13273e-12
-7.30469 -5.14023e-196 -3.24652e-12
-7.2998 -5.52017e-196 -3.36436e-12
-7.29492 -5.92791e-196 -3.4864e-12
-7.29004 -6.36547e-196 -3.61278e-12
-7.28516 -6.835e-196 -3.74365e-12
-7.28027 -7.33881e-196 -3.87917e-12
-7.27539 -7.87938e-196 -4.0195e-12
-7.27051 -8.45936e-196 -4.16481e-12
-7.26562 -9.08161e-196 -4.31527e-12
-7.26074 -9.74915e-196 -4.47105e-12
-7.25586 -1.04653e-195 -4.63235e-12
-7.25098 -1.12335e-195 -4.79936e-12
-7.24609 -1.20575e-195 -4.97226e-12
-7.24121 -1.29413e-195 -5.15128e-12
-7.23633 -1.38892e-195 -5.33661e-12
-7.23145 -1.49059e-195 -5.52847e-12
-7.22656 -1.59962e-195 -5.7271e-12
-7.22168 -1.71655e-195 -5.93273e-12
-7.2168 -1.84193e-195 -6.14558e-12
-7.21191 -1.97638e-195 -6.36593e-12
-7.20703 -2.12055e-195 -6.59402e-12
-7.20215 -2.27511e-195 -6.83011e-12
-7.19727 -2.44083e-195 -7.0745e-12
-7.19238 -2.6185e-195 -7.32745e-12
-7.1875 -2.80897e-195 -7.58926e-12
-7.18262 -3.01314e-195 -7.86024e-12
-7.17773 -3.232e-195 -8.14071e-12
-7.17285 -3.4666e-195 -8.43098e-12
-7.16797 -3.71804e-195 -8.73139e-12
-7.16309 -3.98753e-195 -9.04229e-12
-7.1582 -4.27635e-195 -9.36404e-12
-7.15332 -4.58588e-195 -9.697e-12
-7.14844 -4.91757e-195 -1.00416e-11
-7.14355 -5.273e-195 -1.03981e-11
-7.13867 -5.65385e-195 -1.07671e-11
-7.13379 -6.06192e-195 -1.11489e-11
-7.12891 -6.49913e-195 -1.15439e-11
-7.12402 -6.96754e-195 -1.19527e-11
-7.11914 -7.46936e-195 -1.23757e-11
-7.11426 -8.00694e-195 -1.28133e-11
-7.10938 -8.5828e-195 -1.3266e-11
-7.10449 -9.19963e-195 -1.37345e-11
-7.09961 -9.86033e-195 -1.42191e-11
-7.09473 -1.0568e-194 -1.47205e-11
-7.08984 -1.13259e-194 -1.52392e-11
-7.08496 -1.21375e-194 -1.57758e-11
-7.08008 -1.30067e-194 -1.63309e-11
-7.0752 -1.39375e-194 -1.69051e-11
-7.07031 -1.49342e-194 -1.74992e-11
-7.06543 -1.60014e-194 -1.81136e-11
-7.06055 -1.7144e-194 -1.87492e-11
-7.05566 -1.83674e-194 -1.94066e-11
-7.05078 -1.96771e-194 -2.00866e-11
-7.0459 -2.10792e-194 -2.079e-11
-7.04102 -2.25802e-194 -2.15174e-11
-7.03613 -2.41868e-194 -2.22698e-11
-7.03125 -2.59066e-194 -2.30479e-11
-7.02637 -2.77472e-194 -2.38526e-11
-7.02148 -2.97173e-194 -2.46849e-11
-7.0166 -3.18257e-194 -2.55456e-11
-7.01172 -3.40821e-194 -2.64356e-11
-7.00684 -3.64967e-194 -2.7356e-11
-7.00195 -3.90806e-194 -2.83078e-11
-6.99707 -4.18453e-194 -2.9292e-11
-6.99219 -4.48035e-194 -3.03098e-11
-6.9873 -4.79686e-194 -3.13621e-11
-6.98242 -5.13547e-194 -3.24501e-11
-6.97754 -5.49773e-194 -3.35752e-11
-6.97266 -5.88527e-194 -3.47384e-11
-6.96777 -6.29982e-194 -3.5941e-11
-6.96289 -6.74325e-194 -3.71844e-11
-6.95801 -7.21754e-194 -3.84699e-11
-6.95312 -7.72483e-194 -3.97989e-11
-6.94824 -8.26738e-194 -4.11728e-11
-6.94336 -8.84762e-194 -4.25931e-11
-6.93848 -9.46812e-194 -4.40614e-11
-6.93359 -1.01317e-193 -4.55792e-11
-6.92871 -1.08412e-193 -4.71482e-11
-6.92383 -1.15998e-193 -4.877e-11
-6.91895 -1.2411e-193 -5.04463e-11
-6.91406 -1.32782e-193 -5.21791e-11
-6.90918 -1.42054e-193 -5.39701e-11
-6.9043 -1.51966e-193 -5.58213e-11
-6.89941 -1.62562e-193 -5.77345e-11
-6.89453 -1.73888e-193 -5.97119e-11
-6.88965 -1.85994e-193 -6.17556e-11
-6.88477 -1.98934e-193 -6.38677e-11
-6.87988 -2.12764e-193 -6.60504e-11
-6.875 -2.27545e-193 -6.83062e-11
-6.87012 -2.43341e-193 -7.06372e-11
-6.86523 -2.60221e-193 -7.30461e-11
-6.86035 -2.78258e-193 -7.55353e-11
-6.85547 -2.97532e-193 -7.81075e-11
-6.85059 -3.18125e-193 -8.07654e-11
-6.8457 -3.40128e-193 -8.35117e-11
-6.84082 -3.63635e-193 -8.63493e-11
-6.83594 -3.88748e-193 -8.92813e-11
-6.83105 -4.15576e-193 -9.23105e-11
-6.82617 -4.44233e-193 -9.54403e-11
-6.82129 -4.74845e-193 -9.86739e-11
-6.81641 -5.07541e-193 -1.02015e-10
-6.81152 -5.42464e-193 -1.05466e-10
-6.80664 -5.79761e-193 -1.09031e-10
-6.80176 -6.19593e-193 -1.12714e-10
-6.79688 -6.62131e-193 -1.16519e-10
-6.79199 -7.07555e-193 -1.2045e-10
-6.78711 -7.56059e-193 -1.2451e-10
-6.78223 -8.07849e-193 -1.28704e-10
-6.77734 -8.63146e-193 -1.33036e-10
-6.77246 -9.22185e-193 -1.3751e-10
-6.76758 -9.85214e-193 -1.42132e-10
-6.7627 -1.0525e-192 -1.46905e-10
-6.75781 -1.12433e-192 -1.51835e-10
-6.75293 -1.201e-192 -1.56927e-10
-6.74805 -1.28285e-192 -1.62186e-10
-6.74316 -1.3702e-192 -1.67617e-10
-6.73828 -1.46343e-192 -1.73226e-10
-6.7334 -1.56293e-192 -1.79018e-10
-6.72852 -1.66912e-192 -1.84999e-10
-6.72363 -1.78243e-192 -1.91176e-10
-6.71875 -1.90335e-192 -1.97554e-10
-6.71387 -2.03237e-192 -2.0414e-10
-6.70898 -2.17004e-192 -2.10941e-10
-6.7041 -2.31692e-192 -2.17963e-10
-6.69922 -2.47363e-192 -2.25213e-10
-6.69434 -2.6408e-192 -2.32699e-10
-6.68945 -2.81915e-192 -2.40428e-10
-6.68457 -3.00939e-192 -2.48408e-10
-6.67969 -3.21232e-192 -2.56647e-10
-6.6748 -3.42876e-192 -2.65152e-10
-6.66992 -3.65962e-192 -2.73933e-10
-6.66504 -3.90584e-192 -2.82998e-10
-6.66016 -4.16842e-192 -2.92356e-10
-6.65527 -4.44844e-192 -3.02016e-10
-6.65039 -4.74704e-192 -3.11988e-10
-6.64551 -5.06545e-192 -3.22282e-10
-6.64062 -5.40496e-192 -3.32907e-10
-6.63574 -5.76695e-192 -3.43874e-10
-6.63086 -6.15289e-192 -3.55194e-10
-6.62598 -6.56434e-192 -3.66878e-10
-6.62109 -7.00297e-192 -3.78937e-10
-6.61621 -7.47056e-192 -3.91384e-10
-6.61133 -7.96899e-192 -4.04229e-10
-6.60645 -8.50027e-192 -4.17487e-10
-6.60156 -9.06653e-192 -4.31168e-10
-6.59668 -9.67006e-192 -4.45288e-10
-6.5918 -1.03133e-191 -4.59859e-10
-6.58691 -1.09987e-191 -4.74895e-10
-6.58203 -1.17292e-191 -4.90411e-10
-6.57715 -1.25076e-191 -5.06423e-10
-6.57227 -1.3337e-191 -5.22944e-10
-6.56738 -1.42207e-191 -5.39992e-10
-6.5625 -1.51623e-191 -5.57582e-10
-6.55762 -1.61654e-191 -5.75731e-10
-6.55273 -1.72341e-191 -5.94457e-10
-6.54785 -1.83725e-191 -6.13777e-10
-6.54297 -1.95853e-191 -6.33711e-10
-6.53809 -2.0877e-191 -6.54276e-10
-6.5332 -2.22529e-191 -6.75492e-10
-6.52832 -2.37184e-191 -6.97379e-10
-6.52344 -2.52792e-191 -7.19959e-10
-6.51855 -2.69413e-191 -7.43252e-10
-6.51367 -2.87115e-191 -7.6728e-10
-6.50879 -3.05964e-191 -7.92066e-10
-6.50391 -3.26035e-191 -8.17634e-10
-6.49902 -3.47407e-191 -8.44006e-10
-6.49414 -3.70162e-191 -8.71208e-10
-6.48926 -3.94388e-191 -8.99266e-10
-6.48438 -4.2018e-191 -9.28205e-10
-6.47949 -4.47637e-191 -9.58053e-10
-6.47461 -4.76866e-191 -9.88837e-10
-6.46973 -5.07979e-191 -1.02059e-09
-6.46484 -5.41097e-191 -1.05333e-09
-6.45996 -5.76345e-191 -1.0871e-09
-6.45508 -6.13861e-191 -1.12192e-09
-6.4502 -6.53788e-191 -1.15783e-09
-6.44531 -6.96278e-191 -1.19486e-09
-6.44043 -7.41495e-191 -1.23305e-09
-6.43555 -7.8961e-191 -1.27243e-09
-6.43066 -8.40807e-191 -1.31303e-09
-6.42578 -8.95281e-191 -1.3549e-09
-6.4209 -9.53239e-191 -1.39806e-09
-6.41602 -1.0149e-190 -1.44257e-09
-6.41113 -1.0805e-190 -1.48846e-09
-6.40625 -1.15028e-190 -1.53578e-09
-6.40137 -1.22452e-190 -1.58456e-09
-6.39648 -1.30348e-190 -1.63485e-09
-6.3916 -1.38746e-190 -1.6867e-09
-6.38672 -1.47679e-190 -1.74015e-09
-6.38184 -1.57179e-190 -1.79525e-09
-6.37695 -1.67283e-190 -1.85205e-09
-6.37207 -1.78027e-190 -1.9106e-09
-6.36719 -1.89453e-190 -1.97096e-09
-6.3623 -2.01602e-190 -2.03317e-09
-6.35742 -2.1452e-190 -2.0973e-09
-6.35254 -2.28255e-190 -2.1634e-09
-6.34766 -2.42858e-190 -2.23153e-09
-6.34277 -2.58383e-190 -2.30175e-09
-6.33789 -2.74887e-190 -2.37412e-09
-6.33301 -2.92431e-190 -2.44871e-09
-6.32812 -3.1108e-190 -2.52559e-09
-6.32324 -3.30903e-190 -2.60481e-09
-6.31836 -3.51972e-190 -2.68646e-09
-6.31348 -3.74365e-190 -2.7706e-09
-6.30859 -3.98163e-190 -2.85731e-09
-6.30371 -4.23454e-190 -2.94666e-09
-6.29883 -4.5033e-190 -3.03873e-09
-6.29395 -4.78889e-190 -3.1336e-09
-6.28906 -5.09235e-190 -3.23136e-09
-6.28418 -5.41478e-190 -3.33209e-09
-6.2793 -5.75735e-190 -3.43588e-09
-6.27441 -6.1213e-190 -3.54281e-09
-6.26953 -6.50795e-190 -3.65299e-09
-6.26465 -6.91869e-190 -3.7665e-09
-6.25977 -7.35501e-190 -3.88345e-09
-6.25488 -7.81846e-190 -4.00394e-09
-6.25 -8.31073e-190 -4.12806e-09
-6.24512 -8.83356e-190 -4.25593e-09
-6.24023 -9.38884e-190 -4.38765e-09
-6.23535 -9.97855e-190 -4.52335e-09
-6.23047 -1.06048e-189 -4.66313e-09
-6.22559 -1.12698e-189 -4.80711e-09
-6.2207 -1.19759e-189 -4.95543e-09
-6.21582 -1.27257e-189 -5.10819e-09
-6.21094 -1.35218e-189 -5.26555e-09
-6.20605 -1.4367e-189 -5.42761e-09
-6.20117 -1.52643e-189 -5.59454e-09
-6.19629 -1.62168e-189 -5.76646e-09
-6.19141 -1.7228e-189 -5.94352e-09
-6.18652 -1.83014e-189 -6.12587e-09
-6.18164 -1.94407e-189 -6.31367e-09
-6.17676 -2.06499e-189 -6.50707e-09
-6.17188 -2.19333e-189 -6.70623e-09
-6.16699 -2.32954e-189 -6.91132e-09
-6.16211 -2.47408e-189 -7.12252e-09
-6.15723 -2.62747e-189 -7.33999e-09
-6.15234 -2.79024e-189 -7.56393e-09
-6.14746 -2.96295e-189 -7.79451e-09
-6.14258 -3.1462e-189 -8.03192e-09
-6.1377 -3.34063e-189 -8.27638e-09
-6.13281 -3.5469e-189 -8.52807e-09
-6.12793 -3.76572e-189 -8.7872e-09
-6.12305 -3.99786e-189 -9.05399e-09
-6.11816 -4.2441e-189 -9.32866e-09
-6.11328 -4.5053e-189 -9.61143e-09
-6.1084 -4.78234e-189 -9.90254e-09
-6.10352 -5.07618e-189 -1.02022e-08
-6.09863 -5.38781e-189 -1.05107e-08
-6.09375 -5.71831e-189 -1.08283e-08
-6.08887 -6.06878e-189 -1.11552e-08
-6.08398 -6.44044e-189 -1.14917e-08
-6.0791 -6.83452e-189 -1.18381e-08
-6.07422 -7.25237e-189 -1.21946e-08
-6.06934 -7.6954e-189 -1.25615e-08
-6.06445 -8.16511e-189 -1.29392e-08
-6.05957 -8.66307e-189 -1.33279e-08
-6.05469 -9.19097e-189 -1.3728e-08
-6.0498 -9.75057e-189 -1.41397e-08
-6.04492 -1.03437e-188 -1.45635e-08
-6.04004 -1.09725e-188 -1.49996e-08
-6.03516 -1.16389e-188 -1.54483e-08
-6.03027 -1.23452e-188 -1.59102e-08
-6.02539 -1.30937e-188 -1.63854e-08
-6.02051 -1.38869e-188 -1.68744e-08
-6.01562 -1.47275e-188 -1.73777e-08
-6.01074 -1.56183e-188 -1.78954e-08
-6.00586 -1.65621e-188 -1.84282e-08
-6.00098 -1.75621e-188 -1.89764e-08
-5.99609 -1.86216e-188 -1.95405e-08
-5.99121 -1.97441e-188 -2.01208e-08
-5.98633 -2.09332e-188 -2.07178e-08
-5.98145 -2.21929e-188 -2.13321e-08
-5.97656 -2.35273e-188 -2.19641e-08
-5.97168 -2.49408e-188 -2.26142e-08
-5.9668 -2.64379e-188 -2.3283e-08
-5.96191 -2.80235e-188 -2.39711e-08
-5.95703 -2.97028e-188 -2.46788e-08
-5.95215 -3.14812e-188 -2.54069e-08
-5.94727 -3.33645e-188 -2.61559e-08
-5.94238 -3.53588e-188 -2.69262e-08
-5.9375 -3.74706e-188 -2.77186e-08
-5.93262 -3.97065e-188 -2.85336e-08
-5.92773 -4.20739e-188 -2.93719e-08
-5.92285 -4.45803e-188 -3.02341e-08
-5.91797 -4.72337e-188 -3.11209e-08
-5.91309 -5.00427e-188 -3.20329e-08
-5.9082 -5.30162e-188 -3.29709e-08
-5.90332 -5.61637e-188 -3.39355e-08
-5.89844 -5.94953e-188 -3.49275e-08
-5.89355 -6.30215e-188 -3.59477e-08
-5.88867 -6.67534e-188 -3.69967e-08
-5.88379 -7.0703e-188 -3.80755e-08
-5.87891 -7.48827e-188 -3.91848e-08
-5.87402 -7.93058e-188 -4.03254e-08
-5.86914 -8.3986e-188 -4.14983e-08
-5.86426 -8.89383e-188 -4.27042e-08
-5.85938 -9.4178e-188 -4.39441e-08
-5.85449 -9.97217e-188 -4.5219e-08
-5.84961 -1.05587e-187 -4.65298e-08
-5.84473 -1.11791e-187 -4.78774e-08
-5.83984 -1.18355e-187 -4.92628e-08
-5.83496 -1.25298e-187 -5.06872e-08
-5.83008 -1.32642e-187 -5.21514e-08
-5.8252 -1.40409e-187 -5.36567e-08
-5.82031 -1.48625e-187 -5.52042e-08
-5.81543 -1.57313e-187 -5.67949e-08
-5.81055 -1.66502e-187 -5.843e-08
-5.80566 -1.76219e-187 -6.01108e-08
-5.80078 -1.86494e-187 -6.18385e-08
-5.7959 -1.97359e-187 -6.36143e-08
-5.79102 -2.08847e-187 -6.54395e-08
-5.78613 -2.20993e-187 -6.73155e-08
-5.78125 -2.33834e-187 -6.92436e-08
-5.77637 -2.47409e-187 -7.12253e-08
-5.77148 -2.61761e-187 -7.32619e-08
-5.7666 -2.76931e-187 -7.5355e-08
-5.76172 -2.92967e-187 -7.7506e-08
-5.75684 -3.09916e-187 -7.97165e-08
-5.75195 -3.27831e-187 -8.19882e-08
-5.74707 -3.46764e-187 -8.43225e-08
-5.74219 -3.66774e-187 -8.67212e-08
-5.7373 -3.87919e-187 -8.91861e-08
-5.73242 -4.10264e-187 -9.17188e-08
-5.72754 -4.33876e-187 -9.43211e-08
-5.72266 -4.58824e-187 -9.6995e-08
-5.71777 -4.85184e-187 -9.97424e-08
-5.71289 -5.13034e-187 -1.02565e-07
-5.70801 -5.42457e-187 -1.05465e-07
-5.70312 -5.7354e-187 -1.08445e-07
-5.69824 -6.06375e-187 -1.11506e-07
-5.69336 -6.41059e-187 -1.1465e-07
-5.68848 -6.77694e-187 -1.17881e-07
-5.68359 -7.1639e-187 -1.212e-07
-5.67871 -7.57258e-187 -1.24609e-07
-5.67383 -8.0042e-187 -1.28111e-07
-5.66895 -8.46001e-187 -1.31708e-07
-5.66406 -8.94136e-187 -1.35403e-07
-5.65918 -9.44964e-187 -1.39198e-07
-5.6543 -9.98635e-187 -1.43097e-07
-5.64941 -1.0553e-186 -1.47101e-07
-5.64453 -1.11513e-186 -1.51213e-07
-5.63965 -1.1783e-186 -1.55437e-07
-5.63477 -1.24498e-186 -1.59775e-07
-5.62988 -1.31538e-186 -1.6423e-07
-5.625 -1.38969e-186 -1.68805e-07
-5.62012 -1.46813e-186 -1.73504e-07
-5.61523 -1.55092e-186 -1.78329e-07
-5.61035 -1.6383e-186 -1.83284e-07
-5.60547 -1.73053e-186 -1.88372e-07
-5.60059 -1.82786e-186 -1.93596e-07
-5.5957 -1.93057e-186 -1.98961e-07
-5.59082 -2.03895e-186 -2.0447e-07
-5.58594 -2.15332e-186 -2.10126e-07
-5.58105 -2.27399e-186 -2.15934e-07
-5.57617 -2.40131e-186 -2.21896e-07
-5.57129 -2.53564e-186 -2.28018e-07
-5.56641 -2.67735e-186 -2.34304e-07
-5.56152 -2.82685e-186 -2.40756e-07
-5.55664 -2.98456e-186 -2.47381e-07
-5.55176 -3.15091e-186 -2.54182e-07
-5.54688 -3.32638e-186 -2.61163e-07
-5.54199 -3.51145e-186 -2.6833e-07
-5.53711 -3.70664e-186 -2.75687e-07
-5.53223 -3.9125e-186 -2.83239e-07
-5.52734 -4.12959e-186 -2.90991e-07
-5.52246 -4.35852e-186 -2.98948e-07
-5.51758 -4.59992e-186 -3.07115e-07
-5.5127 -4.85446e-186 -3.15498e-07
-5.50781 -5.12284e-186 -3.24102e-07
-5.50293 -5.4058e-186 -3.32932e-07
-5.49805 -5.70411e-186 -3.41995e-07
-5.49316 -6.0186e-186 -3.51297e-07
-5.48828 -6.35013e-186 -3.60843e-07
-5.4834 -6.6996e-186 -3.70639e-07
-5.47852 -7.06797e-186 -3.80692e-07
-5.47363 -7.45623e-186 -3.91008e-07
-5.46875 -7.86545e-186 -4.01595e-07
-5.46387 -8.29674e-186 -4.12458e-07
-5.45898 -8.75125e-186 -4.23605e-07
-5.4541 -9.23022e-186 -4.35043e-07
-5.44922 -9.73494e-186 -4.46779e-07
-5.44434 -1.02668e-185 -4.58821e-07
-5.43945 -1.08271e-185 -4.71176e-07
-5.43457 -1.14176e-185 -4.83852e-07
-5.42969 -1.20396e-185 -4.96858e-07
-5.4248 -1.26949e-185 -5.10201e-07
-5.41992 -1.33853e-185 -5.23889e-07
-5.41504 -1.41125e-185 -5.37933e-07
-5.41016 -1.48785e-185 -5.52339e-07
-5.40527 -1.56853e-185 -5.67118e-07
-5.40039 -1.65351e-185 -5.82278e-07
-5.39551 -1.74302e-185 -5.97829e-07
-5.39062 -1.83728e-185 -6.13781e-07
-5.38574 -1.93654e-185 -6.30144e-07
-5.38086 -2.04107e-185 -6.46927e-07
-5.37598 -2.15114e-185 -6.64141e-07
-5.37109 -2.26704e-185 -6.81798e-07
-5.36621 -2.38906e-185 -6.99907e-07
-5.36133 -2.51754e-185 -7.1848e-07
-5.35645 -2.6528e-185 -7.37528e-07
-5.35156 -2.79519e-185 -7.57063e-07
-5.34668 -2.94509e-185 -7.77097e-07
-5.3418 -3.10287e-185 -7.97642e-07
-5.33691 -3.26895e-185 -8.18711e-07
-5.33203 -3.44376e-185 -8.40316e-07
-5.32715 -3.62774e-185 -8.62471e-07
-5.32227 -3.82137e-185 -8.85189e-07
-5.31738 -4.02515e-185 -9.08484e-07
-5.3125 -4.23959e-185 -9.32369e-07
-5.30762 -4.46523e-185 -9.5686e-07
-5.30273 -4.70267e-185 -9.8197e-07
-5.29785 -4.95249e-185 -1.00772e-06
-5.29297 -5.21534e-185 -1.03411e-06
-5.28809 -5.49187e-185 -1.06117e-06
-5.2832 -5.78279e-185 -1.08892e-06
-5.27832 -6.08883e-185 -1.11736e-06
-5.27344 -6.41076e-185 -1.14652e-06
-5.26855 -6.7494e-185 -1.17641e-06
-5.26367 -7.10558e-185 -1.20705e-06
-5.25879 -7.4802e-185 -1.23846e-06
-5.25391 -7.87419e-185 -1.27066e-06
-5.24902 -8.28855e-185 -1.30366e-06
-5.24414 -8.72429e-185 -1.33749e-06
-5.23926 -9.1825e-185 -1.37217e-06
-5.23438 -9.66431e-185 -1.40771e-06
-5.22949 -1.01709e-184 -1.44413e-06
-5.22461 -1.07036e-184 -1.48146e-06
-5.21973 -1.12636e-184 -1.51972e-06
-5.21484 -1.18524e-184 -1.55894e-06
-5.20996 -1.24713e-184 -1.59912e-06
-5.20508 -1.31219e-184 -1.64031e-06
-5.2002 -1.38058e-184 -1.68251e-06
-5.19531 -1.45247e-184 -1.72576e-06
-5.19043 -1.52803e-184 -1.77007e-06
-5.18555 -1.60744e-184 -1.81549e-06
-5.18066 -1.69089e-184 -1.86202e-06
-5.17578 -1.7786e-184 -1.9097e-06
-5.1709 -1.87076e-184 -1.95855e-06
-5.16602 -1.96761e-184 -2.00861e-06
-5.16113 -2.06937e-184 -2.0599e-06
-5.15625 -2.17629e-184 -2.11244e-06
-5.15137 -2.28863e-184 -2.16628e-06
-5.14648 -2.40665e-184 -2.22143e-06
-5.1416 -2.53063e-184 -2.27793e-06
-5.13672 -2.66088e-184 -2.33582e-06
-5.13184 -2.7977e-184 -2.39512e-06
-5.12695 -2.94141e-184 -2.45586e-06
-5.12207 -3.09235e-184 -2.51809e-06
-5.11719 -3.25089e-184 -2.58183e-06
-5.1123 -3.41739e-184 -2.64712e-06
-5.10742 -3.59225e-184 -2.714e-06
-5.10254 -3.77587e-184 -2.7825e-06
-5.09766 -3.96869e-184 -2.85266e-06
-5.09277 -4.17116e-184 -2.92452e-06
-5.08789 -4.38375e-184 -2.99812e-06
-5.08301 -4.60696e-184 -3.0735e-06
-5.07812 -4.8413e-184 -3.1507e-06
-5.07324 -5.08732e-184 -3.22976e-06
-5.06836 -5.34558e-184 -3.31073e-06
-5.06348 -5.61669e-184 -3.39364e-06
-5.05859 -5.90126e-184 -3.47855e-06
-5.05371 -6.19996e-184 -3.5655e-06
-5.04883 -6.51346e-184 -3.65454e-06
-5.04395 -6.84249e-184 -3.7457e-06
-5.03906 -7.1878e-184 -3.83906e-06
-5.03418 -7.55018e-184 -3.93464e-06
-5.0293 -7.93045e-184 -4.03251e-06
-5.02441 -8.32947e-184 -4.13271e-06
-5.01953 -8.74815e-184 -4.2353e-06
-5.01465 -9.18744e-184 -4.34034e-06
-5.00977 -9.64833e-184 -4.44787e-06
-5.00488 -1.01319e-183 -4.55796e-06
-5 -1.06391e-183 -4.67067e-06
-4.99512 -1.11712e-183 -4.78604e-06
-4.99023 -1.17294e-183 -4.90415e-06
-4.98535 -1.23149e-183 -5.02506e-06
-4.98047 -1.29289e-183 -5.14882e-06
-4.97559 -1.3573e-183 -5.2755e-06
-4.9707 -1.42484e-183 -5.40518e-06
-4.96582 -1.49568e-183 -5.5379e-06
-4.96094 -1.56996e-183 -5.67376e-06
-4.95605 -1.64785e-183 -5.8128e-06
-4.95117 -1.72953e-183 -5.95511e-06
-4.94629 -1.81516e-183 -6.10076e-06
-4.94141 -1.90495e-183 -6.24983e-06
-4.93652 -1.99908e-183 -6.40238e-06
-4.93164 -2.09776e-183 -6.5585e-06
-4.92676 -2.20121e-183 -6.71827e-06
-4.92188 -2.30965e-183 -6.88176e-06
-4.91699 -2.42332e-183 -7.04907e-06
-4.91211 -2.54246e-183 -7.22027e-06
-4.90723 -2.66733e-183 -7.39546e-06
-4.90234 -2.7982e-183 -7.57471e-06
-4.89746 -2.93535e-183 -7.75812e-06
-4.89258 -3.07908e-183 -7.94578e-06
-4.8877 -3.22969e-183 -8.13779e-06
-4.88281 -3.3875e-183 -8.33425e-06
-4.87793 -3.55286e-183 -8.53524e-06
-4.87305 -3.72611e-183 -8.74086e-06
-4.86816 -3.90763e-183 -8.95123e-06
-4.86328 -4.09779e-183 -9.16645e-06
-4.8584 -4.297e-183 -9.38661e-06
-4.85352 -4.50567e-183 -9.61183e-06
-4.84863 -4.72426e-183 -9.84223e-06
-4.84375 -4.95322e-183 -1.00779e-05
-4.83887 -5.19302e-183 -1.0319e-05
-4.83398 -5.44418e-183 -1.05656e-05
-4.8291 -5.70721e-183 -1.08178e-05
-4.82422 -5.98266e-183 -1.10758e-05
-4.81934 -6.27111e-183 -1.13396e-05
-4.81445 -6.57315e-183 -1.16095e-05
-4.80957 -6.88941e-183 -1.18855e-05
-4.80469 -7.22054e-183 -1.21678e-05
-4.7998 -7.56723e-183 -1.24565e-05
-4.79492 -7.93018e-183 -1.27517e-05
-4.79004 -8.31015e-183 -1.30536e-05
-4.78516 -8.7079e-183 -1.33624e-05
-4.78027 -9.12426e-183 -1.36781e-05
-4.77539 -9.56008e-183 -1.40009e-05
-4.77051 -1.00162e-182 -1.43311e-05
-4.76562 -1.04936e-182 -1.46686e-05
-4.76074 -1.09933e-182 -1.50138e-05
-4.75586 -1.15162e-182 -1.53667e-05
-4.75098 -1.20634e-182 -1.57275e-05
-4.74609 -1.26359e-182 -1.60965e-05
-4.74121 -1.32351e-182 -1.64736e-05
-4.73633 -1.38619e-182 -1.68593e-05
-4.73145 -1.45178e-182 -1.72535e-05
-4.72656 -1.5204e-182 -1.76565e-05
-4.72168 -1.59219e-182 -1.80685e-05
-4.7168 -1.66728e-182 -1.84897e-05
-4.71191 -1.74583e-182 -1.89203e-05
-4.70703 -1.828e-182 -1.93604e-05
-4.70215 -1.91394e-182 -1.98103e-05
-4.69727 -2.00383e-182 -2.02702e-05
-4.69238 -2.09784e-182 -2.07402e-05
-4.6875 -2.19616e-182 -2.12206e-05
-4.68262 -2.29897e-182 -2.17117e-05
-4.67773 -2.40649e-182 -2.22136e-05
-4.67285 -2.51891e-182 -2.27265e-05
-4.66797 -2.63645e-182 -2.32507e-05
-4.66309 -2.75935e-182 -2.37865e-05
-4.6582 -2.88784e-182 -2.4334e-05
-4.65332 -3.02217e-182 -2.48935e-05
-4.64844 -3.1626e-182 -2.54653e-05
-4.64355 -3.3094e-182 -2.60496e-05
-4.63867 -3.46284e-182 -2.66467e-05
-4.63379 -3.62323e-182 -2.72568e-05
-4.62891 -3.79086e-182 -2.78802e-05
-4.62402 -3.96606e-182 -2.85171e-05
-4.61914 -4.14916e-182 -2.9168e-05
-4.61426 -4.34051e-182 -2.9833e-05
-4.60938 -4.54046e-182 -3.05124e-05
-4.60449 -4.7494e-182 -3.12065e-05
-4.59961 -4.96772e-182 -3.19157e-05
-4.59473 -5.19582e-182 -3.26402e-05
-4.58984 -5.43414e-182 -3.33804e-05
-4.58496 -5.68312e-182 -3.41365e-05
-4.58008 -5.94322e-182 -3.4909e-05
-4.5752 -6.21493e-182 -3.5698e-05
-4.57031 -6.49875e-182 -3.65041e-05
-4.56543 -6.79521e-182 -3.73274e-05
-4.56055 -7.10486e-182 -3.81684e-05
-4.55566 -7.42826e-182 -3.90274e-05
-4.55078 -7.76601e-182 -3.99048e-05
-4.5459 -8.11873e-182 -4.0801e-05
-4.54102 -8.48707e-182 -4.17162e-05
-4.53613 -8.87169e-182 -4.2651e-05
-4.53125 -9.2733e-182 -4.36057e-05
-4.52637 -9.69264e-182 -4.45807e-05
-4.52148 -1.01304e-181 -4.55765e-05
-4.5166 -1.05875e-181 -4.65933e-05
-4.51172 -1.10647e-181 -4.76317e-05
-4.50684 -1.15628e-181 -4.86921e-05
-4.50195 -1.20828e-181 -4.97749e-05
-4.49707 -1.26256e-181 -5.08806e-05
-4.49219 -1.31921e-181 -5.20096e-05
-4.4873 -1.37834e-181 -5.31623e-05
-4.48242 -1.44005e-181 -5.43394e-05
-4.47754 -1.50445e-181 -5.55411e-05
-4.47266 -1.57165e-181 -5.67681e-05
-4.46777 -1.64178e-181 -5.80208e-05
-4.46289 -1.71496e-181 -5.92998e-05
-4.45801 -1.79131e-181 -6.06055e-05
-4.45312 -1.87097e-181 -6.19384e-05
-4.44824 -1.95409e-181 -6.32992e-05
-4.44336 -2.04079e-181 -6.46883e-05
-4.43848 -2.13125e-181 -6.61064e-05
-4.43359 -2.2256e-181 -6.75539e-05
-4.42871 -2.32403e-181 -6.90314e-05
-4.42383 -2.42668e-181 -7.05396e-05
-4.41895 -2.53376e-181 -7.2079e-05
-4.41406 -2.64543e-181 -7.36503e-05
-4.40918 -2.76189e-181 -7.5254e-05
-4.4043 -2.88334e-181 -7.68908e-05
-4.39941 -3.00999e-181 -7.85614e-05
-4.39453 -3.14205e-181 -8.02663e-05
-4.38965 -3.27975e-181 -8.20062e-05
-4.38477 -3.42332e-181 -8.37819e-05
-4.37988 -3.57301e-181 -8.5594e-05
-4.375 -3.72906e-181 -8.74432e-05
-4.37012 -3.89174e-181 -8.93302e-05
-4.36523 -4.06133e-181 -9.12558e-05
-4.36035 -4.2381e-181 -9.32206e-05
-4.35547 -4.42236e-181 -9.52255e-05
-4.35059 -4.61441e-181 -9.72712e-05
-4.3457 -4.81456e-181 -9.93585e-05
-4.34082 -5.02317e-181 -0.000101488
-4.33594 -5.24055e-181 -0.000103661
-4.33105 -5.46709e-181 -0.000105878
-4.32617 -5.70315e-181 -0.000108139
-4.32129 -5.94911e-181 -0.000110447
-4.31641 -6.20539e-181 -0.0001128
-4.31152 -6.4724e-181 -0.000115202
-4.30664 -6.75058e-181 -0.000117651
-4.30176 -7.04037e-181 -0.00012015
-4.29688 -7.34226e-181 -0.000122699
-4.29199 -7.65673e-181 -0.000125299
-4.28711 -7.98428e-181 -0.000127951
-4.28223 -8.32545e-181 -0.000130656
-4.27734 -8.68078e-181 -0.000133415
-4.27246 -9.05085e-181 -0.000136229
-4.26758 -9.43625e-181 -0.0001391
-4.2627 -9.83758e-181 -0.000142027
-4.25781 -1.02555e-180 -0.000145012
-4.25293 -1.06907e-180 -0.000148057
-4.24805 -1.11438e-180 -0.000151162
-4.24316 -1.16155e-180 -0.000154328
-4.23828 -1.21066e-180 -0.000157557
-4.2334 -1.26179e-180 -0.00016085
-4.22852 -1.31502e-180 -0.000164207
-4.22363 -1.37043e-180 -0.000167631
-4.21875 -1.4281e-180 -0.000171122
-4.21387 -1.48813e-180 -0.000174681
-4.20898 -1.55061e-180 -0.000178311
-4.2041 -1.61563e-180 -0.000182011
-4.19922 -1.6833e-180 -0.000185784
-4.19434 -1.75373e-180 -0.00018963
-4.18945 -1.82701e-180 -0.000193551
-4.18457 -1.90326e-180 -0.000197549
-4.17969 -1.9826e-180 -0.000201625
-4.1748 -2.06515e-180 -0.000205779
-4.16992 -2.15103e-180 -0.000210015
-4.16504 -2.24038e-180 -0.000214332
-4.16016 -2.33333e-180 -0.000218733
-4.15527 -2.43002e-180 -0.000223219
-4.15039 -2.53059e-180 -0.000227792
-4.14551 -2.63521e-180 -0.000232452
-4.14062 -2.74401e-180 -0.000237203
-4.13574 -2.85717e-180 -0.000242044
-4.13086 -2.97486e-180 -0.000246979
-4.12598 -3.09725e-180 -0.000252008
-4.12109 -3.22451e-180 -0.000257133
-4.11621 -3.35685e-180 -0.000262357
-4.11133 -3.49445e-180 -0.00026768
-4.10645 -3.63752e-180 -0.000273105
-4.10156 -3.78627e-180 -0.000278633
-4.09668 -3.94091e-180 -0.000284266
-4.0918 -4.10167e-180 -0.000290006
-4.08691 -4.26879e-180 -0.000295855
-4.08203 -4.4425e-180 -0.000301814
-4.07715 -4.62306e-180 -0.000307887
-4.07227 -4.81073e-180 -0.000314074
-4.06738 -5.00578e-180 -0.000320378
-4.0625 -5.20849e-180 -0.0003268
-4.05762 -5.41915e-180 -0.000333343
-4.05273 -5.63806e-180 -0.00034001
-4.04785 -5.86554e-180 -0.000346801
-4.04297 -6.1019e-180 -0.000353719
-4.03809 -6.34748e-180 -0.000360767
-4.0332 -6.60263e-180 -0.000367947
-4.02832 -6.86772e-180 -0.00037526
-4.02344 -7.1431e-180 -0.00038271
-4.01855 -7.42917e-180 -0.000390298
-4.01367 -7.72633e-180 -0.000398027
-4.00879 -8.035e-180 -0.0004059
-4.00391 -8.35559e-180 -0.000413919
-3.99902 -8.68856e-180 -0.000422085
-3.99414 -9.03438e-180 -0.000430403
-3.98926 -9.3935e-180 -0.000438874
-3.98438 -9.76644e-180 -0.000447501
-3.97949 -1.01537e-179 -0.000456287
-3.97461 -1.05558e-179 -0.000465235
-3.96973 -1.09733e-179 -0.000474346
-3.96484 -1.14068e-179 -0.000483625
-3.95996 -1.18568e-179 -0.000493073
-3.95508 -1.23241e-179 -0.000502693
-3.9502 -1.28091e-179 -0.00051249
-3.94531 -1.33125e-179 -0.000522464
-3.94043 -1.38351e-179 -0.00053262
-3.93555 -1.43775e-179 -0.000542961
-3.93066 -1.49405e-179 -0.000553489
-3.92578 -1.55248e-179 -0.000564208
-3.9209 -1.61311e-179 -0.000575121
-3.91602 -1.67604e-179 -0.00058623
-3.91113 -1.74133e-179 -0.00059754
-3.90625 -1.80909e-179 -0.000609054
-3.90137 -1.87939e-179 -0.000620775
-3.89648 -1.95232e-179 -0.000632707
-3.8916 -2.028e-179 -0.000644852
-3.88672 -2.1065e-179 -0.000657215
-3.88184 -2.18794e-179 -0.000669798
-3.87695 -2.27242e-179 -0.000682607
-3.87207 -2.36005e-179 -0.000695644
-3.86719 -2.45094e-179 -0.000708913
-3.8623 -2.54521e-179 -0.000722417
-3.85742 -2.64298e-179 -0.000736162
-3.85254 -2.74438e-179 -0.00075015
-3.84766 -2.84953e-179 -0.000764386
-3.84277 -2.95856e-179 -0.000778873
-3.83789 -3.07162e-179 -0.000793616
-3.83301 -3.18886e-179 -0.000808619
-3.82812 -3.3104e-179 -0.000823885
-3.82324 -3.43642e-179 -0.00083942
-3.81836 -3.56706e-179 -0.000855228
-3.81348 -3.7025e-179 -0.000871312
-3.80859 -3.84289e-179 -0.000887678
-3.80371 -3.98842e-179 -0.000904329
-3.79883 -4.13926e-179 -0.000921271
-3.79395 -4.29559e-179 -0.000938508
-3.78906 -4.45763e-179 -0.000956045
-3.78418 -4.62555e-179 -0.000973886
-3.7793 -4.79957e-179 -0.000992036
-3.77441 -4.9799e-179 -0.0010105
-3.76953 -5.16676e-179 -0.00102928
-3.76465 -5.36037e-179 -0.00104839
-3.75977 -5.56098e-179 -0.00106783
-3.75488 -5.76881e-179 -0.0010876
-3.75 -5.98413e-179 -0.00110771
-3.74512 -6.20719e-179 -0.00112817
-3.74023 -6.43826e-179 -0.00114897
-3.73535 -6.67761e-179 -0.00117014
-3.73047 -6.92553e-179 -0.00119166
-3.72559 -7.18231e-179 -0.00121355
-3.7207 -7.44825e-179 -0.00123582
-3.71582 -7.72368e-179 -0.00125846
-3.71094 -8.0089e-179 -0.00128148
-3.70605 -8.30427e-179 -0.0013049
-3.70117 -8.61012e-179 -0.00132871
-3.69629 -8.9268e-179 -0.00135293
-3.69141 -9.2547e-179 -0.00137755
-3.68652 -9.59417e-179 -0.00140259
-3.68164 -9.94563e-179 -0.00142805
-3.67676 -1.03095e-178 -0.00145393
-3.67188 -1.06861e-178 -0.00148025
-3.66699 -1.1076e-178 -0.00150701
-3.66211 -1.14795e-178 -0.00153422
-3.65723 -1.18972e-178 -0.00156189
-3.65234 -1.23295e-178 -0.00159001
-3.64746 -1.27769e-178 -0.0016186
-3.64258 -1.32399e-178 -0.00164766
-3.6377 -1.3719e-178 -0.00167721
-3.63281 -1.42148e-178 -0.00170725
-3.62793 -1.47278e-178 -0.00173778
-3.62305 -1.52586e-178 -0.00176882
-3.61816 -1.58077e-178 -0.00180037
-3.61328 -1.63759e-178 -0.00183244
-3.6084 -1.69636e-178 -0.00186503
-3.60352 -1.75716e-178 -0.00189816
-3.59863 -1.82006e-178 -0.00193183
-3.59375 -1.88511e-178 -0.00196605
-3.58887 -1.9524e-178 -0.00200083
-3.58398 -2.02199e-178 -0.00203618
-3.5791 -2.09396e-178 -0.0020721
-3.57422 -2.16839e-178 -0.00210861
-3.56934 -2.24536e-178 -0.0021457
-3.56445 -2.32495e-178 -0.0021834
-3.55957 -2.40725e-178 -0.00222171
-3.55469 -2.49234e-178 -0.00226063
-3.5498 -2.58032e-178 -0.00230019
-3.54492 -2.67127e-178 -0.00234037
-3.54004 -2.7653e-178 -0.00238121
-3.53516 -2.8625e-178 -0.0024227
-3.53027 -2.96298e-178 -0.00246485
-3.52539 -3.06684e-178 -0.00250768
-3.52051 -3.17418e-178 -0.00255119
-3.51562 -3.28513e-178 -0.00259539
-3.51074 -3.3998e-178 -0.0026403
-3.50586 -3.51829e-178 -0.00268592
-3.50098 -3.64075e-178 -0.00273226
-3.49609 -3.76728e-178 -0.00277933
-3.49121 -3.89803e-178 -0.00282715
-3.48633 -4.03313e-178 -0.00287572
-3.48145 -4.17271e-178 -0.00292506
-3.47656 -4.31691e-178 -0.00297518
-3.47168 -4.46588e-178 -0.00302608
-3.4668 -4.61977e-178 -0.00307777
-3.46191 -4.77874e-178 -0.00313028
-3.45703 -4.94294e-178 -0.0031836
-3.45215 -5.11254e-178 -0.00323776
-3.44727 -5.28771e-178 -0.00329276
-3.44238 -5.46862e-178 -0.00334862
-3.4375 -5.65545e-178 -0.00340534
-3.43262 -5.84838e-178 -0.00346293
-3.42773 -6.04761e-178 -0.00352142
-3.42285 -6.25332e-178 -0.00358081
-3.41797 -6.46573e-178 -0.00364112
-3.41309 -6.68503e-178 -0.00370235
-3.4082 -6.91144e-178 -0.00376453
-3.40332 -7.14517e-178 -0.00382765
-3.39844 -7.38646e-178 -0.00389175
-3.39355 -7.63553e-178 -0.00395682
-3.38867 -7.89263e-178 -0.00402288
-3.38379 -8.15799e-178 -0.00408995
-3.37891 -8.43187e-178 -0.00415804
-3.37402 -8.71453e-178 -0.00422716
-3.36914 -9.00624e-178 -0.00429732
-3.36426 -9.30727e-178 -0.00436855
-3.35938 -9.6179e-178 -0.00444085
-3.35449 -9.93842e-178 -0.00451424
-3.34961 -1.02691e-177 -0.00458874
-3.34473 -1.06104e-177 -0.00466435
-3.33984 -1.09624e-177 -0.0047411
-3.33496 -1.13256e-177 -0.00481899
-3.33008 -1.17002e-177 -0.00489805
-3.3252 -1.20867e-177 -0.00497828
-3.32031 -1.24853e-177 -0.00505971
-3.31543 -1.28964e-177 -0.00514235
-3.31055 -1.33205e-177 -0.00522621
-3.30566 -1.37579e-177 -0.00531131
-3.30078 -1.42089e-177 -0.00539767
-3.2959 -1.4674e-177 -0.00548531
-3.29102 -1.51537e-177 -0.00557423
-3.28613 -1.56482e-177 -0.00566446
-3.28125 -1.61581e-177 -0.00575602
-3.27637 -1.66839e-177 -0.00584891
-3.27148 -1.72259e-177 -0.00594316
-3.2666 -1.77847e-177 -0.00603879
-3.26172 -1.83608e-177 -0.00613581
-3.25684 -1.89546e-177 -0.00623424
-3.25195 -1.95667e-177 -0.0063341
-3.24707 -2.01975e-177 -0.0064354
-3.24219 -2.08478e-177 -0.00653817
-3.2373 -2.15179e-177 -0.00664242
-3.23242 -2.22085e-177 -0.00674817
-3.22754 -2.29202e-177 -0.00685544
-3.22266 -2.36535e-177 -0.00696425
-3.21777 -2.44092e-177 -0.00707462
-3.21289 -2.51878e-177 -0.00718657
-3.20801 -2.599e-177 -0.00730011
-3.20312 -2.68165e-177 -0.00741527
-3.19824 -2.76679e-177 -0.00753207
-3.19336 -2.8545e-177 -0.00765053
-3.18848 -2.94485e-177 -0.00777066
-3.18359 -3.03792e-177 -0.00789249
-3.17871 -3.13377e-177 -0.00801604
-3.17383 -3.2325e-177 -0.00814133
-3.16895 -3.33418e-177 -0.00826839
-3.16406 -3.43889e-177 -0.00839722
-3.15918 -3.54672e-177 -0.00852786
-3.1543 -3.65776e-177 -0.00866032
-3.14941 -3.7721e-177 -0.00879464
-3.14453 -3.88982e-177 -0.00893082
-3.13965 -4.01103e-177 -0.0090689
-3.13477 -4.13582e-177 -0.00920889
-3.12988 -4.26428e-177 -0.00935081
-3.125 -4.39653e-177 -0.0094947
-3.12012 -4.53266e-177 -0.00964058
-3.11523 -4.67279e-177 -0.00978846
-3.11035 -4.81701e-177 -0.00993837
-3.10547 -4.96545e-177 -0.0100903
-3.10059 -5.11823e-177 -0.0102444
-3.0957 -5.27545e-177 -0.0104005
-3.09082 -5.43724e-177 -0.0105588
-3.08594 -5.60372e-177 -0.0107193
-3.08105 -5.77503e-177 -0.0108819
-3.07617 -5.95129e-177 -0.0110467
-3.07129 -6.13263e-177 -0.0112137
-3.06641 -6.31921e-177 -0.011383
-3.06152 -6.51114e-177 -0.0115546
-3.05664 -6.70859e-177 -0.0117285
-3.05176 -6.9117e-177 -0.0119047
-3.04688 -7.12061e-177 -0.0120833
-3.04199 -7.33549e-177 -0.0122642
-3.03711 -7.5565e-177 -0.0124476
-3.03223 -7.78379e-177 -0.0126334
-3.02734 -8.01753e-177 -0.0128217
-3.02246 -8.2579e-177 -0.0130125
-3.01758 -8.50508e-177 -0.0132058
-3.0127 -8.75923e-177 -0.0134017
-3.00781 -9.02055e-177 -0.0136001
-3.00293 -9.28922e-177 -0.0138012
-2.99805 -9.56543e-177 -0.0140049
-2.99316 -9.84939e-177 -0.0142112
-2.98828 -1.01413e-176 -0.0144203
-2.9834 -1.04414e-176 -0.014632
-2.97852 -1.07498e-176 -0.0148466
-2.97363 -1.10668e-176 -0.0150639
-2.96875 -1.13926e-176 -0.015284
-2.96387 -1.17274e-176 -0.015507
-2.95898 -1.20716e-176 -0.0157329
-2.9541 -1.24252e-176 -0.0159616
-2.94922 -1.27885e-176 -0.0161934
-2.94434 -1.31619e-176 -0.016428
-2.93945 -1.35455e-176 -0.0166657
-2.93457 -1.39397e-176 -0.0169064
-2.92969 -1.43446e-176 -0.0171502
-2.9248 -1.47606e-176 -0.0173971
-2.91992 -1.51879e-176 -0.0176472
-2.91504 -1.56268e-176 -0.0179003
-2.91016 -1.60777e-176 -0.0181567
-2.90527 -1.65408e-176 -0.0184164
-2.90039 -1.70164e-176 -0.0186793
-2.89551 -1.75048e-176 -0.0189455
-2.89062 -1.80064e-176 -0.019215
-2.88574 -1.85215e-176 -0.0194879
-2.88086 -1.90504e-176 -0.0197642
-2.87598 -1.95935e-176 -0.0200439
-2.87109 -2.01512e-176 -0.0203271
-2.86621 -2.07237e-176 -0.0206139
-2.86133 -2.13114e-176 -0.0209041
-2.85645 -2.19148e-176 -0.021198
-2.85156 -2.25342e-176 -0.0214955
-2.84668 -2.31699e-176 -0.0217966
-2.8418 -2.38225e-176 -0.0221014
-2.83691 -2.44923e-176 -0.02241
-2.83203 -2.51797e-176 -0.0227223
-2.82715 -2.58852e-176 -0.0230384
-2.82227 -2.66092e-176 -0.0233584
-2.81738 -2.73521e-176 -0.0236822
-2.8125 -2.81145e-176 -0.02401
-2.80762 -2.88967e-176 -0.0243417
-2.80273 -2.96992e-176 -0.0246774
-2.79785 -3.05226e-176 -0.0250171
-2.79297 -3.13673e-176 -0.0253609
-2.78809 -3.22339e-176 -0.0257088
-2.7832 -3.31228e-176 -0.0260609
-2.77832 -3.40346e-176 -0.0264172
-2.77344 -3.49698e-176 -0.0267777
-2.76855 -3.5929e-176 -0.0271425
-2.76367 -3.69128e-176 -0.0275115
-2.75879 -3.79217e-176 -0.027885
-2.75391 -3.89563e-176 -0.0282628
-2.74902 -4.00173e-176 -0.0286451
-2.74414 -4.11051e-176 -0.0290318
-2.73926 -4.22206e-176 -0.0294231
-2.73438 -4.33642e-176 -0.0298189
-2.72949 -4.45367e-176 -0.0302194
-2.72461 -4.57387e-176 -0.0306244
-2.71973 -4.69709e-176 -0.0310342
-2.71484 -4.8234e-176 -0.0314487
-2.70996 -4.95287e-176 -0.031868
-2.70508 -5.08558e-176 -0.0322921
-2.7002 -5.22159e-176 -0.0327211
-2.69531 -5.36098e-176 -0.0331549
-2.69043 -5.50383e-176 -0.0335938
-2.68555 -5.65022e-176 -0.0340376
-2.68066 -5.80022e-176 -0.0344865
-2.67578 -5.95392e-176 -0.0349404
-2.6709 -6.11141e-176 -0.0353995
-2.66602 -6.27276e-176 -0.0358637
-2.66113 -6.43806e-176 -0.0363332
-2.65625 -6.60741e-176 -0.036808
-2.65137 -6.78089e-176 -0.037288
-2.64648 -6.95859e-176 -0.0377735
-2.6416 -7.1406e-176 -0.0382643
-2.63672 -7.32703e-176 -0.0387606
-2.63184 -7.51796e-176 -0.0392624
-2.62695 -7.71351e-176 -0.0397697
-2.62207 -7.91376e-176 -0.0402826
-2.61719 -8.11882e-176 -0.0408012
-2.6123 -8.32881e-176 -0.0413255
-2.60742 -8.54381e-176 -0.0418555
-2.60254 -8.76395e-176 -0.0423912
-2.59766 -8.98933e-176 -0.0429329
-2.59277 -9.22006e-176 -0.0434804
-2.58789 -9.45627e-176 -0.0440338
-2.58301 -9.69807e-176 -0.0445932
-2.57812 -9.94557e-176 -0.0451587
-2.57324 -1.01989e-175 -0.0457302
-2.56836 -1.04582e-175 -0.0463079
-2.56348 -1.07236e-175 -0.0468917
-2.55859 -1.09951e-175 -0.0474818
-2.55371 -1.12731e-175 -0.0480781
-2.54883 -1.15575e-175 -0.0486808
-2.54395 -1.18485e-175 -0.0492898
-2.53906 -1.21462e-175 -0.0499053
-2.53418 -1.24509e-175 -0.0505273
-2.5293 -1.27625e-175 -0.0511558
-2.52441 -1.30814e-175 -0.0517908
-2.51953 -1.34076e-175 -0.0524326
-2.51465 -1.37412e-175 -0.053081
-2.50977 -1.40825e-175 -0.0537361
-2.50488 -1.44316e-175 -0.054398
-2.5 -1.47886e-175 -0.0550668
-2.49512 -1.51537e-175 -0.0557424
-2.49023 -1.55271e-175 -0.056425
-2.48535 -1.5909e-175 -0.0571146
-2.48047 -1.62994e-175 -0.0578113
-2.47559 -1.66987e-175 -0.058515
-2.4707 -1.71069e-175 -0.0592259
-2.46582 -1.75243e-175 -0.0599441
-2.46094 -1.79509e-175 -0.0606694
-2.45605 -1.83871e-175 -0.0614021
-2.45117 -1.8833e-175 -0.0621422
-2.44629 -1.92888e-175 -0.0628896
-2.44141 -1.97547e-175 -0.0636446
-2.43652 -2.02309e-175 -0.0644071
-2.43164 -2.07175e-175 -0.0651771
-2.42676 -2.12149e-175 -0.0659548
-2.42188 -2.17231e-175 -0.0667402
-2.41699 -2.22425e-175 -0.0675333
-2.41211 -2.27732e-175 -0.0683342
-2.40723 -2.33154e-175 -0.069143
-2.40234 -2.38695e-175 -0.0699597
-2.39746 -2.44355e-175 -0.0707843
-2.39258 -2.50138e-175 -0.0716169
-2.3877 -2.56045e-175 -0.0724576
-2.38281 -2.62079e-175 -0.0733065
-2.37793 -2.68242e-175 -0.0741635
-2.37305 -2.74538e-175 -0.0750287
-2.36816 -2.80968e-175 -0.0759022
-2.36328 -2.87534e-175 -0.0767841
-2.3584 -2.94241e-175 -0.0776743
-2.35352 -3.01089e-175 -0.078573
-2.34863 -3.08082e-175 -0.0794803
-2.34375 -3.15222e-175 -0.080396
-2.33887 -3.22512e-175 -0.0813204
-2.33398 -3.29956e-175 -0.0822534
-2.3291 -3.37554e-175 -0.0831952
-2.32422 -3.45312e-175 -0.0841457
-2.31934 -3.53231e-175 -0.0851051
-2.31445 -3.61314e-175 -0.0860734
-2.30957 -3.69565e-175 -0.0870506
-2.30469 -3.77986e-175 -0.0880368
-2.2998 -3.8658e-175 -0.089032
-2.29492 -3.95351e-175 -0.0900363
-2.29004 -4.04302e-175 -0.0910499
-2.28516 -4.13436e-175 -0.0920726
-2.28027 -4.22755e-175 -0.0931046
-2.27539 -4.32265e-175 -0.0941459
-2.27051 -4.41967e-175 -0.0951966
-2.26562 -4.51865e-175 -0.0962567
-2.26074 -4.61963e-175 -0.0973263
-2.25586 -4.72265e-175 -0.0984054
-2.25098 -4.82772e-175 -0.0994942
-2.24609 -4.93491e-175 -0.100593
-2.24121 -5.04423e-175 -0.101701
-2.23633 -5.15572e-175 -0.102818
-2.23145 -5.26943e-175 -0.103946
-2.22656 -5.38539e-175 -0.105084
-2.22168 -5.50364e-175 -0.106231
-2.2168 -5.62422e-175 -0.107388
-2.21191 -5.74717e-175 -0.108556
-2.20703 -5.87252e-175 -0.109733
-2.20215 -6.00032e-175 -0.110921
-2.19727 -6.13061e-175 -0.112119
-2.19238 -6.26343e-175 -0.113327
-2.1875 -6.39883e-175 -0.114545
-2.18262 -6.53683e-175 -0.115774
-2.17773 -6.6775e-175 -0.117013
-2.17285 -6.82087e-175 -0.118262
-2.16797 -6.96698e-175 -0.119522
-2.16309 -7.11589e-175 -0.120793
-2.1582 -7.26763e-175 -0.122074
-2.15332 -7.42225e-175 -0.123366
-2.14844 -7.5798e-175 -0.124668
-2.14355 -7.74033e-175 -0.125981
-2.13867 -7.90388e-175 -0.127305
-2.13379 -8.0705e-175 -0.12864
-2.12891 -8.24024e-175 -0.129986
-2.12402 -8.41314e-175 -0.131343
-2.11914 -8.58927e-175 -0.13271
-2.11426 -8.76867e-175 -0.134089
-2.10938 -8.95138e-175 -0.135479
-2.10449 -9.13747e-175 -0.13688
-2.09961 -9.32698e-175 -0.138292
-2.09473 -9.51997e-175 -0.139715
-2.08984 -9.71648e-175 -0.14115
-2.08496 -9.91659e-175 -0.142596
-2.08008 -1.01203e-174 -0.144053
-2.0752 -1.03278e-174 -0.145522
-2.07031 -1.05389e-174 -0.147003
-2.06543 -1.07539e-174 -0.148494
-2.06055 -1.09728e-174 -0.149998
-2.05566 -1.11955e-174 -0.151513
-2.05078 -1.14223e-174 -0.153039
-2.0459 -1.16531e-174 -0.154578
-2.04102 -1.1888e-174 -0.156128
-2.03613 -1.2127e-174 -0.15769
-2.03125 -1.23702e-174 -0.159263
-2.02637 -1.26178e-174 -0.160849
-2.02148 -1.28696e-174 -0.162446
-2.0166 -1.31259e-174 -0.164056
-2.01172 -1.33867e-174 -0.165677
-2.00684 -1.36519e-174 -0.167311
-2.00195 -1.39218e-174 -0.168956
-1.99707 -1.41963e-174 -0.170614
-1.99219 -1.44755e-174 -0.172283
-1.9873 -1.47596e-174 -0.173965
-1.98242 -1.50484e-174 -0.17566
-1.97754 -1.53422e-174 -0.177366
-1.97266 -1.5641e-174 -0.179085
-1.96777 -1.59449e-174 -0.180816
-1.96289 -1.62539e-174 -0.18256
-1.95801 -1.6568e-174 -0.184316
-1.95312 -1.68875e-174 -0.186084
-1.94824 -1.72123e-174 -0.187865
-1.94336 -1.75425e-174 -0.189658
-1.93848 -1.78782e-174 -0.191464
-1.93359 -1.82194e-174 -0.193283
-1.92871 -1.85662e-174 -0.195114
-1.92383 -1.89188e-174 -0.196958
-1.91895 -1.92771e-174 -0.198814
-1.91406 -1.96413e-174 -0.200683
-1.90918 -2.00114e-174 -0.202565
-1.9043 -2.03875e-174 -0.20446
-1.89941 -2.07697e-174 -0.206368
-1.89453 -2.11581e-174 -0.208288
-1.88965 -2.15527e-174 -0.210221
-1.88477 -2.19536e-174 -0.212167
-1.87988 -2.23608e-174 -0.214126
-1.875 -2.27746e-174 -0.216098
-1.87012 -2.31949e-174 -0.218083
-1.86523 -2.36218e-174 -0.220081
-1.86035 -2.40555e-174 -0.222092
-1.85547 -2.44959e-174 -0.224116
-1.85059 -2.49432e-174 -0.226153
-1.8457 -2.53975e-174 -0.228203
-1.84082 -2.58588e-174 -0.230266
-1.83594 -2.63272e-174 -0.232343
-1.83105 -2.68029e-174 -0.234432
-1.82617 -2.72858e-174 -0.236535
-1.82129 -2.77761e-174 -0.23865
-1.81641 -2.82739e-174 -0.240779
-1.81152 -2.87792e-174 -0.242921
-1.80664 -2.92922e-174 -0.245077
-1.80176 -2.98129e-174 -0.247245
-1.79688 -3.03413e-174 -0.249427
-1.79199 -3.08777e-174 -0.251622
-1.78711 -3.14221e-174 -0.25383
-1.78223 -3.19745e-174 -0.256052
-1.77734 -3.25351e-174 -0.258287
-1.77246 -3.3104e-174 -0.260535
-1.76758 -3.36811e-174 -0.262797
-1.7627 -3.42668e-174 -0.265071
-1.75781 -3.48609e-174 -0.26736
-1.75293 -3.54637e-174 -0.269661
-1.74805 -3.60751e-174 -0.271976
-1.74316 -3.66953e-174 -0.274304
-1.73828 -3.73245e-174 -0.276645
-1.7334 -3.79626e-174 -0.279
-1.72852 -3.86097e-174 -0.281368
-1.72363 -3.92661e-174 -0.283749
-1.71875 -3.99316e-174 -0.286144
-1.71387 -4.06066e-174 -0.288552
-1.70898 -4.12909e-174 -0.290974
-1.7041 -4.19848e-174 -0.293408
-1.69922 -4.26884e-174 -0.295856
-1.69434 -4.34016e-174 -0.298318
-1.68945 -4.41247e-174 -0.300793
-1.68457 -4.48576e-174 -0.30328
-1.67969 -4.56006e-174 -0.305782
-1.6748 -4.63536e-174 -0.308296
-1.66992 -4.71169e-174 -0.310824
-1.66504 -4.78904e-174 -0.313365
-1.66016 -4.86743e-174 -0.315919
-1.65527 -4.94687e-174 -0.318487
-1.65039 -5.02737e-174 -0.321068
-1.64551 -5.10893e-174 -0.323662
-1.64062 -5.19157e-174 -0.326269
-1.63574 -5.27529e-174 -0.328889
-1.63086 -5.3601e-174 -0.331522
-1.62598 -5.44602e-174 -0.334169
-1.62109 -5.53306e-174 -0.336829
-1.61621 -5.62122e-174 -0.339501
-1.61133 -5.7105e-174 -0.342187
-1.60645 -5.80093e-174 -0.344886
-1.60156 -5.89252e-174 -0.347598
-1.59668 -5.98526e-174 -0.350322
-1.5918 -6.07917e-174 -0.35306
-1.58691 -6.17426e-174 -0.355811
-1.58203 -6.27054e-174 -0.358574
-1.57715 -6.36802e-174 -0.36135
-1.57227 -6.4667e-174 -0.364139
-1.56738 -6.5666e-174 -0.366941
-1.5625 -6.66773e-174 -0.369756
-1.55762 -6.77009e-174 -0.372583
-1.55273 -6.87369e-174 -0.375423
-1.54785 -6.97855e-174 -0.378276
-1.54297 -7.08467e-174 -0.381141
-1.53809 -7.19206e-174 -0.384019
-1.5332 -7.30073e-174 -0.386909
-1.52832 -7.41068e-174 -0.389812
-1.52344 -7.52194e-174 -0.392727
-1.51855 -7.6345e-174 -0.395655
-1.51367 -7.74837e-174 -0.398595
-1.50879 -7.86357e-174 -0.401547
-1.50391 -7.98011e-174 -0.404511
-1.49902 -8.09798e-174 -0.407488
-1.49414 -8.2172e-174 -0.410476
-1.48926 -8.33778e-174 -0.413477
-1.48438 -8.45972e-174 -0.41649
-1.47949 -8.58304e-174 -0.419514
-1.47461 -8.70774e-174 -0.422551
-1.46973 -8.83384e-174 -0.425599
-1.46484 -8.96133e-174 -0.42866
-1.45996 -9.09023e-174 -0.431731
-1.45508 -9.22054e-174 -0.434815
-1.4502 -9.35227e-174 -0.43791
-1.44531 -9.48543e-174 -0.441017
-1.44043 -9.62004e-174 -0.444135
-1.43555 -9.75608e-174 -0.447264
-1.43066 -9.89358e-174 -0.450405
-1.42578 -1.00325e-173 -0.453557
-1.4209 -1.0173e-173 -0.45672
-1.41602 -1.03149e-173 -0.459894
-1.41113 -1.04582e-173 -0.463079
-1.40625 -1.06031e-173 -0.466276
-1.40137 -1.07495e-173 -0.469483
-1.39648 -1.08973e-173 -0.472701
-1.3916 -1.10467e-173 -0.475929
-1.38672 -1.11976e-173 -0.479168
-1.38184 -1.135e-173 -0.482418
-1.37695 -1.15039e-173 -0.485678
-1.37207 -1.16594e-173 -0.488949
-1.36719 -1.18163e-173 -0.49223
-1.3623 -1.19749e-173 -0.495521
-1.35742 -1.2135e-173 -0.498822
-1.35254 -1.22966e-173 -0.502133
-1.34766 -1.24598e-173 -0.505454
-1.34277 -1.26246e-173 -0.508785
-1.33789 -1.27909e-173 -0.512126
-1.33301 -1.29588e-173 -0.515477
-1.32812 -1.31283e-173 -0.518836
-1.32324 -1.32994e-173 -0.522206
-1.31836 -1.3472e-173 -0.525584
-1.31348 -1.36463e-173 -0.528972
-1.30859 -1.38221e-173 -0.53237
-1.30371 -1.39995e-173 -0.535776
-1.29883 -1.41786e-173 -0.539191
-1.29395 -1.43592e-173 -0.542615
-1.28906 -1.45415e-173 -0.546047
-1.28418 -1.47253e-173 -0.549489
-1.2793 -1.49108e-173 -0.552938
-1.27441 -1.50979e-173 -0.556396
-1.26953 -1.52866e-173 -0.559863
-1.26465 -1.54769e-173 -0.563337
-1.25977 -1.56689e-173 -0.56682
-1.25488 -1.58625e-173 -0.570311
-1.25 -1.60577e-173 -0.573809
-1.24512 -1.62545e-173 -0.577315
-1.24023 -1.64529e-173 -0.580829
-1.23535 -1.6653e-173 -0.58435
-1.23047 -1.68547e-173 -0.587878
-1.22559 -1.70581e-173 -0.591414
-1.2207 -1.72631e-173 -0.594957
-1.21582 -1.74697e-173 -0.598506
-1.21094 -1.76779e-173 -0.602063
-1.20605 -1.78878e-173 -0.605626
-1.20117 -1.80993e-173 -0.609196
-1.19629 -1.83124e-173 -0.612772
-1.19141 -1.85271e-173 -0.616354
-1.18652 -1.87435e-173 -0.619943
-1.18164 -1.89615e-173 -0.623538
-1.17676 -1.91811e-173 -0.627138
-1.17188 -1.94024e-173 -0.630745
-1.16699 -1.96252e-173 -0.634357
-1.16211 -1.98497e-173 -0.637974
-1.15723 -2.00757e-173 -0.641597
-1.15234 -2.03034e-173 -0.645225
-1.14746 -2.05327e-173 -0.648858
-1.14258 -2.07636e-173 -0.652496
-1.1377 -2.09961e-173 -0.656138
-1.13281 -2.12301e-173 -0.659785
-1.12793 -2.14658e-173 -0.663437
-1.12305 -2.1703e-173 -0.667093
-1.11816 -2.19418e-173 -0.670753
-1.11328 -2.21822e-173 -0.674417
-1.1084 -2.24242e-173 -0.678085
-1.10352 -2.26677e-173 -0.681757
-1.09863 -2.29127e-173 -0.685432
-1.09375 -2.31593e-173 -0.689111
-1.08887 -2.34074e-173 -0.692793
-1.08398 -2.36571e-173 -0.696478
-1.0791 -2.39083e-173 -0.700165
-1.07422 -2.4161e-173 -0.703856
-1.06934 -2.44152e-173 -0.707549
-1.06445 -2.46709e-173 -0.711245
-1.05957 -2.49281e-173 -0.714942
-1.05469 -2.51868e-173 -0.718642
-1.0498 -2.54469e-173 -0.722344
-1.04492 -2.57086e-173 -0.726048
-1.04004 -2.59716e-173 -0.729753
-1.03516 -2.62361e-173 -0.73346
-1.03027 -2.65021e-173 -0.737167
-1.02539 -2.67694e-173 -0.740876
-1.02051 -2.70382e-173 -0.744586
-1.01562 -2.73083e-173 -0.748297
-1.01074 -2.75799e-173 -0.752008
-1.00586 -2.78528e-173 -0.755719
-1.00098 -2.8127e-173 -0.759431
-0.996094 -2.84027e-173 -0.763143
-0.991211 -2.86796e-173 -0.766854
-0.986328 -2.89579e-173 -0.770566
-0.981445 -2.92375e-173 -0.774277
-0.976562 -2.95183e-173 -0.777987
-0.97168 -2.98005e-173 -0.781696
-0.966797 -3.00839e-173 -0.785404
-0.961914 -3.03685e-173 -0.789111
-0.957031 -3.06544e-173 -0.792817
-0.952148 -3.09415e-173 -0.796521
-0.947266 -3.12298e-173 -0.800223
-0.942383 -3.15193e-173 -0.803923
-0.9375 -3.181e-173 -0.807621
-0.932617 -3.21018e-173 -0.811317
-0.927734 -3.23947e-173 -0.815011
-0.922852 -3.26887e-173 -0.818701
-0.917969 -3.29839e-173 -0.822389
-0.913086 -3.32801e-173 -0.826073
-0.908203 -3.35774e-173 -0.829755
-0.90332 -3.38757e-173 -0.833433
-0.898438 -3.4175e-173 -0.837107
-0.893555 -3.44754e-173 -0.840777
-0.888672 -3.47767e-173 -0.844443
-0.883789 -3.5079e-173 -0.848106
-0.878906 -3.53822e-173 -0.851763
-0.874023 -3.56864e-173 -0.855416
-0.869141 -3.59914e-173 -0.859064
-0.864258 -3.62973e-173 -0.862708
-0.859375 -3.66041e-173 -0.866346
-0.854492 -3.69117e-173 -0.869978
-0.849609 -3.72201e-173 -0.873605
-0.844727 -3.75293e-173 -0.877226
-0.839844 -3.78393e-173 -0.880842
-0.834961 -3.815e-173 -0.884451
-0.830078 -3.84614e-173 -0.888053
-0.825195 -3.87736e-173 -0.891649
-0.820312 -3.90863e-173 -0.895239
-0.81543 -3.93998e-173 -0.898821
-0.810547 -3.97138e-173 -0.902396
-0.805664 -4.00285e-173 -0.905964
-0.800781 -4.03437e-173 -0.909524
-0.795898 -4.06595e-173 -0.913076
-0.791016 -4.09757e-173 -0.916621
-0.786133 -4.12925e-173 -0.920157
-0.78125 -4.16097e-173 -0.923685
-0.776367 -4.19274e-173 -0.927204
-0.771484 -4.22455e-173 -0.930714
-0.766602 -4.2564e-173 -0.934216
-0.761719 -4.28828e-173 -0.937708
-0.756836 -4.32019e-173 -0.941191
-0.751953 -4.35214e-173 -0.944665
-0.74707 -4.38411e-173 -0.948128
-0.742188 -4.41611e-173 -0.951582
-0.737305 -4.44812e-173 -0.955025
-0.732422 -4.48016e-173 -0.958458
-0.727539 -4.51221e-173 -0.96188
-0.722656 -4.54428e-173 -0.965292
-0.717773 -4.57635e-173 -0.968693
-0.712891 -4.60843e-173 -0.972082
-0.708008 -4.64052e-173 -0.97546
-0.703125 -4.6726e-173 -0.978826
-0.698242 -4.70468e-173 -0.982181
-0.693359 -4.73676e-173 -0.985524
-0.688477 -4.76883e-173 -0.988854
-0.683594 -4.80088e-173 -0.992172
-0.678711 -4.83293e-173 -0.995477
-0.673828 -4.86495e-173 -0.99877
-0.668945 -4.89695e-173 -1.00205
-0.664062 -4.92893e-173 -1.00532
-0.65918 -4.96088e-173 -1.00857
-0.654297 -4.9928e-173 -1.01181
-0.649414 -5.02468e-173 -1.01503
-0.644531 -5.05653e-173 -1.01825
-0.639648 -5.08833e-173 -1.02144
-0.634766 -5.1201e-173 -1.02463
-0.629883 -5.15181e-173 -1.02779
-0.625 -5.18347e-173 -1.03095
-0.620117 -5.21508e-173 -1.03409
-0.615234 -5.24664e-173 -1.03721
-0.610352 -5.27813e-173 -1.04032
-0.605469 -5.30956e-173 -1.04341
-0.600586 -5.34092e-173 -1.04649
-0.595703 -5.3722e-173 -1.04955
-0.59082 -5.40342e-173 -1.05259
-0.585938 -5.43456e-173 -1.05562
-0.581055 -5.46561e-173 -1.05863
-0.576172 -5.49658e-173 -1.06163
-0.571289 -5.52747e-173 -1.06461
-0.566406 -5.55826e-173 -1.06757
-0.561523 -5.58895e-173 -1.07051
-0.556641 -5.61955e-173 -1.07344
-0.551758 -5.65005e-173 -1.07635
-0.546875 -5.68044e-173 -1.07924
-0.541992 -5.71072e-173 -1.08211
-0.537109 -5.74089e-173 -1.08497
-0.532227 -5.77094e-173 -1.0878
-0.527344 -5.80088e-173 -1.09062
-0.522461 -5.83069e-173 -1.09342
-0.517578 -5.86037e-173 -1.0962
-0.512695 -5.88993e-173 -1.09896
-0.507812 -5.91935e-173 -1.1017
-0.50293 -5.94864e-173 -1.10442
-0.498047 -5.97778e-173 -1.10712
-0.493164 -6.00679e-173 -1.10981
-0.488281 -6.03564e-173 -1.11247
-0.483398 -6.06434e-173 -1.11511
-0.478516 -6.0929e-173 -1.11773
-0.473633 -6.12129e-173 -1.12033
-0.46875 -6.14952e-173 -1.12292
-0.463867 -6.17759e-173 -1.12547
-0.458984 -6.20549e-173 -1.12801
-0.454102 -6.23322e-173 -1.13053
-0.449219 -6.26077e-173 -1.13303
-0.444336 -6.28815e-173 -1.1355
-0.439453 -6.31534e-173 -1.13795
-0.43457 -6.34235e-173 -1.14038
-0.429688 -6.36917e-173 -1.14279
-0.424805 -6.3958e-173 -1.14518
-0.419922 -6.42223e-173 -1.14754
-0.415039 -6.44847e-173 -1.14989
-0.410156 -6.47451e-173 -1.1522
-0.405273 -6.50034e-173 -1.1545
-0.400391 -6.52596e-173 -1.15677
-0.395508 -6.55137e-173 -1.15902
-0.390625 -6.57657e-173 -1.16125
-0.385742 -6.60154e-173 -1.16345
-0.380859 -6.6263e-173 -1.16563
-0.375977 -6.65083e-173 -1.16779
-0.371094 -6.67514e-173 -1.16992
-0.366211 -6.69921e-173 -1.17203
-0.361328 -6.72305e-173 -1.17411
-0.356445 -6.74666e-173 -1.17617
-0.351562 -6.77002e-173 -1.17821
-0.34668 -6.79314e-173 -1.18022
-0.341797 -6.81602e-173 -1.1822
-0.336914 -6.83864e-173 -1.18416
-0.332031 -6.86102e-173 -1.1861
-0.327148 -6.88314e-173 -1.18801
-0.322266 -6.905e-173 -1.18989
-0.317383 -6.9266e-173 -1.19175
-0.3125 -6.94793e-173 -1.19359
-0.307617 -6.969e-173 -1.1954
-0.302734 -6.9898e-173 -1.19718
-0.297852 -7.01033e-173 -1.19893
-0.292969 -7.03058e-173 -1.20067
-0.288086 -7.05056e-173 -1.20237
-0.283203 -7.07025e-173 -1.20405
-0.27832 -7.08967e-173 -1.2057
-0.273438 -7.10879e-173 -1.20733
-0.268555 -7.12763e-173 -1.20892
-0.263672 -7.14618e-173 -1.2105
-0.258789 -7.16443e-173 -1.21204
-0.253906 -7.18239e-173 -1.21356
-0.249023 -7.20005e-173 -1.21505
-0.244141 -7.21741e-173 -1.21651
-0.239258 -7.23446e-173 -1.21795
-0.234375 -7.25121e-173 -1.21936
-0.229492 -7.26766e-173 -1.22074
-0.224609 -7.28379e-173 -1.2221
-0.219727 -7.29961e-173 -1.22342
-0.214844 -7.31511e-173 -1.22472
-0.209961 -7.3303e-173 -1.22599
-0.205078 -7.34517e-173 -1.22723
-0.200195 -7.35972e-173 -1.22845
-0.195312 -7.37395e-173 -1.22964
-0.19043 -7.38785e-173 -1.23079
-0.185547 -7.40143e-173 -1.23192
-0.180664 -7.41467e-173 -1.23303
-0.175781 -7.42759e-173 -1.2341
-0.170898 -7.44017e-173 -1.23514
-0.166016 -7.45242e-173 -1.23616
-0.161133 -7.46434e-173 -1.23715
-0.15625 -7.47591e-173 -1.23811
-0.151367 -7.48715e-173 -1.23904
-0.146484 -7.49805e-173 -1.23994
-0.141602 -7.5086e-173 -1.24081
-0.136719 -7.51881e-173 -1.24166
-0.131836 -7.52868e-173 -1.24247
-0.126953 -7.5382e-173 -1.24325
-0.12207 -7.54737e-173 -1.24401
-0.117188 -7.55619e-173 -1.24474
-0.112305 -7.56467e-173 -1.24544
-0.107422 -7.57279e-173 -1.2461
-0.102539 -7.58055e-173 -1.24674
-0.0976562 -7.58797e-173 -1.24735
-0.0927734 -7.59503e-173 -1.24793
-0.0878906 -7.60173e-173 -1.24848
-0.0830078 -7.60808e-173 -1.249
-0.078125 -7.61406e-173 -1.2495
-0.0732422 -7.61969e-173 -1.24996
-0.0683594 -7.62496e-173 -1.25039
-0.0634766 -7.62987e-173 -1.25079
-0.0585938 -7.63442e-173 -1.25116
-0.0537109 -7.63861e-173 -1.25151
-0.0488281 -7.64244e-173 -1.25182
-0.0439453 -7.6459e-173 -1.2521
-0.0390625 -7.649e-173 -1.25236
-0.0341797 -7.65173e-173 -1.25258
-0.0292969 -7.65411e-173 -1.25278
-0.0244141 -7.65611e-173 -1.25294
-0.0195312 -7.65776e-173 -1.25308
-0.0146484 -7.65903e-173 -1.25318
-0.00976562 -7.65995e-173 -1.25325
-0.00488281 -7.6605e-173 -1.2533
0 -7.66068e-173 -1.25331
0.00488281 -7.6605e-173 -1.2533
0.00976562 -7.65995e-173 -1.25325
0.0146484 -7.65903e-173 -1.25318
0.0195312 -7.65776e-173 -1.25308
0.0244141 -7.65611e-173 -1.25294
0.0292969 -7.65411e-173 -1.25278
0.0341797 -7.65173e-173 -1.25258
0.0390625 -7.649e-173 -1.25236
0.0439453 -7.6459e-173 -1.2521
0.0488281 -7.64244e-173 -1.25182
0.0537109 -7.63861e-173 -1.25151
0.0585938 -7.63442e-173 -1.25116
0.0634766 -7.62987e-173 -1.25079
0.0683594 -7.62496e-173 -1.25039
0.0732422 -7.61969e-173 -1.24996
0.078125 -7.61406e-173 -1.2495
0.0830078 -7.60808e-173 -1.249
0.0878906 -7.60173e-173 -1.24848
0.0927734 -7.59503e-173 -1.24793
0.0976562 -7.58797e-173 -1.24735
0.102539 -7.58055e-173 -1.24674
0.107422 -7.57279e-173 -1.2461
0.112305 -7.56467e-173 -1.24544
0.117188 -7.55619e-173 -1.24474
0.12207 -7.54737e-173 -1.24401
0.126953 -7.5382e-173 -1.24325
0.131836 -7.52868e-173 -1.24247
0.136719 -7.51881e-173 -1.24166
0.141602 -7.5086e-173 -1.24081
0.146484 -7.49805e-173 -1.23994
0.151367 -7.48715e-173 -1.23904
0.15625 -7.47591e-173 -1.23811
0.161133 -7.46434e-173 -1.23715
0.166016 -7.45242e-173 -1.23616
0.170898 -7.44017e-173 -1.23514
0.175781 -7.42759e-173 -1.2341
0.180664 -7.41467e-173 -1.23303
0.185547 -7.40143e-173 -1.23192
0.19043 -7.38785e-173 -1.23079
0.195312 -7.37395e-173 -1.22964
0.200195 -7.35972e-173 -1.22845
0.205078 -7.34517e-173 -1.22723
0.209961 -7.3303e-173 -1.22599
0.214844 -7.31511e-173 -1.22472
0.219727 -7.29961e-173 -1.22342
0.224609 -7.28379e-173 -1.2221
0.229492 -7.26766e-173 -1.22074
0.234375 -7.25121e-173 -1.21936
0.239258 -7.23446e-173 -1.21795
0.244141 -7.21741e-173 -1.21651
0.249023 -7.20005e-173 -1.21505
0.253906 -7.18239e-173 -1.21356
0.258789 -7.16443e-173 -1.21204
0.263672 -7.14618e-173 -1.2105
0.268555 -7.12763e-173 -1.20892
0.273438 -7.10879e-173 -1.20733
0.27832 -7.08967e-173 -1.2057
0.283203 -7.07025e-173 -1.20405
0.288086 -7.05056e-173 -1.20237
0.292969 -7.03058e-173 -1.20067
0.297852 -7.01033e-173 -1.19893
0.302734 -6.9898e-173 -1.19718
0.307617 -6.969e-173 -1.1954
0.3125 -6.94793e-173 -1.19359
0.317383 -6.9266e-173 -1.19175
0.322266 -6.905e-173 -1.18989
0.327148 -6.88314e-173 -1.18801
0.332031 -6.86102e-173 -1.1861
0.336914 -6.83864e-173 -1.18416
0.341797 -6.81602e-173 -1.1822
0.34668 -6.79314e-173 -1.18022
0.351562 -6.77002e-173 -1.17821
0.356445 -6.74666e-173 -1.17617
0.361328 -6.72305e-173 -1.17411
0.366211 -6.69921e-173 -1.17203
0.371094 -6.67514e-173 -1.16992
0.375977 -6.65083e-173 -1.16779
0.380859 -6.6263e-173 -1.16563
0.385742 -6.60154e-173 -1.16345
0.390625 -6.57657e-173 -1.16125
0.395508 -6.55137e-173 -1.15902
0.400391 -6.52596e-173 -1.15677
0.405273 -6.50034e-173 -1.1545
0.410156 -6.47451e-173 -1.1522
0.415039 -6.44847e-173 -1.14989
0.419922 -6.42223e-173 -1.14754
0.424805 -6.3958e-173 -1.14518
0.429688 -6.36917e-173 -1.14279
0.43457 -6.34235e-173 -1.14038
0.439453 -6.31534e-173 -1.13795
0.444336 -6.28815e-173 -1.1355
0.449219 -6.26077e-173 -1.13303
0.454102 -6.23322e-173 -1.13053
0.458984 -6.20549e-173 -1.12801
0.463867 -6.17759e-173 -1.12547
0.46875 -6.14952e-173 -1.12292
0.473633 -6.12129e-173 -1.12033
0.478516 -6.0929e-173 -1.11773
0.483398 -6.06434e-173 -1.11511
0.488281 -6.03564e-173 -1.11247
0.493164 -6.00679e-173 -1.10981
0.498047 -5.97778e-173 -1.10712
0.50293 -5.94864e-173 -1.10442
0.507812 -5.91935e-173 -1.1017
0.512695 -5.88993e-173 -1.09896
0.517578 -5.86037e-173 -1.0962
0.522461 -5.83069e-173 -1.09342
0.527344 -5.80088e-173 -1.09062
0.532227 -5.77094e-173 -1.0878
0.537109 -5.74089e-173 -1.08497
0.541992 -5.71072e-173 -1.08211
0.546875 -5.68044e-173 -1.07924
0.551758 -5.65005e-173 -1.07635
0.556641 -5.61955e-173 -1.07344
0.561523 -5.58895e-173 -1.07051
0.566406 -5.55826e-173 -1.06757
0.571289 -5.52747e-173 -1.06461
0.576172 -5.49658e-173 -1.06163
0.581055 -5.46561e-173 -1.05863
0.585938 -5.43456e-173 -1.05562
0.59082 -5.40342e-173 -1.05259
0.595703 -5.3722e-173 -1.04955
0.600586 -5.34092e-173 -1.04649
0.605469 -5.30956e-173 -1.04341
0.610352 -5.27813e-173 -1.04032
0.615234 -5.24664e-173 -1.03721
0.620117 -5.21508e-173 -1.03409
0.625 -5.18347e-173 -1.03095
0.629883 -5.15181e-173 -1.02779
0.634766 -5.1201e-173 -1.02463
0.639648 -5.08833e-173 -1.02144
0.644531 -5.05653e-173 -1.01825
0.649414 -5.02468e-173 -1.01503
0.654297 -4.9928e-173 -1.01181
0.65918 -4.96088e-173 -1.00857
0.664062 -4.92893e-173 -1.00532
0.668945 -4.89695e-173 -1.00205
0.673828 -4.86495e-173 -0.99877
0.678711 -4.83293e-173 -0.995477
0.683594 -4.80088e-173 -0.992172
0.688477 -4.76883e-173 -0.988854
0.693359 -4.73676e-173 -0.985524
0.698242 -4.70468e-173 -0.982181
0.703125 -4.6726e-173 -0.978826
0.708008 -4.64052e-173 -0.97546
0.712891 -4.60843e-173 -0.972082
0.717773 -4.57635e-173 -0.968693
0.722656 -4.54428e-173 -0.965292
0.727539 -4.51221e-173 -0.96188
0.732422 -4.48016e-173 -0.958458
0.737305 -4.44812e-173 -0.955025
0.742188 -4.41611e-173 -0.951582
0.74707 -4.38411e-173 -0.948128
0.751953 -4.35214e-173 -0.944665
0.756836 -4.32019e-173 -0.941191
0.761719 -4.28828e-173 -0.937708
0.766602 -4.2564e-173 -0.934216
0.771484 -4.22455e-173 -0.930714
0.776367 -4.19274e-173 -0.927204
0.78125 -4.16097e-173 -0.923685
0.786133 -4.12925e-173 -0.920157
0.791016 -4.09757e-173 -0.916621
0.795898 -4.06595e-173 -0.913076
0.800781 -4.03437e-173 -0.909524
0.805664 -4.00285e-173 -0.905964
0.810547 -3.97138e-173 -0.902396
0.81543 -3.93998e-173 -0.898821
0.820312 -3.90863e-173 -0.895239
0.825195 -3.87736e-173 -0.891649
0.830078 -3.84614e-173 -0.888053
0.834961 -3.815e-173 -0.884451
0.839844 -3.78393e-173 -0.880842
0.844727 -3.75293e-173 -0.877226
0.849609 -3.72201e-173 -0.873605
0.854492 -3.69117e-173 -0.869978
0.859375 -3.66041e-173 -0.866346
0.864258 -3.62973e-173 -0.862708
0.869141 -3.59914e-173 -0.859064
0.874023 -3.56864e-173 -0.855416
0.878906 -3.53822e-173 -0.851763
0.883789 -3.5079e-173 -0.848106
0.888672 -3.47767e-173 -0.844443
0.893555 -3.44754e-173 -0.840777
0.898438 -3.4175e-173 -0.837107
0.90332 -3.38757e-173 -0.833433
0.908203 -3.35774e-173 -0.829755
0.913086 -3.32801e-173 -0.826073
0.917969 -3.29839e-173 -0.822389
0.922852 -3.26887e-173 -0.818701
0.927734 -3.23947e-173 -0.815011
0.932617 -3.21018e-173 -0.811317
0.9375 -3.181e-173 -0.807621
0.942383 -3.15193e-173 -0.803923
0.947266 -3.12298e-173 -0.800223
0.952148 -3.09415e-173 -0.796521
0.957031 -3.06544e-173 -0.792817
0.961914 -3.03685e-173 -0.789111
0.966797 -3.00839e-173 -0.785404
0.97168 -2.98005e-173 -0.781696
0.976562 -2.95183e-173 -0.777987
0.981445 -2.92375e-173 -0.774277
0.986328 -2.89579e-173 -0.770566
0.991211 -2.86796e-173 -0.766854
0.996094 -2.84027e-173 -0.763143
1.00098 -2.8127e-173 -0.759431
1.00586 -2.78528e-173 -0.755719
1.01074 -2.75799e-173 -0.752008
1.01562 -2.73083e-173 -0.748297
1.02051 -2.70382e-173 -0.744586
1.02539 -2.67694e-173 -0.740876
1.03027 -2.65021e-173 -0.737167
1.03516 -2.62361e-173 -0.73346
1.04004 -2.59716e-173 -0.729753
1.04492 -2.57086e-173 -0.726048
1.0498 -2.54469e-173 -0.722344
1.05469 -2.51868e-173 -0.718642
1.05957 -2.49281e-173 -0.714942
1.06445 -2.46709e-173 -0.711245
1.06934 -2.44152e-173 -0.707549
1.07422 -2.4161e-173 -0.703856
1.0791 -2.39083e-173 -0.700165
1.08398 -2.36571e-173 -0.696478
1.08887 -2.34074e-173 -0.692793
1.09375 -2.31593e-173 -0.689111
1.09863 -2.29127e-173 -0.685432
1.10352 -2.26677e-173 -0.681757
1.1084 -2.24242e-173 -0.678085
1.11328 -2.21822e-173 -0.674417
1.11816 -2.19418e-173 -0.670753
1.12305 -2.1703e-173 -0.667093
1.12793 -2.14658e-173 -0.663437
1.13281 -2.12301e-173 -0.659785
1.1377 -2.09961e-173 -0.656138
1.14258 -2.07636e-173 -0.652496
1.14746 -2.05327e-173 -0.648858
1.15234 -2.03034e-173 -0.645225
1.15723 -2.00757e-173 -0.641597
1.16211 -1.98497e-173 -0.637974
1.16699 -1.96252e-173 -0.634357
1.17188 -1.94024e-173 -0.630745
1.17676 -1.91811e-173 -0.627138
1.18164 -1.89615e-173 -0.623538
1.18652 -1.87435e-173 -0.619943
1.19141 -1.85271e-173 -0.616354
1.19629 -1.83124e-173 -0.612772
1.20117 -1.80993e-173 -0.609196
1.20605 -1.78878e-173 -0.605626
1.21094 -1.76779e-173 -0.602063
1.21582 -1.74697e-173 -0.598506
1.2207 -1.72631e-173 -0.594957
1.22559 -1.70581e-173 -0.591414
1.23047 -1.68547e-173 -0.587878
1.23535 -1.6653e-173 -0.58435
1.24023 -1.64529e-173 -0.580829
1.24512 -1.62545e-173 -0.577315
1.25 -1.60577e-173 -0.573809
1.25488 -1.58625e-173 -0.570311
1.25977 -1.56689e-173 -0.56682
1.26465 -1.54769e-173 -0.563337
1.26953 -1.52866e-173 -0.559863
1.27441 -1.50979e-173 -0.556396
1.2793 -1.49108e-173 -0.552938
1.28418 -1.47253e-173 -0.549489
1.28906 -1.45415e-173 -0.546047
1.29395 -1.43592e-173 -0.542615
1.29883 -1.41786e-173 -0.539191
1.30371 -1.39995e-173 -0.535776
1.30859 -1.38221e-173 -0.53237
1.31348 -1.36463e-173 -0.528972
1.31836 -1.3472e-173 -0.525584
1.32324 -1.32994e-173 -0.522206
1.32812 -1.31283e-173 -0.518836
1.33301 -1.29588e-173 -0.515477
1.33789 -1.27909e-173 -0.512126
1.34277 -1.26246e-173 -0.508785
1.34766 -1.24598e-173 -0.505454
1.35254 -1.22966e-173 -0.502133
1.35742 -1.2135e-173 -0.498822
1.3623 -1.19749e-173 -0.495521
1.36719 -1.18163e-173 -0.49223
1.37207 -1.16594e-173 -0.488949
1.37695 -1.15039e-173 -0.485678
1.38184 -1.135e-173 -0.482418
1.38672 -1.11976e-173 -0.479168
1.3916 -1.10467e-173 -0.475929
1.39648 -1.08973e-173 -0.472701
1.40137 -1.07495e-173 -0.469483
1.40625 -1.06031e-173 -0.466276
1.41113 -1.04582e-173 -0.463079
1.41602 -1.03149e-173 -0.459894
1.4209 -1.0173e-173 -0.45672
1.42578 -1.00325e-173 -0.453557
1.43066 -9.89358e-174 -0.450405
1.43555 -9.75608e-174 -0.447264
1.44043 -9.62004e-174 -0.444135
1.44531 -9.48543e-174 -0.441017
1.4502 -9.35227e-174 -0.43791
1.45508 -9.22054e-174 -0.434815
1.45996 -9.09023e-174 -0.431731
1.46484 -8.96133e-174 -0.42866
1.46973 -8.83384e-174 -0.425599
1.47461 -8.70774e-174 -0.422551
1.47949 -8.58304e-174 -0.419514
1.48438 -8.45972e-174 -0.41649
1.48926 -8.33778e-174 -0.413477
1.49414 -8.2172e-174 -0.410476
1.49902 -8.09798e-174 -0.407488
1.50391 -7.98011e-174 -0.404511
1.50879 -7.86357e-174 -0.401547
1.51367 -7.74837e-174 -0.398595
1.51855 -7.6345e-174 -0.395655
1.52344 -7.52194e-174 -0.392727
1.52832 -7.41068e-174 -0.389812
1.5332 -7.30073e-174 -0.386909
1.53809 -7.19206e-174 -0.384019
1.54297 -7.08467e-174 -0.381141
1.54785 -6.97855e-174 -0.378276
1.55273 -6.87369e-174 -0.375423
1.55762 -6.77009e-174 -0.372583
1.5625 -6.66773e-174 -0.369756
1.56738 -6.5666e-174 -0.366941
1.57227 -6.4667e-174 -0.364139
1.57715 -6.36802e-174 -0.36135
1.58203 -6.27054e-174 -0.358574
1.58691 -6.17426e-174 -0.355811
1.5918 -6.07917e-174 -0.35306
1.59668 -5.98526e-174 -0.350322
1.60156 -5.89252e-174 -0.347598
1.60645 -5.80093e-174 -0.344886
1.61133 -5.7105e-174 -0.342187
1.61621 -5.62122e-174 -0.339501
1.62109 -5.53306e-174 -0.336829
1.62598 -5.44602e-174 -0.334169
1.63086 -5.3601e-174 -0.331522
1.63574 -5.27529e-174 -0.328889
1.64062 -5.19157e-174 -0.326269
1.64551 -5.10893e-174 -0.323662
1.65039 -5.02737e-174 -0.321068
1.65527 -4.94687e-174 -0.318487
1.66016 -4.86743e-174 -0.315919
1.66504 -4.78904e-174 -0.313365
1.66992 -4.71169e-174 -0.310824
1.6748 -4.63536e-174 -0.308296
1.67969 -4.56006e-174 -0.305782
1.68457 -4.48576e-174 -0.30328
1.68945 -4.41247e-174 -0.300793
1.69434 -4.34016e-174 -0.298318
1.69922 -4.26884e-174 -0.295856
1.7041 -4.19848e-174 -0.293408
1.70898 -4.12909e-174 -0.290974
1.71387 -4.06066e-174 -0.288552
1.71875 -3.99316e-174 -0.286144
1.72363 -3.92661e-174 -0.283749
1.72852 -3.86097e-174 -0.281368
1.7334 -3.79626e-174 -0.279
1.73828 -3.73245e-174 -0.276645
1.74316 -3.66953e-174 -0.274304
1.74805 -3.60751e-174 -0.271976
1.75293 -3.54637e-174 -0.269661
1.75781 -3.48609e-174 -0.26736
1.7627 -3.42668e-174 -0.265071
1.76758 -3.36811e-174 -0.262797
1.77246 -3.3104e-174 -0.260535
1.77734 -3.25351e-174 -0.258287
1.78223 -3.19745e-174 -0.256052
1.78711 -3.14221e-174 -0.25383
1.79199 -3.08777e-174 -0.251622
1.79688 -3.03413e-174 -0.249427
1.80176 -2.98129e-174 -0.247245
1.80664 -2.92922e-174 -0.245077
1.81152 -2.87792e-174 -0.242921
1.81641 -2.82739e-174 -0.240779
1.82129 -2.77761e-174 -0.23865
1.82617 -2.72858e-174 -0.236535
1.83105 -2.68029e-174 -0.234432
1.83594 -2.63272e-174 -0.232343
1.84082 -2.58588e-174 -0.230266
1.8457 -2.53975e-174 -0.228203
1.85059 -2.49432e-174 -0.226153
1.85547 -2.44959e-174 -0.224116
1.86035 -2.40555e-174 -0.222092
1.86523 -2.36218e-174 -0.220081
1.87012 -2.31949e-174 -0.218083
1.875 -2.27746e-174 -0.216098
1.87988 -2.23608e-174 -0.214126
1.88477 -2.19536e-174 -0.212167
1.88965 -2.15527e-174 -0.210221
1.89453 -2.11581e-174 -0.208288
1.89941 -2.07697e-174 -0.206368
1.9043 -2.03875e-174 -0.20446
1.90918 -2.00114e-174 -0.202565
1.91406 -1.96413e-174 -0.200683
1.91895 -1.92771e-174 -0.198814
1.92383 -1.89188e-174 -0.196958
1.92871 -1.85662e-174 -0.195114
1.93359 -1.82194e-174 -0.193283
1.93848 -1.78782e-174 -0.191464
1.94336 -1.75425e-174 -0.189658
1.94824 -1.72123e-174 -0.187865
1.95312 -1.68875e-174 -0.186084
1.95801 -1.6568e-174 -0.184316
1.96289 -1.62539e-174 -0.18256
1.96777 -1.59449e-174 -0.180816
1.97266 -1.5641e-174 -0.179085
1.97754 -1.53422e-174 -0.177366
1.98242 -1.50484e-174 -0.17566
1.9873 -1.47596e-174 -0.173965
1.99219 -1.44755e-174 -0.172283
1.99707 -1.41963e-174 -0.170614
2.00195 -1.39218e-174 -0.168956
2.00684 -1.36519e-174 -0.167311
2.01172 -1.33867e-174 -0.165677
2.0166 -1.31259e-174 -0.164056
2.02148 -1.28696e-174 -0.162446
2.02637 -1.26178e-174 -0.160849
2.03125 -1.23702e-174 -0.159263
2.03613 -1.2127e-174 -0.15769
2.04102 -1.1888e-174 -0.156128
2.0459 -1.16531e-174 -0.154578
2.05078 -1.14223e-174 -0.153039
2.05566 -1.11955e-174 -0.151513
2.06055 -1.09728e-174 -0.149998
2.06543 -1.07539e-174 -0.148494
2.07031 -1.05389e-174 -0.147003
2.0752 -1.03278e-174 -0.145522
2.08008 -1.01203e-174 -0.144053
2.08496 -9.91659e-175 -0.142596
2.08984 -9.71648e-175 -0.14115
2.09473 -9.51997e-175 -0.139715
2.09961 -9.32698e-175 -0.138292
2.10449 -9.13747e-175 -0.13688
2.10938 -8.95138e-175 -0.135479
2.11426 -8.76867e-175 -0.134089
2.11914 -8.58927e-175 -0.13271
2.12402 -8.41314e-175 -0.131343
2.12891 -8.24024e-175 -0.129986
2.13379 -8.0705e-175 -0.12864
2.13867 -7.90388e-175 -0.127305
2.14355 -7.74033e-175 -0.125981
2.14844 -7.5798e-175 -0.124668
2.15332 -7.42225e-175 -0.123366
2.1582 -7.26763e-175 -0.122074
2.16309 -7.11589e-175 -0.120793
2.16797 -6.96698e-175 -0.119522
2.17285 -6.82087e-175 -0.118262
2.17773 -6.6775e-175 -0.117013
2.18262 -6.53683e-175 -0.115774
2.1875 -6.39883e-175 -0.114545
2.19238 -6.26343e-175 -0.113327
2.19727 -6.13061e-175 -0.112119
2.20215 -6.00032e-175 -0.110921
2.20703 -5.87252e-175 -0.109733
2.21191 -5.74717e-175 -0.108556
2.2168 -5.62422e-175 -0.107388
2.22168 -5.50364e-175 -0.106231
2.22656 -5.38539e-175 -0.105084
2.23145 -5.26943e-175 -0.103946
2.23633 -5.15572e-175 -0.102818
2.24121 -5.04423e-175 -0.101701
2.24609 -4.93491e-175 -0.100593
2.25098 -4.82772e-175 -0.0994942
2.25586 -4.72265e-175 -0.0984054
2.26074 -4.61963e-175 -0.0973263
2.26562 -4.51865e-175 -0.0962567
2.27051 -4.41967e-175 -0.0951966
2.27539 -4.32265e-175 -0.0941459
2.28027 -4.22755e-175 -0.0931046
2.28516 -4.13436e-175 -0.0920726
2.29004 -4.04302e-175 -0.0910499
2.29492 -3.95351e-175 -0.0900363
2.2998 -3.8658e-175 -0.089032
2.30469 -3.77986e-175 -0.0880368
2.30957 -3.69565e-175 -0.0870506
2.31445 -3.61314e-175 -0.0860734
2.31934 -3.53231e-175 -0.0851051
2.32422 -3.45312e-175 -0.0841457
2.3291 -3.37554e-175 -0.0831952
2.33398 -3.29956e-175 -0.0822534
2.33887 -3.22512e-175 -0.0813204
2.34375 -3.15222e-175 -0.080396
2.34863 -3.08082e-175 -0.0794803
2.35352 -3.01089e-175 -0.078573
2.3584 -2.94241e-175 -0.0776743
2.36328 -2.87534e-175 -0.0767841
2.36816 -2.80968e-175 -0.0759022
2.37305 -2.74538e-175 -0.0750287
2.37793 -2.68242e-175 -0.0741635
2.38281 -2.62079e-175 -0.0733065
2.3877 -2.56045e-175 -0.0724576
2.39258 -2.50138e-175 -0.0716169
2.39746 -2.44355e-175 -0.0707843
2.40234 -2.38695e-175 -0.0699597
2.40723 -2.33154e-175 -0.069143
2.41211 -2.27732e-175 -0.0683342
2.41699 -2.22425e-175 -0.0675333
2.42188 -2.17231e-175 -0.0667402
2.42676 -2.12149e-175 -0.0659548
2.43164 -2.07175e-175 -0.0651771
2.43652 -2.02309e-175 -0.0644071
2.44141 -1.97547e-175 -0.0636446
2.44629 -1.92888e-175 -0.0628896
2.45117 -1.8833e-175 -0.0621422
2.45605 -1.83871e-175 -0.0614021
2.46094 -1.79509e-175 -0.0606694
2.46582 -1.75243e-175 -0.0599441
2.4707 -1.71069e-175 -0.0592259
2.47559 -1.66987e-175 -0.058515
2.48047 -1.62994e-175 -0.0578113
2.48535 -1.5909e-175 -0.0571146
2.49023 -1.55271e-175 -0.056425
2.49512 -1.51537e-175 -0.0557424
2.5 -1.47886e-175 -0.0550668
2.50488 -1.44316e-175 -0.054398
2.50977 -1.40825e-175 -0.0537361
2.51465 -1.37412e-175 -0.053081
2.51953 -1.34076e-175 -0.0524326
2.52441 -1.30814e-175 -0.0517908
2.5293 -1.27625e-175 -0.0511558
2.53418 -1.24509e-175 -0.0505273
2.53906 -1.21462e-175 -0.0499053
2.54395 -1.18485e-175 -0.0492898
2.54883 -1.15575e-175 -0.0486808
2.55371 -1.12731e-175 -0.0480781
2.55859 -1.09951e-175 -0.0474818
2.56348 -1.07236e-175 -0.0468917
2.56836 -1.04582e-175 -0.0463079
2.57324 -1.01989e-175 -0.0457302
2.57812 -9.94557e-176 -0.0451587
2.58301 -9.69807e-176 -0.0445932
2.58789 -9.45627e-176 -0.0440338
2.59277 -9.22006e-176 -0.0434804
2.59766 -8.98933e-176 -0.0429329
2.60254 -8.76395e-176 -0.0423912
2.60742 -8.54381e-176 -0.0418555
2.6123 -8.32881e-176 -0.0413255
2.61719 -8.11882e-176 -0.0408012
2.62207 -7.91376e-176 -0.0402826
2.62695 -7.71351e-176 -0.0397697
2.63184 -7.51796e-176 -0.0392624
2.63672 -7.32703e-176 -0.0387606
2.6416 -7.1406e-176 -0.0382643
2.64648 -6.95859e-176 -0.0377735
2.65137 -6.78089e-176 -0.037288
2.65625 -6.60741e-176 -0.036808
2.66113 -6.43806e-176 -0.0363332
2.66602 -6.27276e-176 -0.0358637
2.6709 -6.11141e-176 -0.0353995
2.67578 -5.95392e-176 -0.0349404
2.68066 -5.80022e-176 -0.0344865
2.68555 -5.65022e-176 -0.0340376
2.69043 -5.50383e-176 -0.0335938
2.69531 -5.36098e-176 -0.0331549
2.7002 -5.22159e-176 -0.0327211
2.70508 -5.08558e-176 -0.0322921
2.70996 -4.95287e-176 -0.031868
2.71484 -4.8234e-176 -0.0314487
2.71973 -4.69709e-176 -0.0310342
2.72461 -4.57387e-176 -0.0306244
2.72949 -4.45367e-176 -0.0302194
2.73438 -4.33642e-176 -0.0298189
2.73926 -4.22206e-176 -0.0294231
2.74414 -4.11051e-176 -0.0290318
2.74902 -4.00173e-176 -0.0286451
2.75391 -3.89563e-176 -0.0282628
2.75879 -3.79217e-176 -0.027885
2.76367 -3.69128e-176 -0.0275115
2.76855 -3.5929e-176 -0.0271425
2.77344 -3.49698e-176 -0.0267777
2.77832 -3.40346e-176 -0.0264172
2.7832 -3.31228e-176 -0.0260609
2.78809 -3.22339e-176 -0.0257088
2.79297 -3.13673e-176 -0.0253609
2.79785 -3.05226e-176 -0.0250171
2.80273 -2.96992e-176 -0.0246774
2.80762 -2.88967e-176 -0.0243417
2.8125 -2.81145e-176 -0.02401
2.81738 -2.73521e-176 -0.0236822
2.82227 -2.66092e-176 -0.0233584
2.82715 -2.58852e-176 -0.0230384
2.83203 -2.51797e-176 -0.0227223
2.83691 -2.44923e-176 -0.02241
2.8418 -2.38225e-176 -0.0221014
2.84668 -2.31699e-176 -0.0217966
2.85156 -2.25342e-176 -0.0214955
2.85645 -2.19148e-176 -0.021198
2.86133 -2.13114e-176 -0.0209041
2.86621 -2.07237e-176 -0.0206139
2.87109 -2.01512e-176 -0.0203271
2.87598 -1.95935e-176 -0.0200439
2.88086 -1.90504e-176 -0.0197642
2.88574 -1.85215e-176 -0.0194879
2.89062 -1.80064e-176 -0.019215
2.89551 -1.75048e-176 -0.0189455
2.90039 -1.70164e-176 -0.0186793
2.90527 -1.65408e-176 -0.0184164
2.91016 -1.60777e-176 -0.0181567
2.91504 -1.56268e-176 -0.0179003
2.91992 -1.51879e-176 -0.0176472
2.9248 -1.47606e-176 -0.0173971
2.92969 -1.43446e-176 -0.0171502
2.93457 -1.39397e-176 -0.0169064
2.93945 -1.35455e-176 -0.0166657
2.94434 -1.31619e-176 -0.016428
2.94922 -1.27885e-176 -0.0161934
2.9541 -1.24252e-176 -0.0159616
2.95898 -1.20716e-176 -0.0157329
2.96387 -1.17274e-176 -0.015507
2.96875 -1.13926e-176 -0.015284
2.97363 -1.10668e-176 -0.0150639
2.97852 -1.07498e-176 -0.0148466
2.9834 -1.04414e-176 -0.014632
2.98828 -1.01413e-176 -0.0144203
2.99316 -9.84939e-177 -0.0142112
2.99805 -9.56543e-177 -0.0140049
3.00293 -9.28922e-177 -0.0138012
3.00781 -9.02055e-177 -0.0136001
3.0127 -8.75923e-177 -0.0134017
3.01758 -8.50508e-177 -0.0132058
3.02246 -8.2579e-177 -0.0130125
3.02734 -8.01753e-177 -0.0128217
3.03223 -7.78379e-177 -0.0126334
3.03711 -7.5565e-177 -0.0124476
3.04199 -7.33549e-177 -0.0122642
3.04688 -7.12061e-177 -0.0120833
3.05176 -6.9117e-177 -0.0119047
3.05664 -6.70859e-177 -0.0117285
3.06152 -6.51114e-177 -0.0115546
3.06641 -6.31921e-177 -0.011383
3.07129 -6.13263e-177 -0.0112137
3.07617 -5.95129e-177 -0.0110467
3.08105 -5.77503e-177 -0.0108819
3.08594 -5.60372e-177 -0.0107193
3.09082 -5.43724e-177 -0.0105588
3.0957 -5.27545e-177 -0.0104005
3.10059 -5.11823e-177 -0.0102444
3.10547 -4.96545e-177 -0.0100903
3.11035 -4.81701e-177 -0.00993837
3.11523 -4.67279e-177 -0.00978846
3.12012 -4.53266e-177 -0.00964058
3.125 -4.39653e-177 -0.0094947
3.12988 -4.26428e-177 -0.00935081
3.13477 -4.13582e-177 -0.00920889
3.13965 -4.01103e-177 -0.0090689
3.14453 -3.88982e-177 -0.00893082
3.14941 -3.7721e-177 -0.00879464
3.1543 -3.65776e-177 -0.00866032
3.15918 -3.54672e-177 -0.00852786
3.16406 -3.43889e-177 -0.00839722
3.16895 -3.33418e-177 -0.00826839
3.17383 -3.2325e-177 -0.00814133
3.17871 -3.13377e-177 -0.00801604
3.18359 -3.03792e-177 -0.00789249
3.18848 -2.94485e-177 -0.00777066
3.19336 -2.8545e-177 -0.00765053
3.19824 -2.76679e-177 -0.00753207
3.20312 -2.68165e-177 -0.00741527
3.20801 -2.599e-177 -0.00730011
3.21289 -2.51878e-177 -0.00718657
3.21777 -2.44092e-177 -0.00707462
3.22266 -2.36535e-177 -0.00696425
3.22754 -2.29202e-177 -0.00685544
3.23242 -2.22085e-177 -0.00674817
3.2373 -2.15179e-177 -0.00664242
3.24219 -2.08478e-177 -0.00653817
3.24707 -2.01975e-177 -0.0064354
3.25195 -1.95667e-177 -0.0063341
3.25684 -1.89546e-177 -0.00623424
3.26172 -1.83608e-177 -0.00613581
3.2666 -1.77847e-177 -0.00603879
3.27148 -1.72259e-177 -0.00594316
3.27637 -1.66839e-177 -0.00584891
3.28125 -1.61581e-177 -0.00575602
3.28613 -1.56482e-177 -0.00566446
3.29102 -1.51537e-177 -0.00557423
3.2959 -1.4674e-177 -0.00548531
3.30078 -1.42089e-177 -0.00539767
3.30566 -1.37579e-177 -0.00531131
3.31055 -1.33205e-177 -0.00522621
3.31543 -1.28964e-177 -0.00514235
3.32031 -1.24853e-177 -0.00505971
3.3252 -1.20867e-177 -0.00497828
3.33008 -1.17002e-177 -0.00489805
3.33496 -1.13256e-177 -0.00481899
3.33984 -1.09624e-177 -0.0047411
3.34473 -1.06104e-177 -0.00466435
3.34961 -1.02691e-177 -0.00458874
3.35449 -9.93842e-178 -0.00451424
3.35938 -9.6179e-178 -0.00444085
3.36426 -9.30727e-178 -0.00436855
3.36914 -9.00624e-178 -0.00429732
3.37402 -8.71453e-178 -0.00422716
3.37891 -8.43187e-178 -0.00415804
3.38379 -8.15799e-178 -0.00408995
3.38867 -7.89263e-178 -0.00402288
3.39355 -7.63553e-178 -0.00395682
3.39844 -7.38646e-178 -0.00389175
3.40332 -7.14517e-178 -0.00382765
3.4082 -6.91144e-178 -0.00376453
3.41309 -6.68503e-178 -0.00370235
3.41797 -6.46573e-178 -0.00364112
3.42285 -6.25332e-178 -0.00358081
3.42773 -6.04761e-178 -0.00352142
3.43262 -5.84838e-178 -0.00346293
3.4375 -5.65545e-178 -0.00340534
3.44238 -5.46862e-178 -0.00334862
3.44727 -5.28771e-178 -0.00329276
3.45215 -5.11254e-178 -0.00323776
3.45703 -4.94294e-178 -0.0031836
3.46191 -4.77874e-178 -0.00313028
3.4668 -4.61977e-178 -0.00307777
3.47168 -4.46588e-178 -0.00302608
3.47656 -4.31691e-178 -0.00297518
3.48145 -4.17271e-178 -0.00292506
3.48633 -4.03313e-178 -0.00287572
3.49121 -3.89803e-178 -0.00282715
3.49609 -3.76728e-178 -0.00277933
3.50098 -3.64075e-178 -0.00273226
3.50586 -3.51829e-178 -0.00268592
3.51074 -3.3998e-178 -0.0026403
3.51562 -3.28513e-178 -0.00259539
3.52051 -3.17418e-178 -0.00255119
3.52539 -3.06684e-178 -0.00250768
3.53027 -2.96298e-178 -0.00246485
3.53516 -2.8625e-178 -0.0024227
3.54004 -2.7653e-178 -0.00238121
3.54492 -2.67127e-178 -0.00234037
3.5498 -2.58032e-178 -0.00230019
3.55469 -2.49234e-178 -0.00226063
3.55957 -2.40725e-178 -0.00222171
3.56445 -2.32495e-178 -0.0021834
3.56934 -2.24536e-178 -0.0021457
3.57422 -2.16839e-178 -0.00210861
3.5791 -2.09396e-178 -0.0020721
3.58398 -2.02199e-178 -0.00203618
3.58887 -1.9524e-178 -0.00200083
3.59375 -1.88511e-178 -0.00196605
3.59863 -1.82006e-178 -0.00193183
3.60352 -1.75716e-178 -0.00189816
3.6084 -1.69636e-178 -0.00186503
3.61328 -1.63759e-178 -0.00183244
3.61816 -1.58077e-178 -0.00180037
3.62305 -1.52586e-178 -0.00176882
3.62793 -1.47278e-178 -0.00173778
3.63281 -1.42148e-178 -0.00170725
3.6377 -1.3719e-178 -0.00167721
3.64258 -1.32399e-178 -0.00164766
3.64746 -1.27769e-178 -0.0016186
3.65234 -1.23295e-178 -0.00159001
3.65723 -1.18972e-178 -0.00156189
3.66211 -1.14795e-178 -0.00153422
3.66699 -1.1076e-178 -0.00150701
3.67188 -1.06861e-178 -0.00148025
3.67676 -1.03095e-178 -0.00145393
3.68164 -9.94563e-179 -0.00142805
3.68652 -9.59417e-179 -0.00140259
3.69141 -9.2547e-179 -0.00137755
3.69629 -8.9268e-179 -0.00135293
3.70117 -8.61012e-179 -0.00132871
3.70605 -8.30427e-179 -0.0013049
3.71094 -8.0089e-179 -0.00128148
3.71582 -7.72368e-179 -0.00125846
3.7207 -7.44825e-179 -0.00123582
3.72559 -7.18231e-179 -0.00121355
3.73047 -6.92553e-179 -0.00119166
3.73535 -6.67761e-179 -0.00117014
3.74023 -6.43826e-179 -0.00114897
3.74512 -6.20719e-179 -0.00112817
3.75 -5.98413e-179 -0.00110771
3.75488 -5.76881e-179 -0.0010876
3.75977 -5.56098e-179 -0.00106783
3.76465 -5.36037e-179 -0.00104839
3.76953 -5.16676e-179 -0.00102928
3.77441 -4.9799e-179 -0.0010105
3.7793 -4.79957e-179 -0.000992036
3.78418 -4.62555e-179 -0.000973886
3.78906 -4.45763e-179 -0.000956045
3.79395 -4.29559e-179 -0.000938508
3.79883 -4.13926e-179 -0.000921271
3.80371 -3.98842e-179 -0.000904329
3.80859 -3.84289e-179 -0.000887678
3.81348 -3.7025e-179 -0.000871312
3.81836 -3.56706e-179 -0.000855228
3.82324 -3.43642e-179 -0.00083942
3.82812 -3.3104e-179 -0.000823885
3.83301 -3.18886e-179 -0.000808619
3.83789 -3.07162e-179 -0.000793616
3.84277 -2.95856e-179 -0.000778873
3.84766 -2.84953e-179 -0.000764386
3.85254 -2.74438e-179 -0.00075015
3.85742 -2.64298e-179 -0.000736162
3.8623 -2.54521e-179 -0.000722417
3.86719 -2.45094e-179 -0.000708913
3.87207 -2.36005e-179 -0.000695644
3.87695 -2.27242e-179 -0.000682607
3.88184 -2.18794e-179 -0.000669798
3.88672 -2.1065e-179 -0.000657215
3.8916 -2.028e-179 -0.000644852
3.89648 -1.95232e-179 -0.000632707
3.90137 -1.87939e-179 -0.000620775
3.90625 -1.80909e-179 -0.000609054
3.91113 -1.74133e-179 -0.00059754
3.91602 -1.67604e-179 -0.00058623
3.9209 -1.61311e-179 -0.000575121
3.92578 -1.55248e-179 -0.000564208
3.93066 -1.49405e-179 -0.000553489
3.93555 -1.43775e-179 -0.000542961
3.94043 -1.38351e-179 -0.00053262
3.94531 -1.33125e-179 -0.000522464
3.9502 -1.28091e-179 -0.00051249
3.95508 -1.23241e-179 -0.000502693
3.95996 -1.18568e-179 -0.000493073
3.96484 -1.14068e-179 -0.000483625
3.96973 -1.09733e-179 -0.000474346
3.97461 -1.05558e-179 -0.000465235
3.97949 -1.01537e-179 -0.000456287
3.98438 -9.76644e-180 -0.000447501
3.98926 -9.3935e-180 -0.000438874
3.99414 -9.03438e-180 -0.000430403
3.99902 -8.68856e-180 -0.000422085
4.00391 -8.35559e-180 -0.000413919
4.00879 -8.035e-180 -0.0004059
4.01367 -7.72633e-180 -0.000398027
4.01855 -7.42917e-180 -0.000390298
4.02344 -7.1431e-180 -0.00038271
4.02832 -6.86772e-180 -0.00037526
4.0332 -6.60263e-180 -0.000367947
4.03809 -6.34748e-180 -0.000360767
4.04297 -6.1019e-180 -0.000353719
4.04785 -5.86554e-180 -0.000346801
4.05273 -5.63806e-180 -0.00034001
4.05762 -5.41915e-180 -0.000333343
4.0625 -5.20849e-180 -0.0003268
4.06738 -5.00578e-180 -0.000320378
4.07227 -4.81073e-180 -0.000314074
4.07715 -4.62306e-180 -0.000307887
4.08203 -4.4425e-180 -0.000301814
4.08691 -4.26879e-180 -0.000295855
4.0918 -4.10167e-180 -0.000290006
4.09668 -3.94091e-180 -0.000284266
4.10156 -3.78627e-180 -0.000278633
4.10645 -3.63752e-180 -0.000273105
4.11133 -3.49445e-180 -0.00026768
4.11621 -3.35685e-180 -0.000262357
4.12109 -3.22451e-180 -0.000257133
4.12598 -3.09725e-180 -0.000252008
4.13086 -2.97486e-180 -0.000246979
4.13574 -2.85717e-180 -0.000242044
4.14062 -2.74401e-180 -0.000237203
4.14551 -2.63521e-180 -0.000232452
4.15039 -2.53059e-180 -0.000227792
4.15527 -2.43002e-180 -0.000223219
4.16016 -2.33333e-180 -0.000218733
4.16504 -2.24038e-180 -0.000214332
4.16992 -2.15103e-180 -0.000210015
4.1748 -2.06515e-180 -0.000205779
4.17969 -1.9826e-180 -0.000201625
4.18457 -1.90326e-180 -0.000197549
4.18945 -1.82701e-180 -0.000193551
4.19434 -1.75373e-180 -0.00018963
4.19922 -1.6833e-180 -0.000185784
4.2041 -1.61563e-180 -0.000182011
4.20898 -1.55061e-180 -0.000178311
4.21387 -1.48813e-180 -0.000174681
4.21875 -1.4281e-180 -0.000171122
4.22363 -1.37043e-180 -0.000167631
4.22852 -1.31502e-180 -0.000164207
4.2334 -1.26179e-180 -0.00016085
4.23828 -1.21066e-180 -0.000157557
4.24316 -1.16155e-180 -0.000154328
4.24805 -1.11438e-180 -0.000151162
4.25293 -1.06907e-180 -0.000148057
4.25781 -1.02555e-180 -0.000145012
4.2627 -9.83758e-181 -0.000142027
4.26758 -9.43625e-181 -0.0001391
4.27246 -9.05085e-181 -0.000136229
4.27734 -8.68078e-181 -0.000133415
4.28223 -8.32545e-181 -0.000130656
4.28711 -7.98428e-181 -0.000127951
4.29199 -7.65673e-181 -0.000125299
4.29688 -7.34226e-181 -0.000122699
4.30176 -7.04037e-181 -0.00012015
4.30664 -6.75058e-181 -0.000117651
4.31152 -6.4724e-181 -0.000115202
4.31641 -6.20539e-181 -0.0001128
4.32129 -5.94911e-181 -0.000110447
4.32617 -5.70315e-181 -0.000108139
4.33105 -5.46709e-181 -0.000105878
4.33594 -5.24055e-181 -0.000103661
4.34082 -5.02317e-181 -0.000101488
4.3457 -4.81456e-181 -9.93585e-05
4.35059 -4.61441e-181 -9.72712e-05
4.35547 -4.42236e-181 -9.52255e-05
4.36035 -4.2381e-181 -9.32206e-05
4.36523 -4.06133e-181 -9.12558e-05
4.37012 -3.89174e-181 -8.93302e-05
4.375 -3.72906e-181 -8.74432e-05
4.37988 -3.57301e-181 -8.5594e-05
4.38477 -3.42332e-181 -8.37819e-05
4.38965 -3.27975e-181 -8.20062e-05
4.39453 -3.14205e-181 -8.02663e-05
4.39941 -3.00999e-181 -7.85614e-05
4.4043 -2.88334e-181 -7.68908e-05
4.40918 -2.76189e-181 -7.5254e-05
4.41406 -2.64543e-181 -7.36503e-05
4.41895 -2.53376e-181 -7.2079e-05
4.42383 -2.42668e-181 -7.05396e-05
4.42871 -2.32403e-181 -6.90314e-05
4.43359 -2.2256e-181 -6.75539e-05
4.43848 -2.13125e-181 -6.61064e-05
4.44336 -2.04079e-181 -6.46883e-05
4.44824 -1.95409e-181 -6.32992e-05
4.45312 -1.87097e-181 -6.19384e-05
4.45801 -1.79131e-181 -6.06055e-05
4.46289 -1.71496e-181 -5.92998e-05
4.46777 -1.64178e-181 -5.80208e-05
4.47266 -1.57165e-181 -5.67681e-05
4.47754 -1.50445e-181 -5.55411e-05
4.48242 -1.44005e-181 -5.43394e-05
4.4873 -1.37834e-181 -5.31623e-05
4.49219 -1.31921e-181 -5.20096e-05
4.49707 -1.26256e-181 -5.08806e-05
4.50195 -1.20828e-181 -4.97749e-05
4.50684 -1.15628e-181 -4.86921e-05
4.51172 -1.10647e-181 -4.76317e-05
4.5166 -1.05875e-181 -4.65933e-05
4.52148 -1.01304e-181 -4.55765e-05
4.52637 -9.69264e-182 -4.45807e-05
4.53125 -9.2733e-182 -4.36057e-05
4.53613 -8.87169e-182 -4.2651e-05
4.54102 -8.48707e-182 -4.17162e-05
4.5459 -8.11873e-182 -4.0801e-05
4.55078 -7.76601e-182 -3.99048e-05
4.55566 -7.42826e-182 -3.90274e-05
4.56055 -7.10486e-182 -3.81684e-05
4.56543 -6.79521e-182 -3.73274e-05
4.57031 -6.49875e-182 -3.65041e-05
4.5752 -6.21493e-182 -3.5698e-05
4.58008 -5.94322e-182 -3.4909e-05
4.58496 -5.68312e-182 -3.41365e-05
4.58984 -5.43414e-182 -3.33804e-05
4.59473 -5.19582e-182 -3.26402e-05
4.59961 -4.96772e-182 -3.19157e-05
4.60449 -4.7494e-182 -3.12065e-05
4.60938 -4.54046e-182 -3.05124e-05
4.61426 -4.34051e-182 -2.9833e-05
4.61914 -4.14916e-182 -2.9168e-05
4.62402 -3.96606e-182 -2.85171e-05
4.62891 -3.79086e-182 -2.78802e-05
4.63379 -3.62323e-182 -2.72568e-05
4.63867 -3.46284e-182 -2.66467e-05
4.64355 -3.3094e-182 -2.60496e-05
4.64844 -3.1626e-182 -2.54653e-05
4.65332 -3.02217e-182 -2.48935e-05
4.6582 -2.88784e-182 -2.4334e-05
4.66309 -2.75935e-182 -2.37865e-05
4.66797 -2.63645e-182 -2.32507e-05
4.67285 -2.51891e-182 -2.27265e-05
4.67773 -2.40649e-182 -2.22136e-05
4.68262 -2.29897e-182 -2.17117e-05
4.6875 -2.19616e-182 -2.12206e-05
4.69238 -2.09784e-182 -2.07402e-05
4.69727 -2.00383e-182 -2.02702e-05
4.70215 -1.91394e-182 -1.98103e-05
4.70703 -1.828e-182 -1.93604e-05
4.71191 -1.74583e-182 -1.89203e-05
4.7168 -1.66728e-182 -1.84897e-05
4.72168 -1.59219e-182 -1.80685e-05
4.72656 -1.5204e-182 -1.76565e-05
4.73145 -1.45178e-182 -1.72535e-05
4.73633 -1.38619e-182 -1.68593e-05
4.74121 -1.32351e-182 -1.64736e-05
4.74609 -1.26359e-182 -1.60965e-05
4.75098 -1.20634e-182 -1.57275e-05
4.75586 -1.15162e-182 -1.53667e-05
4.76074 -1.09933e-182 -1.50138e-05
4.76562 -1.04936e-182 -1.46686e-05
4.77051 -1.00162e-182 -1.43311e-05
4.77539 -9.56008e-183 -1.40009e-05
4.78027 -9.12426e-183 -1.36781e-05
4.78516 -8.7079e-183 -1.33624e-05
4.79004 -8.31015e-183 -1.30536e-05
4.79492 -7.93018e-183 -1.27517e-05
4.7998 -7.56723e-183 -1.24565e-05
4.80469 -7.22054e-183 -1.21678e-05
4.80957 -6.88941e-183 -1.18855e-05
4.81445 -6.57315e-183 -1.16095e-05
4.81934 -6.27111e-183 -1.13396e-05
4.82422 -5.98266e-183 -1.10758e-05
4.8291 -5.70721e-183 -1.08178e-05
4.83398 -5.44418e-183 -1.05656e-05
4.83887 -5.19302e-183 -1.0319e-05
4.84375 -4.95322e-183 -1.00779e-05
4.84863 -4.72426e-183 -9.84223e-06
4.85352 -4.50567e-183 -9.61183e-06
4.8584 -4.297e-183 -9.38661e-06
4.86328 -4.09779e-183 -9.16645e-06
4.86816 -3.90763e-183 -8.95123e-06
4.87305 -3.72611e-183 -8.74086e-06
4.87793 -3.55286e-183 -8.53524e-06
4.88281 -3.3875e-183 -8.33425e-06
4.8877 -3.22969e-183 -8.13779e-06
4.89258 -3.07908e-183 -7.94578e-06
4.89746 -2.93535e-183 -7.75812e-06
4.90234 -2.7982e-183 -7.57471e-06
4.90723 -2.66733e-183 -7.39546e-06
4.91211 -2.54246e-183 -7.22027e-06
4.91699 -2.42332e-183 -7.04907e-06
4.92188 -2.30965e-183 -6.88176e-06
4.92676 -2.20121e-183 -6.71827e-06
4.93164 -2.09776e-183 -6.5585e-06
4.93652 -1.99908e-183 -6.40238e-06
4.94141 -1.90495e-183 -6.24983e-06
4.94629 -1.81516e-183 -6.10076e-06
4.95117 -1.72953e-183 -5.95511e-06
4.95605 -1.64785e-183 -5.8128e-06
4.96094 -1.56996e-183 -5.67376e-06
4.96582 -1.49568e-183 -5.5379e-06
4.9707 -1.42484e-183 -5.40518e-06
4.97559 -1.3573e-183 -5.2755e-06
4.98047 -1.29289e-183 -5.14882e-06
4.98535 -1.23149e-183 -5.02506e-06
4.99023 -1.17294e-183 -4.90415e-06
4.99512 -1.11712e-183 -4.78604e-06
5 -1.06391e-183 -4.67067e-06
5.00488 -1.01319e-183 -4.55796e-06
5.00977 -9.64833e-184 -4.44787e-06
5.01465 -9.18744e-184 -4.34034e-06
5.01953 -8.74815e-184 -4.2353e-06
5.02441 -8.32947e-184 -4.13271e-06
5.0293 -7.93045e-184 -4.03251e-06
5.03418 -7.55018e-184 -3.93464e-06
5.03906 -7.1878e-184 -3.83906e-06
5.04395 -6.84249e-184 -3.7457e-06
5.04883 -6.51346e-184 -3.65454e-06
5.05371 -6.19996e-184 -3.5655e-06
5.05859 -5.90126e-184 -3.47855e-06
5.06348 -5.61669e-184 -3.39364e-06
5.06836 -5.34558e-184 -3.31073e-06
5.07324 -5.08732e-184 -3.22976e-06
5.07812 -4.8413e-184 -3.1507e-06
5.08301 -4.60696e-184 -3.0735e-06
5.08789 -4.38375e-184 -2.99812e-06
5.09277 -4.17116e-184 -2.92452e-06
5.09766 -3.96869e-184 -2.85266e-06
5.10254 -3.77587e-184 -2.7825e-06
5.10742 -3.59225e-184 -2.714e-06
5.1123 -3.41739e-184 -2.64712e-06
5.11719 -3.25089e-184 -2.58183e-06
5.12207 -3.09235e-184 -2.51809e-06
5.12695 -2.94141e-184 -2.45586e-06
5.13184 -2.7977e-184 -2.39512e-06
5.13672 -2.66088e-184 -2.33582e-06
5.1416 -2.53063e-184 -2.27793e-06
5.14648 -2.40665e-184 -2.22143e-06
5.15137 -2.28863e-184 -2.16628e-06
5.15625 -2.17629e-184 -2.11244e-06
5.16113 -2.06937e-184 -2.0599e-06
5.16602 -1.96761e-184 -2.00861e-06
5.1709 -1.87076e-184 -1.95855e-06
5.17578 -1.7786e-184 -1.9097e-06
5.18066 -1.69089e-184 -1.86202e-06
5.18555 -1.60744e-184 -1.81549e-06
5.19043 -1.52803e-184 -1.77007e-06
5.19531 -1.45247e-184 -1.72576e-06
5.2002 -1.38058e-184 -1.68251e-06
5.20508 -1.31219e-184 -1.64031e-06
5.20996 -1.24713e-184 -1.59912e-06
5.21484 -1.18524e-184 -1.55894e-06
5.21973 -1.12636e-184 -1.51972e-06
5.22461 -1.07036e-184 -1.48146e-06
5.22949 -1.01709e-184 -1.44413e-06
5.23438 -9.66431e-185 -1.40771e-06
5.23926 -9.1825e-185 -1.37217e-06
5.24414 -8.72429e-185 -1.33749e-06
5.24902 -8.28855e-185 -1.30366e-06
5.25391 -7.87419e-185 -1.27066e-06
5.25879 -7.4802e-185 -1.23846e-06
5.26367 -7.10558e-185 -1.20705e-06
5.26855 -6.7494e-185 -1.17641e-06
5.27344 -6.41076e-185 -1.14652e-06
5.27832 -6.08883e-185 -1.11736e-06
5.2832 -5.78279e-185 -1.08892e-06
5.28809 -5.49187e-185 -1.06117e-06
5.29297 -5.21534e-185 -1.03411e-06
5.29785 -4.95249e-185 -1.00772e-06
5.30273 -4.70267e-185 -9.8197e-07
5.30762 -4.46523e-185 -9.5686e-07
5.3125 -4.23959e-185 -9.32369e-07
5.31738 -4.02515e-185 -9.08484e-07
5.32227 -3.82137e-185 -8.85189e-07
5.32715 -3.62774e-185 -8.62471e-07
5.33203 -3.44376e-185 -8.40316e-07
5.33691 -3.26895e-185 -8.18711e-07
5.3418 -3.10287e-185 -7.97642e-07
5.34668 -2.94509e-185 -7.77097e-07
5.35156 -2.79519e-185 -7.57063e-07
5.35645 -2.6528e-185 -7.37528e-07
5.36133 -2.51754e-185 -7.1848e-07
5.36621 -2.38906e-185 -6.99907e-07
5.37109 -2.26704e-185 -6.81798e-07
5.37598 -2.15114e-185 -6.64141e-07
5.38086 -2.04107e-185 -6.46927e-07
5.38574 -1.93654e-185 -6.30144e-07
5.39062 -1.83728e-185 -6.13781e-07
5.39551 -1.74302e-185 -5.97829e-07
5.40039 -1.65351e-185 -5.82278e-07
5.40527 -1.56853e-185 -5.67118e-07
5.41016 -1.48785e-185 -5.52339e-07
5.41504 -1.41125e-185 -5.37933e-07
5.41992 -1.33853e-185 -5.23889e-07
5.4248 -1.26949e-185 -5.10201e-07
5.42969 -1.20396e-185 -4.96858e-07
5.43457 -1.14176e-185 -4.83852e-07
5.43945 -1.08271e-185 -4.71176e-07
5.44434 -1.02668e-185 -4.58821e-07
5.44922 -9.73494e-186 -4.46779e-07
5.4541 -9.23022e-186 -4.35043e-07
5.45898 -8.75125e-186 -4.23605e-07
5.46387 -8.29674e-186 -4.12458e-07
5.46875 -7.86545e-186 -4.01595e-07
5.47363 -7.45623e-186 -3.91008e-07
5.47852 -7.06797e-186 -3.80692e-07
5.4834 -6.6996e-186 -3.70639e-07
5.48828 -6.35013e-186 -3.60843e-07
5.49316 -6.0186e-186 -3.51297e-07
5.49805 -5.70411e-186 -3.41995e-07
5.50293 -5.4058e-186 -3.32932e-07
5.50781 -5.12284e-186 -3.24102e-07
5.5127 -4.85446e-186 -3.15498e-07
5.51758 -4.59992e-186 -3.07115e-07
5.52246 -4.35852e-186 -2.98948e-07
5.52734 -4.12959e-186 -2.90991e-07
5.53223 -3.9125e-186 -2.83239e-07
5.53711 -3.70664e-186 -2.75687e-07
5.54199 -3.51145e-186 -2.6833e-07
5.54688 -3.32638e-186 -2.61163e-07
5.55176 -3.15091e-186 -2.54182e-07
5.55664 -2.98456e-186 -2.47381e-07
5.56152 -2.82685e-186 -2.40756e-07
5.56641 -2.67735e-186 -2.34304e-07
5.57129 -2.53564e-186 -2.28018e-07
5.57617 -2.40131e-186 -2.21896e-07
5.58105 -2.27399e-186 -2.15934e-07
5.58594 -2.15332e-186 -2.10126e-07
5.59082 -2.03895e-186 -2.0447e-07
5.5957 -1.93057e-186 -1.98961e-07
5.60059 -1.82786e-186 -1.93596e-07
5.60547 -1.73053e-186 -1.88372e-07
5.61035 -1.6383e-186 -1.83284e-07
5.61523 -1.55092e-186 -1.78329e-07
5.62012 -1.46813e-186 -1.73504e-07
5.625 -1.38969e-186 -1.68805e-07
5.62988 -1.31538e-186 -1.6423e-07
5.63477 -1.24498e-186 -1.59775e-07
5.63965 -1.1783e-186 -1.55437e-07
5.64453 -1.11513e-186 -1.51213e-07
5.64941 -1.0553e-186 -1.47101e-07
5.6543 -9.98635e-187 -1.43097e-07
5.65918 -9.44964e-187 -1.39198e-07
5.66406 -8.94136e-187 -1.35403e-07
5.66895 -8.46001e-187 -1.31708e-07
5.67383 -8.0042e-187 -1.28111e-07
5.67871 -7.57258e-187 -1.24609e-07
5.68359 -7.1639e-187 -1.212e-07
5.68848 -6.77694e-187 -1.17881e-07
5.69336 -6.41059e-187 -1.1465e-07
5.69824 -6.06375e-187 -1.11506e-07
5.70312 -5.7354e-187 -1.08445e-07
5.70801 -5.42457e-187 -1.05465e-07
5.71289 -5.13034e-187 -1.02565e-07
5.71777 -4.85184e-187 -9.97424e-08
5.72266 -4.58824e-187 -9.6995e-08
5.72754 -4.33876e-187 -9.43211e-08
5.73242 -4.10264e-187 -9.17188e-08
5.7373 -3.87919e-187 -8.91861e-08
5.74219 -3.66774e-187 -8.67212e-08
5.74707 -3.46764e-187 -8.43225e-08
5.75195 -3.27831e-187 -8.19882e-08
5.75684 -3.09916e-187 -7.97165e-08
5.76172 -2.92967e-187 -7.7506e-08
5.7666 -2.76931e-187 -7.5355e-08
5.77148 -2.61761e-187 -7.32619e-08
5.77637 -2.47409e-187 -7.12253e-08
5.78125 -2.33834e-187 -6.92436e-08
5.78613 -2.20993e-187 -6.73155e-08
5.79102 -2.08847e-187 -6.54395e-08
5.7959 -1.97359e-187 -6.36143e-08
5.80078 -1.86494e-187 -6.18385e-08
5.80566 -1.76219e-187 -6.01108e-08
5.81055 -1.66502e-187 -5.843e-08
5.81543 -1.57313e-187 -5.67949e-08
5.82031 -1.48625e-187 -5.52042e-08
5.8252 -1.40409e-187 -5.36567e-08
5.83008 -1.32642e-187 -5.21514e-08
5.83496 -1.25298e-187 -5.06872e-08
5.83984 -1.18355e-187 -4.92628e-08
5.84473 -1.11791e-187 -4.78774e-08
5.84961 -1.05587e-187 -4.65298e-08
5.85449 -9.97217e-188 -4.5219e-08
5.85938 -9.4178e-188 -4.39441e-08
5.86426 -8.89383e-188 -4.27042e-08
5.86914 -8.3986e-188 -4.14983e-08
5.87402 -7.93058e-188 -4.03254e-08
5.87891 -7.48827e-188 -3.91848e-08
5.88379 -7.0703e-188 -3.80755e-08
5.88867 -6.67534e-188 -3.69967e-08
5.89355 -6.30215e-188 -3.59477e-08
5.89844 -5.94953e-188 -3.49275e-08
5.90332 -5.61637e-188 -3.39355e-08
5.9082 -5.30162e-188 -3.29709e-08
5.91309 -5.00427e-188 -3.20329e-08
5.91797 -4.72337e-188 -3.11209e-08
5.92285 -4.45803e-188 -3.02341e-08
5.92773 -4.20739e-188 -2.93719e-08
5.93262 -3.97065e-188 -2.85336e-08
5.9375 -3.74706e-188 -2.77186e-08
5.94238 -3.53588e-188 -2.69262e-08
5.94727 -3.33645e-188 -2.61559e-08
5.95215 -3.14812e-188 -2.54069e-08
5.95703 -2.97028e-188 -2.46788e-08
5.96191 -2.80235e-188 -2.39711e-08
5.9668 -2.64379e-188 -2.3283e-08
5.97168 -2.49408e-188 -2.26142e-08
5.97656 -2.35273e-188 -2.19641e-08
5.98145 -2.21929e-188 -2.13321e-08
5.98633 -2.09332e-188 -2.07178e-08
5.99121 -1.97441e-188 -2.01208e-08
5.99609 -1.86216e-188 -1.95405e-08
6.00098 -1.75621e-188 -1.89764e-08
6.00586 -1.65621e-188 -1.84282e-08
6.01074 -1.56183e-188 -1.78954e-08
6.01562 -1.47275e-188 -1.73777e-08
6.02051 -1.38869e-188 -1.68744e-08
6.02539 -1.30937e-188 -1.63854e-08
6.03027 -1.23452e-188 -1.59102e-08
6.03516 -1.16389e-188 -1.54483e-08
6.04004 -1.09725e-188 -1.49996e-08
6.04492 -1.03437e-188 -1.45635e-08
6.0498 -9.75057e-189 -1.41397e-08
6.05469 -9.19097e-189 -1.3728e-08
6.05957 -8.66307e-189 -1.33279e-08
6.06445 -8.16511e-189 -1.29392e-08
6.06934 -7.6954e-189 -1.25615e-08
6.07422 -7.25237e-189 -1.21946e-08
6.0791 -6.83452e-189 -1.18381e-08
6.08398 -6.44044e-189 -1.14917e-08
6.08887 -6.06878e-189 -1.11552e-08
6.09375 -5.71831e-189 -1.08283e-08
6.09863 -5.38781e-189 -1.05107e-08
6.10352 -5.07618e-189 -1.02022e-08
6.1084 -4.78234e-189 -9.90254e-09
6.11328 -4.5053e-189 -9.61143e-09
6.11816 -4.2441e-189 -9.32866e-09
6.12305 -3.99786e-189 -9.05399e-09
6.12793 -3.76572e-189 -8.7872e-09
6.13281 -3.5469e-189 -8.52807e-09
6.1377 -3.34063e-189 -8.27638e-09
6.14258 -3.1462e-189 -8.03192e-09
6.14746 -2.96295e-189 -7.79451e-09
6.15234 -2.79024e-189 -7.56393e-09
6.15723 -2.62747e-189 -7.33999e-09
6.16211 -2.47408e-189 -7.12252e-09
6.16699 -2.32954e-189 -6.91132e-09
6.17188 -2.19333e-189 -6.70623e-09
6.17676 -2.06499e-189 -6.50707e-09
6.18164 -1.94407e-189 -6.31367e-09
6.18652 -1.83014e-189 -6.12587e-09
6.19141 -1.7228e-189 -5.94352e-09
6.19629 -1.62168e-189 -5.76646e-09
6.20117 -1.52643e-189 -5.59454e-09
6.20605 -1.4367e-189 -5.42761e-09
6.21094 -1.35218e-189 -5.26555e-09
6.21582 -1.27257e-189 -5.10819e-09
6.2207 -1.19759e-189 -4.95543e-09
6.22559 -1.12698e-189 -4.80711e-09
6.23047 -1.06048e-189 -4.66313e-09
6.23535 -9.97855e-190 -4.52335e-09
6.24023 -9.38884e-190 -4.38765e-09
6.24512 -8.83356e-190 -4.25593e-09
6.25 -8.31073e-190 -4.12806e-09
6.25488 -7.81846e-190 -4.00394e-09
6.25977 -7.35501e-190 -3.88345e-09
6.26465 -6.91869e-190 -3.7665e-09
6.26953 -6.50795e-190 -3.65299e-09
6.27441 -6.1213e-190 -3.54281e-09
6.2793 -5.75735e-190 -3.43588e-09
6.28418 -5.41478e-190 -3.33209e-09
6.28906 -5.09235e-190 -3.23136e-09
6.29395 -4.78889e-190 -3.1336e-09
6.29883 -4.5033e-190 -3.03873e-09
6.30371 -4.23454e-190 -2.94666e-09
6.30859 -3.98163e-190 -2.85731e-09
6.31348 -3.74365e-190 -2.7706e-09
6.31836 -3.51972e-190 -2.68646e-09
6.32324 -3.30903e-190 -2.60481e-09
6.32812 -3.1108e-190 -2.52559e-09
6.33301 -2.92431e-190 -2.44871e-09
6.33789 -2.74887e-190 -2.37412e-09
6.34277 -2.58383e-190 -2.30175e-09
6.34766 -2.42858e-190 -2.23153e-09
6.35254 -2.28255e-190 -2.1634e-09
6.35742 -2.1452e-190 -2.0973e-09
6.3623 -2.01602e-190 -2.03317e-09
6.36719 -1.89453e-190 -1.97096e-09
6.37207 -1.78027e-190 -1.9106e-09
6.37695 -1.67283e-190 -1.85205e-09
6.38184 -1.57179e-190 -1.79525e-09
6.38672 -1.47679e-190 -1.74015e-09
6.3916 -1.38746e-190 -1.6867e-09
6.39648 -1.30348e-190 -1.63485e-09
6.40137 -1.22452e-190 -1.58456e-09
6.40625 -1.15028e-190 -1.53578e-09
6.41113 -1.0805e-190 -1.48846e-09
6.41602 -1.0149e-190 -1.44257e-09
6.4209 -9.53239e-191 -1.39806e-09
6.42578 -8.95281e-191 -1.3549e-09
6.43066 -8.40807e-191 -1.31303e-09
6.43555 -7.8961e-191 -1.27243e-09
6.44043 -7.41495e-191 -1.23305e-09
6.44531 -6.96278e-191 -1.19486e-09
6.4502 -6.53788e-191 -1.15783e-09
6.45508 -6.13861e-191 -1.12192e-09
6.45996 -5.76345e-191 -1.0871e-09
6.46484 -5.41097e-191 -1.05333e-09
6.46973 -5.07979e-191 -1.02059e-09
6.47461 -4.76866e-191 -9.88837e-10
6.47949 -4.47637e-191 -9.58053e-10
6.48438 -4.2018e-191 -9.28205e-10
6.48926 -3.94388e-191 -8.99266e-10
6.49414 -3.70162e-191 -8.71208e-10
6.49902 -3.47407e-191 -8.44006e-10
6.50391 -3.26035e-191 -8.17634e-10
6.50879 -3.05964e-191 -7.92066e-10
6.51367 -2.87115e-191 -7.6728e-10
6.51855 -2.69413e-191 -7.43252e-10
6.52344 -2.52792e-191 -7.19959e-10
6.52832 -2.37184e-191 -6.97379e-10
6.5332 -2.22529e-191 -6.75492e-10
6.53809 -2.0877e-191 -6.54276e-10
6.54297 -1.95853e-191 -6.33711e-10
6.54785 -1.83725e-191 -6.13777e-10
6.55273 -1.72341e-191 -5.94457e-10
6.55762 -1.61654e-191 -5.75731e-10
6.5625 -1.51623e-191 -5.57582e-10
6.56738 -1.42207e-191 -5.39992e-10
6.57227 -1.3337e-191 -5.22944e-10
6.57715 -1.25076e-191 -5.06423e-10
6.58203 -1.17292e-191 -4.90411e-10
6.58691 -1.09987e-191 -4.74895e-10
6.5918 -1.03133e-191 -4.59859e-10
6.59668 -9.67006e-192 -4.45288e-10
6.60156 -9.06653e-192 -4.31168e-10
6.60645 -8.50027e-192 -4.17487e-10
6.61133 -7.96899e-192 -4.04229e-10
6.61621 -7.47056e-192 -3.91384e-10
6.62109 -7.00297e-192 -3.78937e-10
6.62598 -6.56434e-192 -3.66878e-10
6.63086 -6.15289e-192 -3.55194e-10
6.63574 -5.76695e-192 -3.43874e-10
6.64062 -5.40496e-192 -3.32907e-10
6.64551 -5.06545e-192 -3.22282e-10
6.65039 -4.74704e-192 -3.11988e-10
6.65527 -4.44844e-192 -3.02016e-10
6.66016 -4.16842e-192 -2.92356e-10
6.66504 -3.90584e-192 -2.82998e-10
6.66992 -3.65962e-192 -2.73933e-10
6.6748 -3.42876e-192 -2.65152e-10
6.67969 -3.21232e-192 -2.56647e-10
6.68457 -3.00939e-192 -2.48408e-10
6.68945 -2.81915e-192 -2.40428e-10
6.69434 -2.6408e-192 -2.32699e-10
6.69922 -2.47363e-192 -2.25213e-10
6.7041 -2.31692e-192 -2.17963e-10
6.70898 -2.17004e-192 -2.10941e-10
6.71387 -2.03237e-192 -2.0414e-10
6.71875 -1.90335e-192 -1.97554e-10
6.72363 -1.78243e-192 -1.91176e-10
6.72852 -1.66912e-192 -1.84999e-10
6.7334 -1.56293e-192 -1.79018e-10
6.73828 -1.46343e-192 -1.73226e-10
6.74316 -1.3702e-192 -1.67617e-10
6.74805 -1.28285e-192 -1.62186e-10
6.75293 -1.201e-192 -1.56927e-10
6.75781 -1.12433e-192 -1.51835e-10
6.7627 -1.0525e-192 -1.46905e-10
6.76758 -9.85214e-193 -1.42132e-10
6.77246 -9.22185e-193 -1.3751e-10
6.77734 -8.63146e-193 -1.33036e-10
6.78223 -8.07849e-193 -1.28704e-10
6.78711 -7.56059e-193 -1.2451e-10
6.79199 -7.07555e-193 -1.2045e-10
6.79688 -6.62131e-193 -1.16519e-10
6.80176 -6.19593e-193 -1.12714e-10
6.80664 -5.79761e-193 -1.09031e-10
6.81152 -5.42464e-193 -1.05466e-10
6.81641 -5.07541e-193 -1.02015e-10
6.82129 -4.74845e-193 -9.86739e-11
6.82617 -4.44233e-193 -9.54403e-11
6.83105 -4.15576e-193 -9.23105e-11
6.83594 -3.88748e-193 -8.92813e-11
6.84082 -3.63635e-193 -8.63493e-11
6.8457 -3.40128e-193 -8.35117e-11
6.85059 -3.18125e-193 -8.07654e-11
6.85547 -2.97532e-193 -7.81075e-11
6.86035 -2.78258e-193 -7.55353e-11
6.86523 -2.60221e-193 -7.30461e-11
6.87012 -2.43341e-193 -7.06372e-11
6.875 -2.27545e-193 -6.83062e-11
6.87988 -2.12764e-193 -6.60504e-11
6.88477 -1.98934e-193 -6.38677e-11
6.88965 -1.85994e-193 -6.17556e-11
6.89453 -1.73888e-193 -5.97119e-11
6.89941 -1.62562e-193 -5.77345e-11
6.9043 -1.51966e-193 -5.58213e-11
6.90918 -1.42054e-193 -5.39701e-11
6.91406 -1.32782e-193 -5.21791e-11
6.91895 -1.2411e-193 -5.04463e-11
6.92383 -1.15998e-193 -4.877e-11
6.92871 -1.08412e-193 -4.71482e-11
6.93359 -1.01317e-193 -4.55792e-11
6.93848 -9.46812e-194 -4.40614e-11
6.94336 -8.84762e-194 -4.25931e-11
6.94824 -8.26738e-194 -4.11728e-11
6.95312 -7.72483e-194 -3.97989e-11
6.95801 -7.21754e-194 -3.84699e-11
6.96289 -6.74325e-194 -3.71844e-11
6.96777 -6.29982e-194 -3.5941e-11
6.97266 -5.88527e-194 -3.47384e-11
6.97754 -5.49773e-194 -3.35752e-11
6.98242 -5.13547e-194 -3.24501e-11
6.9873 -4.79686e-194 -3.13621e-11
6.99219 -4.48035e-194 -3.03098e-11
6.99707 -4.18453e-194 -2.9292e-11
7.00195 -3.90806e-194 -2.83078e-11
7.00684 -3.64967e-194 -2.7356e-11
7.01172 -3.40821e-194 -2.64356e-11
7.0166 -3.18257e-194 -2.55456e-11
7.02148 -2.97173e-194 -2.46849e-11
7.02637 -2.77472e-194 -2.38526e-11
7.03125 -2.59066e-194 -2.30479e-11
7.03613 -2.41868e-194 -2.22698e-11
7.04102 -2.25802e-194 -2.15174e-11
7.0459 -2.10792e-194 -2.079e-11
7.05078 -1.96771e-194 -2.00866e-11
7.05566 -1.83674e-194 -1.94066e-11
7.06055 -1.7144e-194 -1.87492e-11
7.06543 -1.60014e-194 -1.81136e-11
7.07031 -1.49342e-194 -1.74992e-11
7.0752 -1.39375e-194 -1.69051e-11
7.08008 -1.30067e-194 -1.63309e-11
7.08496 -1.21375e-194 -1.57758e-11
7.08984 -1.13259e-194 -1.52392e-11
7.09473 -1.0568e-194 -1.47205e-11
7.09961 -9.86033e-195 -1.42191e-11
7.10449 -9.19963e-195 -1.37345e-11
7.10938 -8.5828e-195 -1.3266e-11
7.11426 -8.00694e-195 -1.28133e-11
7.11914 -7.46936e-195 -1.23757e-11
7.12402 -6.96754e-195 -1.19527e-11
7.12891 -6.49913e-195 -1.15439e-11
7.13379 -6.06192e-195 -1.11489e-11
7.13867 -5.65385e-195 -1.07671e-11
7.14355 -5.273e-195 -1.03981e-11
7.14844 -4.91757e-195 -1.00416e-11
7.15332 -4.58588e-195 -9.697e-12
7.1582 -4.27635e-195 -9.36404e-12
7.16309 -3.98753e-195 -9.04229e-12
7.16797 -3.71804e-195 -8.73139e-12
7.17285 -3.4666e-195 -8.43098e-12
7.17773 -3.232e-195 -8.14071e-12
7.18262 -3.01314e-195 -7.86024e-12
7.1875 -2.80897e-195 -7.58926e-12
7.19238 -2.6185e-195 -7.32745e-12
7.19727 -2.44083e-195 -7.0745e-12
7.20215 -2.27511e-195 -6.83011e-12
7.20703 -2.12055e-195 -6.59402e-12
7.21191 -1.97638e-195 -6.36593e-12
7.2168 -1.84193e-195 -6.14558e-12
7.22168 -1.71655e-195 -5.93273e-12
7.22656 -1.59962e-195 -5.7271e-12
7.23145 -1.49059e-195 -5.52847e-12
7.23633 -1.38892e-195 -5.33661e-12
7.24121 -1.29413e-195 -5.15128e-12
7.24609 -1.20575e-195 -4.97226e-12
7.25098 -1.12335e-195 -4.79936e-12
7.25586 -1.04653e-195 -4.63235e-12
7.26074 -9.74915e-196 -4.47105e-12
7.26562 -9.08161e-196 -4.31527e-12
7.27051 -8.45936e-196 -4.16481e-12
7.27539 -7.87938e-196 -4.0195e-12
7.28027 -7.33881e-196 -3.87917e-12
7.28516 -6.835e-196 -3.74365e-12
7.29004 -6.36547e-196 -3.61278e-12
7.29492 -5.92791e-196 -3.4864e-12
7.2998 -5.52017e-196 -3.36436e-12
7.30469 -5.14023e-196 -3.24652e-12
7.30957 -4.78621e-196 -3.13273e-12
7.31445 -4.45636e-196 -3.02285e-12
7.31934 -4.14905e-196 -2.91676e-12
7.32422 -3.86274e-196 -2.81432e-12
7.3291 -3.59602e-196 -2.71542e-12
7.33398 -3.34756e-196 -2.61993e-12
7.33887 -3.11611e-196 -2.52774e-12
7.34375 -2.90053e-196 -2.43874e-12
7.34863 -2.69973e-196 -2.35281e-12
7.35352 -2.51272e-196 -2.26986e-12
7.3584 -2.33855e-196 -2.18977e-12
7.36328 -2.17635e-196 -2.11247e-12
7.36816 -2.0253e-196 -2.03784e-12
7.37305 -1.88464e-196 -1.96581e-12
7.37793 -1.75367e-196 -1.89627e-12
7.38281 -1.63172e-196 -1.82915e-12
7.3877 -1.51819e-196 -1.76437e-12
7.39258 -1.41248e-196 -1.70183e-12
7.39746 -1.31407e-196 -1.64148e-12
7.40234 -1.22246e-196 -1.58323e-12
7.40723 -1.13718e-196 -1.52701e-12
7.41211 -1.0578e-196 -1.47275e-12
7.41699 -9.83915e-197 -1.42038e-12
7.42188 -9.15147e-197 -1.36985e-12
7.42676 -8.51144e-197 -1.32108e-12
7.43164 -7.9158e-197 -1.27401e-12
7.43652 -7.36149e-197 -1.2286e-12
7.44141 -6.84567e-197 -1.18477e-12
7.44629 -6.36569e-197 -1.14248e-12
7.45117 -5.91908e-197 -1.10167e-12
7.45605 -5.50354e-197 -1.0623e-12
7.46094 -5.11693e-197 -1.02431e-12
7.46582 -4.75725e-197 -9.87653e-13
7.4707 -4.42264e-197 -9.52286e-13
7.47559 -4.11138e-197 -9.18163e-13
7.48047 -3.82183e-197 -8.85242e-13
7.48535 -3.55251e-197 -8.53481e-13
7.49023 -3.30201e-197 -8.2284e-13
7.49512 -3.06903e-197 -7.93281e-13
7.5 -2.85235e-197 -7.64764e-13
7.50488 -2.65084e-197 -7.37256e-13
7.50977 -2.46345e-197 -7.1072e-13
7.51465 -2.2892e-197 -6.85122e-13
7.51953 -2.12717e-197 -6.60431e-13
7.52441 -1.97652e-197 -6.36614e-13
7.5293 -1.83644e-197 -6.13642e-13
7.53418 -1.70622e-197 -5.91485e-13
7.53906 -1.58515e-197 -5.70114e-13
7.54395 -1.4726e-197 -5.49502e-13
7.54883 -1.36798e-197 -5.29623e-13
7.55371 -1.27073e-197 -5.1045e-13
7.55859 -1.18034e-197 -4.9196e-13
7.56348 -1.09633e-197 -4.74129e-13
7.56836 -1.01824e-197 -4.56933e-13
7.57324 -9.45677e-198 -4.4035e-13
7.57812 -8.7824e-198 -4.24358e-13
7.58301 -8.15573e-198 -4.08938e-13
7.58789 -7.57341e-198 -3.94069e-13
7.59277 -7.03234e-198 -3.79731e-13
7.59766 -6.52961e-198 -3.65906e-13
7.60254 -6.06253e-198 -3.52577e-13
7.60742 -5.6286e-198 -3.39724e-13
7.6123 -5.22547e-198 -3.27332e-13
7.61719 -4.85099e-198 -3.15385e-13
7.62207 -4.50313e-198 -3.03867e-13
7.62695 -4.18001e-198 -2.92762e-13
7.63184 -3.87989e-198 -2.82057e-13
7.63672 -3.60115e-198 -2.71736e-13
7.6416 -3.34228e-198 -2.61787e-13
7.64648 -3.10187e-198 -2.52196e-13
7.65137 -2.87861e-198 -2.42951e-13
7.65625 -2.6713e-198 -2.34039e-13
7.66113 -2.47879e-198 -2.25448e-13
7.66602 -2.30005e-198 -2.17168e-13
7.6709 -2.1341e-198 -2.09187e-13
7.67578 -1.98003e-198 -2.01494e-13
7.68066 -1.83699e-198 -1.94079e-13
7.68555 -1.7042e-198 -1.86933e-13
7.69043 -1.58094e-198 -1.80046e-13
7.69531 -1.46652e-198 -1.73409e-13
7.7002 -1.36032e-198 -1.67012e-13
7.70508 -1.26175e-198 -1.60847e-13
7.70996 -1.17026e-198 -1.54906e-13
7.71484 -1.08536e-198 -1.49181e-13
7.71973 -1.00657e-198 -1.43664e-13
7.72461 -9.33455e-199 -1.38348e-13
7.72949 -8.65609e-199 -1.33225e-13
7.73438 -8.02656e-199 -1.28289e-13
7.73926 -7.44246e-199 -1.23533e-13
7.74414 -6.90053e-199 -1.18951e-13
7.74902 -6.39777e-199 -1.14536e-13
7.75391 -5.93134e-199 -1.10282e-13
7.75879 -5.49866e-199 -1.06183e-13
7.76367 -5.09731e-199 -1.02234e-13
7.76855 -4.72502e-199 -9.84301e-14
7.77344 -4.37971e-199 -9.47652e-14
7.77832 -4.05944e-199 -9.12346e-14
7.7832 -3.76242e-199 -8.78334e-14
7.78809 -3.48696e-199 -8.45571e-14
7.79297 -3.23151e-199 -8.14009e-14
7.79785 -2.99464e-199 -7.83608e-14
7.80273 -2.775e-199 -7.54323e-14
7.80762 -2.57134e-199 -7.26116e-14
7.8125 -2.38252e-199 -6.98947e-14
7.81738 -2.20745e-199 -6.72778e-14
7.82227 -2.04515e-199 -6.47574e-14
7.82715 -1.8947e-199 -6.23299e-14
7.83203 -1.75523e-199 -5.9992e-14
7.83691 -1.62595e-199 -5.77404e-14
7.8418 -1.50612e-199 -5.5572e-14
7.84668 -1.39505e-199 -5.34837e-14
7.85156 -1.29211e-199 -5.14727e-14
7.85645 -1.19671e-199 -4.95361e-14
7.86133 -1.10831e-199 -4.76712e-14
7.86621 -1.02638e-199 -4.58755e-14
7.87109 -9.50465e-200 -4.41463e-14
7.87598 -8.80123e-200 -4.24813e-14
7.88086 -8.14948e-200 -4.08781e-14
7.88574 -7.54563e-200 -3.93345e-14
7.89062 -6.98619e-200 -3.78483e-14
7.89551 -6.46792e-200 -3.64174e-14
7.90039 -5.98781e-200 -3.50397e-14
7.90527 -5.54308e-200 -3.37133e-14
7.91016 -5.13113e-200 -3.24364e-14
7.91504 -4.74957e-200 -3.12071e-14
7.91992 -4.39618e-200 -3.00237e-14
7.9248 -4.06888e-200 -2.88844e-14
7.92969 -3.76578e-200 -2.77878e-14
7.93457 -3.48508e-200 -2.67321e-14
7.93945 -3.22516e-200 -2.57159e-14
7.94434 -2.98448e-200 -2.47378e-14
7.94922 -2.76163e-200 -2.37963e-14
7.9541 -2.55529e-200 -2.289e-14
7.95898 -2.36426e-200 -2.20178e-14
7.96387 -2.18741e-200 -2.11783e-14
7.96875 -2.02369e-200 -2.03703e-14
7.97363 -1.87213e-200 -1.95927e-14
7.97852 -1.73184e-200 -1.88443e-14
7.9834 -1.60199e-200 -1.81241e-14
7.98828 -1.4818e-200 -1.7431e-14
7.99316 -1.37057e-200 -1.6764e-14
7.99805 -1.26762e-200 -1.61221e-14
8.00293 -1.17235e-200 -1.55044e-14
8.00781 -1.08419e-200 -1.49101e-14
8.0127 -1.00262e-200 -1.43382e-14
8.01758 -9.27131e-201 -1.37879e-14
8.02246 -8.57288e-201 -1.32584e-14
8.02734 -7.92669e-201 -1.27489e-14
8.03223 -7.32886e-201 -1.22587e-14
8.03711 -6.77579e-201 -1.17871e-14
8.04199 -6.26416e-201 -1.13333e-14
8.04688 -5.79089e-201 -1.08968e-14
8.05176 -5.35312e-201 -1.04768e-14
8.05664 -4.94821e-201 -1.00728e-14
8.06152 -4.5737e-201 -9.68412e-15
8.06641 -4.22734e-201 -9.31022e-15
8.07129 -3.90702e-201 -8.95054e-15
8.07617 -3.61081e-201 -8.60455e-15
8.08105 -3.33689e-201 -8.27174e-15
8.08594 -3.0836e-201 -7.95162e-15
8.09082 -2.8494e-201 -7.64369e-15
8.0957 -2.63287e-201 -7.34752e-15
8.10059 -2.43267e-201 -7.06266e-15
8.10547 -2.24759e-201 -6.78868e-15
8.11035 -2.07649e-201 -6.52517e-15
8.11523 -1.91833e-201 -6.27174e-15
8.12012 -1.77213e-201 -6.02801e-15
8.125 -1.63699e-201 -5.79361e-15
8.12988 -1.51208e-201 -5.56819e-15
8.13477 -1.39664e-201 -5.35142e-15
8.13965 -1.28995e-201 -5.14296e-15
8.14453 -1.19136e-201 -4.94251e-15
8.14941 -1.10025e-201 -4.74975e-15
8.1543 -1.01605e-201 -4.56441e-15
8.15918 -9.38258e-202 -4.38619e-15
8.16406 -8.66379e-202 -4.21483e-15
8.16895 -7.99967e-202 -4.05007e-15
8.17383 -7.38612e-202 -3.89166e-15
8.17871 -6.81929e-202 -3.73935e-15
8.18359 -6.29567e-202 -3.59292e-15
8.18848 -5.81197e-202 -3.45214e-15
8.19336 -5.36518e-202 -3.31679e-15
8.19824 -4.9525e-202 -3.18668e-15
8.20312 -4.57135e-202 -3.0616e-15
8.20801 -4.21933e-202 -2.94136e-15
8.21289 -3.89423e-202 -2.82577e-15
8.21777 -3.59401e-202 -2.71466e-15
8.22266 -3.31677e-202 -2.60786e-15
8.22754 -3.06078e-202 -2.5052e-15
8.23242 -2.82441e-202 -2.40652e-15
8.2373 -2.60616e-202 -2.31168e-15
8.24219 -2.40467e-202 -2.22052e-15
8.24707 -2.21865e-202 -2.1329e-15
8.25195 -2.04692e-202 -2.04869e-15
8.25684 -1.8884e-202 -1.96776e-15
8.26172 -1.74207e-202 -1.88999e-15
8.2666 -1.607e-202 -1.81524e-15
8.27148 -1.48233e-202 -1.74341e-15
8.27637 -1.36727e-202 -1.67438e-15
8.28125 -1.26108e-202 -1.60804e-15
8.28613 -1.16308e-202 -1.5443e-15
8.29102 -1.07265e-202 -1.48305e-15
8.2959 -9.89196e-203 -1.42419e-15
8.30078 -9.12195e-203 -1.36764e-15
8.30566 -8.41148e-203 -1.3133e-15
8.31055 -7.75598e-203 -1.26109e-15
8.31543 -7.15122e-203 -1.21092e-15
8.32031 -6.5933e-203 -1.16273e-15
8.3252 -6.07861e-203 -1.11642e-15
8.33008 -5.60384e-203 -1.07194e-15
8.33496 -5.1659e-203 -1.0292e-15
8.33984 -4.76196e-203 -9.88142e-16
8.34473 -4.3894e-203 -9.487e-16
8.34961 -4.04579e-203 -9.1081e-16
8.35449 -3.7289e-203 -8.74413e-16
8.35938 -3.43667e-203 -8.39451e-16
8.36426 -3.16719e-203 -8.05867e-16
8.36914 -2.9187e-203 -7.73608e-16
8.37402 -2.68958e-203 -7.42623e-16
8.37891 -2.47833e-203 -7.12862e-16
8.38379 -2.28356e-203 -6.84277e-16
8.38867 -2.10399e-203 -6.56823e-16
8.39355 -1.93846e-203 -6.30456e-16
8.39844 -1.78586e-203 -6.05132e-16
8.40332 -1.6452e-203 -5.80812e-16
8.4082 -1.51554e-203 -5.57456e-16
8.41309 -1.39604e-203 -5.35026e-16
8.41797 -1.2859e-203 -5.13487e-16
8.42285 -1.18439e-203 -4.92803e-16
8.42773 -1.09084e-203 -4.72941e-16
8.43262 -1.00463e-203 -4.53868e-16
8.4375 -9.25193e-204 -4.35554e-16
8.44238 -8.51995e-204 -4.1797e-16
8.44727 -7.84551e-204 -4.01086e-16
8.45215 -7.22412e-204 -3.84874e-16
8.45703 -6.65162e-204 -3.69309e-16
8.46191 -6.1242e-204 -3.54365e-16
8.4668 -5.63834e-204 -3.40018e-16
8.47168 -5.19077e-204 -3.26244e-16
8.47656 -4.7785e-204 -3.1302e-16
8.48145 -4.39877e-204 -3.00325e-16
8.48633 -4.04901e-204 -2.88138e-16
8.49121 -3.72689e-204 -2.76439e-16
8.49609 -3.43024e-204 -2.65209e-16
8.50098 -3.15704e-204 -2.54429e-16
8.50586 -2.90547e-204 -2.44081e-16
8.51074 -2.67381e-204 -2.34149e-16
8.51562 -2.46051e-204 -2.24615e-16
8.52051 -2.26412e-204 -2.15465e-16
8.52539 -2.0833e-204 -2.06682e-16
8.53027 -1.91683e-204 -1.98252e-16
8.53516 -1.76358e-204 -1.90162e-16
8.54004 -1.6225e-204 -1.82398e-16
8.54492 -1.49264e-204 -1.74946e-16
8.5498 -1.37311e-204 -1.67795e-16
8.55469 -1.26309e-204 -1.60932e-16
8.55957 -1.16183e-204 -1.54347e-16
8.56445 -1.06863e-204 -1.48027e-16
8.56934 -9.82868e-205 -1.41963e-16
8.57422 -9.03943e-205 -1.36143e-16
8.5791 -8.31316e-205 -1.3056e-16
8.58398 -7.64488e-205 -1.25202e-16
8.58887 -7.02998e-205 -1.20061e-16
8.59375 -6.46423e-205 -1.15129e-16
8.59863 -5.94373e-205 -1.10397e-16
8.60352 -5.46488e-205 -1.05856e-16
8.6084 -5.02437e-205 -1.015e-16
8.61328 -4.61915e-205 -9.73211e-17
8.61816 -4.2464e-205 -9.33119e-17
8.62305 -3.90355e-205 -8.94656e-17
8.62793 -3.58821e-205 -8.57759e-17
8.63281 -3.29818e-205 -8.22363e-17
8.6377 -3.03146e-205 -7.8841e-17
8.64258 -2.78617e-205 -7.5584e-17
8.64746 -2.5606e-205 -7.24599e-17
8.65234 -2.35319e-205 -6.94632e-17
8.65723 -2.16247e-205 -6.65889e-17
8.66211 -1.98712e-205 -6.38319e-17
8.66699 -1.82589e-205 -6.11877e-17
8.67188 -1.67767e-205 -5.86516e-17
8.67676 -1.54141e-205 -5.62193e-17
8.68164 -1.41615e-205 -5.38866e-17
8.68652 -1.301e-205 -5.16494e-17
8.69141 -1.19516e-205 -4.95039e-17
8.69629 -1.09788e-205 -4.74464e-17
8.70117 -1.00847e-205 -4.54734e-17
8.70605 -9.26293e-206 -4.35813e-17
8.71094 -8.50774e-206 -4.1767e-17
8.71582 -7.81375e-206 -4.00273e-17
8.7207 -7.17603e-206 -3.83591e-17
8.72559 -6.59003e-206 -3.67595e-17
8.73047 -6.05161e-206 -3.52259e-17
8.73535 -5.55691e-206 -3.37554e-17
8.74023 -5.1024e-206 -3.23455e-17
8.74512 -4.68485e-206 -3.09938e-17
8.75 -4.30126e-206 -2.96978e-17
8.75488 -3.94889e-206 -2.84554e-17
8.75977 -3.62522e-206 -2.72642e-17
8.76465 -3.32792e-206 -2.61224e-17
8.76953 -3.05485e-206 -2.50277e-17
8.77441 -2.80405e-206 -2.39784e-17
8.7793 -2.57373e-206 -2.29725e-17
8.78418 -2.36221e-206 -2.20082e-17
8.78906 -2.16797e-206 -2.1084e-17
8.79395 -1.9896e-206 -2.0198e-17
8.79883 -1.82583e-206 -1.93489e-17
8.80371 -1.67545e-206 -1.8535e-17
8.80859 -1.53739e-206 -1.77549e-17
8.81348 -1.41063e-206 -1.70072e-17
8.81836 -1.29427e-206 -1.62907e-17
8.82324 -1.18745e-206 -1.56039e-17
8.82812 -1.08939e-206 -1.49458e-17
8.83301 -9.99382e-207 -1.4315e-17
8.83789 -9.16767e-207 -1.37106e-17
8.84277 -8.40941e-207 -1.31313e-17
8.84766 -7.7135e-207 -1.25763e-17
8.85254 -7.07485e-207 -1.20444e-17
8.85742 -6.48876e-207 -1.15347e-17
8.8623 -5.95094e-207 -1.10464e-17
8.86719 -5.45744e-207 -1.05784e-17
8.87207 -5.00462e-207 -1.01301e-17
8.87695 -4.58916e-207 -9.70047e-18
8.88184 -4.20799e-207 -9.28888e-18
8.88672 -3.85829e-207 -8.89454e-18
8.8916 -3.53748e-207 -8.51674e-18
8.89648 -3.2432e-207 -8.15479e-18
8.90137 -2.97325e-207 -7.80804e-18
8.90625 -2.72564e-207 -7.47586e-18
8.91113 -2.49854e-207 -7.15763e-18
8.91602 -2.29025e-207 -6.85279e-18
8.9209 -2.09922e-207 -6.56077e-18
8.92578 -1.92403e-207 -6.28105e-18
8.93066 -1.76338e-207 -6.01311e-18
8.93555 -1.61607e-207 -5.75647e-18
8.94043 -1.48099e-207 -5.51064e-18
8.94531 -1.35714e-207 -5.27519e-18
8.9502 -1.24358e-207 -5.04968e-18
8.95508 -1.13948e-207 -4.83369e-18
8.95996 -1.04404e-207 -4.62683e-18
8.96484 -9.56543e-208 -4.42872e-18
8.96973 -8.7634e-208 -4.23899e-18
8.97461 -8.02824e-208 -4.05729e-18
8.97949 -7.3544e-208 -3.88329e-18
8.98438 -6.7368e-208 -3.71666e-18
8.98926 -6.17076e-208 -3.5571e-18
8.99414 -5.65202e-208 -3.4043e-18
8.99902 -5.17664e-208 -3.25799e-18
9.00391 -4.74101e-208 -3.1179e-18
9.00879 -4.34184e-208 -2.98376e-18
9.01367 -3.97609e-208 -2.85532e-18
9.01855 -3.64097e-208 -2.73234e-18
9.02344 -3.33394e-208 -2.6146e-18
9.02832 -3.05265e-208 -2.50187e-18
9.0332 -2.79497e-208 -2.39395e-18
9.03809 -2.55891e-208 -2.29062e-18
9.04297 -2.34268e-208 -2.19171e-18
9.04785 -2.14462e-208 -2.09701e-18
9.05273 -1.96321e-208 -2.00636e-18
9.05762 -1.79706e-208 -1.91958e-18
9.0625 -1.64489e-208 -1.83652e-18
9.06738 -1.50553e-208 -1.757e-18
9.07227 -1.37792e-208 -1.68089e-18
9.07715 -1.26106e-208 -1.60803e-18
9.08203 -1.15406e-208 -1.5383e-18
9.08691 -1.05609e-208 -1.47155e-18
9.0918 -9.66386e-209 -1.40767e-18
9.09668 -8.84261e-209 -1.34653e-18
9.10156 -8.09077e-209 -1.28802e-18
9.10645 -7.4025e-209 -1.23201e-18
9.11133 -6.77246e-209 -1.17842e-18
9.11621 -6.19574e-209 -1.12713e-18
9.12109 -5.66787e-209 -1.07804e-18
9.12598 -5.18472e-209 -1.03107e-18
9.13086 -4.74253e-209 -9.86124e-19
9.13574 -4.33785e-209 -9.43113e-19
9.14062 -3.96751e-209 -9.01956e-19
9.14551 -3.62861e-209 -8.62575e-19
9.15039 -3.31851e-209 -8.24893e-19
9.15527 -3.03476e-209 -7.88839e-19
9.16016 -2.77514e-209 -7.54343e-19
9.16504 -2.53761e-209 -7.21338e-19
9.16992 -2.3203e-209 -6.89761e-19
9.1748 -2.1215e-209 -6.5955e-19
9.17969 -1.93964e-209 -6.30647e-19
9.18457 -1.77328e-209 -6.02997e-19
9.18945 -1.62112e-209 -5.76545e-19
9.19434 -1.48194e-209 -5.51241e-19
9.19922 -1.35464e-209 -5.27034e-19
9.2041 -1.23822e-209 -5.03879e-19
9.20898 -1.13176e-209 -4.81729e-19
9.21387 -1.03439e-209 -4.60542e-19
9.21875 -9.45362e-210 -4.40276e-19
9.22363 -8.63952e-210 -4.20892e-19
9.22852 -7.89515e-210 -4.02352e-19
9.2334 -7.21457e-210 -3.8462e-19
9.23828 -6.59234e-210 -3.6766e-19
9.24316 -6.02349e-210 -3.51439e-19
9.24805 -5.50347e-210 -3.35927e-19
9.25293 -5.02809e-210 -3.21091e-19
9.25781 -4.59357e-210 -3.06903e-19
9.2627 -4.19639e-210 -2.93335e-19
9.26758 -3.83337e-210 -2.8036e-19
9.27246 -3.50159e-210 -2.67953e-19
9.27734 -3.19837e-210 -2.56089e-19
9.28223 -2.92127e-210 -2.44744e-19
9.28711 -2.66805e-210 -2.33896e-19
9.29199 -2.43666e-210 -2.23524e-19
9.29688 -2.22524e-210 -2.13606e-19
9.30176 -2.03206e-210 -2.04124e-19
9.30664 -1.85557e-210 -1.95058e-19
9.31152 -1.69432e-210 -1.8639e-19
9.31641 -1.54701e-210 -1.78103e-19
9.32129 -1.41244e-210 -1.70181e-19
9.32617 -1.28952e-210 -1.62607e-19
9.33105 -1.17723e-210 -1.55366e-19
9.33594 -1.07468e-210 -1.48445e-19
9.34082 -9.81008e-211 -1.41828e-19
9.3457 -8.9546e-211 -1.35503e-19
9.35059 -8.17333e-211 -1.29457e-19
9.35547 -7.45987e-211 -1.23678e-19
9.36035 -6.80837e-211 -1.18154e-19
9.36523 -6.21347e-211 -1.12874e-19
9.37012 -5.67028e-211 -1.07827e-19
9.375 -5.17433e-211 -1.03003e-19
9.37988 -4.72153e-211 -9.83934e-20
9.38477 -4.30815e-211 -9.39874e-20
9.38965 -3.93077e-211 -8.97766e-20
9.39453 -3.58628e-211 -8.57524e-20
9.39941 -3.27183e-211 -8.19066e-20
9.4043 -2.9848e-211 -7.82315e-20
9.40918 -2.72283e-211 -7.47194e-20
9.41406 -2.48373e-211 -7.13633e-20
9.41895 -2.26552e-211 -6.81563e-20
9.42383 -2.06638e-211 -6.50919e-20
9.42871 -1.88465e-211 -6.21638e-20
9.43359 -1.71883e-211 -5.93659e-20
9.43848 -1.56752e-211 -5.66927e-20
9.44336 -1.42946e-211 -5.41385e-20
9.44824 -1.3035e-211 -5.16981e-20
9.45312 -1.18858e-211 -4.93666e-20
9.45801 -1.08374e-211 -4.71391e-20
9.46289 -9.88106e-212 -4.5011e-20
9.46777 -9.00865e-212 -4.2978e-20
9.47266 -8.21287e-212 -4.10358e-20
9.47754 -7.48703e-212 -3.91804e-20
9.48242 -6.82502e-212 -3.7408e-20
9.4873 -6.22124e-212 -3.57149e-20
9.49219 -5.6706e-212 -3.40976e-20
9.49707 -5.16846e-212 -3.25528e-20
9.50195 -4.71056e-212 -3.10772e-20
9.50684 -4.29302e-212 -2.96678e-20
9.51172 -3.9123e-212 -2.83216e-20
9.5166 -3.56518e-212 -2.70358e-20
9.52148 -3.2487e-212 -2.58078e-20
9.52637 -2.96017e-212 -2.46349e-20
9.53125 -2.69714e-212 -2.35148e-20
9.53613 -2.45737e-212 -2.24451e-20
9.54102 -2.2388e-212 -2.14234e-20
9.5459 -2.03958e-212 -2.04478e-20
9.55078 -1.85799e-212 -1.95161e-20
9.55566 -1.69249e-212 -1.86264e-20
9.56055 -1.54166e-212 -1.77769e-20
9.56543 -1.40421e-212 -1.69656e-20
9.57031 -1.27895e-212 -1.61909e-20
9.5752 -1.16481e-212 -1.54513e-20
9.58008 -1.0608e-212 -1.4745e-20
9.58496 -9.66033e-213 -1.40707e-20
9.58984 -8.79692e-213 -1.34268e-20
9.59473 -8.01029e-213 -1.28121e-20
9.59961 -7.29365e-213 -1.22252e-20
9.60449 -6.64081e-213 -1.16648e-20
9.60938 -6.04612e-213 -1.11298e-20
9.61426 -5.50442e-213 -1.06191e-20
9.61914 -5.01101e-213 -1.01315e-20
9.62402 -4.56162e-213 -9.66607e-21
9.62891 -4.15233e-213 -9.22173e-21
9.63379 -3.77958e-213 -8.79755e-21
9.63867 -3.44013e-213 -8.39262e-21
9.64355 -3.13102e-213 -8.00609e-21
9.64844 -2.84954e-213 -7.63712e-21
9.65332 -2.59325e-213 -7.28492e-21
9.6582 -2.35989e-213 -6.94873e-21
9.66309 -2.14744e-213 -6.62783e-21
9.66797 -1.95401e-213 -6.32153e-21
9.67285 -1.77792e-213 -6.02916e-21
9.67773 -1.61763e-213 -5.7501e-21
9.68262 -1.47172e-213 -5.48374e-21
9.6875 -1.3389e-213 -5.22951e-21
9.69238 -1.21801e-213 -4.98685e-21
9.69727 -1.10799e-213 -4.75525e-21
9.70215 -1.00785e-213 -4.53418e-21
9.70703 -9.16722e-214 -4.32319e-21
9.71191 -8.33793e-214 -4.1218e-21
9.7168 -7.5833e-214 -3.92958e-21
9.72168 -6.89663e-214 -3.74611e-21
9.72656 -6.27185e-214 -3.57099e-21
9.73145 -5.70339e-214 -3.40384e-21
9.73633 -5.18621e-214 -3.24429e-21
9.74121 -4.71571e-214 -3.09199e-21
9.74609 -4.28768e-214 -2.94661e-21
9.75098 -3.89832e-214 -2.80783e-21
9.75586 -3.54415e-214 -2.67534e-21
9.76074 -3.222e-214 -2.54886e-21
9.76562 -2.92899e-214 -2.4281e-21
9.77051 -2.6625e-214 -2.3128e-21
9.77539 -2.42015e-214 -2.20271e-21
9.78027 -2.19974e-214 -2.09758e-21
9.78516 -1.99932e-214 -1.99717e-21
9.79004 -1.81707e-214 -1.90128e-21
9.79492 -1.65135e-214 -1.80967e-21
9.7998 -1.50068e-214 -1.72216e-21
9.80469 -1.36369e-214 -1.63855e-21
9.80957 -1.23914e-214 -1.55864e-21
9.81445 -1.12592e-214 -1.48227e-21
9.81934 -1.02299e-214 -1.40926e-21
9.82422 -9.29429e-215 -1.33945e-21
9.8291 -8.44384e-215 -1.27269e-21
9.83398 -7.67084e-215 -1.20882e-21
9.83887 -6.96827e-215 -1.1477e-21
9.84375 -6.32975e-215 -1.0892e-21
9.84863 -5.74946e-215 -1.03318e-21
9.85352 -5.22212e-215 -9.79513e-22
9.8584 -4.74293e-215 -9.28087e-22
9.86328 -4.3075e-215 -8.78782e-22
9.86816 -3.91186e-215 -8.31486e-22
9.87305 -3.55239e-215 -7.86094e-22
9.87793 -3.2258e-215 -7.42501e-22
9.88281 -2.92909e-215 -7.00611e-22
9.8877 -2.65955e-215 -6.60327e-22
9.89258 -2.41469e-215 -6.21559e-22
9.89746 -2.19228e-215 -5.84218e-22
9.90234 -1.99025e-215 -5.48219e-22
9.90723 -1.80676e-215 -5.1348e-22
9.91211 -1.64011e-215 -4.79923e-22
9.91699 -1.48876e-215 -4.47471e-22
9.92188 -1.35131e-215 -4.16048e-22
9.92676 -1.22649e-215 -3.85585e-22
9.93164 -1.11314e-215 -3.5601e-22
9.93652 -1.01023e-215 -3.27256e-22
9.94141 -9.16784e-216 -2.99257e-22
9.94629 -8.31943e-216 -2.71948e-22
9.95117 -7.54917e-216 -2.45268e-22
9.95605 -6.8499e-216 -2.19154e-22
9.96094 -6.21511e-216 -1.93546e-22
9.96582 -5.63888e-216 -1.68385e-22
9.9707 -5.11583e-216 -1.43614e-22
9.97559 -4.64107e-216 -1.19174e-22
9.98047 -4.21017e-216 -9.50103e-23
9.98535 -3.8191e-216 -7.10661e-23
9.99023 -3.46418e-216 -4.72863e-23
9.99512 -3.1421e-216 -2.36158e-23
10 -2.84983e-216 -2.3148e-196


==> figures/propagating/solution/data/snapshot_25.txt <==
x f u
-10 -4.67665e-234 -1.50038e-183
-9.99512 -5.15627e-234 -1.41965e-19
-9.99023 -5.68481e-234 -2.84194e-19
-9.98535 -6.26724e-234 -4.26951e-19
-9.98047 -6.909e-234 -5.70502e-19
-9.97559 -7.61612e-234 -7.15114e-19
-9.9707 -8.3952e-234 -8.61056e-19
-9.96582 -9.25355e-234 -1.0086e-18
-9.96094 -1.01992e-233 -1.15802e-18
-9.95605 -1.12409e-233 -1.30958e-18
-9.95117 -1.23884e-233 -1.46358e-18
-9.94629 -1.36524e-233 -1.6203e-18
-9.94141 -1.50447e-233 -1.78003e-18
-9.93652 -1.65781e-233 -1.94306e-18
-9.93164 -1.8267e-233 -2.10969e-18
-9.92676 -2.0127e-233 -2.28024e-18
-9.92188 -2.21753e-233 -2.45501e-18
-9.91699 -2.44309e-233 -2.63433e-18
-9.91211 -2.69146e-233 -2.81853e-18
-9.90723 -2.96494e-233 -3.00794e-18
-9.90234 -3.26606e-233 -3.20292e-18
-9.89746 -3.59759e-233 -3.40381e-18
-9.89258 -3.96258e-233 -3.611e-18
-9.8877 -4.36439e-233 -3.82485e-18
-9.88281 -4.80671e-233 -4.04576e-18
-9.87793 -5.29361e-233 -4.27413e-18
-9.87305 -5.82956e-233 -4.51037e-18
-9.86816 -6.41946e-233 -4.75492e-18
-9.86328 -7.06872e-233 -5.00821e-18
-9.8584 -7.78327e-233 -5.27072e-18
-9.85352 -8.56964e-233 -5.5429e-18
-9.84863 -9.43502e-233 -5.82526e-18
-9.84375 -1.03873e-232 -6.11831e-18
-9.83887 -1.14351e-232 -6.42256e-18
-9.83398 -1.2588e-232 -6.73858e-18
-9.8291 -1.38566e-232 -7.06692e-18
-9.82422 -1.52522e-232 -7.40818e-18
-9.81934 -1.67876e-232 -7.76297e-18
-9.81445 -1.84766e-232 -8.13193e-18
-9.80957 -2.03347e-232 -8.51571e-18
-9.80469 -2.23785e-232 -8.915e-18
-9.7998 -2.46265e-232 -9.33051e-18
-9.79492 -2.70991e-232 -9.76298e-18
-9.79004 -2.98186e-232 -1.02132e-17
-9.78516 -3.28093e-232 -1.06819e-17
-9.78027 -3.60984e-232 -1.117e-17
-9.77539 -3.97152e-232 -1.16783e-17
-9.77051 -4.36924e-232 -1.22078e-17
-9.76562 -4.80655e-232 -1.27593e-17
-9.76074 -5.28738e-232 -1.33338e-17
-9.75586 -5.81604e-232 -1.39324e-17
-9.75098 -6.39724e-232 -1.45561e-17
-9.74609 -7.0362e-232 -1.5206e-17
-9.74121 -7.7386e-232 -1.58832e-17
-9.73633 -8.51071e-232 -1.6589e-17
-9.73145 -9.35942e-232 -1.73245e-17
-9.72656 -1.02923e-231 -1.8091e-17
-9.72168 -1.13176e-231 -1.889e-17
-9.7168 -1.24444e-231 -1.97227e-17
-9.71191 -1.36828e-231 -2.05907e-17
-9.70703 -1.50436e-231 -2.14954e-17
-9.70215 -1.65391e-231 -2.24385e-17
-9.69727 -1.81823e-231 -2.34214e-17
-9.69238 -1.99879e-231 -2.44461e-17
-9.6875 -2.19717e-231 -2.55142e-17
-9.68262 -2.41512e-231 -2.66276e-17
-9.67773 -2.65457e-231 -2.77881e-17
-9.67285 -2.91762e-231 -2.89979e-17
-9.66797 -3.20658e-231 -3.0259e-17
-9.66309 -3.524e-231 -3.15736e-17
-9.6582 -3.87265e-231 -3.29438e-17
-9.65332 -4.25559e-231 -3.43722e-17
-9.64844 -4.67617e-231 -3.58611e-17
-9.64355 -5.13808e-231 -3.74131e-17
-9.63867 -5.64534e-231 -3.90308e-17
-9.63379 -6.20239e-231 -4.0717e-17
-9.62891 -6.81408e-231 -4.24746e-17
-9.62402 -7.48573e-231 -4.43066e-17
-9.61914 -8.2232e-231 -4.62161e-17
-9.61426 -9.03289e-231 -4.82064e-17
-9.60938 -9.92184e-231 -5.02808e-17
-9.60449 -1.08977e-230 -5.24428e-17
-9.59961 -1.19691e-230 -5.46962e-17
-9.59473 -1.31451e-230 -5.70447e-17
-9.58984 -1.4436e-230 -5.94922e-17
-9.58496 -1.58529e-230 -6.20431e-17
-9.58008 -1.7408e-230 -6.47015e-17
-9.5752 -1.91148e-230 -6.74719e-17
-9.57031 -2.09879e-230 -7.0359e-17
-9.56543 -2.30434e-230 -7.33676e-17
-9.56055 -2.52991e-230 -7.65028e-17
-9.55566 -2.77743e-230 -7.97699e-17
-9.55078 -3.04901e-230 -8.31743e-17
-9.5459 -3.347e-230 -8.67217e-17
-9.54102 -3.67393e-230 -9.0418e-17
-9.53613 -4.0326e-230 -9.42695e-17
-9.53125 -4.42608e-230 -9.82825e-17
-9.52637 -4.85772e-230 -1.02464e-16
-9.52148 -5.3312e-230 -1.0682e-16
-9.5166 -5.85055e-230 -1.11359e-16
-9.51172 -6.42019e-230 -1.16088e-16
-9.50684 -7.04495e-230 -1.21014e-16
-9.50195 -7.73015e-230 -1.26147e-16
-9.49707 -8.48158e-230 -1.31493e-16
-9.49219 -9.30561e-230 -1.37064e-16
-9.4873 -1.02092e-229 -1.42866e-16
-9.48242 -1.12e-229 -1.48911e-16
-9.47754 -1.22864e-229 -1.55207e-16
-9.47266 -1.34775e-229 -1.61766e-16
-9.46777 -1.47834e-229 -1.68597e-16
-9.46289 -1.62151e-229 -1.75713e-16
-9.45801 -1.77845e-229 -1.83125e-16
-9.45312 -1.9505e-229 -1.90845e-16
-9.44824 -2.13908e-229 -1.98885e-16
-9.44336 -2.34578e-229 -2.0726e-16
-9.43848 -2.57234e-229 -2.15981e-16
-9.43359 -2.82064e-229 -2.25064e-16
-9.42871 -3.09277e-229 -2.34524e-16
-9.42383 -3.39098e-229 -2.44375e-16
-9.41895 -3.71777e-229 -2.54634e-16
-9.41406 -4.07587e-229 -2.65317e-16
-9.40918 -4.46824e-229 -2.76442e-16
-9.4043 -4.89814e-229 -2.88026e-16
-9.39941 -5.36916e-229 -3.00088e-16
-9.39453 -5.88519e-229 -3.12649e-16
-9.38965 -6.4505e-229 -3.25727e-16
-9.38477 -7.06979e-229 -3.39344e-16
-9.37988 -7.74815e-229 -3.53521e-16
-9.375 -8.4912e-229 -3.68283e-16
-9.37012 -9.30507e-229 -3.83651e-16
-9.36523 -1.01965e-228 -3.99651e-16
-9.36035 -1.11727e-228 -4.16309e-16
-9.35547 -1.22418e-228 -4.3365e-16
-9.35059 -1.34127e-228 -4.51703e-16
-9.3457 -1.46947e-228 -4.70496e-16
-9.34082 -1.60986e-228 -4.9006e-16
-9.33594 -1.76357e-228 -5.10424e-16
-9.33105 -1.93187e-228 -5.31623e-16
-9.32617 -2.11613e-228 -5.53688e-16
-9.32129 -2.31785e-228 -5.76656e-16
-9.31641 -2.53868e-228 -6.00561e-16
-9.31152 -2.78042e-228 -6.25443e-16
-9.30664 -3.04503e-228 -6.51341e-16
-9.30176 -3.33467e-228 -6.78294e-16
-9.29688 -3.65168e-228 -7.06346e-16
-9.29199 -3.99863e-228 -7.35541e-16
-9.28711 -4.37834e-228 -7.65923e-16
-9.28223 -4.79388e-228 -7.97542e-16
-9.27734 -5.24861e-228 -8.30447e-16
-9.27246 -5.7462e-228 -8.64688e-16
-9.26758 -6.29066e-228 -9.0032e-16
-9.2627 -6.88639e-228 -9.37397e-16
-9.25781 -7.53816e-228 -9.75979e-16
-9.25293 -8.25124e-228 -1.01612e-15
-9.24805 -9.03133e-228 -1.05789e-15
-9.24316 -9.88471e-228 -1.10136e-15
-9.23828 -1.08182e-227 -1.14658e-15
-9.2334 -1.18393e-227 -1.19362e-15
-9.22852 -1.29561e-227 -1.24257e-15
-9.22363 -1.41777e-227 -1.2935e-15
-9.21875 -1.55136e-227 -1.34648e-15
-9.21387 -1.69747e-227 -1.4016e-15
-9.20898 -1.85724e-227 -1.45894e-15
-9.2041 -2.03196e-227 -1.51858e-15
-9.19922 -2.22301e-227 -1.58063e-15
-9.19434 -2.4319e-227 -1.64518e-15
-9.18945 -2.66029e-227 -1.71232e-15
-9.18457 -2.91e-227 -1.78216e-15
-9.17969 -3.183e-227 -1.8548e-15
-9.1748 -3.48144e-227 -1.93036e-15
-9.16992 -3.80767e-227 -2.00894e-15
-9.16504 -4.16429e-227 -2.09068e-15
-9.16016 -4.55408e-227 -2.17569e-15
-9.15527 -4.98012e-227 -2.2641e-15
-9.15039 -5.44576e-227 -2.35605e-15
-9.14551 -5.95465e-227 -2.45168e-15
-9.14062 -6.51079e-227 -2.55112e-15
-9.13574 -7.11852e-227 -2.65454e-15
-9.13086 -7.78262e-227 -2.76208e-15
-9.12598 -8.50826e-227 -2.87391e-15
-9.12109 -9.30112e-227 -2.99019e-15
-9.11621 -1.01674e-226 -3.11111e-15
-9.11133 -1.11138e-226 -3.23684e-15
-9.10645 -1.21477e-226 -3.36757e-15
-9.10156 -1.32772e-226 -3.5035e-15
-9.09668 -1.4511e-226 -3.64483e-15
-9.0918 -1.58587e-226 -3.79177e-15
-9.08691 -1.73307e-226 -3.94453e-15
-9.08203 -1.89384e-226 -4.10336e-15
-9.07715 -2.06944e-226 -4.26848e-15
-9.07227 -2.2612e-226 -4.44013e-15
-9.06738 -2.47062e-226 -4.61858e-15
-9.0625 -2.69931e-226 -4.80409e-15
-9.05762 -2.94902e-226 -4.99693e-15
-9.05273 -3.22167e-226 -5.19738e-15
-9.04785 -3.51937e-226 -5.40575e-15
-9.04297 -3.8444e-226 -5.62234e-15
-9.03809 -4.19924e-226 -5.84746e-15
-9.0332 -4.58661e-226 -6.08146e-15
-9.02832 -5.00948e-226 -6.32466e-15
-9.02344 -5.47108e-226 -6.57744e-15
-9.01855 -5.97493e-226 -6.84016e-15
-9.01367 -6.52486e-226 -7.1132e-15
-9.00879 -7.12508e-226 -7.39696e-15
-9.00391 -7.78013e-226 -7.69186e-15
-8.99902 -8.495e-226 -7.99833e-15
-8.99414 -9.27512e-226 -8.31681e-15
-8.98926 -1.01264e-225 -8.64776e-15
-8.98438 -1.10553e-225 -8.99167e-15
-8.97949 -1.20688e-225 -9.34903e-15
-8.97461 -1.31746e-225 -9.72037e-15
-8.96973 -1.4381e-225 -1.01062e-14
-8.96484 -1.56971e-225 -1.05071e-14
-8.95996 -1.71329e-225 -1.09237e-14
-8.95508 -1.86991e-225 -1.13565e-14
-8.9502 -2.04075e-225 -1.18061e-14
-8.94531 -2.2271e-225 -1.22733e-14
-8.94043 -2.43034e-225 -1.27586e-14
-8.93555 -2.65201e-225 -1.32629e-14
-8.93066 -2.89375e-225 -1.37867e-14
-8.92578 -3.15739e-225 -1.43309e-14
-8.9209 -3.44487e-225 -1.48962e-14
-8.91602 -3.75835e-225 -1.54834e-14
-8.91113 -4.10017e-225 -1.60934e-14
-8.90625 -4.47285e-225 -1.6727e-14
-8.90137 -4.87918e-225 -1.73852e-14
-8.89648 -5.32217e-225 -1.80688e-14
-8.8916 -5.8051e-225 -1.87789e-14
-8.88672 -6.33155e-225 -1.95164e-14
-8.88184 -6.90542e-225 -2.02824e-14
-8.87695 -7.53093e-225 -2.10779e-14
-8.87207 -8.21272e-225 -2.19041e-14
-8.86719 -8.9558e-225 -2.27622e-14
-8.8623 -9.76565e-225 -2.36533e-14
-8.85742 -1.06482e-224 -2.45787e-14
-8.85254 -1.161e-224 -2.55397e-14
-8.84766 -1.26581e-224 -2.65377e-14
-8.84277 -1.38001e-224 -2.7574e-14
-8.83789 -1.50444e-224 -2.86501e-14
-8.83301 -1.64001e-224 -2.97674e-14
-8.82812 -1.78772e-224 -3.09276e-14
-8.82324 -1.94863e-224 -3.21323e-14
-8.81836 -2.12393e-224 -3.33831e-14
-8.81348 -2.31489e-224 -3.46817e-14
-8.80859 -2.52289e-224 -3.603e-14
-8.80371 -2.74946e-224 -3.74298e-14
-8.79883 -2.99623e-224 -3.88831e-14
-8.79395 -3.26499e-224 -4.03919e-14
-8.78906 -3.55769e-224 -4.19582e-14
-8.78418 -3.87644e-224 -4.35842e-14
-8.7793 -4.22355e-224 -4.52721e-14
-8.77441 -4.60153e-224 -4.70243e-14
-8.76953 -5.01309e-224 -4.88431e-14
-8.76465 -5.4612e-224 -5.0731e-14
-8.75977 -5.94908e-224 -5.26907e-14
-8.75488 -6.48024e-224 -5.47248e-14
-8.75 -7.05849e-224 -5.6836e-14
-8.74512 -7.68796e-224 -5.90273e-14
-8.74023 -8.37318e-224 -6.13016e-14
-8.73535 -9.11903e-224 -6.36621e-14
-8.73047 -9.93085e-224 -6.61118e-14
-8.72559 -1.08144e-223 -6.86541e-14
-8.7207 -1.1776e-223 -7.12926e-14
-8.71582 -1.28226e-223 -7.40306e-14
-8.71094 -1.39614e-223 -7.6872e-14
-8.70605 -1.52007e-223 -7.98206e-14
-8.70117 -1.65492e-223 -8.28802e-14
-8.69629 -1.80165e-223 -8.60551e-14
-8.69141 -1.96129e-223 -8.93495e-14
-8.68652 -2.13498e-223 -9.27678e-14
-8.68164 -2.32393e-223 -9.63145e-14
-8.67676 -2.52949e-223 -9.99945e-14
-8.67188 -2.7531e-223 -1.03813e-13
-8.66699 -2.99634e-223 -1.07774e-13
-8.66211 -3.26091e-223 -1.11884e-13
-8.65723 -3.54867e-223 -1.16148e-13
-8.65234 -3.86164e-223 -1.20571e-13
-8.64746 -4.20202e-223 -1.2516e-13
-8.64258 -4.57217e-223 -1.2992e-13
-8.6377 -4.9747e-223 -1.34858e-13
-8.63281 -5.41241e-223 -1.39981e-13
-8.62793 -5.88834e-223 -1.45295e-13
-8.62305 -6.40583e-223 -1.50807e-13
-8.61816 -6.96846e-223 -1.56524e-13
-8.61328 -7.58014e-223 -1.62454e-13
-8.6084 -8.24512e-223 -1.68605e-13
-8.60352 -8.96801e-223 -1.74984e-13
-8.59863 -9.75382e-223 -1.81601e-13
-8.59375 -1.0608e-222 -1.88463e-13
-8.58887 -1.15364e-222 -1.9558e-13
-8.58398 -1.25454e-222 -2.0296e-13
-8.5791 -1.36421e-222 -2.10615e-13
-8.57422 -1.48339e-222 -2.18552e-13
-8.56934 -1.61291e-222 -2.26784e-13
-8.56445 -1.75366e-222 -2.3532e-13
-8.55957 -1.90659e-222 -2.44171e-13
-8.55469 -2.07276e-222 -2.53349e-13
-8.5498 -2.25331e-222 -2.62866e-13
-8.54492 -2.44947e-222 -2.72734e-13
-8.54004 -2.66257e-222 -2.82966e-13
-8.53516 -2.89408e-222 -2.93574e-13
-8.53027 -3.14557e-222 -3.04573e-13
-8.52539 -3.41875e-222 -3.15977e-13
-8.52051 -3.71548e-222 -3.27799e-13
-8.51562 -4.03776e-222 -3.40056e-13
-8.51074 -4.3878e-222 -3.52763e-13
-8.50586 -4.76795e-222 -3.65936e-13
-8.50098 -5.18079e-222 -3.79592e-13
-8.49609 -5.62911e-222 -3.93748e-13
-8.49121 -6.11593e-222 -4.08422e-13
-8.48633 -6.64454e-222 -4.23632e-13
-8.48145 -7.21849e-222 -4.39399e-13
-8.47656 -7.84164e-222 -4.55742e-13
-8.47168 -8.51819e-222 -4.72682e-13
-8.4668 -9.25266e-222 -4.90239e-13
-8.46191 -1.005e-221 -5.08436e-13
-8.45703 -1.09155e-221 -5.27297e-13
-8.45215 -1.1855e-221 -5.46843e-13
-8.44727 -1.28747e-221 -5.67101e-13
-8.44238 -1.39815e-221 -5.88096e-13
-8.4375 -1.51827e-221 -6.09853e-13
-8.43262 -1.64863e-221 -6.324e-13
-8.42773 -1.79009e-221 -6.55764e-13
-8.42285 -1.94361e-221 -6.79976e-13
-8.41797 -2.11019e-221 -7.05065e-13
-8.41309 -2.29094e-221 -7.31063e-13
-8.4082 -2.48705e-221 -7.58e-13
-8.40332 -2.69981e-221 -7.85912e-13
-8.39844 -2.93065e-221 -8.14832e-13
-8.39355 -3.18106e-221 -8.44796e-13
-8.38867 -3.45271e-221 -8.75841e-13
-8.38379 -3.74738e-221 -9.08005e-13
-8.37891 -4.067e-221 -9.41328e-13
-8.37402 -4.41367e-221 -9.75851e-13
-8.36914 -4.78966e-221 -1.01162e-12
-8.36426 -5.19744e-221 -1.04867e-12
-8.35938 -5.63967e-221 -1.08705e-12
-8.35449 -6.11923e-221 -1.12681e-12
-8.34961 -6.63925e-221 -1.16799e-12
-8.34473 -7.20312e-221 -1.21065e-12
-8.33984 -7.8145e-221 -1.25485e-12
-8.33496 -8.47738e-221 -1.30062e-12
-8.33008 -9.19605e-221 -1.34803e-12
-8.3252 -9.97516e-221 -1.39713e-12
-8.32031 -1.08198e-220 -1.44799e-12
-8.31543 -1.17353e-220 -1.50067e-12
-8.31055 -1.27278e-220 -1.55522e-12
-8.30566 -1.38035e-220 -1.61172e-12
-8.30078 -1.49694e-220 -1.67023e-12
-8.2959 -1.6233e-220 -1.73083e-12
-8.29102 -1.76024e-220 -1.79358e-12
-8.28613 -1.90864e-220 -1.85856e-12
-8.28125 -2.06946e-220 -1.92584e-12
-8.27637 -2.24372e-220 -1.99552e-12
-8.27148 -2.43254e-220 -2.06767e-12
-8.2666 -2.63712e-220 -2.14238e-12
-8.26172 -2.85878e-220 -2.21973e-12
-8.25684 -3.09891e-220 -2.29982e-12
-8.25195 -3.35906e-220 -2.38275e-12
-8.24707 -3.64087e-220 -2.4686e-12
-8.24219 -3.94613e-220 -2.55749e-12
-8.2373 -4.27679e-220 -2.64951e-12
-8.23242 -4.63493e-220 -2.74478e-12
-8.22754 -5.02282e-220 -2.84341e-12
-8.22266 -5.44291e-220 -2.94552e-12
-8.21777 -5.89786e-220 -3.05121e-12
-8.21289 -6.39053e-220 -3.16062e-12
-8.20801 -6.92403e-220 -3.27388e-12
-8.20312 -7.5017e-220 -3.39112e-12
-8.19824 -8.12719e-220 -3.51247e-12
-8.19336 -8.80441e-220 -3.63808e-12
-8.18848 -9.5376e-220 -3.76809e-12
-8.18359 -1.03314e-219 -3.90265e-12
-8.17871 -1.11906e-219 -4.04192e-12
-8.17383 -1.21208e-219 -4.18606e-12
-8.16895 -1.31277e-219 -4.33524e-12
-8.16406 -1.42175e-219 -4.48963e-12
-8.15918 -1.53971e-219 -4.6494e-12
-8.1543 -1.66737e-219 -4.81475e-12
-8.14941 -1.80553e-219 -4.98585e-12
-8.14453 -1.95505e-219 -5.16292e-12
-8.13965 -2.11685e-219 -5.34614e-12
-8.13477 -2.29193e-219 -5.53574e-12
-8.12988 -2.48137e-219 -5.73192e-12
-8.125 -2.68634e-219 -5.93492e-12
-8.12012 -2.90811e-219 -6.14495e-12
-8.11523 -3.14803e-219 -6.36227e-12
-8.11035 -3.40758e-219 -6.58712e-12
-8.10547 -3.68836e-219 -6.81975e-12
-8.10059 -3.99208e-219 -7.06042e-12
-8.0957 -4.32061e-219 -7.30942e-12
-8.09082 -4.67595e-219 -7.56702e-12
-8.08594 -5.06027e-219 -7.83351e-12
-8.08105 -5.47592e-219 -8.10919e-12
-8.07617 -5.92543e-219 -8.39437e-12
-8.07129 -6.41153e-219 -8.68937e-12
-8.06641 -6.93718e-219 -8.99453e-12
-8.06152 -7.50557e-219 -9.31018e-12
-8.05664 -8.12014e-219 -9.63668e-12
-8.05176 -8.78461e-219 -9.97439e-12
-8.04688 -9.503e-219 -1.03237e-11
-8.04199 -1.02797e-218 -1.0685e-11
-8.03711 -1.11193e-218 -1.10586e-11
-8.03223 -1.20268e-218 -1.14451e-11
-8.02734 -1.30079e-218 -1.18448e-11
-8.02246 -1.40683e-218 -1.22581e-11
-8.01758 -1.52145e-218 -1.26856e-11
-8.0127 -1.64532e-218 -1.31276e-11
-8.00781 -1.77919e-218 -1.35847e-11
-8.00293 -1.92387e-218 -1.40575e-11
-7.99805 -2.0802e-218 -1.45463e-11
-7.99316 -2.24914e-218 -1.50517e-11
-7.98828 -2.43168e-218 -1.55744e-11
-7.9834 -2.62891e-218 -1.61148e-11
-7.97852 -2.842e-218 -1.66736e-11
-7.97363 -3.07222e-218 -1.72513e-11
-7.96875 -3.32092e-218 -1.78486e-11
-7.96387 -3.58959e-218 -1.84662e-11
-7.95898 -3.87982e-218 -1.91047e-11
-7.9541 -4.1933e-218 -1.97648e-11
-7.94922 -4.5319e-218 -2.04472e-11
-7.94434 -4.89761e-218 -2.11526e-11
-7.93945 -5.29257e-218 -2.18819e-11
-7.93457 -5.71911e-218 -2.26358e-11
-7.92969 -6.17974e-218 -2.34151e-11
-7.9248 -6.67715e-218 -2.42206e-11
-7.91992 -7.21424e-218 -2.50533e-11
-7.91504 -7.79417e-218 -2.5914e-11
-7.91016 -8.42032e-218 -2.68036e-11
-7.90527 -9.09634e-218 -2.77231e-11
-7.90039 -9.82616e-218 -2.86734e-11
-7.89551 -1.0614e-217 -2.96556e-11
-7.89062 -1.14645e-217 -3.06707e-11
-7.88574 -1.23826e-217 -3.17199e-11
-7.88086 -1.33735e-217 -3.28041e-11
-7.87598 -1.4443e-217 -3.39245e-11
-7.87109 -1.55974e-217 -3.50824e-11
-7.86621 -1.68432e-217 -3.6279e-11
-7.86133 -1.81876e-217 -3.75155e-11
-7.85645 -1.96384e-217 -3.87932e-11
-7.85156 -2.12039e-217 -4.01134e-11
-7.84668 -2.28932e-217 -4.14776e-11
-7.8418 -2.47158e-217 -4.28872e-11
-7.83691 -2.66822e-217 -4.43436e-11
-7.83203 -2.88038e-217 -4.58484e-11
-7.82715 -3.10925e-217 -4.74031e-11
-7.82227 -3.35615e-217 -4.90094e-11
-7.81738 -3.62249e-217 -5.06688e-11
-7.8125 -3.90977e-217 -5.23833e-11
-7.80762 -4.21964e-217 -5.41544e-11
-7.80273 -4.55384e-217 -5.59841e-11
-7.79785 -4.91428e-217 -5.78742e-11
-7.79297 -5.303e-217 -5.98268e-11
-7.78809 -5.72219e-217 -6.18437e-11
-7.7832 -6.17423e-217 -6.39271e-11
-7.77832 -6.66165e-217 -6.60791e-11
-7.77344 -7.18722e-217 -6.83019e-11
-7.76855 -7.75388e-217 -7.05978e-11
-7.76367 -8.36481e-217 -7.29692e-11
-7.75879 -9.02345e-217 -7.54184e-11
-7.75391 -9.73349e-217 -7.79479e-11
-7.74902 -1.04989e-216 -8.05604e-11
-7.74414 -1.1324e-216 -8.32584e-11
-7.73926 -1.22133e-216 -8.60448e-11
-7.73438 -1.31718e-216 -8.89222e-11
-7.72949 -1.42049e-216 -9.18937e-11
-7.72461 -1.53182e-216 -9.49623e-11
-7.71973 -1.65181e-216 -9.8131e-11
-7.71484 -1.78111e-216 -1.01403e-10
-7.70996 -1.92044e-216 -1.04782e-10
-7.70508 -2.07056e-216 -1.0827e-10
-7.7002 -2.23232e-216 -1.11872e-10
-7.69531 -2.4066e-216 -1.15591e-10
-7.69043 -2.59436e-216 -1.19431e-10
-7.68555 -2.79664e-216 -1.23396e-10
-7.68066 -3.01455e-216 -1.27489e-10
-7.67578 -3.24928e-216 -1.31715e-10
-7.6709 -3.50211e-216 -1.36077e-10
-7.66602 -3.77445e-216 -1.40581e-10
-7.66113 -4.06777e-216 -1.4523e-10
-7.65625 -4.38367e-216 -1.5003e-10
-7.65137 -4.72388e-216 -1.54984e-10
-7.64648 -5.09025e-216 -1.60098e-10
-7.6416 -5.48477e-216 -1.65377e-10
-7.63672 -5.90959e-216 -1.70826e-10
-7.63184 -6.36701e-216 -1.76451e-10
-7.62695 -6.85951e-216 -1.82256e-10
-7.62207 -7.38975e-216 -1.88248e-10
-7.61719 -7.9606e-216 -1.94432e-10
-7.6123 -8.57514e-216 -2.00814e-10
-7.60742 -9.23668e-216 -2.07401e-10
-7.60254 -9.94878e-216 -2.14199e-10
-7.59766 -1.07153e-215 -2.21214e-10
-7.59277 -1.15403e-215 -2.28454e-10
-7.58789 -1.24282e-215 -2.35925e-10
-7.58301 -1.33838e-215 -2.43635e-10
-7.57812 -1.44121e-215 -2.5159e-10
-7.57324 -1.55188e-215 -2.59799e-10
-7.56836 -1.67096e-215 -2.6827e-10
-7.56348 -1.7991e-215 -2.7701e-10
-7.55859 -1.93697e-215 -2.86028e-10
-7.55371 -2.08531e-215 -2.95333e-10
-7.54883 -2.24489e-215 -3.04933e-10
-7.54395 -2.41658e-215 -3.14837e-10
-7.53906 -2.60127e-215 -3.25056e-10
-7.53418 -2.79995e-215 -3.35598e-10
-7.5293 -3.01365e-215 -3.46474e-10
-7.52441 -3.24352e-215 -3.57693e-10
-7.51953 -3.49074e-215 -3.69268e-10
-7.51465 -3.75663e-215 -3.81207e-10
-7.50977 -4.04259e-215 -3.93524e-10
-7.50488 -4.3501e-215 -4.06228e-10
-7.5 -4.68078e-215 -4.19333e-10
-7.49512 -5.03636e-215 -4.3285e-10
-7.49023 -5.41869e-215 -4.46793e-10
-7.48535 -5.82976e-215 -4.61173e-10
-7.48047 -6.27173e-215 -4.76005e-10
-7.47559 -6.74688e-215 -4.91302e-10
-7.4707 -7.25767e-215 -5.07079e-10
-7.46582 -7.80677e-215 -5.23349e-10
-7.46094 -8.39701e-215 -5.4013e-10
-7.45605 -9.03145e-215 -5.57434e-10
-7.45117 -9.71336e-215 -5.7528e-10
-7.44629 -1.04463e-214 -5.93682e-10
-7.44141 -1.12339e-214 -6.12659e-10
-7.43652 -1.20804e-214 -6.32227e-10
-7.43164 -1.299e-214 -6.52405e-10
-7.42676 -1.39675e-214 -6.7321e-10
-7.42188 -1.50178e-214 -6.94663e-10
-7.41699 -1.61463e-214 -7.16782e-10
-7.41211 -1.73588e-214 -7.39587e-10
-7.40723 -1.86614e-214 -7.631e-10
-7.40234 -2.00609e-214 -7.87342e-10
-7.39746 -2.15642e-214 -8.12335e-10
-7.39258 -2.31792e-214 -8.38101e-10
-7.3877 -2.49138e-214 -8.64663e-10
-7.38281 -2.6777e-214 -8.92046e-10
-7.37793 -2.87782e-214 -9.20275e-10
-7.37305 -3.09275e-214 -9.49374e-10
-7.36816 -3.32356e-214 -9.79369e-10
-7.36328 -3.57144e-214 -1.01029e-09
-7.3584 -3.83762e-214 -1.04216e-09
-7.35352 -4.12344e-214 -1.07501e-09
-7.34863 -4.43034e-214 -1.10887e-09
-7.34375 -4.75985e-214 -1.14377e-09
-7.33887 -5.11362e-214 -1.17974e-09
-7.33398 -5.49343e-214 -1.21681e-09
-7.3291 -5.90117e-214 -1.25501e-09
-7.32422 -6.33886e-214 -1.29439e-09
-7.31934 -6.8087e-214 -1.33497e-09
-7.31445 -7.31301e-214 -1.37679e-09
-7.30957 -7.8543e-214 -1.41988e-09
-7.30469 -8.43526e-214 -1.46429e-09
-7.2998 -9.05875e-214 -1.51005e-09
-7.29492 -9.72786e-214 -1.5572e-09
-7.29004 -1.04459e-213 -1.60579e-09
-7.28516 -1.12164e-213 -1.65585e-09
-7.28027 -1.20432e-213 -1.70744e-09
-7.27539 -1.29303e-213 -1.76059e-09
-7.27051 -1.3882e-213 -1.81535e-09
-7.26562 -1.49032e-213 -1.87177e-09
-7.26074 -1.59986e-213 -1.92989e-09
-7.25586 -1.71738e-213 -1.98978e-09
-7.25098 -1.84344e-213 -2.05147e-09
-7.24609 -1.97866e-213 -2.11503e-09
-7.24121 -2.1237e-213 -2.1805e-09
-7.23633 -2.27926e-213 -2.24794e-09
-7.23145 -2.4461e-213 -2.31742e-09
-7.22656 -2.62502e-213 -2.38899e-09
-7.22168 -2.8169e-213 -2.46271e-09
-7.2168 -3.02266e-213 -2.53864e-09
-7.21191 -3.2433e-213 -2.61685e-09
-7.20703 -3.47987e-213 -2.69741e-09
-7.20215 -3.73352e-213 -2.78038e-09
-7.19727 -4.00547e-213 -2.86584e-09
-7.19238 -4.29703e-213 -2.95385e-09
-7.1875 -4.60959e-213 -3.04449e-09
-7.18262 -4.94464e-213 -3.13783e-09
-7.17773 -5.3038e-213 -3.23397e-09
-7.17285 -5.68877e-213 -3.33297e-09
-7.16797 -6.1014e-213 -3.43491e-09
-7.16309 -6.54364e-213 -3.53989e-09
-7.1582 -7.01761e-213 -3.648e-09
-7.15332 -7.52554e-213 -3.75931e-09
-7.14844 -8.06986e-213 -3.87393e-09
-7.14355 -8.65313e-213 -3.99194e-09
-7.13867 -9.27811e-213 -4.11346e-09
-7.13379 -9.94777e-213 -4.23857e-09
-7.12891 -1.06652e-212 -4.36739e-09
-7.12402 -1.14339e-212 -4.50001e-09
-7.11914 -1.22574e-212 -4.63655e-09
-7.11426 -1.31396e-212 -4.77711e-09
-7.10938 -1.40846e-212 -4.92182e-09
-7.10449 -1.50968e-212 -5.0708e-09
-7.09961 -1.61811e-212 -5.22416e-09
-7.09473 -1.73423e-212 -5.38203e-09
-7.08984 -1.8586e-212 -5.54453e-09
-7.08496 -1.9918e-212 -5.71181e-09
-7.08008 -2.13444e-212 -5.88399e-09
-7.0752 -2.28718e-212 -6.06122e-09
-7.07031 -2.45074e-212 -6.24364e-09
-7.06543 -2.62587e-212 -6.4314e-09
-7.06055 -2.81338e-212 -6.62464e-09
-7.05566 -3.01414e-212 -6.82353e-09
-7.05078 -3.22907e-212 -7.02822e-09
-7.0459 -3.45916e-212 -7.23888e-09
-7.04102 -3.70546e-212 -7.45568e-09
-7.03613 -3.96912e-212 -7.67878e-09
-7.03125 -4.25133e-212 -7.90838e-09
-7.02637 -4.5534e-212 -8.14464e-09
-7.02148 -4.87669e-212 -8.38776e-09
-7.0166 -5.22269e-212 -8.63794e-09
-7.01172 -5.59296e-212 -8.89536e-09
-7.00684 -5.98921e-212 -9.16024e-09
-7.00195 -6.41322e-212 -9.43277e-09
-6.99707 -6.86692e-212 -9.71319e-09
-6.99219 -7.35237e-212 -1.00017e-08
-6.9873 -7.87177e-212 -1.02985e-08
-6.98242 -8.42745e-212 -1.06039e-08
-6.97754 -9.02193e-212 -1.09181e-08
-6.97266 -9.65788e-212 -1.12414e-08
-6.96777 -1.03382e-211 -1.15739e-08
-6.96289 -1.10658e-211 -1.1916e-08
-6.95801 -1.18442e-211 -1.22679e-08
-6.95312 -1.26767e-211 -1.26298e-08
-6.94824 -1.3567e-211 -1.30022e-08
-6.94336 -1.45192e-211 -1.33852e-08
-6.93848 -1.55374e-211 -1.37792e-08
-6.93359 -1.66263e-211 -1.41844e-08
-6.92871 -1.77907e-211 -1.46012e-08
-6.92383 -1.90356e-211 -1.50299e-08
-6.91895 -2.03668e-211 -1.54708e-08
-6.91406 -2.179e-211 -1.59243e-08
-6.90918 -2.33115e-211 -1.63906e-08
-6.9043 -2.4938e-211 -1.68702e-08
-6.89941 -2.66768e-211 -1.73635e-08
-6.89453 -2.85355e-211 -1.78707e-08
-6.88965 -3.05222e-211 -1.83923e-08
-6.88477 -3.26457e-211 -1.89287e-08
-6.87988 -3.49152e-211 -1.94802e-08
-6.875 -3.73407e-211 -2.00474e-08
-6.87012 -3.99328e-211 -2.06306e-08
-6.86523 -4.27029e-211 -2.12302e-08
-6.86035 -4.56629e-211 -2.18467e-08
-6.85547 -4.88257e-211 -2.24806e-08
-6.85059 -5.22052e-211 -2.31324e-08
-6.8457 -5.58159e-211 -2.38025e-08
-6.84082 -5.96734e-211 -2.44914e-08
-6.83594 -6.37946e-211 -2.51996e-08
-6.83105 -6.8197e-211 -2.59277e-08
-6.82617 -7.28999e-211 -2.66762e-08
-6.82129 -7.79233e-211 -2.74457e-08
-6.81641 -8.32889e-211 -2.82366e-08
-6.81152 -8.90197e-211 -2.90497e-08
-6.80664 -9.51403e-211 -2.98855e-08
-6.80176 -1.01677e-210 -3.07446e-08
-6.79688 -1.08657e-210 -3.16276e-08
-6.79199 -1.16112e-210 -3.25353e-08
-6.78711 -1.24071e-210 -3.34681e-08
-6.78223 -1.3257e-210 -3.44269e-08
-6.77734 -1.41645e-210 -3.54124e-08
-6.77246 -1.51333e-210 -3.64251e-08
-6.76758 -1.61676e-210 -3.7466e-08
-6.7627 -1.72718e-210 -3.85356e-08
-6.75781 -1.84506e-210 -3.96349e-08
-6.75293 -1.97088e-210 -4.07645e-08
-6.74805 -2.10518e-210 -4.19253e-08
-6.74316 -2.24853e-210 -4.31182e-08
-6.73828 -2.40153e-210 -4.43439e-08
-6.7334 -2.56481e-210 -4.56034e-08
-6.72852 -2.73907e-210 -4.68976e-08
-6.72363 -2.92502e-210 -4.82273e-08
-6.71875 -3.12345e-210 -4.95935e-08
-6.71387 -3.33518e-210 -5.09973e-08
-6.70898 -3.56109e-210 -5.24395e-08
-6.7041 -3.80213e-210 -5.39212e-08
-6.69922 -4.05929e-210 -5.54435e-08
-6.69434 -4.33363e-210 -5.70074e-08
-6.68945 -4.62629e-210 -5.8614e-08
-6.68457 -4.93849e-210 -6.02644e-08
-6.67969 -5.2715e-210 -6.19598e-08
-6.6748 -5.62669e-210 -6.37015e-08
-6.66992 -6.00553e-210 -6.54905e-08
-6.66504 -6.40958e-210 -6.73281e-08
-6.66016 -6.84048e-210 -6.92157e-08
-6.65527 -7.3e-210 -7.11544e-08
-6.65039 -7.79002e-210 -7.31458e-08
-6.64551 -8.31254e-210 -7.51911e-08
-6.64062 -8.86968e-210 -7.72917e-08
-6.63574 -9.46371e-210 -7.94491e-08
-6.63086 -1.0097e-209 -8.16648e-08
-6.62598 -1.07723e-209 -8.39403e-08
-6.62109 -1.14921e-209 -8.62771e-08
-6.61621 -1.22594e-209 -8.86769e-08
-6.61133 -1.30773e-209 -9.11412e-08
-6.60645 -1.39492e-209 -9.36718e-08
-6.60156 -1.48784e-209 -9.62704e-08
-6.59668 -1.58688e-209 -9.89387e-08
-6.5918 -1.69243e-209 -1.01678e-07
-6.58691 -1.80492e-209 -1.04492e-07
-6.58203 -1.92479e-209 -1.0738e-07
-6.57715 -2.05253e-209 -1.10346e-07
-6.57227 -2.18864e-209 -1.13391e-07
-6.56738 -2.33366e-209 -1.16517e-07
-6.5625 -2.48817e-209 -1.19726e-07
-6.55762 -2.65279e-209 -1.23021e-07
-6.55273 -2.82816e-209 -1.26404e-07
-6.54785 -3.01498e-209 -1.29876e-07
-6.54297 -3.21399e-209 -1.33441e-07
-6.53809 -3.42598e-209 -1.371e-07
-6.5332 -3.65177e-209 -1.40857e-07
-6.52832 -3.89225e-209 -1.44713e-07
-6.52344 -4.14838e-209 -1.4867e-07
-6.51855 -4.42115e-209 -1.52733e-07
-6.51367 -4.71162e-209 -1.56902e-07
-6.50879 -5.02095e-209 -1.61182e-07
-6.50391 -5.35033e-209 -1.65574e-07
-6.49902 -5.70104e-209 -1.70082e-07
-6.49414 -6.07445e-209 -1.74709e-07
-6.48926 -6.47201e-209 -1.79457e-07
-6.48438 -6.89526e-209 -1.8433e-07
-6.47949 -7.34585e-209 -1.89331e-07
-6.47461 -7.8255e-209 -1.94462e-07
-6.46973 -8.33607e-209 -1.99728e-07
-6.46484 -8.87954e-209 -2.05132e-07
-6.45996 -9.45798e-209 -2.10677e-07
-6.45508 -1.00736e-208 -2.16367e-07
-6.4502 -1.07288e-208 -2.22204e-07
-6.44531 -1.14261e-208 -2.28195e-07
-6.44043 -1.21681e-208 -2.3434e-07
-6.43555 -1.29577e-208 -2.40646e-07
-6.43066 -1.37979e-208 -2.47116e-07
-6.42578 -1.46918e-208 -2.53753e-07
-6.4209 -1.56429e-208 -2.60562e-07
-6.41602 -1.66548e-208 -2.67548e-07
-6.41113 -1.77313e-208 -2.74715e-07
-6.40625 -1.88764e-208 -2.82067e-07
-6.40137 -2.00946e-208 -2.89608e-07
-6.39648 -2.13904e-208 -2.97344e-07
-6.3916 -2.27686e-208 -3.0528e-07
-6.38672 -2.42345e-208 -3.1342e-07
-6.38184 -2.57935e-208 -3.21769e-07
-6.37695 -2.74516e-208 -3.30333e-07
-6.37207 -2.92148e-208 -3.39116e-07
-6.36719 -3.10897e-208 -3.48125e-07
-6.3623 -3.30834e-208 -3.57365e-07
-6.35742 -3.52033e-208 -3.66841e-07
-6.35254 -3.74573e-208 -3.76559e-07
-6.34766 -3.98537e-208 -3.86526e-07
-6.34277 -4.24013e-208 -3.96747e-07
-6.33789 -4.51097e-208 -4.07229e-07
-6.33301 -4.79887e-208 -4.17977e-07
-6.32812 -5.10491e-208 -4.28999e-07
-6.32324 -5.43021e-208 -4.40301e-07
-6.31836 -5.77596e-208 -4.51891e-07
-6.31348 -6.14343e-208 -4.63774e-07
-6.30859 -6.53396e-208 -4.75958e-07
-6.30371 -6.949e-208 -4.88451e-07
-6.29883 -7.39004e-208 -5.01259e-07
-6.29395 -7.8587e-208 -5.14392e-07
-6.28906 -8.35669e-208 -5.27855e-07
-6.28418 -8.8858e-208 -5.41659e-07
-6.2793 -9.44797e-208 -5.5581e-07
-6.27441 -1.00452e-207 -5.70317e-07
-6.26953 -1.06797e-207 -5.85188e-07
-6.26465 -1.13538e-207 -6.00434e-07
-6.25977 -1.20698e-207 -6.16061e-07
-6.25488 -1.28303e-207 -6.32081e-07
-6.25 -1.36381e-207 -6.48501e-07
-6.24512 -1.44961e-207 -6.65332e-07
-6.24023 -1.54073e-207 -6.82584e-07
-6.23535 -1.63751e-207 -7.00266e-07
-6.23047 -1.74027e-207 -7.1839e-07
-6.22559 -1.8494e-207 -7.36965e-07
-6.2207 -1.96528e-207 -7.56002e-07
-6.21582 -2.08832e-207 -7.75512e-07
-6.21094 -2.21896e-207 -7.95507e-07
-6.20605 -2.35766e-207 -8.15998e-07
-6.20117 -2.50491e-207 -8.36996e-07
-6.19629 -2.66122e-207 -8.58515e-07
-6.19141 -2.82716e-207 -8.80566e-07
-6.18652 -3.0033e-207 -9.03162e-07
-6.18164 -3.19026e-207 -9.26315e-07
-6.17676 -3.3887e-207 -9.5004e-07
-6.17188 -3.59931e-207 -9.74348e-07
-6.16699 -3.82283e-207 -9.99255e-07
-6.16211 -4.06004e-207 -1.02477e-06
-6.15723 -4.31175e-207 -1.05092e-06
-6.15234 -4.57886e-207 -1.07771e-06
-6.14746 -4.86228e-207 -1.10515e-06
-6.14258 -5.163e-207 -1.13327e-06
-6.1377 -5.48206e-207 -1.16207e-06
-6.13281 -5.82055e-207 -1.19158e-06
-6.12793 -6.17965e-207 -1.2218e-06
-6.12305 -6.56059e-207 -1.25277e-06
-6.11816 -6.96468e-207 -1.28449e-06
-6.11328 -7.39332e-207 -1.31697e-06
-6.1084 -7.84795e-207 -1.35025e-06
-6.10352 -8.33015e-207 -1.38434e-06
-6.09863 -8.84155e-207 -1.41925e-06
-6.09375 -9.38389e-207 -1.45501e-06
-6.08887 -9.95904e-207 -1.49164e-06
-6.08398 -1.05689e-206 -1.52915e-06
-6.0791 -1.12156e-206 -1.56757e-06
-6.07422 -1.19013e-206 -1.60691e-06
-6.06934 -1.26284e-206 -1.6472e-06
-6.06445 -1.33992e-206 -1.68846e-06
-6.05957 -1.42163e-206 -1.73071e-06
-6.05469 -1.50826e-206 -1.77398e-06
-6.0498 -1.60009e-206 -1.81829e-06
-6.04492 -1.69744e-206 -1.86366e-06
-6.04004 -1.80061e-206 -1.91012e-06
-6.03516 -1.90997e-206 -1.95768e-06
-6.03027 -2.02587e-206 -2.00639e-06
-6.02539 -2.14871e-206 -2.05625e-06
-6.02051 -2.27888e-206 -2.10731e-06
-6.01562 -2.41682e-206 -2.15958e-06
-6.01074 -2.563e-206 -2.2131e-06
-6.00586 -2.71788e-206 -2.26788e-06
-6.00098 -2.88198e-206 -2.32397e-06
-5.99609 -3.05585e-206 -2.38139e-06
-5.99121 -3.24005e-206 -2.44017e-06
-5.98633 -3.4352e-206 -2.50034e-06
-5.98145 -3.64192e-206 -2.56193e-06
-5.97656 -3.8609e-206 -2.62498e-06
-5.97168 -4.09285e-206 -2.68952e-06
-5.9668 -4.33852e-206 -2.75557e-06
-5.96191 -4.59873e-206 -2.82319e-06
-5.95703 -4.8743e-206 -2.89239e-06
-5.95215 -5.16615e-206 -2.96321e-06
-5.94727 -5.47521e-206 -3.0357e-06
-5.94238 -5.80248e-206 -3.10989e-06
-5.9375 -6.14902e-206 -3.18582e-06
-5.93262 -6.51594e-206 -3.26352e-06
-5.92773 -6.90443e-206 -3.34303e-06
-5.92285 -7.31574e-206 -3.42441e-06
-5.91797 -7.75118e-206 -3.50768e-06
-5.91309 -8.21214e-206 -3.59288e-06
-5.9082 -8.7001e-206 -3.68008e-06
-5.90332 -9.21662e-206 -3.76929e-06
-5.89844 -9.76333e-206 -3.86058e-06
-5.89355 -1.0342e-205 -3.95398e-06
-5.88867 -1.09544e-205 -4.04955e-06
-5.88379 -1.16026e-205 -4.14733e-06
-5.87891 -1.22885e-205 -4.24737e-06
-5.87402 -1.30143e-205 -4.34972e-06
-5.86914 -1.37823e-205 -4.45442e-06
-5.86426 -1.4595e-205 -4.56154e-06
-5.85938 -1.54549e-205 -4.67113e-06
-5.85449 -1.63646e-205 -4.78323e-06
-5.84961 -1.73271e-205 -4.8979e-06
-5.84473 -1.83452e-205 -5.01521e-06
-5.83984 -1.94223e-205 -5.1352e-06
-5.83496 -2.05617e-205 -5.25794e-06
-5.83008 -2.17668e-205 -5.38349e-06
-5.8252 -2.30415e-205 -5.5119e-06
-5.82031 -2.43897e-205 -5.64323e-06
-5.81543 -2.58155e-205 -5.77756e-06
-5.81055 -2.73234e-205 -5.91495e-06
-5.80566 -2.8918e-205 -6.05546e-06
-5.80078 -3.06042e-205 -6.19916e-06
-5.7959 -3.23871e-205 -6.34612e-06
-5.79102 -3.42723e-205 -6.4964e-06
-5.78613 -3.62655e-205 -6.65009e-06
-5.78125 -3.83727e-205 -6.80725e-06
-5.77637 -4.06005e-205 -6.96796e-06
-5.77148 -4.29556e-205 -7.13229e-06
-5.7666 -4.54451e-205 -7.30033e-06
-5.76172 -4.80766e-205 -7.47214e-06
-5.75684 -5.08581e-205 -7.64782e-06
-5.75195 -5.37979e-205 -7.82744e-06
-5.74707 -5.69049e-205 -8.01109e-06
-5.74219 -6.01885e-205 -8.19885e-06
-5.7373 -6.36586e-205 -8.39081e-06
-5.73242 -6.73254e-205 -8.58706e-06
-5.72754 -7.12002e-205 -8.7877e-06
-5.72266 -7.52943e-205 -8.9928e-06
-5.71777 -7.962e-205 -9.20247e-06
-5.71289 -8.41903e-205 -9.41681e-06
-5.70801 -8.90186e-205 -9.63591e-06
-5.70312 -9.41194e-205 -9.85987e-06
-5.69824 -9.95077e-205 -1.00888e-05
-5.69336 -1.05199e-204 -1.03228e-05
-5.68848 -1.11211e-204 -1.0562e-05
-5.68359 -1.17561e-204 -1.08064e-05
-5.67871 -1.24268e-204 -1.10563e-05
-5.67383 -1.31351e-204 -1.13116e-05
-5.66895 -1.38831e-204 -1.15726e-05
-5.66406 -1.4673e-204 -1.18393e-05
-5.65918 -1.55071e-204 -1.21119e-05
-5.6543 -1.63879e-204 -1.23905e-05
-5.64941 -1.73178e-204 -1.26751e-05
-5.64453 -1.82996e-204 -1.2966e-05
-5.63965 -1.93362e-204 -1.32633e-05
-5.63477 -2.04305e-204 -1.3567e-05
-5.62988 -2.15857e-204 -1.38774e-05
-5.625 -2.28052e-204 -1.41945e-05
-5.62012 -2.40924e-204 -1.45185e-05
-5.61523 -2.5451e-204 -1.48496e-05
-5.61035 -2.6885e-204 -1.51879e-05
-5.60547 -2.83984e-204 -1.55335e-05
-5.60059 -2.99956e-204 -1.58866e-05
-5.5957 -3.16811e-204 -1.62473e-05
-5.59082 -3.34597e-204 -1.66158e-05
-5.58594 -3.53365e-204 -1.69923e-05
-5.58105 -3.73167e-204 -1.73768e-05
-5.57617 -3.94061e-204 -1.77697e-05
-5.57129 -4.16105e-204 -1.8171e-05
-5.56641 -4.3936e-204 -1.85809e-05
-5.56152 -4.63894e-204 -1.89997e-05
-5.55664 -4.89774e-204 -1.94274e-05
-5.55176 -5.17073e-204 -1.98642e-05
-5.54688 -5.45868e-204 -2.03104e-05
-5.54199 -5.76238e-204 -2.07661e-05
-5.53711 -6.0827e-204 -2.12316e-05
-5.53223 -6.42051e-204 -2.17069e-05
-5.52734 -6.77676e-204 -2.21924e-05
-5.52246 -7.15244e-204 -2.26882e-05
-5.51758 -7.54859e-204 -2.31945e-05
-5.5127 -7.96629e-204 -2.37115e-05
-5.50781 -8.40671e-204 -2.42395e-05
-5.50293 -8.87105e-204 -2.47787e-05
-5.49805 -9.3606e-204 -2.53292e-05
-5.49316 -9.87669e-204 -2.58914e-05
-5.48828 -1.04207e-203 -2.64654e-05
-5.4834 -1.09942e-203 -2.70515e-05
-5.47852 -1.15987e-203 -2.76499e-05
-5.47363 -1.22359e-203 -2.82608e-05
-5.46875 -1.29074e-203 -2.88846e-05
-5.46387 -1.36152e-203 -2.95215e-05
-5.45898 -1.4361e-203 -3.01716e-05
-5.4541 -1.5147e-203 -3.08354e-05
-5.44922 -1.59753e-203 -3.1513e-05
-5.44434 -1.6848e-203 -3.22047e-05
-5.43945 -1.77676e-203 -3.29108e-05
-5.43457 -1.87365e-203 -3.36316e-05
-5.42969 -1.97573e-203 -3.43674e-05
-5.4248 -2.08327e-203 -3.51184e-05
-5.41992 -2.19656e-203 -3.5885e-05
-5.41504 -2.31589e-203 -3.66675e-05
-5.41016 -2.4416e-203 -3.74661e-05
-5.40527 -2.574e-203 -3.82812e-05
-5.40039 -2.71346e-203 -3.91131e-05
-5.39551 -2.86034e-203 -3.99621e-05
-5.39062 -3.01502e-203 -4.08285e-05
-5.38574 -3.17791e-203 -4.17128e-05
-5.38086 -3.34945e-203 -4.26152e-05
-5.37598 -3.53008e-203 -4.35361e-05
-5.37109 -3.72027e-203 -4.44758e-05
-5.36621 -3.92052e-203 -4.54348e-05
-5.36133 -4.13135e-203 -4.64133e-05
-5.35645 -4.35331e-203 -4.74117e-05
-5.35156 -4.58698e-203 -4.84305e-05
-5.34668 -4.83296e-203 -4.94699e-05
-5.3418 -5.09189e-203 -5.05305e-05
-5.33691 -5.36444e-203 -5.16126e-05
-5.33203 -5.6513e-203 -5.27166e-05
-5.32715 -5.95322e-203 -5.3843e-05
-5.32227 -6.27098e-203 -5.4992e-05
-5.31738 -6.60537e-203 -5.61643e-05
-5.3125 -6.95727e-203 -5.73602e-05
-5.30762 -7.32757e-203 -5.85802e-05
-5.30273 -7.7172e-203 -5.98247e-05
-5.29785 -8.12717e-203 -6.10941e-05
-5.29297 -8.5585e-203 -6.2389e-05
-5.28809 -9.0123e-203 -6.37099e-05
-5.2832 -9.48971e-203 -6.50571e-05
-5.27832 -9.99193e-203 -6.64313e-05
-5.27344 -1.05202e-202 -6.78329e-05
-5.26855 -1.10759e-202 -6.92624e-05
-5.26367 -1.16604e-202 -7.07203e-05
-5.25879 -1.22752e-202 -7.22072e-05
-5.25391 -1.29218e-202 -7.37236e-05
-5.24902 -1.36017e-202 -7.527e-05
-5.24414 -1.43168e-202 -7.68471e-05
-5.23926 -1.50687e-202 -7.84553e-05
-5.23438 -1.58594e-202 -8.00953e-05
-5.22949 -1.66908e-202 -8.17676e-05
-5.22461 -1.75649e-202 -8.34729e-05
-5.21973 -1.84839e-202 -8.52116e-05
-5.21484 -1.945e-202 -8.69845e-05
-5.20996 -2.04657e-202 -8.87922e-05
-5.20508 -2.15334e-202 -9.06353e-05
-5.2002 -2.26557e-202 -9.25144e-05
-5.19531 -2.38354e-202 -9.44303e-05
-5.19043 -2.50753e-202 -9.63835e-05
-5.18555 -2.63784e-202 -9.83748e-05
-5.18066 -2.7748e-202 -0.000100405
-5.17578 -2.91872e-202 -0.000102474
-5.1709 -3.06997e-202 -0.000104584
-5.16602 -3.2289e-202 -0.000106734
-5.16113 -3.39589e-202 -0.000108927
-5.15625 -3.57135e-202 -0.000111161
-5.15137 -3.7557e-202 -0.000113439
-5.14648 -3.94937e-202 -0.00011576
-5.1416 -4.15284e-202 -0.000118127
-5.13672 -4.36657e-202 -0.000120538
-5.13184 -4.59109e-202 -0.000122996
-5.12695 -4.82693e-202 -0.000125502
-5.12207 -5.07463e-202 -0.000128055
-5.11719 -5.3348e-202 -0.000130657
-5.1123 -5.60803e-202 -0.000133309
-5.10742 -5.89497e-202 -0.000136011
-5.10254 -6.19631e-202 -0.000138765
-5.09766 -6.51273e-202 -0.000141571
-5.09277 -6.84499e-202 -0.00014443
-5.08789 -7.19386e-202 -0.000147344
-5.08301 -7.56014e-202 -0.000150313
-5.07812 -7.9447e-202 -0.000153338
-5.07324 -8.34842e-202 -0.00015642
-5.06836 -8.77224e-202 -0.00015956
-5.06348 -9.21713e-202 -0.00016276
-5.05859 -9.68412e-202 -0.000166019
-5.05371 -1.01743e-201 -0.00016934
-5.04883 -1.06888e-201 -0.000172723
-5.04395 -1.12287e-201 -0.00017617
-5.03906 -1.17954e-201 -0.000179681
-5.03418 -1.239e-201 -0.000183258
-5.0293 -1.30141e-201 -0.000186901
-5.02441 -1.36689e-201 -0.000190613
-5.01953 -1.43559e-201 -0.000194393
-5.01465 -1.50768e-201 -0.000198244
-5.00977 -1.58332e-201 -0.000202166
-5.00488 -1.66266e-201 -0.000206161
-5 -1.74591e-201 -0.00021023
-4.99512 -1.83323e-201 -0.000214374
-4.99023 -1.92482e-201 -0.000218594
-4.98535 -2.0209e-201 -0.000222892
-4.98047 -2.12167e-201 -0.000227269
-4.97559 -2.22736e-201 -0.000231727
-4.9707 -2.33821e-201 -0.000236267
-4.96582 -2.45445e-201 -0.000240889
-4.96094 -2.57635e-201 -0.000245597
-4.95605 -2.70417e-201 -0.00025039
-4.95117 -2.8382e-201 -0.000255271
-4.94629 -2.97873e-201 -0.000260241
-4.94141 -3.12607e-201 -0.000265301
-4.93652 -3.28055e-201 -0.000270453
-4.93164 -3.44249e-201 -0.000275698
-4.92676 -3.61225e-201 -0.000281039
-4.92188 -3.7902e-201 -0.000286476
-4.91699 -3.97674e-201 -0.000292012
-4.91211 -4.17225e-201 -0.000297647
-4.90723 -4.37716e-201 -0.000303384
-4.90234 -4.59192e-201 -0.000309224
-4.89746 -4.81699e-201 -0.000315169
-4.89258 -5.05285e-201 -0.000321221
-4.8877 -5.30001e-201 -0.000327381
-4.88281 -5.55898e-201 -0.000333651
-4.87793 -5.83034e-201 -0.000340033
-4.87305 -6.11465e-201 -0.000346529
-4.86816 -6.41252e-201 -0.000353141
-4.86328 -6.72458e-201 -0.00035987
-4.8584 -7.05148e-201 -0.000366719
-4.85352 -7.39393e-201 -0.000373689
-4.84863 -7.75264e-201 -0.000380783
-4.84375 -8.12836e-201 -0.000388002
-4.83887 -8.52189e-201 -0.000395348
-4.83398 -8.93404e-201 -0.000402824
-4.8291 -9.36567e-201 -0.000410432
-4.82422 -9.8177e-201 -0.000418173
-4.81934 -1.0291e-200 -0.00042605
-4.81445 -1.07867e-200 -0.000434065
-4.80957 -1.13057e-200 -0.00044222
-4.80469 -1.18491e-200 -0.000450518
-4.7998 -1.2418e-200 -0.000458961
-4.79492 -1.30136e-200 -0.00046755
-4.79004 -1.36372e-200 -0.000476289
-4.78516 -1.42899e-200 -0.00048518
-4.78027 -1.49732e-200 -0.000494225
-4.77539 -1.56883e-200 -0.000503427
-4.77051 -1.64369e-200 -0.000512788
-4.76562 -1.72203e-200 -0.00052231
-4.76074 -1.80403e-200 -0.000531997
-4.75586 -1.88984e-200 -0.00054185
-4.75098 -1.97963e-200 -0.000551872
-4.74609 -2.07359e-200 -0.000562067
-4.74121 -2.17191e-200 -0.000572436
-4.73633 -2.27478e-200 -0.000582983
-4.73145 -2.38241e-200 -0.00059371
-4.72656 -2.49502e-200 -0.000604619
-4.72168 -2.61282e-200 -0.000615715
-4.7168 -2.73605e-200 -0.000626999
-4.71191 -2.86496e-200 -0.000638475
-4.70703 -2.9998e-200 -0.000650145
-4.70215 -3.14083e-200 -0.000662013
-4.69727 -3.28834e-200 -0.000674082
-4.69238 -3.44262e-200 -0.000686354
-4.6875 -3.60396e-200 -0.000698833
-4.68262 -3.77268e-200 -0.000711522
-4.67773 -3.94911e-200 -0.000724423
-4.67285 -4.13359e-200 -0.000737542
-4.66797 -4.32649e-200 -0.00075088
-4.66309 -4.52817e-200 -0.000764441
-4.6582 -4.73903e-200 -0.000778228
-4.65332 -4.95947e-200 -0.000792245
-4.64844 -5.18991e-200 -0.000806496
-4.64355 -5.43081e-200 -0.000820983
-4.63867 -5.68261e-200 -0.00083571
-4.63379 -5.94581e-200 -0.000850681
-4.62891 -6.2209e-200 -0.0008659
-4.62402 -6.50841e-200 -0.000881371
-4.61914 -6.80888e-200 -0.000897096
-4.61426 -7.12289e-200 -0.00091308
-4.60938 -7.45102e-200 -0.000929326
-4.60449 -7.79389e-200 -0.00094584
-4.59961 -8.15215e-200 -0.000962623
-4.59473 -8.52648e-200 -0.000979681
-4.58984 -8.91756e-200 -0.000997018
-4.58496 -9.32614e-200 -0.00101464
-4.58008 -9.75298e-200 -0.00103254
-4.5752 -1.01989e-199 -0.00105074
-4.57031 -1.06646e-199 -0.00106923
-4.56543 -1.11511e-199 -0.00108802
-4.56055 -1.16593e-199 -0.00110712
-4.55566 -1.219e-199 -0.00112652
-4.55078 -1.27442e-199 -0.00114624
-4.5459 -1.3323e-199 -0.00116627
-4.54102 -1.39275e-199 -0.00118663
-4.53613 -1.45587e-199 -0.00120731
-4.53125 -1.52177e-199 -0.00122833
-4.52637 -1.59059e-199 -0.00124968
-4.52148 -1.66243e-199 -0.00127137
-4.5166 -1.73744e-199 -0.0012934
-4.51172 -1.81575e-199 -0.00131579
-4.50684 -1.89749e-199 -0.00133853
-4.50195 -1.98282e-199 -0.00136163
-4.49707 -2.07189e-199 -0.0013851
-4.49219 -2.16486e-199 -0.00140894
-4.4873 -2.26189e-199 -0.00143316
-4.48242 -2.36315e-199 -0.00145775
-4.47754 -2.46884e-199 -0.00148274
-4.47266 -2.57912e-199 -0.00150811
-4.46777 -2.69421e-199 -0.00153389
-4.46289 -2.81429e-199 -0.00156006
-4.45801 -2.93959e-199 -0.00158665
-4.45312 -3.07032e-199 -0.00161365
-4.44824 -3.20671e-199 -0.00164107
-4.44336 -3.349e-199 -0.00166892
-4.43848 -3.49743e-199 -0.0016972
-4.43359 -3.65227e-199 -0.00172592
-4.42871 -3.81379e-199 -0.00175508
-4.42383 -3.98225e-199 -0.00178469
-4.41895 -4.15796e-199 -0.00181476
-4.41406 -4.34122e-199 -0.00184529
-4.40918 -4.53234e-199 -0.00187629
-4.4043 -4.73164e-199 -0.00190776
-4.39941 -4.93947e-199 -0.00193972
-4.39453 -5.15619e-199 -0.00197216
-4.38965 -5.38216e-199 -0.0020051
-4.38477 -5.61776e-199 -0.00203854
-4.37988 -5.8634e-199 -0.00207249
-4.375 -6.11949e-199 -0.00210696
-4.37012 -6.38645e-199 -0.00214195
-4.36523 -6.66475e-199 -0.00217746
-4.36035 -6.95484e-199 -0.00221351
-4.35547 -7.25721e-199 -0.00225011
-4.35059 -7.57236e-199 -0.00228726
-4.3457 -7.90083e-199 -0.00232496
-4.34082 -8.24315e-199 -0.00236323
-4.33594 -8.59989e-199 -0.00240207
-4.33105 -8.97164e-199 -0.00244149
-4.32617 -9.35901e-199 -0.0024815
-4.32129 -9.76265e-199 -0.00252211
-4.31641 -1.01832e-198 -0.00256332
-4.31152 -1.06214e-198 -0.00260514
-4.30664 -1.10779e-198 -0.00264758
-4.30176 -1.15534e-198 -0.00269064
-4.29688 -1.20488e-198 -0.00273435
-4.29199 -1.25649e-198 -0.00277869
-4.28711 -1.31024e-198 -0.00282369
-4.28223 -1.36623e-198 -0.00286935
-4.27734 -1.42454e-198 -0.00291567
-4.27246 -1.48527e-198 -0.00296268
-4.26758 -1.54851e-198 -0.00301037
-4.2627 -1.61437e-198 -0.00305875
-4.25781 -1.68295e-198 -0.00310784
-4.25293 -1.75437e-198 -0.00315764
-4.24805 -1.82872e-198 -0.00320817
-4.24316 -1.90613e-198 -0.00325942
-4.23828 -1.98673e-198 -0.00331141
-4.2334 -2.07064e-198 -0.00336416
-4.22852 -2.15798e-198 -0.00341766
-4.22363 -2.24891e-198 -0.00347193
-4.21875 -2.34355e-198 -0.00352697
-4.21387 -2.44206e-198 -0.00358281
-4.20898 -2.54459e-198 -0.00363944
-4.2041 -2.65129e-198 -0.00369688
-4.19922 -2.76234e-198 -0.00375514
-4.19434 -2.87791e-198 -0.00381422
-4.18945 -2.99817e-198 -0.00387414
-4.18457 -3.1233e-198 -0.00393491
-4.17969 -3.2535e-198 -0.00399653
-4.1748 -3.38896e-198 -0.00405903
-4.16992 -3.5299e-198 -0.0041224
-4.16504 -3.67652e-198 -0.00418666
-4.16016 -3.82905e-198 -0.00425183
-4.15527 -3.98772e-198 -0.0043179
-4.15039 -4.15277e-198 -0.0043849
-4.14551 -4.32444e-198 -0.00445283
-4.14062 -4.50299e-198 -0.00452171
-4.13574 -4.6887e-198 -0.00459154
-4.13086 -4.88182e-198 -0.00466234
-4.12598 -5.08266e-198 -0.00473412
-4.12109 -5.29151e-198 -0.00480689
-4.11621 -5.50868e-198 -0.00488066
-4.11133 -5.73449e-198 -0.00495544
-4.10645 -5.96927e-198 -0.00503125
-4.10156 -6.21337e-198 -0.0051081
-4.09668 -6.46714e-198 -0.005186
-4.0918 -6.73095e-198 -0.00526497
-4.08691 -7.00519e-198 -0.005345
-4.08203 -7.29026e-198 -0.00542613
-4.07715 -7.58656e-198 -0.00550835
-4.07227 -7.89453e-198 -0.00559169
-4.06738 -8.21462e-198 -0.00567615
-4.0625 -8.54727e-198 -0.00576176
-4.05762 -8.89297e-198 -0.00584851
-4.05273 -9.25221e-198 -0.00593643
-4.04785 -9.6255e-198 -0.00602553
-4.04297 -1.00134e-197 -0.00611581
-4.03809 -1.04164e-197 -0.00620731
-4.0332 -1.08351e-197 -0.00630002
-4.02832 -1.12701e-197 -0.00639396
-4.02344 -1.1722e-197 -0.00648916
-4.01855 -1.21915e-197 -0.00658561
-4.01367 -1.26791e-197 -0.00668333
-4.00879 -1.31856e-197 -0.00678235
-4.00391 -1.37117e-197 -0.00688266
-3.99902 -1.42582e-197 -0.0069843
-3.99414 -1.48256e-197 -0.00708727
-3.98926 -1.5415e-197 -0.00719158
-3.98438 -1.6027e-197 -0.00729726
-3.97949 -1.66625e-197 -0.00740431
-3.97461 -1.73224e-197 -0.00751275
-3.96973 -1.80075e-197 -0.0076226
-3.96484 -1.87189e-197 -0.00773388
-3.95996 -1.94574e-197 -0.00784659
-3.95508 -2.02241e-197 -0.00796075
-3.9502 -2.102e-197 -0.00807638
-3.94531 -2.18462e-197 -0.0081935
-3.94043 -2.27038e-197 -0.00831211
-3.93555 -2.35939e-197 -0.00843225
-3.93066 -2.45178e-197 -0.00855391
-3.92578 -2.54766e-197 -0.00867713
-3.9209 -2.64716e-197 -0.00880191
-3.91602 -2.75042e-197 -0.00892827
-3.91113 -2.85757e-197 -0.00905623
-3.90625 -2.96876e-197 -0.00918581
-3.90137 -3.08412e-197 -0.00931701
-3.89648 -3.20382e-197 -0.00944987
-3.8916 -3.328e-197 -0.00958439
-3.88672 -3.45682e-197 -0.0097206
-3.88184 -3.59047e-197 -0.00985851
-3.87695 -3.7291e-197 -0.00999814
-3.87207 -3.8729e-197 -0.0101395
-3.86719 -4.02206e-197 -0.0102826
-3.8623 -4.17676e-197 -0.0104275
-3.85742 -4.3372e-197 -0.0105742
-3.85254 -4.50359e-197 -0.0107227
-3.84766 -4.67615e-197 -0.010873
-3.84277 -4.85508e-197 -0.0110251
-3.83789 -5.04062e-197 -0.0111792
-3.83301 -5.233e-197 -0.0113351
-3.82812 -5.43246e-197 -0.0114929
-3.82324 -5.63926e-197 -0.0116526
-3.81836 -5.85365e-197 -0.0118143
-3.81348 -6.0759e-197 -0.0119779
-3.80859 -6.30628e-197 -0.0121435
-3.80371 -6.5451e-197 -0.0123111
-3.79883 -6.79263e-197 -0.0124807
-3.79395 -7.04918e-197 -0.0126523
-3.78906 -7.31508e-197 -0.012826
-3.78418 -7.59065e-197 -0.0130018
-3.7793 -7.87622e-197 -0.0131797
-3.77441 -8.17215e-197 -0.0133597
-3.76953 -8.47878e-197 -0.0135418
-3.76465 -8.79651e-197 -0.0137261
-3.75977 -9.12571e-197 -0.0139125
-3.75488 -9.46677e-197 -0.0141012
-3.75 -9.82012e-197 -0.014292
-3.74512 -1.01862e-196 -0.0144851
-3.74023 -1.05653e-196 -0.0146805
-3.73535 -1.09581e-196 -0.0148782
-3.73047 -1.1365e-196 -0.0150781
-3.72559 -1.17864e-196 -0.0152804
-3.7207 -1.22228e-196 -0.015485
-3.71582 -1.26748e-196 -0.015692
-3.71094 -1.31428e-196 -0.0159014
-3.70605 -1.36275e-196 -0.0161132
-3.70117 -1.41294e-196 -0.0163274
-3.69629 -1.46491e-196 -0.0165441
-3.69141 -1.51872e-196 -0.0167632
-3.68652 -1.57443e-196 -0.0169849
-3.68164 -1.6321e-196 -0.017209
-3.67676 -1.69181e-196 -0.0174358
-3.67188 -1.75362e-196 -0.017665
-3.66699 -1.8176e-196 -0.0178969
-3.66211 -1.88382e-196 -0.0181314
-3.65723 -1.95237e-196 -0.0183685
-3.65234 -2.02331e-196 -0.0186083
-3.64746 -2.09672e-196 -0.0188508
-3.64258 -2.1727e-196 -0.0190959
-3.6377 -2.25133e-196 -0.0193438
-3.63281 -2.33269e-196 -0.0195945
-3.62793 -2.41687e-196 -0.0198479
-3.62305 -2.50397e-196 -0.0201041
-3.61816 -2.59409e-196 -0.0203632
-3.61328 -2.68733e-196 -0.0206251
-3.6084 -2.78378e-196 -0.0208898
-3.60352 -2.88355e-196 -0.0211575
-3.59863 -2.98676e-196 -0.0214281
-3.59375 -3.09352e-196 -0.0217016
-3.58887 -3.20394e-196 -0.0219781
-3.58398 -3.31814e-196 -0.0222576
-3.5791 -3.43625e-196 -0.0225401
-3.57422 -3.55839e-196 -0.0228256
-3.56934 -3.6847e-196 -0.0231143
-3.56445 -3.81531e-196 -0.023406
-3.55957 -3.95036e-196 -0.0237008
-3.55469 -4.09e-196 -0.0239988
-3.5498 -4.23437e-196 -0.0242999
-3.54492 -4.38363e-196 -0.0246042
-3.54004 -4.53793e-196 -0.0249118
-3.53516 -4.69744e-196 -0.0252226
-3.53027 -4.86233e-196 -0.0255367
-3.52539 -5.03276e-196 -0.025854
-3.52051 -5.20892e-196 -0.0261747
-3.51562 -5.39099e-196 -0.0264988
-3.51074 -5.57915e-196 -0.0268262
-3.50586 -5.77361e-196 -0.027157
-3.50098 -5.97456e-196 -0.0274912
-3.49609 -6.18221e-196 -0.0278289
-3.49121 -6.39678e-196 -0.0281701
-3.48633 -6.61847e-196 -0.0285148
-3.48145 -6.84752e-196 -0.028863
-3.47656 -7.08416e-196 -0.0292148
-3.47168 -7.32863e-196 -0.0295701
-3.4668 -7.58117e-196 -0.0299291
-3.46191 -7.84204e-196 -0.0302917
-3.45703 -8.1115e-196 -0.0306579
-3.45215 -8.38982e-196 -0.0310279
-3.44727 -8.67728e-196 -0.0314016
-3.44238 -8.97415e-196 -0.031779
-3.4375 -9.28074e-196 -0.0321602
-3.43262 -9.59735e-196 -0.0325452
-3.42773 -9.92429e-196 -0.032934
-3.42285 -1.02619e-195 -0.0333267
-3.41797 -1.06104e-195 -0.0337232
-3.41309 -1.09703e-195 -0.0341237
-3.4082 -1.13418e-195 -0.0345281
-3.40332 -1.17254e-195 -0.0349365
-3.39844 -1.21214e-195 -0.0353488
-3.39355 -1.25301e-195 -0.0357652
-3.38867 -1.2952e-195 -0.0361856
-3.38379 -1.33875e-195 -0.0366101
-3.37891 -1.38369e-195 -0.0370387
-3.37402 -1.43008e-195 -0.0374714
-3.36914 -1.47795e-195 -0.0379083
-3.36426 -1.52735e-195 -0.0383493
-3.35938 -1.57832e-195 -0.0387946
-3.35449 -1.63092e-195 -0.0392441
-3.34961 -1.68519e-195 -0.0396979
-3.34473 -1.74119e-195 -0.040156
-3.33984 -1.79896e-195 -0.0406184
-3.33496 -1.85855e-195 -0.0410851
-3.33008 -1.92003e-195 -0.0415562
-3.3252 -1.98345e-195 -0.0420318
-3.32031 -2.04887e-195 -0.0425117
-3.31543 -2.11634e-195 -0.0429961
-3.31055 -2.18593e-195 -0.043485
-3.30566 -2.2577e-195 -0.0439785
-3.30078 -2.33172e-195 -0.0444764
-3.2959 -2.40805e-195 -0.044979
-3.29102 -2.48676e-195 -0.0454861
-3.28613 -2.56791e-195 -0.0459979
-3.28125 -2.65159e-195 -0.0465143
-3.27637 -2.73787e-195 -0.0470354
-3.27148 -2.82682e-195 -0.0475612
-3.2666 -2.91852e-195 -0.0480918
-3.26172 -3.01305e-195 -0.0486271
-3.25684 -3.1105e-195 -0.0491672
-3.25195 -3.21094e-195 -0.0497122
-3.24707 -3.31447e-195 -0.0502619
-3.24219 -3.42117e-195 -0.0508166
-3.2373 -3.53114e-195 -0.0513762
-3.23242 -3.64447e-195 -0.0519407
-3.22754 -3.76126e-195 -0.0525101
-3.22266 -3.88161e-195 -0.0530845
-3.21777 -4.00561e-195 -0.053664
-3.21289 -4.13338e-195 -0.0542485
-3.20801 -4.26503e-195 -0.054838
-3.20312 -4.40065e-195 -0.0554327
-3.19824 -4.54038e-195 -0.0560325
-3.19336 -4.68431e-195 -0.0566374
-3.18848 -4.83258e-195 -0.0572475
-3.18359 -4.9853e-195 -0.0578628
-3.17871 -5.1426e-195 -0.0584833
-3.17383 -5.30462e-195 -0.0591091
-3.16895 -5.47148e-195 -0.0597401
-3.16406 -5.64331e-195 -0.0603765
-3.15918 -5.82027e-195 -0.0610182
-3.1543 -6.00249e-195 -0.0616653
-3.14941 -6.19012e-195 -0.0623177
-3.14453 -6.3833e-195 -0.0629756
-3.13965 -6.58221e-195 -0.0636389
-3.13477 -6.78699e-195 -0.0643077
-3.12988 -6.9978e-195 -0.0649819
-3.125 -7.21482e-195 -0.0656617
-3.12012 -7.43822e-195 -0.066347
-3.11523 -7.66817e-195 -0.0670379
-3.11035 -7.90485e-195 -0.0677344
-3.10547 -8.14844e-195 -0.0684364
-3.10059 -8.39914e-195 -0.0691442
-3.0957 -8.65714e-195 -0.0698576
-3.09082 -8.92265e-195 -0.0705767
-3.08594 -9.19585e-195 -0.0713015
-3.08105 -9.47697e-195 -0.072032
-3.07617 -9.76622e-195 -0.0727683
-3.07129 -1.00638e-194 -0.0735104
-3.06641 -1.037e-194 -0.0742583
-3.06152 -1.0685e-194 -0.0750121
-3.05664 -1.1009e-194 -0.0757717
-3.05176 -1.13423e-194 -0.0765372
-3.04688 -1.16851e-194 -0.0773086
-3.04199 -1.20377e-194 -0.0780859
-3.03711 -1.24004e-194 -0.0788692
-3.03223 -1.27734e-194 -0.0796585
-3.02734 -1.3157e-194 -0.0804537
-3.02246 -1.35514e-194 -0.081255
-3.01758 -1.39571e-194 -0.0820623
-3.0127 -1.43741e-194 -0.0828757
-3.00781 -1.4803e-194 -0.0836952
-3.00293 -1.52438e-194 -0.0845207
-2.99805 -1.56971e-194 -0.0853525
-2.99316 -1.61631e-194 -0.0861903
-2.98828 -1.66421e-194 -0.0870343
-2.9834 -1.71345e-194 -0.0878845
-2.97852 -1.76407e-194 -0.088741
-2.97363 -1.81609e-194 -0.0896036
-2.96875 -1.86956e-194 -0.0904725
-2.96387 -1.92451e-194 -0.0913477
-2.95898 -1.98097e-194 -0.0922292
-2.9541 -2.039e-194 -0.093117
-2.94922 -2.09863e-194 -0.0940111
-2.94434 -2.1599e-194 -0.0949115
-2.93945 -2.22286e-194 -0.0958183
-2.93457 -2.28753e-194 -0.0967316
-2.92969 -2.35398e-194 -0.0976512
-2.9248 -2.42225e-194 -0.0985772
-2.91992 -2.49237e-194 -0.0995096
-2.91504 -2.5644e-194 -0.100449
-2.91016 -2.63839e-194 -0.101394
-2.90527 -2.71438e-194 -0.102346
-2.90039 -2.79243e-194 -0.103304
-2.89551 -2.87258e-194 -0.104269
-2.89062 -2.9549e-194 -0.10524
-2.88574 -3.03943e-194 -0.106218
-2.88086 -3.12623e-194 -0.107203
-2.87598 -3.21535e-194 -0.108194
-2.87109 -3.30686e-194 -0.109192
-2.86621 -3.40081e-194 -0.110196
-2.86133 -3.49726e-194 -0.111207
-2.85645 -3.59627e-194 -0.112225
-2.85156 -3.69791e-194 -0.113249
-2.84668 -3.80225e-194 -0.11428
-2.8418 -3.90934e-194 -0.115317
-2.83691 -4.01925e-194 -0.116361
-2.83203 -4.13206e-194 -0.117412
-2.82715 -4.24783e-194 -0.11847
-2.82227 -4.36664e-194 -0.119534
-2.81738 -4.48856e-194 -0.120605
-2.8125 -4.61366e-194 -0.121683
-2.80762 -4.74202e-194 -0.122768
-2.80273 -4.87372e-194 -0.123859
-2.79785 -5.00884e-194 -0.124957
-2.79297 -5.14746e-194 -0.126062
-2.78809 -5.28966e-194 -0.127174
-2.7832 -5.43554e-194 -0.128292
-2.77832 -5.58516e-194 -0.129417
-2.77344 -5.73864e-194 -0.130549
-2.76855 -5.89605e-194 -0.131688
-2.76367 -6.05749e-194 -0.132834
-2.75879 -6.22305e-194 -0.133986
-2.75391 -6.39284e-194 -0.135146
-2.74902 -6.56694e-194 -0.136312
-2.74414 -6.74546e-194 -0.137485
-2.73926 -6.92851e-194 -0.138665
-2.73438 -7.11618e-194 -0.139851
-2.72949 -7.30859e-194 -0.141045
-2.72461 -7.50584e-194 -0.142245
-2.71973 -7.70805e-194 -0.143452
-2.71484 -7.91533e-194 -0.144666
-2.70996 -8.12779e-194 -0.145887
-2.70508 -8.34556e-194 -0.147115
-2.7002 -8.56876e-194 -0.14835
-2.69531 -8.79751e-194 -0.149591
-2.69043 -9.03193e-194 -0.15084
-2.68555 -9.27215e-194 -0.152095
-2.68066 -9.51832e-194 -0.153357
-2.67578 -9.77055e-194 -0.154626
-2.6709 -1.0029e-193 -0.155902
-2.66602 -1.02938e-193 -0.157184
-2.66113 -1.0565e-193 -0.158474
-2.65625 -1.08429e-193 -0.15977
-2.65137 -1.11276e-193 -0.161073
-2.64648 -1.14192e-193 -0.162383
-2.6416 -1.17179e-193 -0.1637
-2.63672 -1.20238e-193 -0.165024
-2.63184 -1.23372e-193 -0.166354
-2.62695 -1.26581e-193 -0.167691
-2.62207 -1.29867e-193 -0.169035
-2.61719 -1.33232e-193 -0.170386
-2.6123 -1.36678e-193 -0.171744
-2.60742 -1.40206e-193 -0.173108
-2.60254 -1.43819e-193 -0.17448
-2.59766 -1.47517e-193 -0.175857
-2.59277 -1.51304e-193 -0.177242
-2.58789 -1.5518e-193 -0.178634
-2.58301 -1.59148e-193 -0.180032
-2.57812 -1.63209e-193 -0.181437
-2.57324 -1.67367e-193 -0.182848
-2.56836 -1.71622e-193 -0.184267
-2.56348 -1.75977e-193 -0.185692
-2.55859 -1.80433e-193 -0.187123
-2.55371 -1.84994e-193 -0.188561
-2.54883 -1.89661e-193 -0.190006
-2.54395 -1.94436e-193 -0.191458
-2.53906 -1.99323e-193 -0.192916
-2.53418 -2.04322e-193 -0.194381
-2.5293 -2.09436e-193 -0.195852
-2.52441 -2.14669e-193 -0.19733
-2.51953 -2.20021e-193 -0.198814
-2.51465 -2.25497e-193 -0.200305
-2.50977 -2.31097e-193 -0.201802
-2.50488 -2.36826e-193 -0.203306
-2.5 -2.42685e-193 -0.204817
-2.49512 -2.48677e-193 -0.206333
-2.49023 -2.54804e-193 -0.207856
-2.48535 -2.6107e-193 -0.209386
-2.48047 -2.67478e-193 -0.210922
-2.47559 -2.7403e-193 -0.212464
-2.4707 -2.80729e-193 -0.214013
-2.46582 -2.87578e-193 -0.215567
-2.46094 -2.9458e-193 -0.217128
-2.45605 -3.01738e-193 -0.218696
-2.45117 -3.09055e-193 -0.220269
-2.44629 -3.16535e-193 -0.221849
-2.44141 -3.2418e-193 -0.223435
-2.43652 -3.31994e-193 -0.225027
-2.43164 -3.3998e-193 -0.226625
-2.42676 -3.48142e-193 -0.228229
-2.42188 -3.56482e-193 -0.22984
-2.41699 -3.65005e-193 -0.231456
-2.41211 -3.73714e-193 -0.233078
-2.40723 -3.82613e-193 -0.234706
-2.40234 -3.91704e-193 -0.23634
-2.39746 -4.00993e-193 -0.23798
-2.39258 -4.10482e-193 -0.239626
-2.3877 -4.20176e-193 -0.241278
-2.38281 -4.30078e-193 -0.242935
-2.37793 -4.40193e-193 -0.244599
-2.37305 -4.50524e-193 -0.246268
-2.36816 -4.61075e-193 -0.247942
-2.36328 -4.71852e-193 -0.249622
-2.3584 -4.82857e-193 -0.251308
-2.35352 -4.94095e-193 -0.253
-2.34863 -5.0557e-193 -0.254697
-2.34375 -5.17287e-193 -0.256399
-2.33887 -5.29251e-193 -0.258107
-2.33398 -5.41466e-193 -0.25982
-2.3291 -5.53936e-193 -0.261539
-2.32422 -5.66666e-193 -0.263263
-2.31934 -5.79661e-193 -0.264992
-2.31445 -5.92926e-193 -0.266727
-2.30957 -6.06465e-193 -0.268466
-2.30469 -6.20285e-193 -0.270211
-2.2998 -6.34388e-193 -0.271961
-2.29492 -6.48782e-193 -0.273716
-2.29004 -6.6347e-193 -0.275476
-2.28516 -6.78459e-193 -0.277241
-2.28027 -6.93753e-193 -0.279011
-2.27539 -7.09358e-193 -0.280786
-2.27051 -7.25279e-193 -0.282566
-2.26562 -7.41523e-193 -0.28435
-2.26074 -7.58094e-193 -0.286139
-2.25586 -7.74999e-193 -0.287933
-2.25098 -7.92242e-193 -0.289731
-2.24609 -8.09831e-193 -0.291535
-2.24121 -8.27771e-193 -0.293342
-2.23633 -8.46068e-193 -0.295154
-2.23145 -8.64728e-193 -0.296971
-2.22656 -8.83757e-193 -0.298792
-2.22168 -9.03162e-193 -0.300617
-2.2168 -9.22949e-193 -0.302446
-2.21191 -9.43125e-193 -0.30428
-2.20703 -9.63696e-193 -0.306118
-2.20215 -9.84668e-193 -0.30796
-2.19727 -1.00605e-192 -0.309806
-2.19238 -1.02785e-192 -0.311656
-2.1875 -1.05006e-192 -0.31351
-2.18262 -1.07271e-192 -0.315368
-2.17773 -1.0958e-192 -0.317229
-2.17285 -1.11932e-192 -0.319095
-2.16797 -1.1433e-192 -0.320964
-2.16309 -1.16774e-192 -0.322837
-2.1582 -1.19264e-192 -0.324713
-2.15332 -1.21801e-192 -0.326593
-2.14844 -1.24387e-192 -0.328476
-2.14355 -1.27021e-192 -0.330363
-2.13867 -1.29705e-192 -0.332253
-2.13379 -1.32439e-192 -0.334146
-2.12891 -1.35224e-192 -0.336043
-2.12402 -1.38062e-192 -0.337943
-2.11914 -1.40952e-192 -0.339845
-2.11426 -1.43896e-192 -0.341751
-2.10938 -1.46895e-192 -0.34366
-2.10449 -1.49948e-192 -0.345572
-2.09961 -1.53058e-192 -0.347486
-2.09473 -1.56225e-192 -0.349403
-2.08984 -1.5945e-192 -0.351323
-2.08496 -1.62734e-192 -0.353246
-2.08008 -1.66077e-192 -0.355171
-2.0752 -1.69481e-192 -0.357099
-2.07031 -1.72947e-192 -0.359029
-2.06543 -1.76475e-192 -0.360961
-2.06055 -1.80066e-192 -0.362896
-2.05566 -1.83722e-192 -0.364833
-2.05078 -1.87443e-192 -0.366772
-2.0459 -1.9123e-192 -0.368713
-2.04102 -1.95085e-192 -0.370656
-2.03613 -1.99007e-192 -0.372601
-2.03125 -2.02999e-192 -0.374548
-2.02637 -2.07061e-192 -0.376497
-2.02148 -2.11194e-192 -0.378448
-2.0166 -2.154e-192 -0.3804
-2.01172 -2.19679e-192 -0.382353
-2.00684 -2.24032e-192 -0.384309
-2.00195 -2.2846e-192 -0.386265
-1.99707 -2.32965e-192 -0.388223
-1.99219 -2.37547e-192 -0.390182
-1.9873 -2.42208e-192 -0.392143
-1.98242 -2.46949e-192 -0.394105
-1.97754 -2.5177e-192 -0.396067
-1.97266 -2.56674e-192 -0.398031
-1.96777 -2.6166e-192 -0.399996
-1.96289 -2.6673e-192 -0.401961
-1.95801 -2.71886e-192 -0.403927
-1.95312 -2.77128e-192 -0.405894
-1.94824 -2.82458e-192 -0.407861
-1.94336 -2.87877e-192 -0.409829
-1.93848 -2.93385e-192 -0.411798
-1.93359 -2.98985e-192 -0.413767
-1.92871 -3.04677e-192 -0.415736
-1.92383 -3.10462e-192 -0.417705
-1.91895 -3.16343e-192 -0.419675
-1.91406 -3.22319e-192 -0.421644
-1.90918 -3.28393e-192 -0.423614
-1.9043 -3.34565e-192 -0.425583
-1.89941 -3.40837e-192 -0.427552
-1.89453 -3.4721e-192 -0.429521
-1.88965 -3.53685e-192 -0.43149
-1.88477 -3.60264e-192 -0.433458
-1.87988 -3.66947e-192 -0.435426
-1.875 -3.73737e-192 -0.437393
-1.87012 -3.80634e-192 -0.43936
-1.86523 -3.87641e-192 -0.441326
-1.86035 -3.94757e-192 -0.443291
-1.85547 -4.01984e-192 -0.445255
-1.85059 -4.09325e-192 -0.447218
-1.8457 -4.1678e-192 -0.44918
-1.84082 -4.2435e-192 -0.451141
-1.83594 -4.32037e-192 -0.453101
-1.83105 -4.39842e-192 -0.455059
-1.82617 -4.47767e-192 -0.457016
-1.82129 -4.55814e-192 -0.458972
-1.81641 -4.63982e-192 -0.460926
-1.81152 -4.72275e-192 -0.462879
-1.80664 -4.80692e-192 -0.46483
-1.80176 -4.89237e-192 -0.466779
-1.79688 -4.97909e-192 -0.468726
-1.79199 -5.06711e-192 -0.470671
-1.78711 -5.15645e-192 -0.472615
-1.78223 -5.2471e-192 -0.474556
-1.77734 -5.3391e-192 -0.476495
-1.77246 -5.43245e-192 -0.478432
-1.76758 -5.52717e-192 -0.480366
-1.7627 -5.62327e-192 -0.482298
-1.75781 -5.72077e-192 -0.484228
-1.75293 -5.81968e-192 -0.486155
-1.74805 -5.92002e-192 -0.488079
-1.74316 -6.0218e-192 -0.490001
-1.73828 -6.12504e-192 -0.49192
-1.7334 -6.22976e-192 -0.493835
-1.72852 -6.33596e-192 -0.495748
-1.72363 -6.44366e-192 -0.497658
-1.71875 -6.55289e-192 -0.499565
-1.71387 -6.66365e-192 -0.501469
-1.70898 -6.77595e-192 -0.503369
-1.7041 -6.88982e-192 -0.505266
-1.69922 -7.00527e-192 -0.507159
-1.69434 -7.12232e-192 -0.509049
-1.68945 -7.24097e-192 -0.510935
-1.68457 -7.36125e-192 -0.512818
-1.67969 -7.48318e-192 -0.514697
-1.6748 -7.60676e-192 -0.516572
-1.66992 -7.73201e-192 -0.518443
-1.66504 -7.85895e-192 -0.52031
-1.66016 -7.98759e-192 -0.522174
-1.65527 -8.11795e-192 -0.524033
-1.65039 -8.25004e-192 -0.525887
-1.64551 -8.38389e-192 -0.527738
-1.64062 -8.5195e-192 -0.529584
-1.63574 -8.65689e-192 -0.531426
-1.63086 -8.79607e-192 -0.533263
-1.62598 -8.93707e-192 -0.535095
-1.62109 -9.07989e-192 -0.536923
-1.61621 -9.22456e-192 -0.538746
-1.61133 -9.37109e-192 -0.540565
-1.60645 -9.51949e-192 -0.542378
-1.60156 -9.66977e-192 -0.544186
-1.59668 -9.82197e-192 -0.54599
-1.5918 -9.97608e-192 -0.547788
-1.58691 -1.01321e-191 -0.549581
-1.58203 -1.02901e-191 -0.551369
-1.57715 -1.04501e-191 -0.553152
-1.57227 -1.0612e-191 -0.554929
-1.56738 -1.0776e-191 -0.556701
-1.5625 -1.09419e-191 -0.558467
-1.55762 -1.11099e-191 -0.560228
-1.55273 -1.12799e-191 -0.561982
-1.54785 -1.1452e-191 -0.563732
-1.54297 -1.16261e-191 -0.565475
-1.53809 -1.18024e-191 -0.567213
-1.5332 -1.19807e-191 -0.568944
-1.52832 -1.21611e-191 -0.57067
-1.52344 -1.23437e-191 -0.572389
-1.51855 -1.25284e-191 -0.574103
-1.51367 -1.27153e-191 -0.57581
-1.50879 -1.29043e-191 -0.577511
-1.50391 -1.30956e-191 -0.579205
-1.49902 -1.3289e-191 -0.580893
-1.49414 -1.34846e-191 -0.582575
-1.48926 -1.36825e-191 -0.58425
-1.48438 -1.38826e-191 -0.585919
-1.47949 -1.4085e-191 -0.587581
-1.47461 -1.42896e-191 -0.589236
-1.46973 -1.44966e-191 -0.590885
-1.46484 -1.47058e-191 -0.592527
-1.45996 -1.49173e-191 -0.594161
-1.45508 -1.51311e-191 -0.595789
-1.4502 -1.53473e-191 -0.59741
-1.44531 -1.55658e-191 -0.599024
-1.44043 -1.57867e-191 -0.600631
-1.43555 -1.601e-191 -0.60223
-1.43066 -1.62356e-191 -0.603823
-1.42578 -1.64637e-191 -0.605408
-1.4209 -1.66941e-191 -0.606986
-1.41602 -1.6927e-191 -0.608556
-1.41113 -1.71622e-191 -0.610119
-1.40625 -1.74e-191 -0.611675
-1.40137 -1.76401e-191 -0.613223
-1.39648 -1.78828e-191 -0.614763
-1.3916 -1.81279e-191 -0.616296
-1.38672 -1.83755e-191 -0.617821
-1.38184 -1.86256e-191 -0.619338
-1.37695 -1.88782e-191 -0.620848
-1.37207 -1.91333e-191 -0.62235
-1.36719 -1.93909e-191 -0.623843
-1.3623 -1.96511e-191 -0.625329
-1.35742 -1.99138e-191 -0.626808
-1.35254 -2.01791e-191 -0.628278
-1.34766 -2.04469e-191 -0.62974
-1.34277 -2.07173e-191 -0.631194
-1.33789 -2.09902e-191 -0.632639
-1.33301 -2.12657e-191 -0.634077
-1.32812 -2.15439e-191 -0.635506
-1.32324 -2.18246e-191 -0.636928
-1.31836 -2.21079e-191 -0.638341
-1.31348 -2.23939e-191 -0.639745
-1.30859 -2.26824e-191 -0.641142
-1.30371 -2.29736e-191 -0.642529
-1.29883 -2.32674e-191 -0.643909
-1.29395 -2.35638e-191 -0.64528
-1.28906 -2.38629e-191 -0.646642
-1.28418 -2.41646e-191 -0.647996
-1.2793 -2.4469e-191 -0.649342
-1.27441 -2.4776e-191 -0.650679
-1.26953 -2.50857e-191 -0.652007
-1.26465 -2.5398e-191 -0.653327
-1.25977 -2.5713e-191 -0.654638
-1.25488 -2.60307e-191 -0.65594
-1.25 -2.6351e-191 -0.657233
-1.24512 -2.6674e-191 -0.658518
-1.24023 -2.69997e-191 -0.659794
-1.23535 -2.73281e-191 -0.661061
-1.23047 -2.76591e-191 -0.66232
-1.22559 -2.79928e-191 -0.663569
-1.2207 -2.83292e-191 -0.66481
-1.21582 -2.86682e-191 -0.666042
-1.21094 -2.90099e-191 -0.667265
-1.20605 -2.93543e-191 -0.668479
-1.20117 -2.97014e-191 -0.669684
-1.19629 -3.00511e-191 -0.67088
-1.19141 -3.04035e-191 -0.672067
-1.18652 -3.07586e-191 -0.673245
-1.18164 -3.11163e-191 -0.674414
-1.17676 -3.14767e-191 -0.675575
-1.17188 -3.18398e-191 -0.676726
-1.16699 -3.22055e-191 -0.677868
-1.16211 -3.25738e-191 -0.679001
-1.15723 -3.29448e-191 -0.680125
-1.15234 -3.33185e-191 -0.68124
-1.14746 -3.36947e-191 -0.682346
-1.14258 -3.40736e-191 -0.683442
-1.1377 -3.44551e-191 -0.68453
-1.13281 -3.48392e-191 -0.685609
-1.12793 -3.52259e-191 -0.686678
-1.12305 -3.56152e-191 -0.687739
-1.11816 -3.60071e-191 -0.68879
-1.11328 -3.64016e-191 -0.689832
-1.1084 -3.67986e-191 -0.690865
-1.10352 -3.71982e-191 -0.691889
-1.09863 -3.76004e-191 -0.692904
-1.09375 -3.8005e-191 -0.69391
-1.08887 -3.84122e-191 -0.694907
-1.08398 -3.88219e-191 -0.695894
-1.0791 -3.92341e-191 -0.696873
-1.07422 -3.96488e-191 -0.697842
-1.06934 -4.0066e-191 -0.698803
-1.06445 -4.04856e-191 -0.699754
-1.05957 -4.09077e-191 -0.700696
-1.05469 -4.13322e-191 -0.701629
-1.0498 -4.17591e-191 -0.702553
-1.04492 -4.21884e-191 -0.703468
-1.04004 -4.26201e-191 -0.704375
-1.03516 -4.30542e-191 -0.705272
-1.03027 -4.34906e-191 -0.70616
-1.02539 -4.39293e-191 -0.707039
-1.02051 -4.43703e-191 -0.707909
-1.01562 -4.48137e-191 -0.70877
-1.01074 -4.52593e-191 -0.709622
-1.00586 -4.57071e-191 -0.710466
-1.00098 -4.61572e-191 -0.7113
-0.996094 -4.66095e-191 -0.712126
-0.991211 -4.7064e-191 -0.712942
-0.986328 -4.75206e-191 -0.71375
-0.981445 -4.79794e-191 -0.714549
-0.976562 -4.84404e-191 -0.715339
-0.97168 -4.89034e-191 -0.716121
-0.966797 -4.93684e-191 -0.716894
-0.961914 -4.98356e-191 -0.717658
-0.957031 -5.03047e-191 -0.718413
-0.952148 -5.07758e-191 -0.71916
-0.947266 -5.1249e-191 -0.719898
-0.942383 -5.1724e-191 -0.720627
-0.9375 -5.2201e-191 -0.721348
-0.932617 -5.26798e-191 -0.72206
-0.927734 -5.31605e-191 -0.722764
-0.922852 -5.36431e-191 -0.723459
-0.917969 -5.41274e-191 -0.724146
-0.913086 -5.46135e-191 -0.724824
-0.908203 -5.51014e-191 -0.725494
-0.90332 -5.55909e-191 -0.726156
-0.898438 -5.60821e-191 -0.726809
-0.893555 -5.6575e-191 -0.727454
-0.888672 -5.70695e-191 -0.72809
-0.883789 -5.75656e-191 -0.728719
-0.878906 -5.80632e-191 -0.729339
-0.874023 -5.85623e-191 -0.729951
-0.869141 -5.90628e-191 -0.730555
-0.864258 -5.95649e-191 -0.731151
-0.859375 -6.00683e-191 -0.731739
-0.854492 -6.05731e-191 -0.732319
-0.849609 -6.10792e-191 -0.732891
-0.844727 -6.15866e-191 -0.733456
-0.839844 -6.20953e-191 -0.734012
-0.834961 -6.26052e-191 -0.73456
-0.830078 -6.31162e-191 -0.735101
-0.825195 -6.36284e-191 -0.735634
-0.820312 -6.41417e-191 -0.736159
-0.81543 -6.46561e-191 -0.736677
-0.810547 -6.51714e-191 -0.737187
-0.805664 -6.56878e-191 -0.737689
-0.800781 -6.62051e-191 -0.738185
-0.795898 -6.67232e-191 -0.738672
-0.791016 -6.72422e-191 -0.739152
-0.786133 -6.77621e-191 -0.739625
-0.78125 -6.82827e-191 -0.740091
-0.776367 -6.8804e-191 -0.740549
-0.771484 -6.9326e-191 -0.741
-0.766602 -6.98486e-191 -0.741444
-0.761719 -7.03718e-191 -0.741881
-0.756836 -7.08955e-191 -0.742311
-0.751953 -7.14197e-191 -0.742734
-0.74707 -7.19444e-191 -0.74315
-0.742188 -7.24695e-191 -0.743559
-0.737305 -7.29949e-191 -0.743961
-0.732422 -7.35206e-191 -0.744356
-0.727539 -7.40466e-191 -0.744745
-0.722656 -7.45728e-191 -0.745127
-0.717773 -7.50991e-191 -0.745503
-0.712891 -7.56256e-191 -0.745872
-0.708008 -7.61521e-191 -0.746234
-0.703125 -7.66786e-191 -0.74659
-0.698242 -7.72051e-191 -0.74694
-0.693359 -7.77315e-191 -0.747283
-0.688477 -7.82577e-191 -0.74762
-0.683594 -7.87838e-191 -0.747951
-0.678711 -7.93096e-191 -0.748276
-0.673828 -7.98351e-191 -0.748594
-0.668945 -8.03602e-191 -0.748907
-0.664062 -8.0885e-191 -0.749213
-0.65918 -8.14093e-191 -0.749514
-0.654297 -8.19331e-191 -0.749809
-0.649414 -8.24563e-191 -0.750098
-0.644531 -8.29789e-191 -0.750381
-0.639648 -8.35009e-191 -0.750659
-0.634766 -8.40221e-191 -0.750931
-0.629883 -8.45426e-191 -0.751197
-0.625 -8.50622e-191 -0.751459
-0.620117 -8.55809e-191 -0.751714
-0.615234 -8.60987e-191 -0.751964
-0.610352 -8.66155e-191 -0.752209
-0.605469 -8.71312e-191 -0.752449
-0.600586 -8.76458e-191 -0.752684
-0.595703 -8.81593e-191 -0.752913
-0.59082 -8.86715e-191 -0.753137
-0.585938 -8.91825e-191 -0.753357
-0.581055 -8.96921e-191 -0.753571
-0.576172 -9.02004e-191 -0.753781
-0.571289 -9.07072e-191 -0.753986
-0.566406 -9.12125e-191 -0.754186
-0.561523 -9.17162e-191 -0.754381
-0.556641 -9.22183e-191 -0.754572
-0.551758 -9.27188e-191 -0.754758
-0.546875 -9.32175e-191 -0.75494
-0.541992 -9.37144e-191 -0.755117
-0.537109 -9.42095e-191 -0.75529
-0.532227 -9.47027e-191 -0.755459
-0.527344 -9.51939e-191 -0.755623
-0.522461 -9.56831e-191 -0.755784
-0.517578 -9.61703e-191 -0.75594
-0.512695 -9.66553e-191 -0.756092
-0.507812 -9.71381e-191 -0.75624
-0.50293 -9.76187e-191 -0.756384
-0.498047 -9.8097e-191 -0.756524
-0.493164 -9.85729e-191 -0.756661
-0.488281 -9.90464e-191 -0.756794
-0.483398 -9.95175e-191 -0.756923
-0.478516 -9.9986e-191 -0.757048
-0.473633 -1.00452e-190 -0.75717
-0.46875 -1.00915e-190 -0.757289
-0.463867 -1.01376e-190 -0.757404
-0.458984 -1.01834e-190 -0.757515
-0.454102 -1.02289e-190 -0.757624
-0.449219 -1.02741e-190 -0.757729
-0.444336 -1.0319e-190 -0.75783
-0.439453 -1.03636e-190 -0.757929
-0.43457 -1.0408e-190 -0.758025
-0.429688 -1.0452e-190 -0.758117
-0.424805 -1.04957e-190 -0.758207
-0.419922 -1.05391e-190 -0.758294
-0.415039 -1.05821e-190 -0.758378
-0.410156 -1.06248e-190 -0.758459
-0.405273 -1.06672e-190 -0.758538
-0.400391 -1.07093e-190 -0.758613
-0.395508 -1.0751e-190 -0.758687
-0.390625 -1.07923e-190 -0.758757
-0.385742 -1.08333e-190 -0.758825
-0.380859 -1.08739e-190 -0.758891
-0.375977 -1.09142e-190 -0.758954
-0.371094 -1.09541e-190 -0.759015
-0.366211 -1.09936e-190 -0.759074
-0.361328 -1.10327e-190 -0.759131
-0.356445 -1.10714e-190 -0.759185
-0.351562 -1.11098e-190 -0.759237
-0.34668 -1.11477e-190 -0.759287
-0.341797 -1.11853e-190 -0.759335
-0.336914 -1.12224e-190 -0.759382
-0.332031 -1.12591e-190 -0.759426
-0.327148 -1.12954e-190 -0.759468
-0.322266 -1.13313e-190 -0.759509
-0.317383 -1.13667e-190 -0.759548
-0.3125 -1.14017e-190 -0.759585
-0.307617 -1.14363e-190 -0.75962
-0.302734 -1.14705e-190 -0.759654
-0.297852 -1.15041e-190 -0.759687
-0.292969 -1.15374e-190 -0.759717
-0.288086 -1.15702e-190 -0.759747
-0.283203 -1.16025e-190 -0.759775
-0.27832 -1.16343e-190 -0.759801
-0.273438 -1.16657e-190 -0.759826
-0.268555 -1.16966e-190 -0.75985
-0.263672 -1.17271e-190 -0.759873
-0.258789 -1.1757e-190 -0.759894
-0.253906 -1.17865e-190 -0.759915
-0.249023 -1.18155e-190 -0.759934
-0.244141 -1.1844e-190 -0.759952
-0.239258 -1.18719e-190 -0.759969
-0.234375 -1.18994e-190 -0.759985
-0.229492 -1.19264e-190 -0.76
-0.224609 -1.19529e-190 -0.760014
-0.219727 -1.19789e-190 -0.760028
-0.214844 -1.20043e-190 -0.76004
-0.209961 -1.20292e-190 -0.760052
-0.205078 -1.20536e-190 -0.760063
-0.200195 -1.20775e-190 -0.760073
-0.195312 -1.21008e-190 -0.760082
-0.19043 -1.21237e-190 -0.760091
-0.185547 -1.21459e-190 -0.760099
-0.180664 -1.21677e-190 -0.760107
-0.175781 -1.21889e-190 -0.760113
-0.170898 -1.22095e-190 -0.76012
-0.166016 -1.22296e-190 -0.760126
-0.161133 -1.22492e-190 -0.760131
-0.15625 -1.22682e-190 -0.760136
-0.151367 -1.22866e-190 -0.76014
-0.146484 -1.23045e-190 -0.760144
-0.141602 -1.23218e-190 -0.760148
-0.136719 -1.23386e-190 -0.760151
-0.131836 -1.23548e-190 -0.760154
-0.126953 -1.23704e-190 -0.760157
-0.12207 -1.23854e-190 -0.760159
-0.117188 -1.23999e-190 -0.760162
-0.112305 -1.24138e-190 -0.760163
-0.107422 -1.24271e-190 -0.760165
-0.102539 -1.24399e-190 -0.760166
-0.0976562 -1.24521e-190 -0.760168
-0.0927734 -1.24636e-190 -0.760169
-0.0878906 -1.24746e-190 -0.76017
-0.0830078 -1.24851e-190 -0.76017
-0.078125 -1.24949e-190 -0.760171
-0.0732422 -1.25041e-190 -0.760172
-0.0683594 -1.25128e-190 -0.760172
-0.0634766 -1.25208e-190 -0.760172
-0.0585938 -1.25283e-190 -0.760173
-0.0537109 -1.25352e-190 -0.760173
-0.0488281 -1.25414e-190 -0.760173
-0.0439453 -1.25471e-190 -0.760173
-0.0390625 -1.25522e-190 -0.760173
-0.0341797 -1.25567e-190 -0.760173
-0.0292969 -1.25606e-190 -0.760173
-0.0244141 -1.25639e-190 -0.760173
-0.0195312 -1.25666e-190 -0.760173
-0.0146484 -1.25687e-190 -0.760173
-0.00976562 -1.25702e-190 -0.760173
-0.00488281 -1.25711e-190 -0.760173
0 -1.25714e-190 -0.760173
0.00488281 -1.25711e-190 -0.760173
0.00976562 -1.25702e-190 -0.760173
0.0146484 -1.25687e-190 -0.760173
0.0195312 -1.25666e-190 -0.760173
0.0244141 -1.25639e-190 -0.760173
0.0292969 -1.25606e-190 -0.760173
0.0341797 -1.25567e-190 -0.760173
0.0390625 -1.25522e-190 -0.760173
0.0439453 -1.25471e-190 -0.760173
0.0488281 -1.25414e-190 -0.760173
0.0537109 -1.25352e-190 -0.760173
0.0585938 -1.25283e-190 -0.760173
0.0634766 -1.25208e-190 -0.760172
0.0683594 -1.25128e-190 -0.760172
0.0732422 -1.25041e-190 -0.760172
0.078125 -1.24949e-190 -0.760171
0.0830078 -1.24851e-190 -0.76017
0.0878906 -1.24746e-190 -0.76017
0.0927734 -1.24636e-190 -0.760169
0.0976562 -1.24521e-190 -0.760168
0.102539 -1.24399e-190 -0.760166
0.107422 -1.24271e-190 -0.760165
0.112305 -1.24138e-190 -0.760163
0.117188 -1.23999e-190 -0.760162
0.12207 -1.23854e-190 -0.760159
0.126953 -1.23704e-190 -0.760157
0.131836 -1.23548e-190 -0.760154
0.136719 -1.23386e-190 -0.760151
0.141602 -1.23218e-190 -0.760148
0.146484 -1.23045e-190 -0.760144
0.151367 -1.22866e-190 -0.76014
0.15625 -1.22682e-190 -0.760136
0.161133 -1.22492e-190 -0.760131
0.166016 -1.22296e-190 -0.760126
0.170898 -1.22095e-190 -0.76012
0.175781 -1.21889e-190 -0.760113
0.180664 -1.21677e-190 -0.760107
0.185547 -1.21459e-190 -0.760099
0.19043 -1.21237e-190 -0.760091
0.195312 -1.21008e-190 -0.760082
0.200195 -1.20775e-190 -0.760073
0.205078 -1.20536e-190 -0.760063
0.209961 -1.20292e-190 -0.760052
0.214844 -1.20043e-190 -0.76004
0.219727 -1.19789e-190 -0.760028
0.224609 -1.19529e-190 -0.760014
0.229492 -1.19264e-190 -0.76
0.234375 -1.18994e-190 -0.759985
0.239258 -1.18719e-190 -0.759969
0.244141 -1.1844e-190 -0.759952
0.249023 -1.18155e-190 -0.759934
0.253906 -1.17865e-190 -0.759915
0.258789 -1.1757e-190 -0.759894
0.263672 -1.17271e-190 -0.759873
0.268555 -1.16966e-190 -0.75985
0.273438 -1.16657e-190 -0.759826
0.27832 -1.16343e-190 -0.759801
0.283203 -1.16025e-190 -0.759775
0.288086 -1.15702e-190 -0.759747
0.292969 -1.15374e-190 -0.759717
0.297852 -1.15041e-190 -0.759687
0.302734 -1.14705e-190 -0.759654
0.307617 -1.14363e-190 -0.75962
0.3125 -1.14017e-190 -0.759585
0.317383 -1.13667e-190 -0.759548
0.322266 -1.13313e-190 -0.759509
0.327148 -1.12954e-190 -0.759468
0.332031 -1.12591e-190 -0.759426
0.336914 -1.12224e-190 -0.759382
0.341797 -1.11853e-190 -0.759335
0.34668 -1.11477e-190 -0.759287
0.351562 -1.11098e-190 -0.759237
0.356445 -1.10714e-190 -0.759185
0.361328 -1.10327e-190 -0.759131
0.366211 -1.09936e-190 -0.759074
0.371094 -1.09541e-190 -0.759015
0.375977 -1.09142e-190 -0.758954
0.380859 -1.08739e-190 -0.758891
0.385742 -1.08333e-190 -0.758825
0.390625 -1.07923e-190 -0.758757
0.395508 -1.0751e-190 -0.758687
0.400391 -1.07093e-190 -0.758613
0.405273 -1.06672e-190 -0.758538
0.410156 -1.06248e-190 -0.758459
0.415039 -1.05821e-190 -0.758378
0.419922 -1.05391e-190 -0.758294
0.424805 -1.04957e-190 -0.758207
0.429688 -1.0452e-190 -0.758117
0.43457 -1.0408e-190 -0.758025
0.439453 -1.03636e-190 -0.757929
0.444336 -1.0319e-190 -0.75783
0.449219 -1.02741e-190 -0.757729
0.454102 -1.02289e-190 -0.757624
0.458984 -1.01834e-190 -0.757515
0.463867 -1.01376e-190 -0.757404
0.46875 -1.00915e-190 -0.757289
0.473633 -1.00452e-190 -0.75717
0.478516 -9.9986e-191 -0.757048
0.483398 -9.95175e-191 -0.756923
0.488281 -9.90464e-191 -0.756794
0.493164 -9.85729e-191 -0.756661
0.498047 -9.8097e-191 -0.756524
0.50293 -9.76187e-191 -0.756384
0.507812 -9.71381e-191 -0.75624
0.512695 -9.66553e-191 -0.756092
0.517578 -9.61703e-191 -0.75594
0.522461 -9.56831e-191 -0.755784
0.527344 -9.51939e-191 -0.755623
0.532227 -9.47027e-191 -0.755459
0.537109 -9.42095e-191 -0.75529
0.541992 -9.37144e-191 -0.755117
0.546875 -9.32175e-191 -0.75494
0.551758 -9.27188e-191 -0.754758
0.556641 -9.22183e-191 -0.754572
0.561523 -9.17162e-191 -0.754381
0.566406 -9.12125e-191 -0.754186
0.571289 -9.07072e-191 -0.753986
0.576172 -9.02004e-191 -0.753781
0.581055 -8.96921e-191 -0.753571
0.585938 -8.91825e-191 -0.753357
0.59082 -8.86715e-191 -0.753137
0.595703 -8.81593e-191 -0.752913
0.600586 -8.76458e-191 -0.752684
0.605469 -8.71312e-191 -0.752449
0.610352 -8.66155e-191 -0.752209
0.615234 -8.60987e-191 -0.751964
0.620117 -8.55809e-191 -0.751714
0.625 -8.50622e-191 -0.751459
0.629883 -8.45426e-191 -0.751197
0.634766 -8.40221e-191 -0.750931
0.639648 -8.35009e-191 -0.750659
0.644531 -8.29789e-191 -0.750381
0.649414 -8.24563e-191 -0.750098
0.654297 -8.19331e-191 -0.749809
0.65918 -8.14093e-191 -0.749514
0.664062 -8.0885e-191 -0.749213
0.668945 -8.03602e-191 -0.748907
0.673828 -7.98351e-191 -0.748594
0.678711 -7.93096e-191 -0.748276
0.683594 -7.87838e-191 -0.747951
0.688477 -7.82577e-191 -0.74762
0.693359 -7.77315e-191 -0.747283
0.698242 -7.72051e-191 -0.74694
0.703125 -7.66786e-191 -0.74659
0.708008 -7.61521e-191 -0.746234
0.712891 -7.56256e-191 -0.745872
0.717773 -7.50991e-191 -0.745503
0.722656 -7.45728e-191 -0.745127
0.727539 -7.40466e-191 -0.744745
0.732422 -7.35206e-191 -0.744356
0.737305 -7.29949e-191 -0.743961
0.742188 -7.24695e-191 -0.743559
0.74707 -7.19444e-191 -0.74315
0.751953 -7.14197e-191 -0.742734
0.756836 -7.08955e-191 -0.742311
0.761719 -7.03718e-191 -0.741881
0.766602 -6.98486e-191 -0.741444
0.771484 -6.9326e-191 -0.741
0.776367 -6.8804e-191 -0.740549
0.78125 -6.82827e-191 -0.740091
0.786133 -6.77621e-191 -0.739625
0.791016 -6.72422e-191 -0.739152
0.795898 -6.67232e-191 -0.738672
0.800781 -6.62051e-191 -0.738185
0.805664 -6.56878e-191 -0.737689
0.810547 -6.51714e-191 -0.737187
0.81543 -6.46561e-191 -0.736677
0.820312 -6.41417e-191 -0.736159
0.825195 -6.36284e-191 -0.735634
0.830078 -6.31162e-191 -0.735101
0.834961 -6.26052e-191 -0.73456
0.839844 -6.20953e-191 -0.734012
0.844727 -6.15866e-191 -0.733456
0.849609 -6.10792e-191 -0.732891
0.854492 -6.05731e-191 -0.732319
0.859375 -6.00683e-191 -0.731739
0.864258 -5.95649e-191 -0.731151
0.869141 -5.90628e-191 -0.730555
0.874023 -5.85623e-191 -0.729951
0.878906 -5.80632e-191 -0.729339
0.883789 -5.75656e-191 -0.728719
0.888672 -5.70695e-191 -0.72809
0.893555 -5.6575e-191 -0.727454
0.898438 -5.60821e-191 -0.726809
0.90332 -5.55909e-191 -0.726156
0.908203 -5.51014e-191 -0.725494
0.913086 -5.46135e-191 -0.724824
0.917969 -5.41274e-191 -0.724146
0.922852 -5.36431e-191 -0.723459
0.927734 -5.31605e-191 -0.722764
0.932617 -5.26798e-191 -0.72206
0.9375 -5.2201e-191 -0.721348
0.942383 -5.1724e-191 -0.720627
0.947266 -5.1249e-191 -0.719898
0.952148 -5.07758e-191 -0.71916
0.957031 -5.03047e-191 -0.718413
0.961914 -4.98356e-191 -0.717658
0.966797 -4.93684e-191 -0.716894
0.97168 -4.89034e-191 -0.716121
0.976562 -4.84404e-191 -0.715339
0.981445 -4.79794e-191 -0.714549
0.986328 -4.75206e-191 -0.71375
0.991211 -4.7064e-191 -0.712942
0.996094 -4.66095e-191 -0.712126
1.00098 -4.61572e-191 -0.7113
1.00586 -4.57071e-191 -0.710466
1.01074 -4.52593e-191 -0.709622
1.01562 -4.48137e-191 -0.70877
1.02051 -4.43703e-191 -0.707909
1.02539 -4.39293e-191 -0.707039
1.03027 -4.34906e-191 -0.70616
1.03516 -4.30542e-191 -0.705272
1.04004 -4.26201e-191 -0.704375
1.04492 -4.21884e-191 -0.703468
1.0498 -4.17591e-191 -0.702553
1.05469 -4.13322e-191 -0.701629
1.05957 -4.09077e-191 -0.700696
1.06445 -4.04856e-191 -0.699754
1.06934 -4.0066e-191 -0.698803
1.07422 -3.96488e-191 -0.697842
1.0791 -3.92341e-191 -0.696873
1.08398 -3.88219e-191 -0.695894
1.08887 -3.84122e-191 -0.694907
1.09375 -3.8005e-191 -0.69391
1.09863 -3.76004e-191 -0.692904
1.10352 -3.71982e-191 -0.691889
1.1084 -3.67986e-191 -0.690865
1.11328 -3.64016e-191 -0.689832
1.11816 -3.60071e-191 -0.68879
1.12305 -3.56152e-191 -0.687739
1.12793 -3.52259e-191 -0.686678
1.13281 -3.48392e-191 -0.685609
1.1377 -3.44551e-191 -0.68453
1.14258 -3.40736e-191 -0.683442
1.14746 -3.36947e-191 -0.682346
1.15234 -3.33185e-191 -0.68124
1.15723 -3.29448e-191 -0.680125
1.16211 -3.25738e-191 -0.679001
1.16699 -3.22055e-191 -0.677868
1.17188 -3.18398e-191 -0.676726
1.17676 -3.14767e-191 -0.675575
1.18164 -3.11163e-191 -0.674414
1.18652 -3.07586e-191 -0.673245
1.19141 -3.04035e-191 -0.672067
1.19629 -3.00511e-191 -0.67088
1.20117 -2.97014e-191 -0.669684
1.20605 -2.93543e-191 -0.668479
1.21094 -2.90099e-191 -0.667265
1.21582 -2.86682e-191 -0.666042
1.2207 -2.83292e-191 -0.66481
1.22559 -2.79928e-191 -0.663569
1.23047 -2.76591e-191 -0.66232
1.23535 -2.73281e-191 -0.661061
1.24023 -2.69997e-191 -0.659794
1.24512 -2.6674e-191 -0.658518
1.25 -2.6351e-191 -0.657233
1.25488 -2.60307e-191 -0.65594
1.25977 -2.5713e-191 -0.654638
1.26465 -2.5398e-191 -0.653327
1.26953 -2.50857e-191 -0.652007
1.27441 -2.4776e-191 -0.650679
1.2793 -2.4469e-191 -0.649342
1.28418 -2.41646e-191 -0.647996
1.28906 -2.38629e-191 -0.646642
1.29395 -2.35638e-191 -0.64528
1.29883 -2.32674e-191 -0.643909
1.30371 -2.29736e-191 -0.642529
1.30859 -2.26824e-191 -0.641142
1.31348 -2.23939e-191 -0.639745
1.31836 -2.21079e-191 -0.638341
1.32324 -2.18246e-191 -0.636928
1.32812 -2.15439e-191 -0.635506
1.33301 -2.12657e-191 -0.634077
1.33789 -2.09902e-191 -0.632639
1.34277 -2.07173e-191 -0.631194
1.34766 -2.04469e-191 -0.62974
1.35254 -2.01791e-191 -0.628278
1.35742 -1.99138e-191 -0.626808
1.3623 -1.96511e-191 -0.625329
1.36719 -1.93909e-191 -0.623843
1.37207 -1.91333e-191 -0.62235
1.37695 -1.88782e-191 -0.620848
1.38184 -1.86256e-191 -0.619338
1.38672 -1.83755e-191 -0.617821
1.3916 -1.81279e-191 -0.616296
1.39648 -1.78828e-191 -0.614763
1.40137 -1.76401e-191 -0.613223
1.40625 -1.74e-191 -0.611675
1.41113 -1.71622e-191 -0.610119
1.41602 -1.6927e-191 -0.608556
1.4209 -1.66941e-191 -0.606986
1.42578 -1.64637e-191 -0.605408
1.43066 -1.62356e-191 -0.603823
1.43555 -1.601e-191 -0.60223
1.44043 -1.57867e-191 -0.600631
1.44531 -1.55658e-191 -0.599024
1.4502 -1.53473e-191 -0.59741
1.45508 -1.51311e-191 -0.595789
1.45996 -1.49173e-191 -0.594161
1.46484 -1.47058e-191 -0.592527
1.46973 -1.44966e-191 -0.590885
1.47461 -1.42896e-191 -0.589236
1.47949 -1.4085e-191 -0.587581
1.48438 -1.38826e-191 -0.585919
1.48926 -1.36825e-191 -0.58425
1.49414 -1.34846e-191 -0.582575
1.49902 -1.3289e-191 -0.580893
1.50391 -1.30956e-191 -0.579205
1.50879 -1.29043e-191 -0.577511
1.51367 -1.27153e-191 -0.57581
1.51855 -1.25284e-191 -0.574103
1.52344 -1.23437e-191 -0.572389
1.52832 -1.21611e-191 -0.57067
1.5332 -1.19807e-191 -0.568944
1.53809 -1.18024e-191 -0.567213
1.54297 -1.16261e-191 -0.565475
1.54785 -1.1452e-191 -0.563732
1.55273 -1.12799e-191 -0.561982
1.55762 -1.11099e-191 -0.560228
1.5625 -1.09419e-191 -0.558467
1.56738 -1.0776e-191 -0.556701
1.57227 -1.0612e-191 -0.554929
1.57715 -1.04501e-191 -0.553152
1.58203 -1.02901e-191 -0.551369
1.58691 -1.01321e-191 -0.549581
1.5918 -9.97608e-192 -0.547788
1.59668 -9.82197e-192 -0.54599
1.60156 -9.66977e-192 -0.544186
1.60645 -9.51949e-192 -0.542378
1.61133 -9.37109e-192 -0.540565
1.61621 -9.22456e-192 -0.538746
1.62109 -9.07989e-192 -0.536923
1.62598 -8.93707e-192 -0.535095
1.63086 -8.79607e-192 -0.533263
1.63574 -8.65689e-192 -0.531426
1.64062 -8.5195e-192 -0.529584
1.64551 -8.38389e-192 -0.527738
1.65039 -8.25004e-192 -0.525887
1.65527 -8.11795e-192 -0.524033
1.66016 -7.98759e-192 -0.522174
1.66504 -7.85895e-192 -0.52031
1.66992 -7.73201e-192 -0.518443
1.6748 -7.60676e-192 -0.516572
1.67969 -7.48318e-192 -0.514697
1.68457 -7.36125e-192 -0.512818
1.68945 -7.24097e-192 -0.510935
1.69434 -7.12232e-192 -0.509049
1.69922 -7.00527e-192 -0.507159
1.7041 -6.88982e-192 -0.505266
1.70898 -6.77595e-192 -0.503369
1.71387 -6.66365e-192 -0.501469
1.71875 -6.55289e-192 -0.499565
1.72363 -6.44366e-192 -0.497658
1.72852 -6.33596e-192 -0.495748
1.7334 -6.22976e-192 -0.493835
1.73828 -6.12504e-192 -0.49192
1.74316 -6.0218e-192 -0.490001
1.74805 -5.92002e-192 -0.488079
1.75293 -5.81968e-192 -0.486155
1.75781 -5.72077e-192 -0.484228
1.7627 -5.62327e-192 -0.482298
1.76758 -5.52717e-192 -0.480366
1.77246 -5.43245e-192 -0.478432
1.77734 -5.3391e-192 -0.476495
1.78223 -5.2471e-192 -0.474556
1.78711 -5.15645e-192 -0.472615
1.79199 -5.06711e-192 -0.470671
1.79688 -4.97909e-192 -0.468726
1.80176 -4.89237e-192 -0.466779
1.80664 -4.80692e-192 -0.46483
1.81152 -4.72275e-192 -0.462879
1.81641 -4.63982e-192 -0.460926
1.82129 -4.55814e-192 -0.458972
1.82617 -4.47767e-192 -0.457016
1.83105 -4.39842e-192 -0.455059
1.83594 -4.32037e-192 -0.453101
1.84082 -4.2435e-192 -0.451141
1.8457 -4.1678e-192 -0.44918
1.85059 -4.09325e-192 -0.447218
1.85547 -4.01984e-192 -0.445255
1.86035 -3.94757e-192 -0.443291
1.86523 -3.87641e-192 -0.441326
1.87012 -3.80634e-192 -0.43936
1.875 -3.73737e-192 -0.437393
1.87988 -3.66947e-192 -0.435426
1.88477 -3.60264e-192 -0.433458
1.88965 -3.53685e-192 -0.43149
1.89453 -3.4721e-192 -0.429521
1.89941 -3.40837e-192 -0.427552
1.9043 -3.34565e-192 -0.425583
1.90918 -3.28393e-192 -0.423614
1.91406 -3.22319e-192 -0.421644
1.91895 -3.16343e-192 -0.419675
1.92383 -3.10462e-192 -0.417705
1.92871 -3.04677e-192 -0.415736
1.93359 -2.98985e-192 -0.413767
1.93848 -2.93385e-192 -0.411798
1.94336 -2.87877e-192 -0.409829
1.94824 -2.82458e-192 -0.407861
1.95312 -2.77128e-192 -0.405894
1.95801 -2.71886e-192 -0.403927
1.96289 -2.6673e-192 -0.401961
1.96777 -2.6166e-192 -0.399996
1.97266 -2.56674e-192 -0.398031
1.97754 -2.5177e-192 -0.396067
1.98242 -2.46949e-192 -0.394105
1.9873 -2.42208e-192 -0.392143
1.99219 -2.37547e-192 -0.390182
1.99707 -2.32965e-192 -0.388223
2.00195 -2.2846e-192 -0.386265
2.00684 -2.24032e-192 -0.384309
2.01172 -2.19679e-192 -0.382353
2.0166 -2.154e-192 -0.3804
2.02148 -2.11194e-192 -0.378448
2.02637 -2.07061e-192 -0.376497
2.03125 -2.02999e-192 -0.374548
2.03613 -1.99007e-192 -0.372601
2.04102 -1.95085e-192 -0.370656
2.0459 -1.9123e-192 -0.368713
2.05078 -1.87443e-192 -0.366772
2.05566 -1.83722e-192 -0.364833
2.06055 -1.80066e-192 -0.362896
2.06543 -1.76475e-192 -0.360961
2.07031 -1.72947e-192 -0.359029
2.0752 -1.69481e-192 -0.357099
2.08008 -1.66077e-192 -0.355171
2.08496 -1.62734e-192 -0.353246
2.08984 -1.5945e-192 -0.351323
2.09473 -1.56225e-192 -0.349403
2.09961 -1.53058e-192 -0.347486
2.10449 -1.49948e-192 -0.345572
2.10938 -1.46895e-192 -0.34366
2.11426 -1.43896e-192 -0.341751
2.11914 -1.40952e-192 -0.339845
2.12402 -1.38062e-192 -0.337943
2.12891 -1.35224e-192 -0.336043
2.13379 -1.32439e-192 -0.334146
2.13867 -1.29705e-192 -0.332253
2.14355 -1.27021e-192 -0.330363
2.14844 -1.24387e-192 -0.328476
2.15332 -1.21801e-192 -0.326593
2.1582 -1.19264e-192 -0.324713
2.16309 -1.16774e-192 -0.322837
2.16797 -1.1433e-192 -0.320964
2.17285 -1.11932e-192 -0.319095
2.17773 -1.0958e-192 -0.317229
2.18262 -1.07271e-192 -0.315368
2.1875 -1.05006e-192 -0.31351
2.19238 -1.02785e-192 -0.311656
2.19727 -1.00605e-192 -0.309806
2.20215 -9.84668e-193 -0.30796
2.20703 -9.63696e-193 -0.306118
2.21191 -9.43125e-193 -0.30428
2.2168 -9.22949e-193 -0.302446
2.22168 -9.03162e-193 -0.300617
2.22656 -8.83757e-193 -0.298792
2.23145 -8.64728e-193 -0.296971
2.23633 -8.46068e-193 -0.295154
2.24121 -8.27771e-193 -0.293342
2.24609 -8.09831e-193 -0.291535
2.25098 -7.92242e-193 -0.289731
2.25586 -7.74999e-193 -0.287933
2.26074 -7.58094e-193 -0.286139
2.26562 -7.41523e-193 -0.28435
2.27051 -7.25279e-193 -0.282566
2.27539 -7.09358e-193 -0.280786
2.28027 -6.93753e-193 -0.279011
2.28516 -6.78459e-193 -0.277241
2.29004 -6.6347e-193 -0.275476
2.29492 -6.48782e-193 -0.273716
2.2998 -6.34388e-193 -0.271961
2.30469 -6.20285e-193 -0.270211
2.30957 -6.06465e-193 -0.268466
2.31445 -5.92926e-193 -0.266727
2.31934 -5.79661e-193 -0.264992
2.32422 -5.66666e-193 -0.263263
2.3291 -5.53936e-193 -0.261539
2.33398 -5.41466e-193 -0.25982
2.33887 -5.29251e-193 -0.258107
2.34375 -5.17287e-193 -0.256399
2.34863 -5.0557e-193 -0.254697
2.35352 -4.94095e-193 -0.253
2.3584 -4.82857e-193 -0.251308
2.36328 -4.71852e-193 -0.249622
2.36816 -4.61075e-193 -0.247942
2.37305 -4.50524e-193 -0.246268
2.37793 -4.40193e-193 -0.244599
2.38281 -4.30078e-193 -0.242935
2.3877 -4.20176e-193 -0.241278
2.39258 -4.10482e-193 -0.239626
2.39746 -4.00993e-193 -0.23798
2.40234 -3.91704e-193 -0.23634
2.40723 -3.82613e-193 -0.234706
2.41211 -3.73714e-193 -0.233078
2.41699 -3.65005e-193 -0.231456
2.42188 -3.56482e-193 -0.22984
2.42676 -3.48142e-193 -0.228229
2.43164 -3.3998e-193 -0.226625
2.43652 -3.31994e-193 -0.225027
2.44141 -3.2418e-193 -0.223435
2.44629 -3.16535e-193 -0.221849
2.45117 -3.09055e-193 -0.220269
2.45605 -3.01738e-193 -0.218696
2.46094 -2.9458e-193 -0.217128
2.46582 -2.87578e-193 -0.215567
2.4707 -2.80729e-193 -0.214013
2.47559 -2.7403e-193 -0.212464
2.48047 -2.67478e-193 -0.210922
2.48535 -2.6107e-193 -0.209386
2.49023 -2.54804e-193 -0.207856
2.49512 -2.48677e-193 -0.206333
2.5 -2.42685e-193 -0.204817
2.50488 -2.36826e-193 -0.203306
2.50977 -2.31097e-193 -0.201802
2.51465 -2.25497e-193 -0.200305
2.51953 -2.20021e-193 -0.198814
2.52441 -2.14669e-193 -0.19733
2.5293 -2.09436e-193 -0.195852
2.53418 -2.04322e-193 -0.194381
2.53906 -1.99323e-193 -0.192916
2.54395 -1.94436e-193 -0.191458
2.54883 -1.89661e-193 -0.190006
2.55371 -1.84994e-193 -0.188561
2.55859 -1.80433e-193 -0.187123
2.56348 -1.75977e-193 -0.185692
2.56836 -1.71622e-193 -0.184267
2.57324 -1.67367e-193 -0.182848
2.57812 -1.63209e-193 -0.181437
2.58301 -1.59148e-193 -0.180032
2.58789 -1.5518e-193 -0.178634
2.59277 -1.51304e-193 -0.177242
2.59766 -1.47517e-193 -0.175857
2.60254 -1.43819e-193 -0.17448
2.60742 -1.40206e-193 -0.173108
2.6123 -1.36678e-193 -0.171744
2.61719 -1.33232e-193 -0.170386
2.62207 -1.29867e-193 -0.169035
2.62695 -1.26581e-193 -0.167691
2.63184 -1.23372e-193 -0.166354
2.63672 -1.20238e-193 -0.165024
2.6416 -1.17179e-193 -0.1637
2.64648 -1.14192e-193 -0.162383
2.65137 -1.11276e-193 -0.161073
2.65625 -1.08429e-193 -0.15977
2.66113 -1.0565e-193 -0.158474
2.66602 -1.02938e-193 -0.157184
2.6709 -1.0029e-193 -0.155902
2.67578 -9.77055e-194 -0.154626
2.68066 -9.51832e-194 -0.153357
2.68555 -9.27215e-194 -0.152095
2.69043 -9.03193e-194 -0.15084
2.69531 -8.79751e-194 -0.149591
2.7002 -8.56876e-194 -0.14835
2.70508 -8.34556e-194 -0.147115
2.70996 -8.12779e-194 -0.145887
2.71484 -7.91533e-194 -0.144666
2.71973 -7.70805e-194 -0.143452
2.72461 -7.50584e-194 -0.142245
2.72949 -7.30859e-194 -0.141045
2.73438 -7.11618e-194 -0.139851
2.73926 -6.92851e-194 -0.138665
2.74414 -6.74546e-194 -0.137485
2.74902 -6.56694e-194 -0.136312
2.75391 -6.39284e-194 -0.135146
2.75879 -6.22305e-194 -0.133986
2.76367 -6.05749e-194 -0.132834
2.76855 -5.89605e-194 -0.131688
2.77344 -5.73864e-194 -0.130549
2.77832 -5.58516e-194 -0.129417
2.7832 -5.43554e-194 -0.128292
2.78809 -5.28966e-194 -0.127174
2.79297 -5.14746e-194 -0.126062
2.79785 -5.00884e-194 -0.124957
2.80273 -4.87372e-194 -0.123859
2.80762 -4.74202e-194 -0.122768
2.8125 -4.61366e-194 -0.121683
2.81738 -4.48856e-194 -0.120605
2.82227 -4.36664e-194 -0.119534
2.82715 -4.24783e-194 -0.11847
2.83203 -4.13206e-194 -0.117412
2.83691 -4.01925e-194 -0.116361
2.8418 -3.90934e-194 -0.115317
2.84668 -3.80225e-194 -0.11428
2.85156 -3.69791e-194 -0.113249
2.85645 -3.59627e-194 -0.112225
2.86133 -3.49726e-194 -0.111207
2.86621 -3.40081e-194 -0.110196
2.87109 -3.30686e-194 -0.109192
2.87598 -3.21535e-194 -0.108194
2.88086 -3.12623e-194 -0.107203
2.88574 -3.03943e-194 -0.106218
2.89062 -2.9549e-194 -0.10524
2.89551 -2.87258e-194 -0.104269
2.90039 -2.79243e-194 -0.103304
2.90527 -2.71438e-194 -0.102346
2.91016 -2.63839e-194 -0.101394
2.91504 -2.5644e-194 -0.100449
2.91992 -2.49237e-194 -0.0995096
2.9248 -2.42225e-194 -0.0985772
2.92969 -2.35398e-194 -0.0976512
2.93457 -2.28753e-194 -0.0967316
2.93945 -2.22286e-194 -0.0958183
2.94434 -2.1599e-194 -0.0949115
2.94922 -2.09863e-194 -0.0940111
2.9541 -2.039e-194 -0.093117
2.95898 -1.98097e-194 -0.0922292
2.96387 -1.92451e-194 -0.0913477
2.96875 -1.86956e-194 -0.0904725
2.97363 -1.81609e-194 -0.0896036
2.97852 -1.76407e-194 -0.088741
2.9834 -1.71345e-194 -0.0878845
2.98828 -1.66421e-194 -0.0870343
2.99316 -1.61631e-194 -0.0861903
2.99805 -1.56971e-194 -0.0853525
3.00293 -1.52438e-194 -0.0845207
3.00781 -1.4803e-194 -0.0836952
3.0127 -1.43741e-194 -0.0828757
3.01758 -1.39571e-194 -0.0820623
3.02246 -1.35514e-194 -0.081255
3.02734 -1.3157e-194 -0.0804537
3.03223 -1.27734e-194 -0.0796585
3.03711 -1.24004e-194 -0.0788692
3.04199 -1.20377e-194 -0.0780859
3.04688 -1.16851e-194 -0.0773086
3.05176 -1.13423e-194 -0.0765372
3.05664 -1.1009e-194 -0.0757717
3.06152 -1.0685e-194 -0.0750121
3.06641 -1.037e-194 -0.0742583
3.07129 -1.00638e-194 -0.0735104
3.07617 -9.76622e-195 -0.0727683
3.08105 -9.47697e-195 -0.072032
3.08594 -9.19585e-195 -0.0713015
3.09082 -8.92265e-195 -0.0705767
3.0957 -8.65714e-195 -0.0698576
3.10059 -8.39914e-195 -0.0691442
3.10547 -8.14844e-195 -0.0684364
3.11035 -7.90485e-195 -0.0677344
3.11523 -7.66817e-195 -0.0670379
3.12012 -7.43822e-195 -0.066347
3.125 -7.21482e-195 -0.0656617
3.12988 -6.9978e-195 -0.0649819
3.13477 -6.78699e-195 -0.0643077
3.13965 -6.58221e-195 -0.0636389
3.14453 -6.3833e-195 -0.0629756
3.14941 -6.19012e-195 -0.0623177
3.1543 -6.00249e-195 -0.0616653
3.15918 -5.82027e-195 -0.0610182
3.16406 -5.64331e-195 -0.0603765
3.16895 -5.47148e-195 -0.0597401
3.17383 -5.30462e-195 -0.0591091
3.17871 -5.1426e-195 -0.0584833
3.18359 -4.9853e-195 -0.0578628
3.18848 -4.83258e-195 -0.0572475
3.19336 -4.68431e-195 -0.0566374
3.19824 -4.54038e-195 -0.0560325
3.20312 -4.40065e-195 -0.0554327
3.20801 -4.26503e-195 -0.054838
3.21289 -4.13338e-195 -0.0542485
3.21777 -4.00561e-195 -0.053664
3.22266 -3.88161e-195 -0.0530845
3.22754 -3.76126e-195 -0.0525101
3.23242 -3.64447e-195 -0.0519407
3.2373 -3.53114e-195 -0.0513762
3.24219 -3.42117e-195 -0.0508166
3.24707 -3.31447e-195 -0.0502619
3.25195 -3.21094e-195 -0.0497122
3.25684 -3.1105e-195 -0.0491672
3.26172 -3.01305e-195 -0.0486271
3.2666 -2.91852e-195 -0.0480918
3.27148 -2.82682e-195 -0.0475612
3.27637 -2.73787e-195 -0.0470354
3.28125 -2.65159e-195 -0.0465143
3.28613 -2.56791e-195 -0.0459979
3.29102 -2.48676e-195 -0.0454861
3.2959 -2.40805e-195 -0.044979
3.30078 -2.33172e-195 -0.0444764
3.30566 -2.2577e-195 -0.0439785
3.31055 -2.18593e-195 -0.043485
3.31543 -2.11634e-195 -0.0429961
3.32031 -2.04887e-195 -0.0425117
3.3252 -1.98345e-195 -0.0420318
3.33008 -1.92003e-195 -0.0415562
3.33496 -1.85855e-195 -0.0410851
3.33984 -1.79896e-195 -0.0406184
3.34473 -1.74119e-195 -0.040156
3.34961 -1.68519e-195 -0.0396979
3.35449 -1.63092e-195 -0.0392441
3.35938 -1.57832e-195 -0.0387946
3.36426 -1.52735e-195 -0.0383493
3.36914 -1.47795e-195 -0.0379083
3.37402 -1.43008e-195 -0.0374714
3.37891 -1.38369e-195 -0.0370387
3.38379 -1.33875e-195 -0.0366101
3.38867 -1.2952e-195 -0.0361856
3.39355 -1.25301e-195 -0.0357652
3.39844 -1.21214e-195 -0.0353488
3.40332 -1.17254e-195 -0.0349365
3.4082 -1.13418e-195 -0.0345281
3.41309 -1.09703e-195 -0.0341237
3.41797 -1.06104e-195 -0.0337232
3.42285 -1.02619e-195 -0.0333267
3.42773 -9.92429e-196 -0.032934
3.43262 -9.59735e-196 -0.0325452
3.4375 -9.28074e-196 -0.0321602
3.44238 -8.97415e-196 -0.031779
3.44727 -8.67728e-196 -0.0314016
3.45215 -8.38982e-196 -0.0310279
3.45703 -8.1115e-196 -0.0306579
3.46191 -7.84204e-196 -0.0302917
3.4668 -7.58117e-196 -0.0299291
3.47168 -7.32863e-196 -0.0295701
3.47656 -7.08416e-196 -0.0292148
3.48145 -6.84752e-196 -0.028863
3.48633 -6.61847e-196 -0.0285148
3.49121 -6.39678e-196 -0.0281701
3.49609 -6.18221e-196 -0.0278289
3.50098 -5.97456e-196 -0.0274912
3.50586 -5.77361e-196 -0.027157
3.51074 -5.57915e-196 -0.0268262
3.51562 -5.39099e-196 -0.0264988
3.52051 -5.20892e-196 -0.0261747
3.52539 -5.03276e-196 -0.025854
3.53027 -4.86233e-196 -0.0255367
3.53516 -4.69744e-196 -0.0252226
3.54004 -4.53793e-196 -0.0249118
3.54492 -4.38363e-196 -0.0246042
3.5498 -4.23437e-196 -0.0242999
3.55469 -4.09e-196 -0.0239988
3.55957 -3.95036e-196 -0.0237008
3.56445 -3.81531e-196 -0.023406
3.56934 -3.6847e-196 -0.0231143
3.57422 -3.55839e-196 -0.0228256
3.5791 -3.43625e-196 -0.0225401
3.58398 -3.31814e-196 -0.0222576
3.58887 -3.20394e-196 -0.0219781
3.59375 -3.09352e-196 -0.0217016
3.59863 -2.98676e-196 -0.0214281
3.60352 -2.88355e-196 -0.0211575
3.6084 -2.78378e-196 -0.0208898
3.61328 -2.68733e-196 -0.0206251
3.61816 -2.59409e-196 -0.0203632
3.62305 -2.50397e-196 -0.0201041
3.62793 -2.41687e-196 -0.0198479
3.63281 -2.33269e-196 -0.0195945
3.6377 -2.25133e-196 -0.0193438
3.64258 -2.1727e-196 -0.0190959
3.64746 -2.09672e-196 -0.0188508
3.65234 -2.02331e-196 -0.0186083
3.65723 -1.95237e-196 -0.0183685
3.66211 -1.88382e-196 -0.0181314
3.66699 -1.8176e-196 -0.0178969
3.67188 -1.75362e-196 -0.017665
3.67676 -1.69181e-196 -0.0174358
3.68164 -1.6321e-196 -0.017209
3.68652 -1.57443e-196 -0.0169849
3.69141 -1.51872e-196 -0.0167632
3.69629 -1.46491e-196 -0.0165441
3.70117 -1.41294e-196 -0.0163274
3.70605 -1.36275e-196 -0.0161132
3.71094 -1.31428e-196 -0.0159014
3.71582 -1.26748e-196 -0.015692
3.7207 -1.22228e-196 -0.015485
3.72559 -1.17864e-196 -0.0152804
3.73047 -1.1365e-196 -0.0150781
3.73535 -1.09581e-196 -0.0148782
3.74023 -1.05653e-196 -0.0146805
3.74512 -1.01862e-196 -0.0144851
3.75 -9.82012e-197 -0.014292
3.75488 -9.46677e-197 -0.0141012
3.75977 -9.12571e-197 -0.0139125
3.76465 -8.79651e-197 -0.0137261
3.76953 -8.47878e-197 -0.0135418
3.77441 -8.17215e-197 -0.0133597
3.7793 -7.87622e-197 -0.0131797
3.78418 -7.59065e-197 -0.0130018
3.78906 -7.31508e-197 -0.012826
3.79395 -7.04918e-197 -0.0126523
3.79883 -6.79263e-197 -0.0124807
3.80371 -6.5451e-197 -0.0123111
3.80859 -6.30628e-197 -0.0121435
3.81348 -6.0759e-197 -0.0119779
3.81836 -5.85365e-197 -0.0118143
3.82324 -5.63926e-197 -0.0116526
3.82812 -5.43246e-197 -0.0114929
3.83301 -5.233e-197 -0.0113351
3.83789 -5.04062e-197 -0.0111792
3.84277 -4.85508e-197 -0.0110251
3.84766 -4.67615e-197 -0.010873
3.85254 -4.50359e-197 -0.0107227
3.85742 -4.3372e-197 -0.0105742
3.8623 -4.17676e-197 -0.0104275
3.86719 -4.02206e-197 -0.0102826
3.87207 -3.8729e-197 -0.0101395
3.87695 -3.7291e-197 -0.00999814
3.88184 -3.59047e-197 -0.00985851
3.88672 -3.45682e-197 -0.0097206
3.8916 -3.328e-197 -0.00958439
3.89648 -3.20382e-197 -0.00944987
3.90137 -3.08412e-197 -0.00931701
3.90625 -2.96876e-197 -0.00918581
3.91113 -2.85757e-197 -0.00905623
3.91602 -2.75042e-197 -0.00892827
3.9209 -2.64716e-197 -0.00880191
3.92578 -2.54766e-197 -0.00867713
3.93066 -2.45178e-197 -0.00855391
3.93555 -2.35939e-197 -0.00843225
3.94043 -2.27038e-197 -0.00831211
3.94531 -2.18462e-197 -0.0081935
3.9502 -2.102e-197 -0.00807638
3.95508 -2.02241e-197 -0.00796075
3.95996 -1.94574e-197 -0.00784659
3.96484 -1.87189e-197 -0.00773388
3.96973 -1.80075e-197 -0.0076226
3.97461 -1.73224e-197 -0.00751275
3.97949 -1.66625e-197 -0.00740431
3.98438 -1.6027e-197 -0.00729726
3.98926 -1.5415e-197 -0.00719158
3.99414 -1.48256e-197 -0.00708727
3.99902 -1.42582e-197 -0.0069843
4.00391 -1.37117e-197 -0.00688266
4.00879 -1.31856e-197 -0.00678235
4.01367 -1.26791e-197 -0.00668333
4.01855 -1.21915e-197 -0.00658561
4.02344 -1.1722e-197 -0.00648916
4.02832 -1.12701e-197 -0.00639396
4.0332 -1.08351e-197 -0.00630002
4.03809 -1.04164e-197 -0.00620731
4.04297 -1.00134e-197 -0.00611581
4.04785 -9.6255e-198 -0.00602553
4.05273 -9.25221e-198 -0.00593643
4.05762 -8.89297e-198 -0.00584851
4.0625 -8.54727e-198 -0.00576176
4.06738 -8.21462e-198 -0.00567615
4.07227 -7.89453e-198 -0.00559169
4.07715 -7.58656e-198 -0.00550835
4.08203 -7.29026e-198 -0.00542613
4.08691 -7.00519e-198 -0.005345
4.0918 -6.73095e-198 -0.00526497
4.09668 -6.46714e-198 -0.005186
4.10156 -6.21337e-198 -0.0051081
4.10645 -5.96927e-198 -0.00503125
4.11133 -5.73449e-198 -0.00495544
4.11621 -5.50868e-198 -0.00488066
4.12109 -5.29151e-198 -0.00480689
4.12598 -5.08266e-198 -0.00473412
4.13086 -4.88182e-198 -0.00466234
4.13574 -4.6887e-198 -0.00459154
4.14062 -4.50299e-198 -0.00452171
4.14551 -4.32444e-198 -0.00445283
4.15039 -4.15277e-198 -0.0043849
4.15527 -3.98772e-198 -0.0043179
4.16016 -3.82905e-198 -0.00425183
4.16504 -3.67652e-198 -0.00418666
4.16992 -3.5299e-198 -0.0041224
4.1748 -3.38896e-198 -0.00405903
4.17969 -3.2535e-198 -0.00399653
4.18457 -3.1233e-198 -0.00393491
4.18945 -2.99817e-198 -0.00387414
4.19434 -2.87791e-198 -0.00381422
4.19922 -2.76234e-198 -0.00375514
4.2041 -2.65129e-198 -0.00369688
4.20898 -2.54459e-198 -0.00363944
4.21387 -2.44206e-198 -0.00358281
4.21875 -2.34355e-198 -0.00352697
4.22363 -2.24891e-198 -0.00347193
4.22852 -2.15798e-198 -0.00341766
4.2334 -2.07064e-198 -0.00336416
4.23828 -1.98673e-198 -0.00331141
4.24316 -1.90613e-198 -0.00325942
4.24805 -1.82872e-198 -0.00320817
4.25293 -1.75437e-198 -0.00315764
4.25781 -1.68295e-198 -0.00310784
4.2627 -1.61437e-198 -0.00305875
4.26758 -1.54851e-198 -0.00301037
4.27246 -1.48527e-198 -0.00296268
4.27734 -1.42454e-198 -0.00291567
4.28223 -1.36623e-198 -0.00286935
4.28711 -1.31024e-198 -0.00282369
4.29199 -1.25649e-198 -0.00277869
4.29688 -1.20488e-198 -0.00273435
4.30176 -1.15534e-198 -0.00269064
4.30664 -1.10779e-198 -0.00264758
4.31152 -1.06214e-198 -0.00260514
4.31641 -1.01832e-198 -0.00256332
4.32129 -9.76265e-199 -0.00252211
4.32617 -9.35901e-199 -0.0024815
4.33105 -8.97164e-199 -0.00244149
4.33594 -8.59989e-199 -0.00240207
4.34082 -8.24315e-199 -0.00236323
4.3457 -7.90083e-199 -0.00232496
4.35059 -7.57236e-199 -0.00228726
4.35547 -7.25721e-199 -0.00225011
4.36035 -6.95484e-199 -0.00221351
4.36523 -6.66475e-199 -0.00217746
4.37012 -6.38645e-199 -0.00214195
4.375 -6.11949e-199 -0.00210696
4.37988 -5.8634e-199 -0.00207249
4.38477 -5.61776e-199 -0.00203854
4.38965 -5.38216e-199 -0.0020051
4.39453 -5.15619e-199 -0.00197216
4.39941 -4.93947e-199 -0.00193972
4.4043 -4.73164e-199 -0.00190776
4.40918 -4.53234e-199 -0.00187629
4.41406 -4.34122e-199 -0.00184529
4.41895 -4.15796e-199 -0.00181476
4.42383 -3.98225e-199 -0.00178469
4.42871 -3.81379e-199 -0.00175508
4.43359 -3.65227e-199 -0.00172592
4.43848 -3.49743e-199 -0.0016972
4.44336 -3.349e-199 -0.00166892
4.44824 -3.20671e-199 -0.00164107
4.45312 -3.07032e-199 -0.00161365
4.45801 -2.93959e-199 -0.00158665
4.46289 -2.81429e-199 -0.00156006
4.46777 -2.69421e-199 -0.00153389
4.47266 -2.57912e-199 -0.00150811
4.47754 -2.46884e-199 -0.00148274
4.48242 -2.36315e-199 -0.00145775
4.4873 -2.26189e-199 -0.00143316
4.49219 -2.16486e-199 -0.00140894
4.49707 -2.07189e-199 -0.0013851
4.50195 -1.98282e-199 -0.00136163
4.50684 -1.89749e-199 -0.00133853
4.51172 -1.81575e-199 -0.00131579
4.5166 -1.73744e-199 -0.0012934
4.52148 -1.66243e-199 -0.00127137
4.52637 -1.59059e-199 -0.00124968
4.53125 -1.52177e-199 -0.00122833
4.53613 -1.45587e-199 -0.00120731
4.54102 -1.39275e-199 -0.00118663
4.5459 -1.3323e-199 -0.00116627
4.55078 -1.27442e-199 -0.00114624
4.55566 -1.219e-199 -0.00112652
4.56055 -1.16593e-199 -0.00110712
4.56543 -1.11511e-199 -0.00108802
4.57031 -1.06646e-199 -0.00106923
4.5752 -1.01989e-199 -0.00105074
4.58008 -9.75298e-200 -0.00103254
4.58496 -9.32614e-200 -0.00101464
4.58984 -8.91756e-200 -0.000997018
4.59473 -8.52648e-200 -0.000979681
4.59961 -8.15215e-200 -0.000962623
4.60449 -7.79389e-200 -0.00094584
4.60938 -7.45102e-200 -0.000929326
4.61426 -7.12289e-200 -0.00091308
4.61914 -6.80888e-200 -0.000897096
4.62402 -6.50841e-200 -0.000881371
4.62891 -6.2209e-200 -0.0008659
4.63379 -5.94581e-200 -0.000850681
4.63867 -5.68261e-200 -0.00083571
4.64355 -5.43081e-200 -0.000820983
4.64844 -5.18991e-200 -0.000806496
4.65332 -4.95947e-200 -0.000792245
4.6582 -4.73903e-200 -0.000778228
4.66309 -4.52817e-200 -0.000764441
4.66797 -4.32649e-200 -0.00075088
4.67285 -4.13359e-200 -0.000737542
4.67773 -3.94911e-200 -0.000724423
4.68262 -3.77268e-200 -0.000711522
4.6875 -3.60396e-200 -0.000698833
4.69238 -3.44262e-200 -0.000686354
4.69727 -3.28834e-200 -0.000674082
4.70215 -3.14083e-200 -0.000662013
4.70703 -2.9998e-200 -0.000650145
4.71191 -2.86496e-200 -0.000638475
4.7168 -2.73605e-200 -0.000626999
4.72168 -2.61282e-200 -0.000615715
4.72656 -2.49502e-200 -0.000604619
4.73145 -2.38241e-200 -0.00059371
4.73633 -2.27478e-200 -0.000582983
4.74121 -2.17191e-200 -0.000572436
4.74609 -2.07359e-200 -0.000562067
4.75098 -1.97963e-200 -0.000551872
4.75586 -1.88984e-200 -0.00054185
4.76074 -1.80403e-200 -0.000531997
4.76562 -1.72203e-200 -0.00052231
4.77051 -1.64369e-200 -0.000512788
4.77539 -1.56883e-200 -0.000503427
4.78027 -1.49732e-200 -0.000494225
4.78516 -1.42899e-200 -0.00048518
4.79004 -1.36372e-200 -0.000476289
4.79492 -1.30136e-200 -0.00046755
4.7998 -1.2418e-200 -0.000458961
4.80469 -1.18491e-200 -0.000450518
4.80957 -1.13057e-200 -0.00044222
4.81445 -1.07867e-200 -0.000434065
4.81934 -1.0291e-200 -0.00042605
4.82422 -9.8177e-201 -0.000418173
4.8291 -9.36567e-201 -0.000410432
4.83398 -8.93404e-201 -0.000402824
4.83887 -8.52189e-201 -0.000395348
4.84375 -8.12836e-201 -0.000388002
4.84863 -7.75264e-201 -0.000380783
4.85352 -7.39393e-201 -0.000373689
4.8584 -7.05148e-201 -0.000366719
4.86328 -6.72458e-201 -0.00035987
4.86816 -6.41252e-201 -0.000353141
4.87305 -6.11465e-201 -0.000346529
4.87793 -5.83034e-201 -0.000340033
4.88281 -5.55898e-201 -0.000333651
4.8877 -5.30001e-201 -0.000327381
4.89258 -5.05285e-201 -0.000321221
4.89746 -4.81699e-201 -0.000315169
4.90234 -4.59192e-201 -0.000309224
4.90723 -4.37716e-201 -0.000303384
4.91211 -4.17225e-201 -0.000297647
4.91699 -3.97674e-201 -0.000292012
4.92188 -3.7902e-201 -0.000286476
4.92676 -3.61225e-201 -0.000281039
4.93164 -3.44249e-201 -0.000275698
4.93652 -3.28055e-201 -0.000270453
4.94141 -3.12607e-201 -0.000265301
4.94629 -2.97873e-201 -0.000260241
4.95117 -2.8382e-201 -0.000255271
4.95605 -2.70417e-201 -0.00025039
4.96094 -2.57635e-201 -0.000245597
4.96582 -2.45445e-201 -0.000240889
4.9707 -2.33821e-201 -0.000236267
4.97559 -2.22736e-201 -0.000231727
4.98047 -2.12167e-201 -0.000227269
4.98535 -2.0209e-201 -0.000222892
4.99023 -1.92482e-201 -0.000218594
4.99512 -1.83323e-201 -0.000214374
5 -1.74591e-201 -0.00021023
5.00488 -1.66266e-201 -0.000206161
5.00977 -1.58332e-201 -0.000202166
5.01465 -1.50768e-201 -0.000198244
5.01953 -1.43559e-201 -0.000194393
5.02441 -1.36689e-201 -0.000190613
5.0293 -1.30141e-201 -0.000186901
5.03418 -1.239e-201 -0.000183258
5.03906 -1.17954e-201 -0.000179681
5.04395 -1.12287e-201 -0.00017617
5.04883 -1.06888e-201 -0.000172723
5.05371 -1.01743e-201 -0.00016934
5.05859 -9.68412e-202 -0.000166019
5.06348 -9.21713e-202 -0.00016276
5.06836 -8.77224e-202 -0.00015956
5.07324 -8.34842e-202 -0.00015642
5.07812 -7.9447e-202 -0.000153338
5.08301 -7.56014e-202 -0.000150313
5.08789 -7.19386e-202 -0.000147344
5.09277 -6.84499e-202 -0.00014443
5.09766 -6.51273e-202 -0.000141571
5.10254 -6.19631e-202 -0.000138765
5.10742 -5.89497e-202 -0.000136011
5.1123 -5.60803e-202 -0.000133309
5.11719 -5.3348e-202 -0.000130657
5.12207 -5.07463e-202 -0.000128055
5.12695 -4.82693e-202 -0.000125502
5.13184 -4.59109e-202 -0.000122996
5.13672 -4.36657e-202 -0.000120538
5.1416 -4.15284e-202 -0.000118127
5.14648 -3.94937e-202 -0.00011576
5.15137 -3.7557e-202 -0.000113439
5.15625 -3.57135e-202 -0.000111161
5.16113 -3.39589e-202 -0.000108927
5.16602 -3.2289e-202 -0.000106734
5.1709 -3.06997e-202 -0.000104584
5.17578 -2.91872e-202 -0.000102474
5.18066 -2.7748e-202 -0.000100405
5.18555 -2.63784e-202 -9.83748e-05
5.19043 -2.50753e-202 -9.63835e-05
5.19531 -2.38354e-202 -9.44303e-05
5.2002 -2.26557e-202 -9.25144e-05
5.20508 -2.15334e-202 -9.06353e-05
5.20996 -2.04657e-202 -8.87922e-05
5.21484 -1.945e-202 -8.69845e-05
5.21973 -1.84839e-202 -8.52116e-05
5.22461 -1.75649e-202 -8.34729e-05
5.22949 -1.66908e-202 -8.17676e-05
5.23438 -1.58594e-202 -8.00953e-05
5.23926 -1.50687e-202 -7.84553e-05
5.24414 -1.43168e-202 -7.68471e-05
5.24902 -1.36017e-202 -7.527e-05
5.25391 -1.29218e-202 -7.37236e-05
5.25879 -1.22752e-202 -7.22072e-05
5.26367 -1.16604e-202 -7.07203e-05
5.26855 -1.10759e-202 -6.92624e-05
5.27344 -1.05202e-202 -6.78329e-05
5.27832 -9.99193e-203 -6.64313e-05
5.2832 -9.48971e-203 -6.50571e-05
5.28809 -9.0123e-203 -6.37099e-05
5.29297 -8.5585e-203 -6.2389e-05
5.29785 -8.12717e-203 -6.10941e-05
5.30273 -7.7172e-203 -5.98247e-05
5.30762 -7.32757e-203 -5.85802e-05
5.3125 -6.95727e-203 -5.73602e-05
5.31738 -6.60537e-203 -5.61643e-05
5.32227 -6.27098e-203 -5.4992e-05
5.32715 -5.95322e-203 -5.3843e-05
5.33203 -5.6513e-203 -5.27166e-05
5.33691 -5.36444e-203 -5.16126e-05
5.3418 -5.09189e-203 -5.05305e-05
5.34668 -4.83296e-203 -4.94699e-05
5.35156 -4.58698e-203 -4.84305e-05
5.35645 -4.35331e-203 -4.74117e-05
5.36133 -4.13135e-203 -4.64133e-05
5.36621 -3.92052e-203 -4.54348e-05
5.37109 -3.72027e-203 -4.44758e-05
5.37598 -3.53008e-203 -4.35361e-05
5.38086 -3.34945e-203 -4.26152e-05
5.38574 -3.17791e-203 -4.17128e-05
5.39062 -3.01502e-203 -4.08285e-05
5.39551 -2.86034e-203 -3.99621e-05
5.40039 -2.71346e-203 -3.91131e-05
5.40527 -2.574e-203 -3.82812e-05
5.41016 -2.4416e-203 -3.74661e-05
5.41504 -2.31589e-203 -3.66675e-05
5.41992 -2.19656e-203 -3.5885e-05
5.4248 -2.08327e-203 -3.51184e-05
5.42969 -1.97573e-203 -3.43674e-05
5.43457 -1.87365e-203 -3.36316e-05
5.43945 -1.77676e-203 -3.29108e-05
5.44434 -1.6848e-203 -3.22047e-05
5.44922 -1.59753e-203 -3.1513e-05
5.4541 -1.5147e-203 -3.08354e-05
5.45898 -1.4361e-203 -3.01716e-05
5.46387 -1.36152e-203 -2.95215e-05
5.46875 -1.29074e-203 -2.88846e-05
5.47363 -1.22359e-203 -2.82608e-05
5.47852 -1.15987e-203 -2.76499e-05
5.4834 -1.09942e-203 -2.70515e-05
5.48828 -1.04207e-203 -2.64654e-05
5.49316 -9.87669e-204 -2.58914e-05
5.49805 -9.3606e-204 -2.53292e-05
5.50293 -8.87105e-204 -2.47787e-05
5.50781 -8.40671e-204 -2.42395e-05
5.5127 -7.96629e-204 -2.37115e-05
5.51758 -7.54859e-204 -2.31945e-05
5.52246 -7.15244e-204 -2.26882e-05
5.52734 -6.77676e-204 -2.21924e-05
5.53223 -6.42051e-204 -2.17069e-05
5.53711 -6.0827e-204 -2.12316e-05
5.54199 -5.76238e-204 -2.07661e-05
5.54688 -5.45868e-204 -2.03104e-05
5.55176 -5.17073e-204 -1.98642e-05
5.55664 -4.89774e-204 -1.94274e-05
5.56152 -4.63894e-204 -1.89997e-05
5.56641 -4.3936e-204 -1.85809e-05
5.57129 -4.16105e-204 -1.8171e-05
5.57617 -3.94061e-204 -1.77697e-05
5.58105 -3.73167e-204 -1.73768e-05
5.58594 -3.53365e-204 -1.69923e-05
5.59082 -3.34597e-204 -1.66158e-05
5.5957 -3.16811e-204 -1.62473e-05
5.60059 -2.99956e-204 -1.58866e-05
5.60547 -2.83984e-204 -1.55335e-05
5.61035 -2.6885e-204 -1.51879e-05
5.61523 -2.5451e-204 -1.48496e-05
5.62012 -2.40924e-204 -1.45185e-05
5.625 -2.28052e-204 -1.41945e-05
5.62988 -2.15857e-204 -1.38774e-05
5.63477 -2.04305e-204 -1.3567e-05
5.63965 -1.93362e-204 -1.32633e-05
5.64453 -1.82996e-204 -1.2966e-05
5.64941 -1.73178e-204 -1.26751e-05
5.6543 -1.63879e-204 -1.23905e-05
5.65918 -1.55071e-204 -1.21119e-05
5.66406 -1.4673e-204 -1.18393e-05
5.66895 -1.38831e-204 -1.15726e-05
5.67383 -1.31351e-204 -1.13116e-05
5.67871 -1.24268e-204 -1.10563e-05
5.68359 -1.17561e-204 -1.08064e-05
5.68848 -1.11211e-204 -1.0562e-05
5.69336 -1.05199e-204 -1.03228e-05
5.69824 -9.95077e-205 -1.00888e-05
5.70312 -9.41194e-205 -9.85987e-06
5.70801 -8.90186e-205 -9.63591e-06
5.71289 -8.41903e-205 -9.41681e-06
5.71777 -7.962e-205 -9.20247e-06
5.72266 -7.52943e-205 -8.9928e-06
5.72754 -7.12002e-205 -8.7877e-06
5.73242 -6.73254e-205 -8.58706e-06
5.7373 -6.36586e-205 -8.39081e-06
5.74219 -6.01885e-205 -8.19885e-06
5.74707 -5.69049e-205 -8.01109e-06
5.75195 -5.37979e-205 -7.82744e-06
5.75684 -5.08581e-205 -7.64782e-06
5.76172 -4.80766e-205 -7.47214e-06
5.7666 -4.54451e-205 -7.30033e-06
5.77148 -4.29556e-205 -7.13229e-06
5.77637 -4.06005e-205 -6.96796e-06
5.78125 -3.83727e-205 -6.80725e-06
5.78613 -3.62655e-205 -6.65009e-06
5.79102 -3.42723e-205 -6.4964e-06
5.7959 -3.23871e-205 -6.34612e-06
5.80078 -3.06042e-205 -6.19916e-06
5.80566 -2.8918e-205 -6.05546e-06
5.81055 -2.73234e-205 -5.91495e-06
5.81543 -2.58155e-205 -5.77756e-06
5.82031 -2.43897e-205 -5.64323e-06
5.8252 -2.30415e-205 -5.5119e-06
5.83008 -2.17668e-205 -5.38349e-06
5.83496 -2.05617e-205 -5.25794e-06
5.83984 -1.94223e-205 -5.1352e-06
5.84473 -1.83452e-205 -5.01521e-06
5.84961 -1.73271e-205 -4.8979e-06
5.85449 -1.63646e-205 -4.78323e-06
5.85938 -1.54549e-205 -4.67113e-06
5.86426 -1.4595e-205 -4.56154e-06
5.86914 -1.37823e-205 -4.45442e-06
5.87402 -1.30143e-205 -4.34972e-06
5.87891 -1.22885e-205 -4.24737e-06
5.88379 -1.16026e-205 -4.14733e-06
5.88867 -1.09544e-205 -4.04955e-06
5.89355 -1.0342e-205 -3.95398e-06
5.89844 -9.76333e-206 -3.86058e-06
5.90332 -9.21662e-206 -3.76929e-06
5.9082 -8.7001e-206 -3.68008e-06
5.91309 -8.21214e-206 -3.59288e-06
5.91797 -7.75118e-206 -3.50768e-06
5.92285 -7.31574e-206 -3.42441e-06
5.92773 -6.90443e-206 -3.34303e-06
5.93262 -6.51594e-206 -3.26352e-06
5.9375 -6.14902e-206 -3.18582e-06
5.94238 -5.80248e-206 -3.10989e-06
5.94727 -5.47521e-206 -3.0357e-06
5.95215 -5.16615e-206 -2.96321e-06
5.95703 -4.8743e-206 -2.89239e-06
5.96191 -4.59873e-206 -2.82319e-06
5.9668 -4.33852e-206 -2.75557e-06
5.97168 -4.09285e-206 -2.68952e-06
5.97656 -3.8609e-206 -2.62498e-06
5.98145 -3.64192e-206 -2.56193e-06
5.98633 -3.4352e-206 -2.50034e-06
5.99121 -3.24005e-206 -2.44017e-06
5.99609 -3.05585e-206 -2.38139e-06
6.00098 -2.88198e-206 -2.32397e-06
6.00586 -2.71788e-206 -2.26788e-06
6.01074 -2.563e-206 -2.2131e-06
6.01562 -2.41682e-206 -2.15958e-06
6.02051 -2.27888e-206 -2.10731e-06
6.02539 -2.14871e-206 -2.05625e-06
6.03027 -2.02587e-206 -2.00639e-06
6.03516 -1.90997e-206 -1.95768e-06
6.04004 -1.80061e-206 -1.91012e-06
6.04492 -1.69744e-206 -1.86366e-06
6.0498 -1.60009e-206 -1.81829e-06
6.05469 -1.50826e-206 -1.77398e-06
6.05957 -1.42163e-206 -1.73071e-06
6.06445 -1.33992e-206 -1.68846e-06
6.06934 -1.26284e-206 -1.6472e-06
6.07422 -1.19013e-206 -1.60691e-06
6.0791 -1.12156e-206 -1.56757e-06
6.08398 -1.05689e-206 -1.52915e-06
6.08887 -9.95904e-207 -1.49164e-06
6.09375 -9.38389e-207 -1.45501e-06
6.09863 -8.84155e-207 -1.41925e-06
6.10352 -8.33015e-207 -1.38434e-06
6.1084 -7.84795e-207 -1.35025e-06
6.11328 -7.39332e-207 -1.31697e-06
6.11816 -6.96468e-207 -1.28449e-06
6.12305 -6.56059e-207 -1.25277e-06
6.12793 -6.17965e-207 -1.2218e-06
6.13281 -5.82055e-207 -1.19158e-06
6.1377 -5.48206e-207 -1.16207e-06
6.14258 -5.163e-207 -1.13327e-06
6.14746 -4.86228e-207 -1.10515e-06
6.15234 -4.57886e-207 -1.07771e-06
6.15723 -4.31175e-207 -1.05092e-06
6.16211 -4.06004e-207 -1.02477e-06
6.16699 -3.82283e-207 -9.99255e-07
6.17188 -3.59931e-207 -9.74348e-07
6.17676 -3.3887e-207 -9.5004e-07
6.18164 -3.19026e-207 -9.26315e-07
6.18652 -3.0033e-207 -9.03162e-07
6.19141 -2.82716e-207 -8.80566e-07
6.19629 -2.66122e-207 -8.58515e-07
6.20117 -2.50491e-207 -8.36996e-07
6.20605 -2.35766e-207 -8.15998e-07
6.21094 -2.21896e-207 -7.95507e-07
6.21582 -2.08832e-207 -7.75512e-07
6.2207 -1.96528e-207 -7.56002e-07
6.22559 -1.8494e-207 -7.36965e-07
6.23047 -1.74027e-207 -7.1839e-07
6.23535 -1.63751e-207 -7.00266e-07
6.24023 -1.54073e-207 -6.82584e-07
6.24512 -1.44961e-207 -6.65332e-07
6.25 -1.36381e-207 -6.48501e-07
6.25488 -1.28303e-207 -6.32081e-07
6.25977 -1.20698e-207 -6.16061e-07
6.26465 -1.13538e-207 -6.00434e-07
6.26953 -1.06797e-207 -5.85188e-07
6.27441 -1.00452e-207 -5.70317e-07
6.2793 -9.44797e-208 -5.5581e-07
6.28418 -8.8858e-208 -5.41659e-07
6.28906 -8.35669e-208 -5.27855e-07
6.29395 -7.8587e-208 -5.14392e-07
6.29883 -7.39004e-208 -5.01259e-07
6.30371 -6.949e-208 -4.88451e-07
6.30859 -6.53396e-208 -4.75958e-07
6.31348 -6.14343e-208 -4.63774e-07
6.31836 -5.77596e-208 -4.51891e-07
6.32324 -5.43021e-208 -4.40301e-07
6.32812 -5.10491e-208 -4.28999e-07
6.33301 -4.79887e-208 -4.17977e-07
6.33789 -4.51097e-208 -4.07229e-07
6.34277 -4.24013e-208 -3.96747e-07
6.34766 -3.98537e-208 -3.86526e-07
6.35254 -3.74573e-208 -3.76559e-07
6.35742 -3.52033e-208 -3.66841e-07
6.3623 -3.30834e-208 -3.57365e-07
6.36719 -3.10897e-208 -3.48125e-07
6.37207 -2.92148e-208 -3.39116e-07
6.37695 -2.74516e-208 -3.30333e-07
6.38184 -2.57935e-208 -3.21769e-07
6.38672 -2.42345e-208 -3.1342e-07
6.3916 -2.27686e-208 -3.0528e-07
6.39648 -2.13904e-208 -2.97344e-07
6.40137 -2.00946e-208 -2.89608e-07
6.40625 -1.88764e-208 -2.82067e-07
6.41113 -1.77313e-208 -2.74715e-07
6.41602 -1.66548e-208 -2.67548e-07
6.4209 -1.56429e-208 -2.60562e-07
6.42578 -1.46918e-208 -2.53753e-07
6.43066 -1.37979e-208 -2.47116e-07
6.43555 -1.29577e-208 -2.40646e-07
6.44043 -1.21681e-208 -2.3434e-07
6.44531 -1.14261e-208 -2.28195e-07
6.4502 -1.07288e-208 -2.22204e-07
6.45508 -1.00736e-208 -2.16367e-07
6.45996 -9.45798e-209 -2.10677e-07
6.46484 -8.87954e-209 -2.05132e-07
6.46973 -8.33607e-209 -1.99728e-07
6.47461 -7.8255e-209 -1.94462e-07
6.47949 -7.34585e-209 -1.89331e-07
6.48438 -6.89526e-209 -1.8433e-07
6.48926 -6.47201e-209 -1.79457e-07
6.49414 -6.07445e-209 -1.74709e-07
6.49902 -5.70104e-209 -1.70082e-07
6.50391 -5.35033e-209 -1.65574e-07
6.50879 -5.02095e-209 -1.61182e-07
6.51367 -4.71162e-209 -1.56902e-07
6.51855 -4.42115e-209 -1.52733e-07
6.52344 -4.14838e-209 -1.4867e-07
6.52832 -3.89225e-209 -1.44713e-07
6.5332 -3.65177e-209 -1.40857e-07
6.53809 -3.42598e-209 -1.371e-07
6.54297 -3.21399e-209 -1.33441e-07
6.54785 -3.01498e-209 -1.29876e-07
6.55273 -2.82816e-209 -1.26404e-07
6.55762 -2.65279e-209 -1.23021e-07
6.5625 -2.48817e-209 -1.19726e-07
6.56738 -2.33366e-209 -1.16517e-07
6.57227 -2.18864e-209 -1.13391e-07
6.57715 -2.05253e-209 -1.10346e-07
6.58203 -1.92479e-209 -1.0738e-07
6.58691 -1.80492e-209 -1.04492e-07
6.5918 -1.69243e-209 -1.01678e-07
6.59668 -1.58688e-209 -9.89387e-08
6.60156 -1.48784e-209 -9.62704e-08
6.60645 -1.39492e-209 -9.36718e-08
6.61133 -1.30773e-209 -9.11412e-08
6.61621 -1.22594e-209 -8.86769e-08
6.62109 -1.14921e-209 -8.62771e-08
6.62598 -1.07723e-209 -8.39403e-08
6.63086 -1.0097e-209 -8.16648e-08
6.63574 -9.46371e-210 -7.94491e-08
6.64062 -8.86968e-210 -7.72917e-08
6.64551 -8.31254e-210 -7.51911e-08
6.65039 -7.79002e-210 -7.31458e-08
6.65527 -7.3e-210 -7.11544e-08
6.66016 -6.84048e-210 -6.92157e-08
6.66504 -6.40958e-210 -6.73281e-08
6.66992 -6.00553e-210 -6.54905e-08
6.6748 -5.62669e-210 -6.37015e-08
6.67969 -5.2715e-210 -6.19598e-08
6.68457 -4.93849e-210 -6.02644e-08
6.68945 -4.62629e-210 -5.8614e-08
6.69434 -4.33363e-210 -5.70074e-08
6.69922 -4.05929e-210 -5.54435e-08
6.7041 -3.80213e-210 -5.39212e-08
6.70898 -3.56109e-210 -5.24395e-08
6.71387 -3.33518e-210 -5.09973e-08
6.71875 -3.12345e-210 -4.95935e-08
6.72363 -2.92502e-210 -4.82273e-08
6.72852 -2.73907e-210 -4.68976e-08
6.7334 -2.56481e-210 -4.56034e-08
6.73828 -2.40153e-210 -4.43439e-08
6.74316 -2.24853e-210 -4.31182e-08
6.74805 -2.10518e-210 -4.19253e-08
6.75293 -1.97088e-210 -4.07645e-08
6.75781 -1.84506e-210 -3.96349e-08
6.7627 -1.72718e-210 -3.85356e-08
6.76758 -1.61676e-210 -3.7466e-08
6.77246 -1.51333e-210 -3.64251e-08
6.77734 -1.41645e-210 -3.54124e-08
6.78223 -1.3257e-210 -3.44269e-08
6.78711 -1.24071e-210 -3.34681e-08
6.79199 -1.16112e-210 -3.25353e-08
6.79688 -1.08657e-210 -3.16276e-08
6.80176 -1.01677e-210 -3.07446e-08
6.80664 -9.51403e-211 -2.98855e-08
6.81152 -8.90197e-211 -2.90497e-08
6.81641 -8.32889e-211 -2.82366e-08
6.82129 -7.79233e-211 -2.74457e-08
6.82617 -7.28999e-211 -2.66762e-08
6.83105 -6.8197e-211 -2.59277e-08
6.83594 -6.37946e-211 -2.51996e-08
6.84082 -5.96734e-211 -2.44914e-08
6.8457 -5.58159e-211 -2.38025e-08
6.85059 -5.22052e-211 -2.31324e-08
6.85547 -4.88257e-211 -2.24806e-08
6.86035 -4.56629e-211 -2.18467e-08
6.86523 -4.27029e-211 -2.12302e-08
6.87012 -3.99328e-211 -2.06306e-08
6.875 -3.73407e-211 -2.00474e-08
6.87988 -3.49152e-211 -1.94802e-08
6.88477 -3.26457e-211 -1.89287e-08
6.88965 -3.05222e-211 -1.83923e-08
6.89453 -2.85355e-211 -1.78707e-08
6.89941 -2.66768e-211 -1.73635e-08
6.9043 -2.4938e-211 -1.68702e-08
6.90918 -2.33115e-211 -1.63906e-08
6.91406 -2.179e-211 -1.59243e-08
6.91895 -2.03668e-211 -1.54708e-08
6.92383 -1.90356e-211 -1.50299e-08
6.92871 -1.77907e-211 -1.46012e-08
6.93359 -1.66263e-211 -1.41844e-08
6.93848 -1.55374e-211 -1.37792e-08
6.94336 -1.45192e-211 -1.33852e-08
6.94824 -1.3567e-211 -1.30022e-08
6.95312 -1.26767e-211 -1.26298e-08
6.95801 -1.18442e-211 -1.22679e-08
6.96289 -1.10658e-211 -1.1916e-08
6.96777 -1.03382e-211 -1.15739e-08
6.97266 -9.65788e-212 -1.12414e-08
6.97754 -9.02193e-212 -1.09181e-08
6.98242 -8.42745e-212 -1.06039e-08
6.9873 -7.87177e-212 -1.02985e-08
6.99219 -7.35237e-212 -1.00017e-08
6.99707 -6.86692e-212 -9.71319e-09
7.00195 -6.41322e-212 -9.43277e-09
7.00684 -5.98921e-212 -9.16024e-09
7.01172 -5.59296e-212 -8.89536e-09
7.0166 -5.22269e-212 -8.63794e-09
7.02148 -4.87669e-212 -8.38776e-09
7.02637 -4.5534e-212 -8.14464e-09
7.03125 -4.25133e-212 -7.90838e-09
7.03613 -3.96912e-212 -7.67878e-09
7.04102 -3.70546e-212 -7.45568e-09
7.0459 -3.45916e-212 -7.23888e-09
7.05078 -3.22907e-212 -7.02822e-09
7.05566 -3.01414e-212 -6.82353e-09
7.06055 -2.81338e-212 -6.62464e-09
7.06543 -2.62587e-212 -6.4314e-09
7.07031 -2.45074e-212 -6.24364e-09
7.0752 -2.28718e-212 -6.06122e-09
7.08008 -2.13444e-212 -5.88399e-09
7.08496 -1.9918e-212 -5.71181e-09
7.08984 -1.8586e-212 -5.54453e-09
7.09473 -1.73423e-212 -5.38203e-09
7.09961 -1.61811e-212 -5.22416e-09
7.10449 -1.50968e-212 -5.0708e-09
7.10938 -1.40846e-212 -4.92182e-09
7.11426 -1.31396e-212 -4.77711e-09
7.11914 -1.22574e-212 -4.63655e-09
7.12402 -1.14339e-212 -4.50001e-09
7.12891 -1.06652e-212 -4.36739e-09
7.13379 -9.94777e-213 -4.23857e-09
7.13867 -9.27811e-213 -4.11346e-09
7.14355 -8.65313e-213 -3.99194e-09
7.14844 -8.06986e-213 -3.87393e-09
7.15332 -7.52554e-213 -3.75931e-09
7.1582 -7.01761e-213 -3.648e-09
7.16309 -6.54364e-213 -3.53989e-09
7.16797 -6.1014e-213 -3.43491e-09
7.17285 -5.68877e-213 -3.33297e-09
7.17773 -5.3038e-213 -3.23397e-09
7.18262 -4.94464e-213 -3.13783e-09
7.1875 -4.60959e-213 -3.04449e-09
7.19238 -4.29703e-213 -2.95385e-09
7.19727 -4.00547e-213 -2.86584e-09
7.20215 -3.73352e-213 -2.78038e-09
7.20703 -3.47987e-213 -2.69741e-09
7.21191 -3.2433e-213 -2.61685e-09
7.2168 -3.02266e-213 -2.53864e-09
7.22168 -2.8169e-213 -2.46271e-09
7.22656 -2.62502e-213 -2.38899e-09
7.23145 -2.4461e-213 -2.31742e-09
7.23633 -2.27926e-213 -2.24794e-09
7.24121 -2.1237e-213 -2.1805e-09
7.24609 -1.97866e-213 -2.11503e-09
7.25098 -1.84344e-213 -2.05147e-09
7.25586 -1.71738e-213 -1.98978e-09
7.26074 -1.59986e-213 -1.92989e-09
7.26562 -1.49032e-213 -1.87177e-09
7.27051 -1.3882e-213 -1.81535e-09
7.27539 -1.29303e-213 -1.76059e-09
7.28027 -1.20432e-213 -1.70744e-09
7.28516 -1.12164e-213 -1.65585e-09
7.29004 -1.04459e-213 -1.60579e-09
7.29492 -9.72786e-214 -1.5572e-09
7.2998 -9.05875e-214 -1.51005e-09
7.30469 -8.43526e-214 -1.46429e-09
7.30957 -7.8543e-214 -1.41988e-09
7.31445 -7.31301e-214 -1.37679e-09
7.31934 -6.8087e-214 -1.33497e-09
7.32422 -6.33886e-214 -1.29439e-09
7.3291 -5.90117e-214 -1.25501e-09
7.33398 -5.49343e-214 -1.21681e-09
7.33887 -5.11362e-214 -1.17974e-09
7.34375 -4.75985e-214 -1.14377e-09
7.34863 -4.43034e-214 -1.10887e-09
7.35352 -4.12344e-214 -1.07501e-09
7.3584 -3.83762e-214 -1.04216e-09
7.36328 -3.57144e-214 -1.01029e-09
7.36816 -3.32356e-214 -9.79369e-10
7.37305 -3.09275e-214 -9.49374e-10
7.37793 -2.87782e-214 -9.20275e-10
7.38281 -2.6777e-214 -8.92046e-10
7.3877 -2.49138e-214 -8.64663e-10
7.39258 -2.31792e-214 -8.38101e-10
7.39746 -2.15642e-214 -8.12335e-10
7.40234 -2.00609e-214 -7.87342e-10
7.40723 -1.86614e-214 -7.631e-10
7.41211 -1.73588e-214 -7.39587e-10
7.41699 -1.61463e-214 -7.16782e-10
7.42188 -1.50178e-214 -6.94663e-10
7.42676 -1.39675e-214 -6.7321e-10
7.43164 -1.299e-214 -6.52405e-10
7.43652 -1.20804e-214 -6.32227e-10
7.44141 -1.12339e-214 -6.12659e-10
7.44629 -1.04463e-214 -5.93682e-10
7.45117 -9.71336e-215 -5.7528e-10
7.45605 -9.03145e-215 -5.57434e-10
7.46094 -8.39701e-215 -5.4013e-10
7.46582 -7.80677e-215 -5.23349e-10
7.4707 -7.25767e-215 -5.07079e-10
7.47559 -6.74688e-215 -4.91302e-10
7.48047 -6.27173e-215 -4.76005e-10
7.48535 -5.82976e-215 -4.61173e-10
7.49023 -5.41869e-215 -4.46793e-10
7.49512 -5.03636e-215 -4.3285e-10
7.5 -4.68078e-215 -4.19333e-10
7.50488 -4.3501e-215 -4.06228e-10
7.50977 -4.04259e-215 -3.93524e-10
7.51465 -3.75663e-215 -3.81207e-10
7.51953 -3.49074e-215 -3.69268e-10
7.52441 -3.24352e-215 -3.57693e-10
7.5293 -3.01365e-215 -3.46474e-10
7.53418 -2.79995e-215 -3.35598e-10
7.53906 -2.60127e-215 -3.25056e-10
7.54395 -2.41658e-215 -3.14837e-10
7.54883 -2.24489e-215 -3.04933e-10
7.55371 -2.08531e-215 -2.95333e-10
7.55859 -1.93697e-215 -2.86028e-10
7.56348 -1.7991e-215 -2.7701e-10
7.56836 -1.67096e-215 -2.6827e-10
7.57324 -1.55188e-215 -2.59799e-10
7.57812 -1.44121e-215 -2.5159e-10
7.58301 -1.33838e-215 -2.43635e-10
7.58789 -1.24282e-215 -2.35925e-10
7.59277 -1.15403e-215 -2.28454e-10
7.59766 -1.07153e-215 -2.21214e-10
7.60254 -9.94878e-216 -2.14199e-10
7.60742 -9.23668e-216 -2.07401e-10
7.6123 -8.57514e-216 -2.00814e-10
7.61719 -7.9606e-216 -1.94432e-10
7.62207 -7.38975e-216 -1.88248e-10
7.62695 -6.85951e-216 -1.82256e-10
7.63184 -6.36701e-216 -1.76451e-10
7.63672 -5.90959e-216 -1.70826e-10
7.6416 -5.48477e-216 -1.65377e-10
7.64648 -5.09025e-216 -1.60098e-10
7.65137 -4.72388e-216 -1.54984e-10
7.65625 -4.38367e-216 -1.5003e-10
7.66113 -4.06777e-216 -1.4523e-10
7.66602 -3.77445e-216 -1.40581e-10
7.6709 -3.50211e-216 -1.36077e-10
7.67578 -3.24928e-216 -1.31715e-10
7.68066 -3.01455e-216 -1.27489e-10
7.68555 -2.79664e-216 -1.23396e-10
7.69043 -2.59436e-216 -1.19431e-10
7.69531 -2.4066e-216 -1.15591e-10
7.7002 -2.23232e-216 -1.11872e-10
7.70508 -2.07056e-216 -1.0827e-10
7.70996 -1.92044e-216 -1.04782e-10
7.71484 -1.78111e-216 -1.01403e-10
7.71973 -1.65181e-216 -9.8131e-11
7.72461 -1.53182e-216 -9.49623e-11
7.72949 -1.42049e-216 -9.18937e-11
7.73438 -1.31718e-216 -8.89222e-11
7.73926 -1.22133e-216 -8.60448e-11
7.74414 -1.1324e-216 -8.32584e-11
7.74902 -1.04989e-216 -8.05604e-11
7.75391 -9.73349e-217 -7.79479e-11
7.75879 -9.02345e-217 -7.54184e-11
7.76367 -8.36481e-217 -7.29692e-11
7.76855 -7.75388e-217 -7.05978e-11
7.77344 -7.18722e-217 -6.83019e-11
7.77832 -6.66165e-217 -6.60791e-11
7.7832 -6.17423e-217 -6.39271e-11
7.78809 -5.72219e-217 -6.18437e-11
7.79297 -5.303e-217 -5.98268e-11
7.79785 -4.91428e-217 -5.78742e-11
7.80273 -4.55384e-217 -5.59841e-11
7.80762 -4.21964e-217 -5.41544e-11
7.8125 -3.90977e-217 -5.23833e-11
7.81738 -3.62249e-217 -5.06688e-11
7.82227 -3.35615e-217 -4.90094e-11
7.82715 -3.10925e-217 -4.74031e-11
7.83203 -2.88038e-217 -4.58484e-11
7.83691 -2.66822e-217 -4.43436e-11
7.8418 -2.47158e-217 -4.28872e-11
7.84668 -2.28932e-217 -4.14776e-11
7.85156 -2.12039e-217 -4.01134e-11
7.85645 -1.96384e-217 -3.87932e-11
7.86133 -1.81876e-217 -3.75155e-11
7.86621 -1.68432e-217 -3.6279e-11
7.87109 -1.55974e-217 -3.50824e-11
7.87598 -1.4443e-217 -3.39245e-11
7.88086 -1.33735e-217 -3.28041e-11
7.88574 -1.23826e-217 -3.17199e-11
7.89062 -1.14645e-217 -3.06707e-11
7.89551 -1.0614e-217 -2.96556e-11
7.90039 -9.82616e-218 -2.86734e-11
7.90527 -9.09634e-218 -2.77231e-11
7.91016 -8.42032e-218 -2.68036e-11
7.91504 -7.79417e-218 -2.5914e-11
7.91992 -7.21424e-218 -2.50533e-11
7.9248 -6.67715e-218 -2.42206e-11
7.92969 -6.17974e-218 -2.34151e-11
7.93457 -5.71911e-218 -2.26358e-11
7.93945 -5.29257e-218 -2.18819e-11
7.94434 -4.89761e-218 -2.11526e-11
7.94922 -4.5319e-218 -2.04472e-11
7.9541 -4.1933e-218 -1.97648e-11
7.95898 -3.87982e-218 -1.91047e-11
7.96387 -3.58959e-218 -1.84662e-11
7.96875 -3.32092e-218 -1.78486e-11
7.97363 -3.07222e-218 -1.72513e-11
7.97852 -2.842e-218 -1.66736e-11
7.9834 -2.62891e-218 -1.61148e-11
7.98828 -2.43168e-218 -1.55744e-11
7.99316 -2.24914e-218 -1.50517e-11
7.99805 -2.0802e-218 -1.45463e-11
8.00293 -1.92387e-218 -1.40575e-11
8.00781 -1.77919e-218 -1.35847e-11
8.0127 -1.64532e-218 -1.31276e-11
8.01758 -1.52145e-218 -1.26856e-11
8.02246 -1.40683e-218 -1.22581e-11
8.02734 -1.30079e-218 -1.18448e-11
8.03223 -1.20268e-218 -1.14451e-11
8.03711 -1.11193e-218 -1.10586e-11
8.04199 -1.02797e-218 -1.0685e-11
8.04688 -9.503e-219 -1.03237e-11
8.05176 -8.78461e-219 -9.97439e-12
8.05664 -8.12014e-219 -9.63668e-12
8.06152 -7.50557e-219 -9.31018e-12
8.06641 -6.93718e-219 -8.99453e-12
8.07129 -6.41153e-219 -8.68937e-12
8.07617 -5.92543e-219 -8.39437e-12
8.08105 -5.47592e-219 -8.10919e-12
8.08594 -5.06027e-219 -7.83351e-12
8.09082 -4.67595e-219 -7.56702e-12
8.0957 -4.32061e-219 -7.30942e-12
8.10059 -3.99208e-219 -7.06042e-12
8.10547 -3.68836e-219 -6.81975e-12
8.11035 -3.40758e-219 -6.58712e-12
8.11523 -3.14803e-219 -6.36227e-12
8.12012 -2.90811e-219 -6.14495e-12
8.125 -2.68634e-219 -5.93492e-12
8.12988 -2.48137e-219 -5.73192e-12
8.13477 -2.29193e-219 -5.53574e-12
8.13965 -2.11685e-219 -5.34614e-12
8.14453 -1.95505e-219 -5.16292e-12
8.14941 -1.80553e-219 -4.98585e-12
8.1543 -1.66737e-219 -4.81475e-12
8.15918 -1.53971e-219 -4.6494e-12
8.16406 -1.42175e-219 -4.48963e-12
8.16895 -1.31277e-219 -4.33524e-12
8.17383 -1.21208e-219 -4.18606e-12
8.17871 -1.11906e-219 -4.04192e-12
8.18359 -1.03314e-219 -3.90265e-12
8.18848 -9.5376e-220 -3.76809e-12
8.19336 -8.80441e-220 -3.63808e-12
8.19824 -8.12719e-220 -3.51247e-12
8.20312 -7.5017e-220 -3.39112e-12
8.20801 -6.92403e-220 -3.27388e-12
8.21289 -6.39053e-220 -3.16062e-12
8.21777 -5.89786e-220 -3.05121e-12
8.22266 -5.44291e-220 -2.94552e-12
8.22754 -5.02282e-220 -2.84341e-12
8.23242 -4.63493e-220 -2.74478e-12
8.2373 -4.27679e-220 -2.64951e-12
8.24219 -3.94613e-220 -2.55749e-12
8.24707 -3.64087e-220 -2.4686e-12
8.25195 -3.35906e-220 -2.38275e-12
8.25684 -3.09891e-220 -2.29982e-12
8.26172 -2.85878e-220 -2.21973e-12
8.2666 -2.63712e-220 -2.14238e-12
8.27148 -2.43254e-220 -2.06767e-12
8.27637 -2.24372e-220 -1.99552e-12
8.28125 -2.06946e-220 -1.92584e-12
8.28613 -1.90864e-220 -1.85856e-12
8.29102 -1.76024e-220 -1.79358e-12
8.2959 -1.6233e-220 -1.73083e-12
8.30078 -1.49694e-220 -1.67023e-12
8.30566 -1.38035e-220 -1.61172e-12
8.31055 -1.27278e-220 -1.55522e-12
8.31543 -1.17353e-220 -1.50067e-12
8.32031 -1.08198e-220 -1.44799e-12
8.3252 -9.97516e-221 -1.39713e-12
8.33008 -9.19605e-221 -1.34803e-12
8.33496 -8.47738e-221 -1.30062e-12
8.33984 -7.8145e-221 -1.25485e-12
8.34473 -7.20312e-221 -1.21065e-12
8.34961 -6.63925e-221 -1.16799e-12
8.35449 -6.11923e-221 -1.12681e-12
8.35938 -5.63967e-221 -1.08705e-12
8.36426 -5.19744e-221 -1.04867e-12
8.36914 -4.78966e-221 -1.01162e-12
8.37402 -4.41367e-221 -9.75851e-13
8.37891 -4.067e-221 -9.41328e-13
8.38379 -3.74738e-221 -9.08005e-13
8.38867 -3.45271e-221 -8.75841e-13
8.39355 -3.18106e-221 -8.44796e-13
8.39844 -2.93065e-221 -8.14832e-13
8.40332 -2.69981e-221 -7.85912e-13
8.4082 -2.48705e-221 -7.58e-13
8.41309 -2.29094e-221 -7.31063e-13
8.41797 -2.11019e-221 -7.05065e-13
8.42285 -1.94361e-221 -6.79976e-13
8.42773 -1.79009e-221 -6.55764e-13
8.43262 -1.64863e-221 -6.324e-13
8.4375 -1.51827e-221 -6.09853e-13
8.44238 -1.39815e-221 -5.88096e-13
8.44727 -1.28747e-221 -5.67101e-13
8.45215 -1.1855e-221 -5.46843e-13
8.45703 -1.09155e-221 -5.27297e-13
8.46191 -1.005e-221 -5.08436e-13
8.4668 -9.25266e-222 -4.90239e-13
8.47168 -8.51819e-222 -4.72682e-13
8.47656 -7.84164e-222 -4.55742e-13
8.48145 -7.21849e-222 -4.39399e-13
8.48633 -6.64454e-222 -4.23632e-13
8.49121 -6.11593e-222 -4.08422e-13
8.49609 -5.62911e-222 -3.93748e-13
8.50098 -5.18079e-222 -3.79592e-13
8.50586 -4.76795e-222 -3.65936e-13
8.51074 -4.3878e-222 -3.52763e-13
8.51562 -4.03776e-222 -3.40056e-13
8.52051 -3.71548e-222 -3.27799e-13
8.52539 -3.41875e-222 -3.15977e-13
8.53027 -3.14557e-222 -3.04573e-13
8.53516 -2.89408e-222 -2.93574e-13
8.54004 -2.66257e-222 -2.82966e-13
8.54492 -2.44947e-222 -2.72734e-13
8.5498 -2.25331e-222 -2.62866e-13
8.55469 -2.07276e-222 -2.53349e-13
8.55957 -1.90659e-222 -2.44171e-13
8.56445 -1.75366e-222 -2.3532e-13
8.56934 -1.61291e-222 -2.26784e-13
8.57422 -1.48339e-222 -2.18552e-13
8.5791 -1.36421e-222 -2.10615e-13
8.58398 -1.25454e-222 -2.0296e-13
8.58887 -1.15364e-222 -1.9558e-13
8.59375 -1.0608e-222 -1.88463e-13
8.59863 -9.75382e-223 -1.81601e-13
8.60352 -8.96801e-223 -1.74984e-13
8.6084 -8.24512e-223 -1.68605e-13
8.61328 -7.58014e-223 -1.62454e-13
8.61816 -6.96846e-223 -1.56524e-13
8.62305 -6.40583e-223 -1.50807e-13
8.62793 -5.88834e-223 -1.45295e-13
8.63281 -5.41241e-223 -1.39981e-13
8.6377 -4.9747e-223 -1.34858e-13
8.64258 -4.57217e-223 -1.2992e-13
8.64746 -4.20202e-223 -1.2516e-13
8.65234 -3.86164e-223 -1.20571e-13
8.65723 -3.54867e-223 -1.16148e-13
8.66211 -3.26091e-223 -1.11884e-13
8.66699 -2.99634e-223 -1.07774e-13
8.67188 -2.7531e-223 -1.03813e-13
8.67676 -2.52949e-223 -9.99945e-14
8.68164 -2.32393e-223 -9.63145e-14
8.68652 -2.13498e-223 -9.27678e-14
8.69141 -1.96129e-223 -8.93495e-14
8.69629 -1.80165e-223 -8.60551e-14
8.70117 -1.65492e-223 -8.28802e-14
8.70605 -1.52007e-223 -7.98206e-14
8.71094 -1.39614e-223 -7.6872e-14
8.71582 -1.28226e-223 -7.40306e-14
8.7207 -1.1776e-223 -7.12926e-14
8.72559 -1.08144e-223 -6.86541e-14
8.73047 -9.93085e-224 -6.61118e-14
8.73535 -9.11903e-224 -6.36621e-14
8.74023 -8.37318e-224 -6.13016e-14
8.74512 -7.68796e-224 -5.90273e-14
8.75 -7.05849e-224 -5.6836e-14
8.75488 -6.48024e-224 -5.47248e-14
8.75977 -5.94908e-224 -5.26907e-14
8.76465 -5.4612e-224 -5.0731e-14
8.76953 -5.01309e-224 -4.88431e-14
8.77441 -4.60153e-224 -4.70243e-14
8.7793 -4.22355e-224 -4.52721e-14
8.78418 -3.87644e-224 -4.35842e-14
8.78906 -3.55769e-224 -4.19582e-14
8.79395 -3.26499e-224 -4.03919e-14
8.79883 -2.99623e-224 -3.88831e-14
8.80371 -2.74946e-224 -3.74298e-14
8.80859 -2.52289e-224 -3.603e-14
8.81348 -2.31489e-224 -3.46817e-14
8.81836 -2.12393e-224 -3.33831e-14
8.82324 -1.94863e-224 -3.21323e-14
8.82812 -1.78772e-224 -3.09276e-14
8.83301 -1.64001e-224 -2.97674e-14
8.83789 -1.50444e-224 -2.86501e-14
8.84277 -1.38001e-224 -2.7574e-14
8.84766 -1.26581e-224 -2.65377e-14
8.85254 -1.161e-224 -2.55397e-14
8.85742 -1.06482e-224 -2.45787e-14
8.8623 -9.76565e-225 -2.36533e-14
8.86719 -8.9558e-225 -2.27622e-14
8.87207 -8.21272e-225 -2.19041e-14
8.87695 -7.53093e-225 -2.10779e-14
8.88184 -6.90542e-225 -2.02824e-14
8.88672 -6.33155e-225 -1.95164e-14
8.8916 -5.8051e-225 -1.87789e-14
8.89648 -5.32217e-225 -1.80688e-14
8.90137 -4.87918e-225 -1.73852e-14
8.90625 -4.47285e-225 -1.6727e-14
8.91113 -4.10017e-225 -1.60934e-14
8.91602 -3.75835e-225 -1.54834e-14
8.9209 -3.44487e-225 -1.48962e-14
8.92578 -3.15739e-225 -1.43309e-14
8.93066 -2.89375e-225 -1.37867e-14
8.93555 -2.65201e-225 -1.32629e-14
8.94043 -2.43034e-225 -1.27586e-14
8.94531 -2.2271e-225 -1.22733e-14
8.9502 -2.04075e-225 -1.18061e-14
8.95508 -1.86991e-225 -1.13565e-14
8.95996 -1.71329e-225 -1.09237e-14
8.96484 -1.56971e-225 -1.05071e-14
8.96973 -1.4381e-225 -1.01062e-14
8.97461 -1.31746e-225 -9.72037e-15
8.97949 -1.20688e-225 -9.34903e-15
8.98438 -1.10553e-225 -8.99167e-15
8.98926 -1.01264e-225 -8.64776e-15
8.99414 -9.27512e-226 -8.31681e-15
8.99902 -8.495e-226 -7.99833e-15
9.00391 -7.78013e-226 -7.69186e-15
9.00879 -7.12508e-226 -7.39696e-15
9.01367 -6.52486e-226 -7.1132e-15
9.01855 -5.97493e-226 -6.84016e-15
9.02344 -5.47108e-226 -6.57744e-15
9.02832 -5.00948e-226 -6.32466e-15
9.0332 -4.58661e-226 -6.08146e-15
9.03809 -4.19924e-226 -5.84746e-15
9.04297 -3.8444e-226 -5.62234e-15
9.04785 -3.51937e-226 -5.40575e-15
9.05273 -3.22167e-226 -5.19738e-15
9.05762 -2.94902e-226 -4.99693e-15
9.0625 -2.69931e-226 -4.80409e-15
9.06738 -2.47062e-226 -4.61858e-15
9.07227 -2.2612e-226 -4.44013e-15
9.07715 -2.06944e-226 -4.26848e-15
9.08203 -1.89384e-226 -4.10336e-15
9.08691 -1.73307e-226 -3.94453e-15
9.0918 -1.58587e-226 -3.79177e-15
9.09668 -1.4511e-226 -3.64483e-15
9.10156 -1.32772e-226 -3.5035e-15
9.10645 -1.21477e-226 -3.36757e-15
9.11133 -1.11138e-226 -3.23684e-15
9.11621 -1.01674e-226 -3.11111e-15
9.12109 -9.30112e-227 -2.99019e-15
9.12598 -8.50826e-227 -2.87391e-15
9.13086 -7.78262e-227 -2.76208e-15
9.13574 -7.11852e-227 -2.65454e-15
9.14062 -6.51079e-227 -2.55112e-15
9.14551 -5.95465e-227 -2.45168e-15
9.15039 -5.44576e-227 -2.35605e-15
9.15527 -4.98012e-227 -2.2641e-15
9.16016 -4.55408e-227 -2.17569e-15
9.16504 -4.16429e-227 -2.09068e-15
9.16992 -3.80767e-227 -2.00894e-15
9.1748 -3.48144e-227 -1.93036e-15
9.17969 -3.183e-227 -1.8548e-15
9.18457 -2.91e-227 -1.78216e-15
9.18945 -2.66029e-227 -1.71232e-15
9.19434 -2.4319e-227 -1.64518e-15
9.19922 -2.22301e-227 -1.58063e-15
9.2041 -2.03196e-227 -1.51858e-15
9.20898 -1.85724e-227 -1.45894e-15
9.21387 -1.69747e-227 -1.4016e-15
9.21875 -1.55136e-227 -1.34648e-15
9.22363 -1.41777e-227 -1.2935e-15
9.22852 -1.29561e-227 -1.24257e-15
9.2334 -1.18393e-227 -1.19362e-15
9.23828 -1.08182e-227 -1.14658e-15
9.24316 -9.88471e-228 -1.10136e-15
9.24805 -9.03133e-228 -1.05789e-15
9.25293 -8.25124e-228 -1.01612e-15
9.25781 -7.53816e-228 -9.75979e-16
9.2627 -6.88639e-228 -9.37397e-16
9.26758 -6.29066e-228 -9.0032e-16
9.27246 -5.7462e-228 -8.64688e-16
9.27734 -5.24861e-228 -8.30447e-16
9.28223 -4.79388e-228 -7.97542e-16
9.28711 -4.37834e-228 -7.65923e-16
9.29199 -3.99863e-228 -7.35541e-16
9.29688 -3.65168e-228 -7.06346e-16
9.30176 -3.33467e-228 -6.78294e-16
9.30664 -3.04503e-228 -6.51341e-16
9.31152 -2.78042e-228 -6.25443e-16
9.31641 -2.53868e-228 -6.00561e-16
9.32129 -2.31785e-228 -5.76656e-16
9.32617 -2.11613e-228 -5.53688e-16
9.33105 -1.93187e-228 -5.31623e-16
9.33594 -1.76357e-228 -5.10424e-16
9.34082 -1.60986e-228 -4.9006e-16
9.3457 -1.46947e-228 -4.70496e-16
9.35059 -1.34127e-228 -4.51703e-16
9.35547 -1.22418e-228 -4.3365e-16
9.36035 -1.11727e-228 -4.16309e-16
9.36523 -1.01965e-228 -3.99651e-16
9.37012 -9.30507e-229 -3.83651e-16
9.375 -8.4912e-229 -3.68283e-16
9.37988 -7.74815e-229 -3.53521e-16
9.38477 -7.06979e-229 -3.39344e-16
9.38965 -6.4505e-229 -3.25727e-16
9.39453 -5.88519e-229 -3.12649e-16
9.39941 -5.36916e-229 -3.00088e-16
9.4043 -4.89814e-229 -2.88026e-16
9.40918 -4.46824e-229 -2.76442e-16
9.41406 -4.07587e-229 -2.65317e-16
9.41895 -3.71777e-229 -2.54634e-16
9.42383 -3.39098e-229 -2.44375e-16
9.42871 -3.09277e-229 -2.34524e-16
9.43359 -2.82064e-229 -2.25064e-16
9.43848 -2.57234e-229 -2.15981e-16
9.44336 -2.34578e-229 -2.0726e-16
9.44824 -2.13908e-229 -1.98885e-16
9.45312 -1.9505e-229 -1.90845e-16
9.45801 -1.77845e-229 -1.83125e-16
9.46289 -1.62151e-229 -1.75713e-16
9.46777 -1.47834e-229 -1.68597e-16
9.47266 -1.34775e-229 -1.61766e-16
9.47754 -1.22864e-229 -1.55207e-16
9.48242 -1.12e-229 -1.48911e-16
9.4873 -1.02092e-229 -1.42866e-16
9.49219 -9.30561e-230 -1.37064e-16
9.49707 -8.48158e-230 -1.31493e-16
9.50195 -7.73015e-230 -1.26147e-16
9.50684 -7.04495e-230 -1.21014e-16
9.51172 -6.42019e-230 -1.16088e-16
9.5166 -5.85055e-230 -1.11359e-16
9.52148 -5.3312e-230 -1.0682e-16
9.52637 -4.85772e-230 -1.02464e-16
9.53125 -4.42608e-230 -9.82825e-17
9.53613 -4.0326e-230 -9.42695e-17
9.54102 -3.67393e-230 -9.0418e-17
9.5459 -3.347e-230 -8.67217e-17
9.55078 -3.04901e-230 -8.31743e-17
9.55566 -2.77743e-230 -7.97699e-17
9.56055 -2.52991e-230 -7.65028e-17
9.56543 -2.30434e-230 -7.33676e-17
9.57031 -2.09879e-230 -7.0359e-17
9.5752 -1.91148e-230 -6.74719e-17
9.58008 -1.7408e-230 -6.47015e-17
9.58496 -1.58529e-230 -6.20431e-17
9.58984 -1.4436e-230 -5.94922e-17
9.59473 -1.31451e-230 -5.70447e-17
9.59961 -1.19691e-230 -5.46962e-17
9.60449 -1.08977e-230 -5.24428e-17
9.60938 -9.92184e-231 -5.02808e-17
9.61426 -9.03289e-231 -4.82064e-17
9.61914 -8.2232e-231 -4.62161e-17
9.62402 -7.48573e-231 -4.43066e-17
9.62891 -6.81408e-231 -4.24746e-17
9.63379 -6.20239e-231 -4.0717e-17
9.63867 -5.64534e-231 -3.90308e-17
9.64355 -5.13808e-231 -3.74131e-17
9.64844 -4.67617e-231 -3.58611e-17
9.65332 -4.25559e-231 -3.43722e-17
9.6582 -3.87265e-231 -3.29438e-17
9.66309 -3.524e-231 -3.15736e-17
9.66797 -3.20658e-231 -3.0259e-17
9.67285 -2.91762e-231 -2.89979e-17
9.67773 -2.65457e-231 -2.77881e-17
9.68262 -2.41512e-231 -2.66276e-17
9.6875 -2.19717e-231 -2.55142e-17
9.69238 -1.99879e-231 -2.44461e-17
9.69727 -1.81823e-231 -2.34214e-17
9.70215 -1.65391e-231 -2.24385e-17
9.70703 -1.50436e-231 -2.14954e-17
9.71191 -1.36828e-231 -2.05907e-17
9.7168 -1.24444e-231 -1.97227e-17
9.72168 -1.13176e-231 -1.889e-17
9.72656 -1.02923e-231 -1.8091e-17
9.73145 -9.35942e-232 -1.73245e-17
9.73633 -8.51071e-232 -1.6589e-17
9.74121 -7.7386e-232 -1.58832e-17
9.74609 -7.0362e-232 -1.5206e-17
9.75098 -6.39724e-232 -1.45561e-17
9.75586 -5.81604e-232 -1.39324e-17
9.76074 -5.28738e-232 -1.33338e-17
9.76562 -4.80655e-232 -1.27593e-17
9.77051 -4.36924e-232 -1.22078e-17
9.77539 -3.97152e-232 -1.16783e-17
9.78027 -3.60984e-232 -1.117e-17
9.78516 -3.28093e-232 -1.06819e-17
9.79004 -2.98186e-232 -1.02132e-17
9.79492 -2.70991e-232 -9.76298e-18
9.7998 -2.46265e-232 -9.33051e-18
9.80469 -2.23785e-232 -8.915e-18
9.80957 -2.03347e-232 -8.51571e-18
9.81445 -1.84766e-232 -8.13193e-18
9.81934 -1.67876e-232 -7.76297e-18
9.82422 -1.52522e-232 -7.40818e-18
9.8291 -1.38566e-232 -7.06692e-18
9.83398 -1.2588e-232 -6.73858e-18
9.83887 -1.14351e-232 -6.42256e-18
9.84375 -1.03873e-232 -6.11831e-18
9.84863 -9.43502e-233 -5.82526e-18
9.85352 -8.56964e-233 -5.5429e-18
9.8584 -7.78327e-233 -5.27072e-18
9.86328 -7.06872e-233 -5.00821e-18
9.86816 -6.41946e-233 -4.75492e-18
9.87305 -5.82956e-233 -4.51037e-18
9.87793 -5.29361e-233 -4.27413e-18
9.88281 -4.80671e-233 -4.04576e-18
9.8877 -4.36439e-233 -3.82485e-18
9.89258 -3.96258e-233 -3.611e-18
9.89746 -3.59759e-233 -3.40381e-18
9.90234 -3.26606e-233 -3.20292e-18
9.90723 -2.96494e-233 -3.00794e-18
9.91211 -2.69146e-233 -2.81853e-18
9.91699 -2.44309e-233 -2.63433e-18
9.92188 -2.21753e-233 -2.45501e-18
9.92676 -2.0127e-233 -2.28024e-18
9.93164 -1.8267e-233 -2.10969e-18
9.93652 -1.65781e-233 -1.94306e-18
9.94141 -1.50447e-233 -1.78003e-18
9.94629 -1.36524e-233 -1.6203e-18
9.95117 -1.23884e-233 -1.46358e-18
9.95605 -1.12409e-233 -1.30958e-18
9.96094 -1.01992e-233 -1.15802e-18
9.96582 -9.25355e-234 -1.0086e-18
9.9707 -8.3952e-234 -8.61056e-19
9.97559 -7.61612e-234 -7.15114e-19
9.98047 -6.909e-234 -5.70502e-19
9.98535 -6.26724e-234 -4.26951e-19
9.99023 -5.68481e-234 -2.84194e-19
9.99512 -5.15627e-234 -1.41965e-19
10 -4.67665e-234 -1.50038e-183


==> figures/propagating/solution/data/snapshot_30.txt <==
x f u
-10 -0 -5.25072e-126
-9.99512 -0 -8.21214e-06
-9.99023 -0 -1.64268e-05
-9.98535 -0 -2.46466e-05
-9.98047 -0 -3.2874e-05
-9.97559 -0 -4.11116e-05
-9.9707 -0 -4.9362e-05
-9.96582 -0 -5.76276e-05
-9.96094 -0 -6.59111e-05
-9.95605 -0 -7.4215e-05
-9.95117 -0 -8.25418e-05
-9.94629 -0 -9.08942e-05
-9.94141 -0 -9.92747e-05
-9.93652 -0 -0.000107686
-9.93164 -0 -0.00011613
-9.92676 -0 -0.000124611
-9.92188 -0 -0.00013313
-9.91699 -0 -0.000141689
-9.91211 -0 -0.000150293
-9.90723 -0 -0.000158943
-9.90234 -0 -0.000167642
-9.89746 -0 -0.000176392
-9.89258 -0 -0.000185197
-9.8877 -0 -0.000194059
-9.88281 -0 -0.00020298
-9.87793 -0 -0.000211963
-9.87305 -0 -0.000221012
-9.86816 -0 -0.000230128
-9.86328 -0 -0.000239314
-9.8584 -0 -0.000248574
-9.85352 -0 -0.00025791
-9.84863 -0 -0.000267324
-9.84375 -0 -0.00027682
-9.83887 -0 -0.0002864
-9.83398 -0 -0.000296068
-9.8291 -0 -0.000305825
-9.82422 -0 -0.000315675
-9.81934 -0 -0.00032562
-9.81445 -0 -0.000335665
-9.80957 -0 -0.00034581
-9.80469 -0 -0.000356061
-9.7998 -0 -0.000366418
-9.79492 -0 -0.000376886
-9.79004 -0 -0.000387467
-9.78516 -0 -0.000398164
-9.78027 -0 -0.000408981
-9.77539 -0 -0.000419921
-9.77051 -0 -0.000430986
-9.76562 -0 -0.000442179
-9.76074 -0 -0.000453504
-9.75586 -0 -0.000464965
-9.75098 -0 -0.000476563
-9.74609 -0 -0.000488303
-9.74121 -0 -0.000500187
-9.73633 -0 -0.00051222
-9.73145 -0 -0.000524403
-9.72656 -0 -0.000536741
-9.72168 -0 -0.000549237
-9.7168 -0 -0.000561894
-9.71191 -0 -0.000574715
-9.70703 -0 -0.000587705
-9.70215 -0 -0.000600866
-9.69727 -0 -0.000614202
-9.69238 -0 -0.000627717
-9.6875 -0 -0.000641415
-9.68262 -0 -0.000655298
-9.67773 -0 -0.00066937
-9.67285 -0 -0.000683636
-9.66797 -0 -0.000698098
-9.66309 -0 -0.000712761
-9.6582 -0 -0.000727629
-9.65332 -0 -0.000742704
-9.64844 -0 -0.000757992
-9.64355 -0 -0.000773496
-9.63867 -0 -0.00078922
-9.63379 -0 -0.000805167
-9.62891 -0 -0.000821343
-9.62402 -0 -0.00083775
-9.61914 -0 -0.000854394
-9.61426 -0 -0.000871278
-9.60938 -0 -0.000888406
-9.60449 -0 -0.000905784
-9.59961 -0 -0.000923414
-9.59473 -0 -0.000941301
-9.58984 -0 -0.00095945
-9.58496 -0 -0.000977865
-9.58008 -0 -0.00099655
-9.5752 -0 -0.00101551
-9.57031 -0 -0.00103475
-9.56543 -0 -0.00105428
-9.56055 -0 -0.00107409
-9.55566 -0 -0.0010942
-9.55078 -0 -0.0011146
-9.5459 -0 -0.00113531
-9.54102 -0 -0.00115632
-9.53613 -0 -0.00117765
-9.53125 -0 -0.0011993
-9.52637 -0 -0.00122127
-9.52148 -0 -0.00124357
-9.5166 -0 -0.0012662
-9.51172 -0 -0.00128916
-9.50684 -0 -0.00131248
-9.50195 -0 -0.00133614
-9.49707 -0 -0.00136015
-9.49219 -0 -0.00138452
-9.4873 -0 -0.00140926
-9.48242 -0 -0.00143437
-9.47754 -0 -0.00145986
-9.47266 -0 -0.00148572
-9.46777 -0 -0.00151198
-9.46289 -0 -0.00153863
-9.45801 -0 -0.00156567
-9.45312 -0 -0.00159312
-9.44824 -0 -0.00162098
-9.44336 -0 -0.00164926
-9.43848 -0 -0.00167796
-9.43359 -0 -0.00170709
-9.42871 -0 -0.00173666
-9.42383 -0 -0.00176666
-9.41895 -0 -0.00179712
-9.41406 -0 -0.00182802
-9.40918 -0 -0.00185939
-9.4043 -0 -0.00189123
-9.39941 -0 -0.00192354
-9.39453 -0 -0.00195633
-9.38965 -0 -0.00198961
-9.38477 -0 -0.00202338
-9.37988 -0 -0.00205765
-9.375 -0 -0.00209243
-9.37012 -0 -0.00212773
-9.36523 -0 -0.00216354
-9.36035 -0 -0.00219989
-9.35547 -0 -0.00223677
-9.35059 -0 -0.0022742
-9.3457 -0 -0.00231218
-9.34082 -0 -0.00235072
-9.33594 -0 -0.00238982
-9.33105 -0 -0.0024295
-9.32617 -0 -0.00246976
-9.32129 -0 -0.00251061
-9.31641 -0 -0.00255205
-9.31152 -0 -0.00259411
-9.30664 -0 -0.00263677
-9.30176 -0 -0.00268006
-9.29688 -0 -0.00272398
-9.29199 -0 -0.00276854
-9.28711 -0 -0.00281374
-9.28223 -0 -0.0028596
-9.27734 -0 -0.00290612
-9.27246 -0 -0.00295331
-9.26758 -0 -0.00300119
-9.2627 -0 -0.00304976
-9.25781 -0 -0.00309902
-9.25293 -0 -0.00314899
-9.24805 -0 -0.00319968
-9.24316 -0 -0.0032511
-9.23828 -0 -0.00330325
-9.2334 -0 -0.00335615
-9.22852 -0 -0.0034098
-9.22363 -0 -0.00346421
-9.21875 -0 -0.0035194
-9.21387 -0 -0.00357538
-9.20898 -0 -0.00363214
-9.2041 -0 -0.00368971
-9.19922 -0 -0.00374809
-9.19434 -0 -0.0038073
-9.18945 -0 -0.00386733
-9.18457 -0 -0.00392822
-9.17969 -0 -0.00398995
-9.1748 -0 -0.00405256
-9.16992 -0 -0.00411603
-9.16504 -0 -0.0041804
-9.16016 -0 -0.00424566
-9.15527 -0 -0.00431183
-9.15039 -0 -0.00437892
-9.14551 -0 -0.00444693
-9.14062 -0 -0.00451589
-9.13574 -0 -0.00458581
-9.13086 -0 -0.00465668
-9.12598 -0 -0.00472853
-9.12109 -0 -0.00480137
-9.11621 -0 -0.00487521
-9.11133 -0 -0.00495006
-9.10645 -0 -0.00502594
-9.10156 -0 -0.00510284
-9.09668 -0 -0.0051808
-9.0918 -0 -0.00525982
-9.08691 -0 -0.0053399
-9.08203 -0 -0.00542108
-9.07715 -0 -0.00550335
-9.07227 -0 -0.00558672
-9.06738 -0 -0.00567123
-9.0625 -0 -0.00575687
-9.05762 -0 -0.00584365
-9.05273 -0 -0.0059316
-9.04785 -0 -0.00602073
-9.04297 -0 -0.00611104
-9.03809 -0 -0.00620256
-9.0332 -0 -0.00629529
-9.02832 -0 -0.00638925
-9.02344 -0 -0.00648445
-9.01855 -0 -0.00658092
-9.01367 -0 -0.00667865
-9.00879 -0 -0.00677767
-9.00391 -0 -0.00687799
-8.99902 -0 -0.00697963
-8.99414 -0 -0.00708259
-8.98926 -0 -0.0071869
-8.98438 -0 -0.00729257
-8.97949 -0 -0.00739961
-8.97461 -0 -0.00750805
-8.96973 -0 -0.00761788
-8.96484 -0 -0.00772914
-8.95996 -0 -0.00784182
-8.95508 -0 -0.00795596
-8.9502 -0 -0.00807157
-8.94531 -0 -0.00818866
-8.94043 -0 -0.00830724
-8.93555 -0 -0.00842734
-8.93066 -0 -0.00854897
-8.92578 -0 -0.00867215
-8.9209 -0 -0.00879688
-8.91602 -0 -0.0089232
-8.91113 -0 -0.00905111
-8.90625 -0 -0.00918064
-8.90137 -0 -0.00931179
-8.89648 -0 -0.00944459
-8.8916 -0 -0.00957905
-8.88672 -0 -0.0097152
-8.88184 -0 -0.00985304
-8.87695 -0 -0.0099926
-8.87207 -0 -0.0101339
-8.86719 -0 -0.0102769
-8.8623 -0 -0.0104217
-8.85742 -0 -0.0105683
-8.85254 -0 -0.0107167
-8.84766 -0 -0.010867
-8.84277 -0 -0.011019
-8.83789 -0 -0.011173
-8.83301 -0 -0.0113288
-8.82812 -0 -0.0114865
-8.82324 -0 -0.0116461
-8.81836 -0 -0.0118076
-8.81348 -0 -0.0119711
-8.80859 -0 -0.0121366
-8.80371 -0 -0.0123041
-8.79883 -0 -0.0124736
-8.79395 -0 -0.0126451
-8.78906 -0 -0.0128187
-8.78418 -0 -0.0129943
-8.7793 -0 -0.013172
-8.77441 -0 -0.0133519
-8.76953 -0 -0.0135339
-8.76465 -0 -0.013718
-8.75977 -0 -0.0139043
-8.75488 -0 -0.0140928
-8.75 -0 -0.0142835
-8.74512 -0 -0.0144764
-8.74023 -0 -0.0146716
-8.73535 -0 -0.0148691
-8.73047 -0 -0.0150689
-8.72559 -0 -0.015271
-8.7207 -0 -0.0154754
-8.71582 -0 -0.0156822
-8.71094 -0 -0.0158914
-8.70605 -0 -0.0161029
-8.70117 -0 -0.0163169
-8.69629 -0 -0.0165334
-8.69141 -0 -0.0167523
-8.68652 -0 -0.0169738
-8.68164 -0 -0.0171977
-8.67676 -0 -0.0174242
-8.67188 -0 -0.0176532
-8.66699 -0 -0.0178848
-8.66211 -0 -0.018119
-8.65723 -0 -0.0183559
-8.65234 -0 -0.0185954
-8.64746 -0 -0.0188376
-8.64258 -0 -0.0190825
-8.6377 -0 -0.0193301
-8.63281 -0 -0.0195804
-8.62793 -0 -0.0198336
-8.62305 -0 -0.0200895
-8.61816 -0 -0.0203482
-8.61328 -0 -0.0206098
-8.6084 -0 -0.0208742
-8.60352 -0 -0.0211415
-8.59863 -0 -0.0214117
-8.59375 -0 -0.0216849
-8.58887 -0 -0.021961
-8.58398 -0 -0.0222402
-8.5791 -0 -0.0225223
-8.57422 -0 -0.0228075
-8.56934 -0 -0.0230957
-8.56445 -0 -0.023387
-8.55957 -0 -0.0236814
-8.55469 -0 -0.0239789
-8.5498 -0 -0.0242796
-8.54492 -0 -0.0245835
-8.54004 -0 -0.0248906
-8.53516 -0 -0.025201
-8.53027 -0 -0.0255146
-8.52539 -0 -0.0258315
-8.52051 -0 -0.0261517
-8.51562 -0 -0.0264752
-8.51074 -0 -0.0268021
-8.50586 -0 -0.0271324
-8.50098 -0 -0.0274661
-8.49609 -0 -0.0278032
-8.49121 -0 -0.0281438
-8.48633 -0 -0.0284879
-8.48145 -0 -0.0288355
-8.47656 -0 -0.0291867
-8.47168 -0 -0.0295414
-8.4668 -0 -0.0298998
-8.46191 -0 -0.0302617
-8.45703 -0 -0.0306274
-8.45215 -0 -0.0309967
-8.44727 -0 -0.0313697
-8.44238 -0 -0.0317464
-8.4375 -0 -0.0321269
-8.43262 -0 -0.0325111
-8.42773 -0 -0.0328992
-8.42285 -0 -0.0332911
-8.41797 -0 -0.0336869
-8.41309 -0 -0.0340866
-8.4082 -0 -0.0344902
-8.40332 -0 -0.0348977
-8.39844 -0 -0.0353093
-8.39355 -0 -0.0357248
-8.38867 -0 -0.0361443
-8.38379 -0 -0.0365679
-8.37891 -0 -0.0369956
-8.37402 -0 -0.0374274
-8.36914 -0 -0.0378634
-8.36426 -0 -0.0383034
-8.35938 -0 -0.0387477
-8.35449 -0 -0.0391962
-8.34961 -0 -0.039649
-8.34473 -0 -0.040106
-8.33984 -0 -0.0405673
-8.33496 -0 -0.041033
-8.33008 -0 -0.041503
-8.3252 -0 -0.0419774
-8.32031 -0 -0.0424562
-8.31543 -0 -0.0429394
-8.31055 -0 -0.0434271
-8.30566 -0 -0.0439193
-8.30078 -0 -0.0444161
-8.2959 -0 -0.0449173
-8.29102 -0 -0.0454232
-8.28613 -0 -0.0459336
-8.28125 -0 -0.0464487
-8.27637 -0 -0.0469684
-8.27148 -0 -0.0474928
-8.2666 -0 -0.0480219
-8.26172 -0 -0.0485558
-8.25684 -0 -0.0490944
-8.25195 -0 -0.0496378
-8.24707 -0 -0.050186
-8.24219 -0 -0.0507391
-8.2373 -0 -0.051297
-8.23242 -0 -0.0518599
-8.22754 -0 -0.0524276
-8.22266 -0 -0.0530003
-8.21777 -0 -0.053578
-8.21289 -0 -0.0541607
-8.20801 -0 -0.0547485
-8.20312 -0 -0.0553413
-8.19824 -0 -0.0559392
-8.19336 -0 -0.0565421
-8.18848 -0 -0.0571503
-8.18359 -0 -0.0577636
-8.17871 -0 -0.058382
-8.17383 -0 -0.0590057
-8.16895 -0 -0.0596347
-8.16406 -0 -0.0602689
-8.15918 -0 -0.0609084
-8.1543 -0 -0.0615532
-8.14941 -0 -0.0622033
-8.14453 -0 -0.0628589
-8.13965 -0 -0.0635198
-8.13477 -0 -0.0641861
-8.12988 -0 -0.0648579
-8.125 -0 -0.0655352
-8.12012 -0 -0.0662179
-8.11523 -0 -0.0669062
-8.11035 -0 -0.0676
-8.10547 -0 -0.0682993
-8.10059 -0 -0.0690043
-8.0957 -0 -0.0697149
-8.09082 -0 -0.0704311
-8.08594 -0 -0.0711529
-8.08105 -0 -0.0718805
-8.07617 -0 -0.0726138
-8.07129 -0 -0.0733528
-8.06641 -0 -0.0740975
-8.06152 -0 -0.074848
-8.05664 -0 -0.0756044
-8.05176 -0 -0.0763665
-8.04688 -0 -0.0771345
-8.04199 -0 -0.0779084
-8.03711 -0 -0.0786881
-8.03223 -0 -0.0794738
-8.02734 -0 -0.0802653
-8.02246 -0 -0.0810629
-8.01758 -0 -0.0818664
-8.0127 -0 -0.0826759
-8.00781 -0 -0.0834914
-8.00293 -0 -0.084313
-7.99805 -0 -0.0851406
-7.99316 -0 -0.0859743
-7.98828 -0 -0.086814
-7.9834 -0 -0.0876599
-7.97852 -0 -0.0885119
-7.97363 -0 -0.0893701
-7.96875 -0 -0.0902344
-7.96387 -0 -0.091105
-7.95898 -0 -0.0919817
-7.9541 -0 -0.0928646
-7.94922 -0 -0.0937538
-7.94434 -0 -0.0946493
-7.93945 -0 -0.095551
-7.93457 -0 -0.096459
-7.92969 -0 -0.0973733
-7.9248 -0 -0.098294
-7.91992 -0 -0.099221
-7.91504 -0 -0.100154
-7.91016 -0 -0.101094
-7.90527 -0 -0.10204
-7.90039 -0 -0.102993
-7.89551 -0 -0.103952
-7.89062 -0 -0.104917
-7.88574 -0 -0.105889
-7.88086 -0 -0.106867
-7.87598 -0 -0.107852
-7.87109 -0 -0.108843
-7.86621 -0 -0.10984
-7.86133 -0 -0.110844
-7.85645 -0 -0.111855
-7.85156 -0 -0.112872
-7.84668 -0 -0.113896
-7.8418 -0 -0.114926
-7.83691 -0 -0.115963
-7.83203 -0 -0.117007
-7.82715 -0 -0.118057
-7.82227 -0 -0.119113
-7.81738 -0 -0.120176
-7.8125 -0 -0.121246
-7.80762 -0 -0.122322
-7.80273 -0 -0.123405
-7.79785 -0 -0.124495
-7.79297 -0 -0.125591
-7.78809 -0 -0.126694
-7.7832 -0 -0.127803
-7.77832 -0 -0.128919
-7.77344 -0 -0.130042
-7.76855 -0 -0.131172
-7.76367 -0 -0.132308
-7.75879 -0 -0.13345
-7.75391 -0 -0.1346
-7.74902 -0 -0.135756
-7.74414 -0 -0.136919
-7.73926 -0 -0.138088
-7.73438 -0 -0.139264
-7.72949 -0 -0.140447
-7.72461 -0 -0.141636
-7.71973 -0 -0.142832
-7.71484 -0 -0.144035
-7.70996 -0 -0.145244
-7.70508 -0 -0.14646
-7.7002 -0 -0.147683
-7.69531 -0 -0.148912
-7.69043 -0 -0.150148
-7.68555 -0 -0.151391
-7.68066 -0 -0.15264
-7.67578 -0 -0.153896
-7.6709 -0 -0.155159
-7.66602 -0 -0.156428
-7.66113 -0 -0.157704
-7.65625 -0 -0.158986
-7.65137 -0 -0.160275
-7.64648 -0 -0.161571
-7.6416 -0 -0.162873
-7.63672 -0 -0.164182
-7.63184 -0 -0.165497
-7.62695 -0 -0.166819
-7.62207 -0 -0.168148
-7.61719 -0 -0.169483
-7.6123 -0 -0.170824
-7.60742 -0 -0.172173
-7.60254 -0 -0.173527
-7.59766 -0 -0.174888
-7.59277 -0 -0.176256
-7.58789 -0 -0.17763
-7.58301 -0 -0.17901
-7.57812 -0 -0.180397
-7.57324 -0 -0.18179
-7.56836 -0 -0.18319
-7.56348 -0 -0.184596
-7.55859 -0 -0.186008
-7.55371 -0 -0.187427
-7.54883 -0 -0.188852
-7.54395 -0 -0.190284
-7.53906 -0 -0.191721
-7.53418 -0 -0.193165
-7.5293 -0 -0.194615
-7.52441 -0 -0.196072
-7.51953 -0 -0.197534
-7.51465 -0 -0.199003
-7.50977 -0 -0.200478
-7.50488 -0 -0.201959
-7.5 -0 -0.203446
-7.49512 -0 -0.204939
-7.49023 -0 -0.206438
-7.48535 -0 -0.207943
-7.48047 -0 -0.209454
-7.47559 -0 -0.210971
-7.4707 -0 -0.212494
-7.46582 -0 -0.214023
-7.46094 -0 -0.215558
-7.45605 -0 -0.217099
-7.45117 -0 -0.218645
-7.44629 -0 -0.220197
-7.44141 -0 -0.221755
-7.43652 -0 -0.223319
-7.43164 -0 -0.224888
-7.42676 -0 -0.226463
-7.42188 -0 -0.228043
-7.41699 -0 -0.229629
-7.41211 -0 -0.231221
-7.40723 -0 -0.232818
-7.40234 -0 -0.23442
-7.39746 -0 -0.236028
-7.39258 -0 -0.237641
-7.3877 -0 -0.23926
-7.38281 -0 -0.240884
-7.37793 -0 -0.242513
-7.37305 -0 -0.244147
-7.36816 -0 -0.245786
-7.36328 -0 -0.247431
-7.3584 -0 -0.249081
-7.35352 -0 -0.250735
-7.34863 -0 -0.252395
-7.34375 -0 -0.254059
-7.33887 -0 -0.255729
-7.33398 -0 -0.257403
-7.3291 -0 -0.259082
-7.32422 -0 -0.260766
-7.31934 -0 -0.262454
-7.31445 -0 -0.264147
-7.30957 -0 -0.265845
-7.30469 -0 -0.267547
-7.2998 -0 -0.269254
-7.29492 -0 -0.270965
-7.29004 -0 -0.27268
-7.28516 -0 -0.2744
-7.28027 -0 -0.276124
-7.27539 -0 -0.277852
-7.27051 -0 -0.279584
-7.26562 -0 -0.281321
-7.26074 -0 -0.283061
-7.25586 -0 -0.284806
-7.25098 -0 -0.286554
-7.24609 -0 -0.288307
-7.24121 -0 -0.290063
-7.23633 -0 -0.291823
-7.23145 -0 -0.293586
-7.22656 -0 -0.295353
-7.22168 -0 -0.297124
-7.2168 -0 -0.298898
-7.21191 -0 -0.300675
-7.20703 -0 -0.302456
-7.20215 -0 -0.304241
-7.19727 -0 -0.306028
-7.19238 -0 -0.307819
-7.1875 -0 -0.309612
-7.18262 -0 -0.311409
-7.17773 -0 -0.313209
-7.17285 -0 -0.315011
-7.16797 -0 -0.316817
-7.16309 -0 -0.318625
-7.1582 -0 -0.320436
-7.15332 -0 -0.322249
-7.14844 -0 -0.324065
-7.14355 -0 -0.325884
-7.13867 -0 -0.327705
-7.13379 -0 -0.329528
-7.12891 -0 -0.331353
-7.12402 -0 -0.333181
-7.11914 -0 -0.33501
-7.11426 -0 -0.336842
-7.10938 -0 -0.338676
-7.10449 -0 -0.340511
-7.09961 -0 -0.342348
-7.09473 -0 -0.344187
-7.08984 -0 -0.346028
-7.08496 -0 -0.34787
-7.08008 -0 -0.349714
-7.0752 -0 -0.351559
-7.07031 -0 -0.353405
-7.06543 -0 -0.355253
-7.06055 -0 -0.357101
-7.05566 -0 -0.358951
-7.05078 -0 -0.360802
-7.0459 -0 -0.362653
-7.04102 -0 -0.364506
-7.03613 -0 -0.366359
-7.03125 -0 -0.368213
-7.02637 -0 -0.370067
-7.02148 -0 -0.371922
-7.0166 -0 -0.373777
-7.01172 -0 -0.375633
-7.00684 -0 -0.377489
-7.00195 -0 -0.379344
-6.99707 -0 -0.3812
-6.99219 -0 -0.383056
-6.9873 -0 -0.384912
-6.98242 -0 -0.386767
-6.97754 -0 -0.388622
-6.97266 -0 -0.390477
-6.96777 -0 -0.392331
-6.96289 -0 -0.394185
-6.95801 -0 -0.396038
-6.95312 -0 -0.39789
-6.94824 -0 -0.399741
-6.94336 -0 -0.401592
-6.93848 -0 -0.403441
-6.93359 -0 -0.405289
-6.92871 -0 -0.407136
-6.92383 -0 -0.408982
-6.91895 -0 -0.410826
-6.91406 -0 -0.412668
-6.90918 -0 -0.414509
-6.9043 -0 -0.416349
-6.89941 -0 -0.418186
-6.89453 -0 -0.420022
-6.88965 -0 -0.421855
-6.88477 -0 -0.423687
-6.87988 -0 -0.425516
-6.875 -0 -0.427343
-6.87012 -0 -0.429168
-6.86523 -0 -0.43099
-6.86035 -0 -0.432809
-6.85547 -0 -0.434626
-6.85059 -0 -0.43644
-6.8457 -0 -0.438251
-6.84082 -0 -0.44006
-6.83594 -0 -0.441865
-6.83105 -0 -0.443667
-6.82617 -0 -0.445465
-6.82129 -0 -0.447261
-6.81641 -0 -0.449053
-6.81152 -0 -0.450841
-6.80664 -0 -0.452625
-6.80176 -0 -0.454406
-6.79688 -0 -0.456183
-6.79199 -0 -0.457956
-6.78711 -0 -0.459725
-6.78223 -0 -0.46149
-6.77734 -0 -0.46325
-6.77246 -0 -0.465007
-6.76758 -0 -0.466758
-6.7627 -0 -0.468505
-6.75781 -0 -0.470248
-6.75293 -0 -0.471985
-6.74805 -0 -0.473718
-6.74316 -0 -0.475446
-6.73828 -0 -0.477169
-6.7334 -0 -0.478886
-6.72852 -0 -0.480598
-6.72363 -0 -0.482305
-6.71875 -0 -0.484007
-6.71387 -0 -0.485702
-6.70898 -0 -0.487393
-6.7041 -0 -0.489077
-6.69922 -0 -0.490755
-6.69434 -0 -0.492428
-6.68945 -0 -0.494094
-6.68457 -0 -0.495755
-6.67969 -0 -0.497409
-6.6748 -0 -0.499056
-6.66992 -0 -0.500697
-6.66504 -0 -0.502332
-6.66016 -0 -0.50396
-6.65527 -0 -0.505581
-6.65039 -0 -0.507195
-6.64551 -0 -0.508802
-6.64062 -0 -0.510402
-6.63574 -0 -0.511995
-6.63086 -0 -0.513581
-6.62598 -0 -0.515159
-6.62109 -0 -0.51673
-6.61621 -0 -0.518293
-6.61133 -0 -0.519849
-6.60645 -0 -0.521397
-6.60156 -0 -0.522937
-6.59668 -0 -0.524469
-6.5918 -0 -0.525993
-6.58691 -0 -0.527509
-6.58203 -0 -0.529016
-6.57715 -0 -0.530516
-6.57227 -0 -0.532006
-6.56738 -0 -0.533489
-6.5625 -0 -0.534962
-6.55762 -0 -0.536427
-6.55273 -0 -0.537883
-6.54785 -0 -0.539331
-6.54297 -0 -0.540769
-6.53809 -0 -0.542198
-6.5332 -0 -0.543618
-6.52832 -0 -0.545029
-6.52344 -0 -0.54643
-6.51855 -0 -0.547822
-6.51367 -0 -0.549204
-6.50879 -0 -0.550577
-6.50391 -0 -0.55194
-6.49902 -0 -0.553293
-6.49414 -0 -0.554636
-6.48926 -0 -0.555969
-6.48438 -0 -0.557292
-6.47949 -0 -0.558605
-6.47461 -0 -0.559908
-6.46973 -0 -0.5612
-6.46484 -0 -0.562482
-6.45996 -0 -0.563754
-6.45508 -0 -0.565015
-6.4502 -0 -0.566265
-6.44531 -0 -0.567504
-6.44043 -0 -0.568733
-6.43555 -0 -0.56995
-6.43066 -0 -0.571157
-6.42578 -0 -0.572352
-6.4209 -0 -0.573537
-6.41602 -0 -0.57471
-6.41113 -0 -0.575871
-6.40625 -0 -0.577022
-6.40137 -0 -0.578161
-6.39648 -0 -0.579288
-6.3916 -0 -0.580404
-6.38672 -0 -0.581507
-6.38184 -0 -0.5826
-6.37695 -0 -0.58368
-6.37207 -0 -0.584748
-6.36719 -0 -0.585805
-6.3623 -0 -0.586849
-6.35742 -0 -0.587881
-6.35254 -0 -0.588901
-6.34766 -0 -0.589908
-6.34277 -0 -0.590903
-6.33789 -0 -0.591886
-6.33301 -0 -0.592856
-6.32812 -0 -0.593814
-6.32324 -0 -0.594759
-6.31836 -0 -0.595692
-6.31348 -0 -0.596611
-6.30859 -0 -0.597518
-6.30371 -0 -0.598412
-6.29883 -0 -0.599293
-6.29395 -0 -0.600161
-6.28906 -0 -0.601016
-6.28418 -0 -0.601857
-6.2793 -0 -0.602686
-6.27441 -0 -0.603501
-6.26953 -0 -0.604303
-6.26465 -0 -0.605092
-6.25977 -0 -0.605867
-6.25488 -0 -0.606629
-6.25 -0 -0.607377
-6.24512 -0 -0.608111
-6.24023 -0 -0.608832
-6.23535 -0 -0.60954
-6.23047 -0 -0.610233
-6.22559 -0 -0.610913
-6.2207 -0 -0.611579
-6.21582 -0 -0.612231
-6.21094 -0 -0.61287
-6.20605 -0 -0.613494
-6.20117 -0 -0.614104
-6.19629 -0 -0.6147
-6.19141 -0 -0.615282
-6.18652 -0 -0.61585
-6.18164 -0 -0.616404
-6.17676 -0 -0.616944
-6.17188 -0 -0.617469
-6.16699 -0 -0.61798
-6.16211 -0 -0.618477
-6.15723 -0 -0.618959
-6.15234 -0 -0.619427
-6.14746 -0 -0.619881
-6.14258 -0 -0.62032
-6.1377 -0 -0.620744
-6.13281 -0 -0.621155
-6.12793 -0 -0.62155
-6.12305 -0 -0.621931
-6.11816 -0 -0.622297
-6.11328 -0 -0.622649
-6.1084 -0 -0.622986
-6.10352 -0 -0.623309
-6.09863 -0 -0.623616
-6.09375 -0 -0.623909
-6.08887 -0 -0.624187
-6.08398 -0 -0.624451
-6.0791 -0 -0.6247
-6.07422 -0 -0.624933
-6.06934 -0 -0.625153
-6.06445 -0 -0.625357
-6.05957 -0 -0.625546
-6.05469 -0 -0.625721
-6.0498 -0 -0.62588
-6.04492 -0 -0.626025
-6.04004 -0 -0.626155
-6.03516 -0 -0.62627
-6.03027 -0 -0.62637
-6.02539 -0 -0.626455
-6.02051 -0 -0.626525
-6.01562 -0 -0.626581
-6.01074 -0 -0.626621
-6.00586 -0 -0.626646
-6.00098 -0 -0.626657
-5.99609 -0 -0.626652
-5.99121 -0 -0.626633
-5.98633 -0 -0.626599
-5.98145 -0 -0.626549
-5.97656 -0 -0.626485
-5.97168 -0 -0.626406
-5.9668 -0 -0.626312
-5.96191 -0 -0.626203
-5.95703 -0 -0.626079
-5.95215 -0 -0.62594
-5.94727 -0 -0.625786
-5.94238 -0 -0.625618
-5.9375 -0 -0.625434
-5.93262 -0 -0.625236
-5.92773 -0 -0.625023
-5.92285 -0 -0.624795
-5.91797 -0 -0.624552
-5.91309 -0 -0.624295
-5.9082 -0 -0.624022
-5.90332 -0 -0.623735
-5.89844 -0 -0.623433
-5.89355 -0 -0.623117
-5.88867 -0 -0.622786
-5.88379 -0 -0.62244
-5.87891 -0 -0.622079
-5.87402 -0 -0.621704
-5.86914 -0 -0.621314
-5.86426 -0 -0.62091
-5.85938 -0 -0.620491
-5.85449 -0 -0.620058
-5.84961 -0 -0.61961
-5.84473 -0 -0.619148
-5.83984 -0 -0.618672
-5.83496 -0 -0.618181
-5.83008 -0 -0.617675
-5.8252 -0 -0.617156
-5.82031 -0 -0.616622
-5.81543 -0 -0.616074
-5.81055 -0 -0.615511
-5.80566 -0 -0.614935
-5.80078 -0 -0.614344
-5.7959 -0 -0.61374
-5.79102 -0 -0.613121
-5.78613 -0 -0.612488
-5.78125 -0 -0.611842
-5.77637 -0 -0.611181
-5.77148 -0 -0.610507
-5.7666 -0 -0.609819
-5.76172 -0 -0.609117
-5.75684 -0 -0.608402
-5.75195 -0 -0.607672
-5.74707 -0 -0.60693
-5.74219 -0 -0.606173
-5.7373 -0 -0.605403
-5.73242 -0 -0.60462
-5.72754 -0 -0.603824
-5.72266 -0 -0.603014
-5.71777 -0 -0.60219
-5.71289 -0 -0.601354
-5.70801 -0 -0.600504
-5.70312 -0 -0.599642
-5.69824 -0 -0.598766
-5.69336 -0 -0.597877
-5.68848 -1.20143e-306 -0.596975
-5.68359 -1.27003e-306 -0.596061
-5.67871 -1.34249e-306 -0.595134
-5.67383 -1.41901e-306 -0.594194
-5.66895 -1.49981e-306 -0.593241
-5.66406 -1.58515e-306 -0.592276
-5.65918 -1.67526e-306 -0.591298
-5.6543 -1.77041e-306 -0.590308
-5.64941 -1.87087e-306 -0.589305
-5.64453 -1.97694e-306 -0.58829
-5.63965 -2.08892e-306 -0.587263
-5.63477 -2.20714e-306 -0.586224
-5.62988 -2.33194e-306 -0.585172
-5.625 -2.46368e-306 -0.584109
-5.62012 -2.60274e-306 -0.583033
-5.61523 -2.74952e-306 -0.581946
-5.61035 -2.90443e-306 -0.580846
-5.60547 -3.06793e-306 -0.579736
-5.60059 -3.24047e-306 -0.578613
-5.5957 -3.42256e-306 -0.577479
-5.59082 -3.61471e-306 -0.576333
-5.58594 -3.81746e-306 -0.575176
-5.58105 -4.03139e-306 -0.574007
-5.57617 -4.25711e-306 -0.572827
-5.57129 -4.49525e-306 -0.571636
-5.56641 -4.74648e-306 -0.570434
-5.56152 -5.01152e-306 -0.569221
-5.55664 -5.29111e-306 -0.567997
-5.55176 -5.58602e-306 -0.566762
-5.54688 -5.8971e-306 -0.565516
-5.54199 -6.2252e-306 -0.564259
-5.53711 -6.57124e-306 -0.562992
-5.53223 -6.93618e-306 -0.561714
-5.52734 -7.32105e-306 -0.560426
-5.52246 -7.7269e-306 -0.559128
-5.51758 -8.15486e-306 -0.557819
-5.5127 -8.60611e-306 -0.5565
-5.50781 -9.0819e-306 -0.55517
-5.50293 -9.58354e-306 -0.553831
-5.49805 -1.01124e-305 -0.552482
-5.49316 -1.06699e-305 -0.551123
-5.48828 -1.12577e-305 -0.549754
-5.4834 -1.18772e-305 -0.548376
-5.47852 -1.25303e-305 -0.546988
-5.47363 -1.32186e-305 -0.54559
-5.46875 -1.39441e-305 -0.544183
-5.46387 -1.47087e-305 -0.542767
-5.45898 -1.55144e-305 -0.541342
-5.4541 -1.63636e-305 -0.539907
-5.44922 -1.72584e-305 -0.538463
-5.44434 -1.82012e-305 -0.537011
-5.43945 -1.91947e-305 -0.535549
-5.43457 -2.02414e-305 -0.534079
-5.42969 -2.13441e-305 -0.5326
-5.4248 -2.25059e-305 -0.531113
-5.41992 -2.37297e-305 -0.529617
-5.41504 -2.5019e-305 -0.528113
-5.41016 -2.6377e-305 -0.5266
-5.40527 -2.78074e-305 -0.525079
-5.40039 -2.93139e-305 -0.523551
-5.39551 -3.09007e-305 -0.522014
-5.39062 -3.25717e-305 -0.520469
-5.38574 -3.43315e-305 -0.518917
-5.38086 -3.61846e-305 -0.517356
-5.37598 -3.8136e-305 -0.515789
-5.37109 -4.01906e-305 -0.514213
-5.36621 -4.2354e-305 -0.51263
-5.36133 -4.46316e-305 -0.51104
-5.35645 -4.70295e-305 -0.509443
-5.35156 -4.95539e-305 -0.507839
-5.34668 -5.22113e-305 -0.506227
-5.3418 -5.50085e-305 -0.504609
-5.33691 -5.79529e-305 -0.502984
-5.33203 -6.10519e-305 -0.501352
-5.32715 -6.43136e-305 -0.499713
-5.32227 -6.77464e-305 -0.498068
-5.31738 -7.13589e-305 -0.496417
-5.3125 -7.51605e-305 -0.494759
-5.30762 -7.91609e-305 -0.493095
-5.30273 -8.33701e-305 -0.491425
-5.29785 -8.77991e-305 -0.489749
-5.29297 -9.24589e-305 -0.488067
-5.28809 -9.73613e-305 -0.486379
-5.2832 -1.02519e-304 -0.484686
-5.27832 -1.07944e-304 -0.482986
-5.27344 -1.13652e-304 -0.481282
-5.26855 -1.19655e-304 -0.479572
-5.26367 -1.2597e-304 -0.477856
-5.25879 -1.32611e-304 -0.476136
-5.25391 -1.39596e-304 -0.47441
-5.24902 -1.46942e-304 -0.472679
-5.24414 -1.54667e-304 -0.470943
-5.23926 -1.6279e-304 -0.469203
-5.23438 -1.71332e-304 -0.467458
-5.22949 -1.80313e-304 -0.465708
-5.22461 -1.89756e-304 -0.463953
-5.21973 -1.99684e-304 -0.462195
-5.21484 -2.10122e-304 -0.460432
-5.20996 -2.21094e-304 -0.458664
-5.20508 -2.32629e-304 -0.456893
-5.2002 -2.44753e-304 -0.455118
-5.19531 -2.57498e-304 -0.453338
-5.19043 -2.70892e-304 -0.451555
-5.18555 -2.84971e-304 -0.449768
-5.18066 -2.99766e-304 -0.447978
-5.17578 -3.15315e-304 -0.446184
-5.1709 -3.31654e-304 -0.444387
-5.16602 -3.48823e-304 -0.442586
-5.16113 -3.66864e-304 -0.440782
-5.15625 -3.85819e-304 -0.438975
-5.15137 -4.05734e-304 -0.437165
-5.14648 -4.26657e-304 -0.435352
-5.1416 -4.48638e-304 -0.433536
-5.13672 -4.71728e-304 -0.431718
-5.13184 -4.95983e-304 -0.429897
-5.12695 -5.21461e-304 -0.428073
-5.12207 -5.48221e-304 -0.426247
-5.11719 -5.76326e-304 -0.424419
-5.1123 -6.05844e-304 -0.422588
-5.10742 -6.36844e-304 -0.420755
-5.10254 -6.69397e-304 -0.418921
-5.09766 -7.03581e-304 -0.417084
-5.09277 -7.39475e-304 -0.415245
-5.08789 -7.77164e-304 -0.413405
-5.08301 -8.16734e-304 -0.411563
-5.07812 -8.58279e-304 -0.409719
-5.07324 -9.01893e-304 -0.407874
-5.06836 -9.47679e-304 -0.406028
-5.06348 -9.95741e-304 -0.40418
-5.05859 -1.04619e-303 -0.402332
-5.05371 -1.09915e-303 -0.400482
-5.04883 -1.15472e-303 -0.398631
-5.04395 -1.21306e-303 -0.396779
-5.03906 -1.27427e-303 -0.394926
-5.03418 -1.33852e-303 -0.393073
-5.0293 -1.40593e-303 -0.391219
-5.02441 -1.47667e-303 -0.389364
-5.01953 -1.5509e-303 -0.387509
-5.01465 -1.62877e-303 -0.385654
-5.00977 -1.71048e-303 -0.383798
-5.00488 -1.7962e-303 -0.381943
-5 -1.88613e-303 -0.380087
-4.99512 -1.98046e-303 -0.378231
-4.99023 -2.07942e-303 -0.376375
-4.98535 -2.18321e-303 -0.374519
-4.98047 -2.29208e-303 -0.372664
-4.97559 -2.40625e-303 -0.370809
-4.9707 -2.526e-303 -0.368955
-4.96582 -2.65158e-303 -0.3671
-4.96094 -2.78327e-303 -0.365247
-4.95605 -2.92136e-303 -0.363394
-4.95117 -3.06615e-303 -0.361542
-4.94629 -3.21797e-303 -0.359691
-4.94141 -3.37715e-303 -0.357841
-4.93652 -3.54403e-303 -0.355992
-4.93164 -3.71897e-303 -0.354144
-4.92676 -3.90237e-303 -0.352297
-4.92188 -4.09462e-303 -0.350452
-4.91699 -4.29613e-303 -0.348607
-4.91211 -4.50735e-303 -0.346765
-4.90723 -4.72872e-303 -0.344923
-4.90234 -4.96073e-303 -0.343084
-4.89746 -5.20387e-303 -0.341246
-4.89258 -5.45868e-303 -0.33941
-4.8877 -5.72568e-303 -0.337575
-4.88281 -6.00546e-303 -0.335743
-4.87793 -6.29861e-303 -0.333912
-4.87305 -6.60575e-303 -0.332084
-4.86816 -6.92755e-303 -0.330258
-4.86328 -7.26467e-303 -0.328434
-4.8584 -7.61783e-303 -0.326612
-4.85352 -7.98778e-303 -0.324792
-4.84863 -8.3753e-303 -0.322975
-4.84375 -8.7812e-303 -0.321161
-4.83887 -9.20633e-303 -0.319349
-4.83398 -9.65158e-303 -0.31754
-4.8291 -1.01179e-302 -0.315733
-4.82422 -1.06062e-302 -0.31393
-4.81934 -1.11176e-302 -0.312129
-4.81445 -1.16531e-302 -0.310331
-4.80957 -1.22137e-302 -0.308536
-4.80469 -1.28008e-302 -0.306744
-4.7998 -1.34154e-302 -0.304955
-4.79492 -1.40588e-302 -0.30317
-4.79004 -1.47325e-302 -0.301387
-4.78516 -1.54376e-302 -0.299609
-4.78027 -1.61757e-302 -0.297833
-4.77539 -1.69484e-302 -0.296061
-4.77051 -1.7757e-302 -0.294292
-4.76562 -1.86034e-302 -0.292527
-4.76074 -1.94892e-302 -0.290766
-4.75586 -2.04162e-302 -0.289009
-4.75098 -2.13863e-302 -0.287255
-4.74609 -2.24013e-302 -0.285505
-4.74121 -2.34635e-302 -0.283759
-4.73633 -2.45748e-302 -0.282017
-4.73145 -2.57376e-302 -0.280279
-4.72656 -2.69541e-302 -0.278545
-4.72168 -2.82267e-302 -0.276815
-4.7168 -2.9558e-302 -0.275089
-4.71191 -3.09506e-302 -0.273367
-4.70703 -3.24073e-302 -0.27165
-4.70215 -3.39309e-302 -0.269937
-4.69727 -3.55245e-302 -0.268229
-4.69238 -3.71911e-302 -0.266525
-4.6875 -3.89341e-302 -0.264826
-4.68262 -4.07568e-302 -0.263131
-4.67773 -4.26628e-302 -0.26144
-4.67285 -4.46558e-302 -0.259755
-4.66797 -4.67397e-302 -0.258074
-4.66309 -4.89185e-302 -0.256398
-4.6582 -5.11965e-302 -0.254726
-4.65332 -5.35779e-302 -0.25306
-4.64844 -5.60675e-302 -0.251398
-4.64355 -5.86699e-302 -0.249742
-4.63867 -6.13902e-302 -0.24809
-4.63379 -6.42336e-302 -0.246444
-4.62891 -6.72054e-302 -0.244802
-4.62402 -7.03114e-302 -0.243166
-4.61914 -7.35575e-302 -0.241535
-4.61426 -7.69497e-302 -0.239909
-4.60938 -8.04945e-302 -0.238288
-4.60449 -8.41986e-302 -0.236673
-4.59961 -8.8069e-302 -0.235063
-4.59473 -9.21129e-302 -0.233458
-4.58984 -9.63378e-302 -0.231859
-4.58496 -1.00752e-301 -0.230265
-4.58008 -1.05363e-301 -0.228677
-4.5752 -1.1018e-301 -0.227094
-4.57031 -1.15212e-301 -0.225517
-4.56543 -1.20467e-301 -0.223946
-4.56055 -1.25957e-301 -0.22238
-4.55566 -1.3169e-301 -0.22082
-4.55078 -1.37678e-301 -0.219265
-4.5459 -1.43931e-301 -0.217717
-4.54102 -1.50461e-301 -0.216174
-4.53613 -1.5728e-301 -0.214636
-4.53125 -1.644e-301 -0.213105
-4.52637 -1.71834e-301 -0.21158
-4.52148 -1.79595e-301 -0.21006
-4.5166 -1.87699e-301 -0.208547
-4.51172 -1.96158e-301 -0.207039
-4.50684 -2.04989e-301 -0.205538
-4.50195 -2.14207e-301 -0.204042
-4.49707 -2.2383e-301 -0.202553
-4.49219 -2.33873e-301 -0.201069
-4.4873 -2.44355e-301 -0.199592
-4.48242 -2.55295e-301 -0.198121
-4.47754 -2.66712e-301 -0.196656
-4.47266 -2.78627e-301 -0.195197
-4.46777 -2.91059e-301 -0.193745
-4.46289 -3.04032e-301 -0.192298
-4.45801 -3.17568e-301 -0.190858
-4.45312 -3.31691e-301 -0.189424
-4.44824 -3.46426e-301 -0.187996
-4.44336 -3.61797e-301 -0.186575
-4.43848 -3.77833e-301 -0.18516
-4.43359 -3.94561e-301 -0.183752
-4.42871 -4.12009e-301 -0.182349
-4.42383 -4.30209e-301 -0.180954
-4.41895 -4.49191e-301 -0.179564
-4.41406 -4.68989e-301 -0.178181
-4.40918 -4.89636e-301 -0.176805
-4.4043 -5.11167e-301 -0.175434
-4.39941 -5.33619e-301 -0.174071
-4.39453 -5.57032e-301 -0.172714
-4.38965 -5.81443e-301 -0.171363
-4.38477 -6.06896e-301 -0.170019
-4.37988 -6.33433e-301 -0.168681
-4.375 -6.61098e-301 -0.16735
-4.37012 -6.89939e-301 -0.166025
-4.36523 -7.20003e-301 -0.164707
-4.36035 -7.51342e-301 -0.163396
-4.35547 -7.84008e-301 -0.162091
-4.35059 -8.18054e-301 -0.160793
-4.3457 -8.53539e-301 -0.159501
-4.34082 -8.9052e-301 -0.158216
-4.33594 -9.2906e-301 -0.156937
-4.33105 -9.69221e-301 -0.155666
-4.32617 -1.01107e-300 -0.1544
-4.32129 -1.05467e-300 -0.153142
-4.31641 -1.10011e-300 -0.15189
-4.31152 -1.14744e-300 -0.150645
-4.30664 -1.19676e-300 -0.149406
-4.30176 -1.24814e-300 -0.148174
-4.29688 -1.30166e-300 -0.146948
-4.29199 -1.3574e-300 -0.14573
-4.28711 -1.41547e-300 -0.144518
-4.28223 -1.47596e-300 -0.143312
-4.27734 -1.53895e-300 -0.142114
-4.27246 -1.60456e-300 -0.140922
-4.26758 -1.67288e-300 -0.139736
-4.2627 -1.74403e-300 -0.138558
-4.25781 -1.81812e-300 -0.137385
-4.25293 -1.89527e-300 -0.13622
-4.24805 -1.97559e-300 -0.135061
-4.24316 -2.05923e-300 -0.133909
-4.23828 -2.1463e-300 -0.132764
-4.2334 -2.23694e-300 -0.131625
-4.22852 -2.3313e-300 -0.130493
-4.22363 -2.42953e-300 -0.129368
-4.21875 -2.53177e-300 -0.128249
-4.21387 -2.63819e-300 -0.127137
-4.20898 -2.74896e-300 -0.126031
-4.2041 -2.86424e-300 -0.124933
-4.19922 -2.98421e-300 -0.12384
-4.19434 -3.10905e-300 -0.122755
-4.18945 -3.23897e-300 -0.121676
-4.18457 -3.37415e-300 -0.120603
-4.17969 -3.5148e-300 -0.119538
-4.1748 -3.66115e-300 -0.118478
-4.16992 -3.81341e-300 -0.117426
-4.16504 -3.97181e-300 -0.11638
-4.16016 -4.13659e-300 -0.11534
-4.15527 -4.308e-300 -0.114307
-4.15039 -4.4863e-300 -0.113281
-4.14551 -4.67176e-300 -0.112261
-4.14062 -4.86466e-300 -0.111248
-4.13574 -5.06527e-300 -0.110241
-4.13086 -5.27391e-300 -0.109241
-4.12598 -5.49088e-300 -0.108247
-4.12109 -5.71651e-300 -0.10726
-4.11621 -5.95112e-300 -0.106279
-4.11133 -6.19506e-300 -0.105305
-4.10645 -6.4487e-300 -0.104337
-4.10156 -6.7124e-300 -0.103375
-4.09668 -6.98655e-300 -0.10242
-4.0918 -7.27155e-300 -0.101472
-4.08691 -7.56782e-300 -0.100529
-4.08203 -7.87578e-300 -0.0995935
-4.07715 -8.19589e-300 -0.098664
-4.07227 -8.52859e-300 -0.0977408
-4.06738 -8.87438e-300 -0.096824
-4.0625 -9.23375e-300 -0.0959135
-4.05762 -9.60721e-300 -0.0950092
-4.05273 -9.99531e-300 -0.0941113
-4.04785 -1.03986e-299 -0.0932196
-4.04297 -1.08176e-299 -0.0923341
-4.03809 -1.1253e-299 -0.0914549
-4.0332 -1.17053e-299 -0.0905819
-4.02832 -1.21753e-299 -0.0897151
-4.02344 -1.26635e-299 -0.0888545
-4.01855 -1.31706e-299 -0.088
-4.01367 -1.36975e-299 -0.0871517
-4.00879 -1.42447e-299 -0.0863094
-4.00391 -1.4813e-299 -0.0854733
-3.99902 -1.54033e-299 -0.0846433
-3.99414 -1.60164e-299 -0.0838193
-3.98926 -1.66531e-299 -0.0830014
-3.98438 -1.73142e-299 -0.0821895
-3.97949 -1.80008e-299 -0.0813836
-3.97461 -1.87136e-299 -0.0805837
-3.96973 -1.94538e-299 -0.0797897
-3.96484 -2.02223e-299 -0.0790017
-3.95996 -2.10201e-299 -0.0782196
-3.95508 -2.18484e-299 -0.0774434
-3.9502 -2.27083e-299 -0.076673
-3.94531 -2.36008e-299 -0.0759085
-3.94043 -2.45273e-299 -0.0751499
-3.93555 -2.54889e-299 -0.074397
-3.93066 -2.64869e-299 -0.07365
-3.92578 -2.75228e-299 -0.0729087
-3.9209 -2.85977e-299 -0.0721731
-3.91602 -2.97133e-299 -0.0714433
-3.91113 -3.08708e-299 -0.0707191
-3.90625 -3.2072e-299 -0.0700007
-3.90137 -3.33183e-299 -0.0692879
-3.89648 -3.46113e-299 -0.0685807
-3.8916 -3.59529e-299 -0.0678791
-3.88672 -3.73446e-299 -0.067183
-3.88184 -3.87884e-299 -0.0664926
-3.87695 -4.02861e-299 -0.0658076
-3.87207 -4.18396e-299 -0.0651282
-3.86719 -4.34509e-299 -0.0644542
-3.8623 -4.51222e-299 -0.0637857
-3.85742 -4.68555e-299 -0.0631226
-3.85254 -4.8653e-299 -0.0624649
-3.84766 -5.05172e-299 -0.0618126
-3.84277 -5.24502e-299 -0.0611657
-3.83789 -5.44546e-299 -0.0605241
-3.83301 -5.65329e-299 -0.0598877
-3.82812 -5.86877e-299 -0.0592567
-3.82324 -6.09218e-299 -0.0586309
-3.81836 -6.32379e-299 -0.0580104
-3.81348 -6.56389e-299 -0.057395
-3.80859 -6.81278e-299 -0.0567848
-3.80371 -7.07077e-299 -0.0561798
-3.79883 -7.33818e-299 -0.0555798
-3.79395 -7.61535e-299 -0.054985
-3.78906 -7.9026e-299 -0.0543953
-3.78418 -8.2003e-299 -0.0538106
-3.7793 -8.50881e-299 -0.0532309
-3.77441 -8.8285e-299 -0.0526562
-3.76953 -9.15977e-299 -0.0520864
-3.76465 -9.50301e-299 -0.0515216
-3.75977 -9.85865e-299 -0.0509617
-3.75488 -1.02271e-298 -0.0504067
-3.75 -1.06088e-298 -0.0498565
-3.74512 -1.10043e-298 -0.0493112
-3.74023 -1.14139e-298 -0.0487707
-3.73535 -1.18382e-298 -0.0482349
-3.73047 -1.22778e-298 -0.0477039
-3.72559 -1.2733e-298 -0.0471776
-3.7207 -1.32045e-298 -0.046656
-3.71582 -1.36927e-298 -0.0461391
-3.71094 -1.41984e-298 -0.0456268
-3.70605 -1.4722e-298 -0.0451192
-3.70117 -1.52642e-298 -0.0446161
-3.69629 -1.58257e-298 -0.0441175
-3.69141 -1.6407e-298 -0.0436235
-3.68652 -1.70088e-298 -0.043134
-3.68164 -1.76319e-298 -0.042649
-3.67676 -1.82769e-298 -0.0421685
-3.67188 -1.89446e-298 -0.0416923
-3.66699 -1.96358e-298 -0.0412205
-3.66211 -2.03512e-298 -0.0407532
-3.65723 -2.10917e-298 -0.0402901
-3.65234 -2.18581e-298 -0.0398314
-3.64746 -2.26513e-298 -0.0393769
-3.64258 -2.34721e-298 -0.0389267
-3.6377 -2.43215e-298 -0.0384807
-3.63281 -2.52004e-298 -0.038039
-3.62793 -2.61099e-298 -0.0376014
-3.62305 -2.70508e-298 -0.0371679
-3.61816 -2.80244e-298 -0.0367386
-3.61328 -2.90316e-298 -0.0363134
-3.6084 -3.00736e-298 -0.0358922
-3.60352 -3.11515e-298 -0.0354751
-3.59863 -3.22665e-298 -0.035062
-3.59375 -3.34198e-298 -0.0346528
-3.58887 -3.46126e-298 -0.0342477
-3.58398 -3.58464e-298 -0.0338464
-3.5791 -3.71223e-298 -0.0334491
-3.57422 -3.84419e-298 -0.0330556
-3.56934 -3.98064e-298 -0.032666
-3.56445 -4.12174e-298 -0.0322802
-3.55957 -4.26764e-298 -0.0318982
-3.55469 -4.41849e-298 -0.03152
-3.5498 -4.57446e-298 -0.0311455
-3.54492 -4.7357e-298 -0.0307748
-3.54004 -4.9024e-298 -0.0304077
-3.53516 -5.07472e-298 -0.0300443
-3.53027 -5.25285e-298 -0.0296845
-3.52539 -5.43697e-298 -0.0293283
-3.52051 -5.62728e-298 -0.0289757
-3.51562 -5.82397e-298 -0.0286267
-3.51074 -6.02725e-298 -0.0282812
-3.50586 -6.23733e-298 -0.0279392
-3.50098 -6.45442e-298 -0.0276007
-3.49609 -6.67874e-298 -0.0272656
-3.49121 -6.91054e-298 -0.026934
-3.48633 -7.15004e-298 -0.0266057
-3.48145 -7.39748e-298 -0.0262809
-3.47656 -7.65313e-298 -0.0259593
-3.47168 -7.91723e-298 -0.0256411
-3.4668 -8.19006e-298 -0.0253262
-3.46191 -8.47188e-298 -0.0250146
-3.45703 -8.76298e-298 -0.0247062
-3.45215 -9.06366e-298 -0.024401
-3.44727 -9.3742e-298 -0.0240991
-3.44238 -9.69492e-298 -0.0238003
-3.4375 -1.00261e-297 -0.0235046
-3.43262 -1.03682e-297 -0.0232121
-3.42773 -1.07214e-297 -0.0229226
-3.42285 -1.10861e-297 -0.0226362
-3.41797 -1.14626e-297 -0.0223529
-3.41309 -1.18514e-297 -0.0220726
-3.4082 -1.22528e-297 -0.0217953
-3.40332 -1.26672e-297 -0.0215209
-3.39844 -1.30949e-297 -0.0212496
-3.39355 -1.35365e-297 -0.0209811
-3.38867 -1.39923e-297 -0.0207155
-3.38379 -1.44627e-297 -0.0204528
-3.37891 -1.49482e-297 -0.0201929
-3.37402 -1.54494e-297 -0.0199359
-3.36914 -1.59665e-297 -0.0196817
-3.36426 -1.65002e-297 -0.0194302
-3.35938 -1.70509e-297 -0.0191816
-3.35449 -1.76191e-297 -0.0189356
-3.34961 -1.82054e-297 -0.0186923
-3.34473 -1.88103e-297 -0.0184518
-3.33984 -1.94344e-297 -0.0182139
-3.33496 -2.00782e-297 -0.0179786
-3.33008 -2.07424e-297 -0.017746
-3.3252 -2.14276e-297 -0.0175159
-3.32031 -2.21343e-297 -0.0172884
-3.31543 -2.28632e-297 -0.0170635
-3.31055 -2.3615e-297 -0.0168411
-3.30566 -2.43903e-297 -0.0166212
-3.30078 -2.51899e-297 -0.0164037
-3.2959 -2.60145e-297 -0.0161888
-3.29102 -2.68648e-297 -0.0159762
-3.28613 -2.77416e-297 -0.0157661
-3.28125 -2.86456e-297 -0.0155584
-3.27637 -2.95777e-297 -0.015353
-3.27148 -3.05386e-297 -0.01515
-3.2666 -3.15292e-297 -0.0149493
-3.26172 -3.25505e-297 -0.0147509
-3.25684 -3.36032e-297 -0.0145549
-3.25195 -3.46883e-297 -0.014361
-3.24707 -3.58067e-297 -0.0141695
-3.24219 -3.69595e-297 -0.0139801
-3.2373 -3.81475e-297 -0.0137929
-3.23242 -3.93718e-297 -0.013608
-3.22754 -4.06335e-297 -0.0134251
-3.22266 -4.19336e-297 -0.0132445
-3.21777 -4.32733e-297 -0.0130659
-3.21289 -4.46536e-297 -0.0128895
-3.20801 -4.60758e-297 -0.0127151
-3.20312 -4.7541e-297 -0.0125428
-3.19824 -4.90504e-297 -0.0123725
-3.19336 -5.06054e-297 -0.0122042
-3.18848 -5.22071e-297 -0.012038
-3.18359 -5.3857e-297 -0.0118737
-3.17871 -5.55564e-297 -0.0117114
-3.17383 -5.73066e-297 -0.011551
-3.16895 -5.91092e-297 -0.0113926
-3.16406 -6.09656e-297 -0.0112361
-3.15918 -6.28773e-297 -0.0110814
-3.1543 -6.48458e-297 -0.0109286
-3.14941 -6.68728e-297 -0.0107777
-3.14453 -6.89599e-297 -0.0106286
-3.13965 -7.11087e-297 -0.0104813
-3.13477 -7.33209e-297 -0.0103358
-3.12988 -7.55984e-297 -0.0101921
-3.125 -7.79429e-297 -0.0100501
-3.12012 -8.03563e-297 -0.00990993
-3.11523 -8.28404e-297 -0.00977143
-3.11035 -8.53973e-297 -0.00963464
-3.10547 -8.80289e-297 -0.00949954
-3.10059 -9.07373e-297 -0.00936612
-3.0957 -9.35245e-297 -0.00923434
-3.09082 -9.63928e-297 -0.0091042
-3.08594 -9.93443e-297 -0.00897569
-3.08105 -1.02381e-296 -0.00884877
-3.07617 -1.05506e-296 -0.00872344
-3.07129 -1.08721e-296 -0.00859968
-3.06641 -1.12029e-296 -0.00847748
-3.06152 -1.15431e-296 -0.00835681
-3.05664 -1.18932e-296 -0.00823767
-3.05176 -1.22532e-296 -0.00812003
-3.04688 -1.26236e-296 -0.00800388
-3.04199 -1.30046e-296 -0.0078892
-3.03711 -1.33964e-296 -0.00777598
-3.03223 -1.37993e-296 -0.0076642
-3.02734 -1.42137e-296 -0.00755385
-3.02246 -1.46398e-296 -0.00744491
-3.01758 -1.5078e-296 -0.00733736
-3.0127 -1.55286e-296 -0.0072312
-3.00781 -1.59919e-296 -0.0071264
-3.00293 -1.64682e-296 -0.00702296
-2.99805 -1.69579e-296 -0.00692085
-2.99316 -1.74613e-296 -0.00682006
-2.98828 -1.79788e-296 -0.00672058
-2.9834 -1.85107e-296 -0.00662239
-2.97852 -1.90575e-296 -0.00652549
-2.97363 -1.96195e-296 -0.00642984
-2.96875 -2.01971e-296 -0.00633545
-2.96387 -2.07907e-296 -0.0062423
-2.95898 -2.14008e-296 -0.00615037
-2.9541 -2.20277e-296 -0.00605964
-2.94922 -2.26719e-296 -0.00597012
-2.94434 -2.33338e-296 -0.00588177
-2.93945 -2.40139e-296 -0.0057946
-2.93457 -2.47126e-296 -0.00570858
-2.92969 -2.54305e-296 -0.0056237
-2.9248 -2.61679e-296 -0.00553995
-2.91992 -2.69255e-296 -0.00545733
-2.91504 -2.77036e-296 -0.0053758
-2.91016 -2.85029e-296 -0.00529537
-2.90527 -2.93239e-296 -0.00521601
-2.90039 -3.01671e-296 -0.00513772
-2.89551 -3.1033e-296 -0.00506049
-2.89062 -3.19223e-296 -0.0049843
-2.88574 -3.28354e-296 -0.00490914
-2.88086 -3.37731e-296 -0.004835
-2.87598 -3.47359e-296 -0.00476186
-2.87109 -3.57245e-296 -0.00468972
-2.86621 -3.67395e-296 -0.00461856
-2.86133 -3.77814e-296 -0.00454837
-2.85645 -3.88511e-296 -0.00447914
-2.85156 -3.99492e-296 -0.00441086
-2.84668 -4.10763e-296 -0.00434352
-2.8418 -4.22332e-296 -0.0042771
-2.83691 -4.34206e-296 -0.0042116
-2.83203 -4.46393e-296 -0.00414701
-2.82715 -4.589e-296 -0.0040833
-2.82227 -4.71735e-296 -0.00402048
-2.81738 -4.84906e-296 -0.00395853
-2.8125 -4.98421e-296 -0.00389745
-2.80762 -5.12288e-296 -0.00383721
-2.80273 -5.26516e-296 -0.00377781
-2.79785 -5.41113e-296 -0.00371925
-2.79297 -5.56088e-296 -0.00366151
-2.78809 -5.71451e-296 -0.00360457
-2.7832 -5.8721e-296 -0.00354844
-2.77832 -6.03374e-296 -0.0034931
-2.77344 -6.19954e-296 -0.00343854
-2.76855 -6.3696e-296 -0.00338475
-2.76367 -6.544e-296 -0.00333172
-2.75879 -6.72286e-296 -0.00327945
-2.75391 -6.90628e-296 -0.00322792
-2.74902 -7.09437e-296 -0.00317712
-2.74414 -7.28723e-296 -0.00312705
-2.73926 -7.48498e-296 -0.00307769
-2.73438 -7.68772e-296 -0.00302904
-2.72949 -7.89558e-296 -0.00298109
-2.72461 -8.10868e-296 -0.00293383
-2.71973 -8.32713e-296 -0.00288724
-2.71484 -8.55105e-296 -0.00284133
-2.70996 -8.78058e-296 -0.00279609
-2.70508 -9.01584e-296 -0.00275149
-2.7002 -9.25697e-296 -0.00270755
-2.69531 -9.50409e-296 -0.00266424
-2.69043 -9.75734e-296 -0.00262157
-2.68555 -1.00169e-295 -0.00257951
-2.68066 -1.02828e-295 -0.00253807
-2.67578 -1.05553e-295 -0.00249724
-2.6709 -1.08345e-295 -0.002457
-2.66602 -1.11205e-295 -0.00241735
-2.66113 -1.14136e-295 -0.00237829
-2.65625 -1.17138e-295 -0.0023398
-2.65137 -1.20213e-295 -0.00230189
-2.64648 -1.23364e-295 -0.00226453
-2.6416 -1.26591e-295 -0.00222772
-2.63672 -1.29896e-295 -0.00219146
-2.63184 -1.33281e-295 -0.00215574
-2.62695 -1.36747e-295 -0.00212055
-2.62207 -1.40297e-295 -0.00208589
-2.61719 -1.43933e-295 -0.00205174
-2.6123 -1.47655e-295 -0.00201811
-2.60742 -1.51467e-295 -0.00198497
-2.60254 -1.5537e-295 -0.00195234
-2.59766 -1.59365e-295 -0.0019202
-2.59277 -1.63456e-295 -0.00188854
-2.58789 -1.67643e-295 -0.00185736
-2.58301 -1.7193e-295 -0.00182665
-2.57812 -1.76318e-295 -0.0017964
-2.57324 -1.80809e-295 -0.00176661
-2.56836 -1.85406e-295 -0.00173728
-2.56348 -1.9011e-295 -0.00170839
-2.55859 -1.94925e-295 -0.00167994
-2.55371 -1.99852e-295 -0.00165193
-2.54883 -2.04894e-295 -0.00162435
-2.54395 -2.10053e-295 -0.00159718
-2.53906 -2.15331e-295 -0.00157044
-2.53418 -2.20732e-295 -0.0015441
-2.5293 -2.26257e-295 -0.00151818
-2.52441 -2.3191e-295 -0.00149265
-2.51953 -2.37693e-295 -0.00146751
-2.51465 -2.43608e-295 -0.00144277
-2.50977 -2.49658e-295 -0.0014184
-2.50488 -2.55847e-295 -0.00139442
-2.5 -2.62176e-295 -0.00137081
-2.49512 -2.68649e-295 -0.00134756
-2.49023 -2.75269e-295 -0.00132468
-2.48535 -2.82039e-295 -0.00130216
-2.48047 -2.88961e-295 -0.00127999
-2.47559 -2.96039e-295 -0.00125816
-2.4707 -3.03276e-295 -0.00123668
-2.46582 -3.10675e-295 -0.00121554
-2.46094 -3.18239e-295 -0.00119473
-2.45605 -3.25972e-295 -0.00117424
-2.45117 -3.33877e-295 -0.00115409
-2.44629 -3.41957e-295 -0.00113425
-2.44141 -3.50217e-295 -0.00111472
-2.43652 -3.58658e-295 -0.00109551
-2.43164 -3.67286e-295 -0.0010766
-2.42676 -3.76103e-295 -0.00105799
-2.42188 -3.85113e-295 -0.00103968
-2.41699 -3.94321e-295 -0.00102166
-2.41211 -4.03729e-295 -0.00100393
-2.40723 -4.13343e-295 -0.000986481
-2.40234 -4.23164e-295 -0.000969315
-2.39746 -4.33199e-295 -0.000952425
-2.39258 -4.43451e-295 -0.000935806
-2.3877 -4.53923e-295 -0.000919456
-2.38281 -4.6462e-295 -0.00090337
-2.37793 -4.75547e-295 -0.000887544
-2.37305 -4.86708e-295 -0.000871975
-2.36816 -4.98107e-295 -0.000856658
-2.36328 -5.09749e-295 -0.00084159
-2.3584 -5.21638e-295 -0.000826768
-2.35352 -5.33778e-295 -0.000812187
-2.34863 -5.46175e-295 -0.000797844
-2.34375 -5.58834e-295 -0.000783736
-2.33887 -5.71758e-295 -0.000769859
-2.33398 -5.84954e-295 -0.00075621
-2.3291 -5.98426e-295 -0.000742785
-2.32422 -6.12178e-295 -0.000729581
-2.31934 -6.26217e-295 -0.000716595
-2.31445 -6.40547e-295 -0.000703823
-2.30957 -6.55174e-295 -0.000691262
-2.30469 -6.70103e-295 -0.000678909
-2.2998 -6.8534e-295 -0.000666761
-2.29492 -7.00889e-295 -0.000654815
-2.29004 -7.16757e-295 -0.000643067
-2.28516 -7.3295e-295 -0.000631516
-2.28027 -7.49472e-295 -0.000620157
-2.27539 -7.66331e-295 -0.000608987
-2.27051 -7.83531e-295 -0.000598005
-2.26562 -8.01079e-295 -0.000587206
-2.26074 -8.18981e-295 -0.000576589
-2.25586 -8.37243e-295 -0.000566151
-2.25098 -8.55872e-295 -0.000555888
-2.24609 -8.74873e-295 -0.000545798
-2.24121 -8.94254e-295 -0.000535878
-2.23633 -9.1402e-295 -0.000526127
-2.23145 -9.34179e-295 -0.00051654
-2.22656 -9.54737e-295 -0.000507116
-2.22168 -9.75701e-295 -0.000497852
-2.2168 -9.97077e-295 -0.000488745
-2.21191 -1.01887e-294 -0.000479794
-2.20703 -1.0411e-294 -0.000470996
-2.20215 -1.06375e-294 -0.000462347
-2.19727 -1.08685e-294 -0.000453847
-2.19238 -1.1104e-294 -0.000445492
-2.1875 -1.1344e-294 -0.000437281
-2.18262 -1.15887e-294 -0.000429211
-2.17773 -1.18381e-294 -0.00042128
-2.17285 -1.20922e-294 -0.000413485
-2.16797 -1.23513e-294 -0.000405825
-2.16309 -1.26152e-294 -0.000398298
-2.1582 -1.28842e-294 -0.000390901
-2.15332 -1.31584e-294 -0.000383631
-2.14844 -1.34377e-294 -0.000376489
-2.14355 -1.37223e-294 -0.00036947
-2.13867 -1.40122e-294 -0.000362574
-2.13379 -1.43076e-294 -0.000355797
-2.12891 -1.46085e-294 -0.000349139
-2.12402 -1.4915e-294 -0.000342598
-2.11914 -1.52273e-294 -0.000336171
-2.11426 -1.55453e-294 -0.000329857
-2.10938 -1.58692e-294 -0.000323653
-2.10449 -1.61992e-294 -0.000317559
-2.09961 -1.65351e-294 -0.000311572
-2.09473 -1.68773e-294 -0.000305691
-2.08984 -1.72256e-294 -0.000299913
-2.08496 -1.75804e-294 -0.000294238
-2.08008 -1.79416e-294 -0.000288663
-2.0752 -1.83093e-294 -0.000283187
-2.07031 -1.86837e-294 -0.000277809
-2.06543 -1.90649e-294 -0.000272526
-2.06055 -1.94528e-294 -0.000267337
-2.05566 -1.98478e-294 -0.00026224
-2.05078 -2.02497e-294 -0.000257235
-2.0459 -2.06589e-294 -0.000252319
-2.04102 -2.10753e-294 -0.000247491
-2.03613 -2.14991e-294 -0.00024275
-2.03125 -2.19303e-294 -0.000238094
-2.02637 -2.23691e-294 -0.000233522
-2.02148 -2.28157e-294 -0.000229032
-2.0166 -2.327e-294 -0.000224623
-2.01172 -2.37322e-294 -0.000220294
-2.00684 -2.42025e-294 -0.000216042
-2.00195 -2.46809e-294 -0.000211868
-1.99707 -2.51676e-294 -0.00020777
-1.99219 -2.56626e-294 -0.000203746
-1.9873 -2.61661e-294 -0.000199795
-1.98242 -2.66783e-294 -0.000195916
-1.97754 -2.71991e-294 -0.000192108
-1.97266 -2.77289e-294 -0.00018837
-1.96777 -2.82675e-294 -0.000184699
-1.96289 -2.88153e-294 -0.000181096
-1.95801 -2.93723e-294 -0.000177559
-1.95312 -2.99386e-294 -0.000174087
-1.94824 -3.05144e-294 -0.000170679
-1.94336 -3.10998e-294 -0.000167333
-1.93848 -3.16949e-294 -0.00016405
-1.93359 -3.22998e-294 -0.000160826
-1.92871 -3.29147e-294 -0.000157663
-1.92383 -3.35398e-294 -0.000154557
-1.91895 -3.4175e-294 -0.00015151
-1.91406 -3.48207e-294 -0.000148519
-1.90918 -3.54768e-294 -0.000145583
-1.9043 -3.61436e-294 -0.000142703
-1.89941 -3.68211e-294 -0.000139875
-1.89453 -3.75096e-294 -0.000137101
-1.88965 -3.82091e-294 -0.000134378
-1.88477 -3.89199e-294 -0.000131707
-1.87988 -3.96419e-294 -0.000129085
-1.875 -4.03754e-294 -0.000126513
-1.87012 -4.11205e-294 -0.000123988
-1.86523 -4.18774e-294 -0.000121512
-1.86035 -4.26462e-294 -0.000119082
-1.85547 -4.3427e-294 -0.000116697
-1.85059 -4.422e-294 -0.000114358
-1.8457 -4.50254e-294 -0.000112063
-1.84082 -4.58432e-294 -0.000109812
-1.83594 -4.66736e-294 -0.000107603
-1.83105 -4.75169e-294 -0.000105436
-1.82617 -4.8373e-294 -0.00010331
-1.82129 -4.92423e-294 -0.000101225
-1.81641 -5.01247e-294 -9.9179e-05
-1.81152 -5.10206e-294 -9.71724e-05
-1.80664 -5.193e-294 -9.52041e-05
-1.80176 -5.2853e-294 -9.32735e-05
-1.79688 -5.37899e-294 -9.13798e-05
-1.79199 -5.47408e-294 -8.95225e-05
-1.78711 -5.57059e-294 -8.77008e-05
-1.78223 -5.66853e-294 -8.59141e-05
-1.77734 -5.76791e-294 -8.41619e-05
-1.77246 -5.86876e-294 -8.24434e-05
-1.76758 -5.97108e-294 -8.0758e-05
-1.7627 -6.0749e-294 -7.91052e-05
-1.75781 -6.18023e-294 -7.74845e-05
-1.75293 -6.28709e-294 -7.58951e-05
-1.74805 -6.39549e-294 -7.43365e-05
-1.74316 -6.50545e-294 -7.28082e-05
-1.73828 -6.61698e-294 -7.13096e-05
-1.7334 -6.73011e-294 -6.98402e-05
-1.72852 -6.84484e-294 -6.83995e-05
-1.72363 -6.96119e-294 -6.69869e-05
-1.71875 -7.07919e-294 -6.56019e-05
-1.71387 -7.19884e-294 -6.42439e-05
-1.70898 -7.32017e-294 -6.29126e-05
-1.7041 -7.44319e-294 -6.16075e-05
-1.69922 -7.56791e-294 -6.03279e-05
-1.69434 -7.69435e-294 -5.90735e-05
-1.68945 -7.82254e-294 -5.78439e-05
-1.68457 -7.95248e-294 -5.66384e-05
-1.67969 -8.0842e-294 -5.54568e-05
-1.6748 -8.2177e-294 -5.42985e-05
-1.66992 -8.35301e-294 -5.31632e-05
-1.66504 -8.49014e-294 -5.20504e-05
-1.66016 -8.62912e-294 -5.09596e-05
-1.65527 -8.76995e-294 -4.98905e-05
-1.65039 -8.91265e-294 -4.88426e-05
-1.64551 -9.05725e-294 -4.78157e-05
-1.64062 -9.20375e-294 -4.68092e-05
-1.63574 -9.35217e-294 -4.58228e-05
-1.63086 -9.50254e-294 -4.48561e-05
-1.62598 -9.65486e-294 -4.39088e-05
-1.62109 -9.80915e-294 -4.29804e-05
-1.61621 -9.96544e-294 -4.20707e-05
-1.61133 -1.01237e-293 -4.11792e-05
-1.60645 -1.02841e-293 -4.03057e-05
-1.60156 -1.04464e-293 -3.94498e-05
-1.59668 -1.06108e-293 -3.86111e-05
-1.5918 -1.07773e-293 -3.77894e-05
-1.58691 -1.09459e-293 -3.69842e-05
-1.58203 -1.11166e-293 -3.61954e-05
-1.57715 -1.12894e-293 -3.54225e-05
-1.57227 -1.14643e-293 -3.46653e-05
-1.56738 -1.16415e-293 -3.39235e-05
-1.5625 -1.18207e-293 -3.31967e-05
-1.55762 -1.20022e-293 -3.24848e-05
-1.55273 -1.21859e-293 -3.17874e-05
-1.54785 -1.23718e-293 -3.11042e-05
-1.54297 -1.25599e-293 -3.04349e-05
-1.53809 -1.27503e-293 -2.97794e-05
-1.5332 -1.29429e-293 -2.91373e-05
-1.52832 -1.31379e-293 -2.85083e-05
-1.52344 -1.33351e-293 -2.78922e-05
-1.51855 -1.35346e-293 -2.72889e-05
-1.51367 -1.37365e-293 -2.66979e-05
-1.50879 -1.39408e-293 -2.61191e-05
-1.50391 -1.41473e-293 -2.55522e-05
-1.49902 -1.43563e-293 -2.49971e-05
-1.49414 -1.45677e-293 -2.44534e-05
-1.48926 -1.47814e-293 -2.3921e-05
-1.48438 -1.49976e-293 -2.33996e-05
-1.47949 -1.52162e-293 -2.28891e-05
-1.47461 -1.54373e-293 -2.23891e-05
-1.46973 -1.56609e-293 -2.18995e-05
-1.46484 -1.58869e-293 -2.14202e-05
-1.45996 -1.61154e-293 -2.09508e-05
-1.45508 -1.63464e-293 -2.04912e-05
-1.4502 -1.658e-293 -2.00413e-05
-1.44531 -1.6816e-293 -1.96007e-05
-1.44043 -1.70547e-293 -1.91694e-05
-1.43555 -1.72958e-293 -1.87471e-05
-1.43066 -1.75396e-293 -1.83337e-05
-1.42578 -1.7786e-293 -1.79289e-05
-1.4209 -1.80349e-293 -1.75327e-05
-1.41602 -1.82865e-293 -1.71449e-05
-1.41113 -1.85406e-293 -1.67652e-05
-1.40625 -1.87975e-293 -1.63935e-05
-1.40137 -1.90569e-293 -1.60297e-05
-1.39648 -1.93191e-293 -1.56736e-05
-1.3916 -1.95839e-293 -1.5325e-05
-1.38672 -1.98514e-293 -1.49838e-05
-1.38184 -2.01215e-293 -1.46499e-05
-1.37695 -2.03944e-293 -1.43231e-05
-1.37207 -2.067e-293 -1.40032e-05
-1.36719 -2.09483e-293 -1.36902e-05
-1.3623 -2.12294e-293 -1.33838e-05
-1.35742 -2.15132e-293 -1.3084e-05
-1.35254 -2.17998e-293 -1.27906e-05
-1.34766 -2.20891e-293 -1.25034e-05
-1.34277 -2.23812e-293 -1.22225e-05
-1.33789 -2.26761e-293 -1.19475e-05
-1.33301 -2.29737e-293 -1.16785e-05
-1.32812 -2.32742e-293 -1.14152e-05
-1.32324 -2.35775e-293 -1.11576e-05
-1.31836 -2.38835e-293 -1.09056e-05
-1.31348 -2.41924e-293 -1.0659e-05
-1.30859 -2.45042e-293 -1.04177e-05
-1.30371 -2.48187e-293 -1.01817e-05
-1.29883 -2.51361e-293 -9.95073e-06
-1.29395 -2.54564e-293 -9.7248e-06
-1.28906 -2.57795e-293 -9.50377e-06
-1.28418 -2.61054e-293 -9.28755e-06
-1.2793 -2.64343e-293 -9.07602e-06
-1.27441 -2.67659e-293 -8.8691e-06
-1.26953 -2.71005e-293 -8.6667e-06
-1.26465 -2.74379e-293 -8.46871e-06
-1.25977 -2.77782e-293 -8.27504e-06
-1.25488 -2.81214e-293 -8.08561e-06
-1.25 -2.84674e-293 -7.90033e-06
-1.24512 -2.88164e-293 -7.71912e-06
-1.24023 -2.91682e-293 -7.54187e-06
-1.23535 -2.95229e-293 -7.36853e-06
-1.23047 -2.98805e-293 -7.19899e-06
-1.22559 -3.0241e-293 -7.03319e-06
-1.2207 -3.06044e-293 -6.87104e-06
-1.21582 -3.09707e-293 -6.71247e-06
-1.21094 -3.13399e-293 -6.55741e-06
-1.20605 -3.17119e-293 -6.40577e-06
-1.20117 -3.20869e-293 -6.25749e-06
-1.19629 -3.24647e-293 -6.1125e-06
-1.19141 -3.28454e-293 -5.97073e-06
-1.18652 -3.3229e-293 -5.8321e-06
-1.18164 -3.36155e-293 -5.69656e-06
-1.17676 -3.40048e-293 -5.56403e-06
-1.17188 -3.4397e-293 -5.43446e-06
-1.16699 -3.47921e-293 -5.30778e-06
-1.16211 -3.519e-293 -5.18393e-06
-1.15723 -3.55908e-293 -5.06284e-06
-1.15234 -3.59945e-293 -4.94447e-06
-1.14746 -3.64009e-293 -4.82875e-06
-1.14258 -3.68102e-293 -4.71563e-06
-1.1377 -3.72224e-293 -4.60505e-06
-1.13281 -3.76373e-293 -4.49695e-06
-1.12793 -3.80551e-293 -4.39128e-06
-1.12305 -3.84757e-293 -4.288e-06
-1.11816 -3.88991e-293 -4.18704e-06
-1.11328 -3.93252e-293 -4.08837e-06
-1.1084 -3.97541e-293 -3.99192e-06
-1.10352 -4.01858e-293 -3.89766e-06
-1.09863 -4.06203e-293 -3.80553e-06
-1.09375 -4.10574e-293 -3.7155e-06
-1.08887 -4.14973e-293 -3.6275e-06
-1.08398 -4.194e-293 -3.54151e-06
-1.0791 -4.23853e-293 -3.45747e-06
-1.07422 -4.28333e-293 -3.37534e-06
-1.06934 -4.32839e-293 -3.29509e-06
-1.06445 -4.37373e-293 -3.21667e-06
-1.05957 -4.41932e-293 -3.14004e-06
-1.05469 -4.46518e-293 -3.06516e-06
-1.0498 -4.5113e-293 -2.992e-06
-1.04492 -4.55768e-293 -2.92051e-06
-1.04004 -4.60432e-293 -2.85066e-06
-1.03516 -4.65121e-293 -2.78242e-06
-1.03027 -4.69836e-293 -2.71575e-06
-1.02539 -4.74575e-293 -2.65061e-06
-1.02051 -4.7934e-293 -2.58697e-06
-1.01562 -4.84129e-293 -2.5248e-06
-1.01074 -4.88943e-293 -2.46407e-06
-1.00586 -4.93781e-293 -2.40474e-06
-1.00098 -4.98644e-293 -2.34678e-06
-0.996094 -5.0353e-293 -2.29016e-06
-0.991211 -5.0844e-293 -2.23486e-06
-0.986328 -5.13373e-293 -2.18084e-06
-0.981445 -5.1833e-293 -2.12807e-06
-0.976562 -5.23309e-293 -2.07654e-06
-0.97168 -5.28311e-293 -2.0262e-06
-0.966797 -5.33335e-293 -1.97703e-06
-0.961914 -5.38382e-293 -1.92901e-06
-0.957031 -5.4345e-293 -1.88212e-06
-0.952148 -5.4854e-293 -1.83632e-06
-0.947266 -5.53651e-293 -1.79159e-06
-0.942383 -5.58783e-293 -1.74791e-06
-0.9375 -5.63936e-293 -1.70525e-06
-0.932617 -5.69109e-293 -1.6636e-06
-0.927734 -5.74302e-293 -1.62292e-06
-0.922852 -5.79515e-293 -1.58321e-06
-0.917969 -5.84747e-293 -1.54442e-06
-0.913086 -5.89999e-293 -1.50655e-06
-0.908203 -5.95269e-293 -1.46958e-06
-0.90332 -6.00558e-293 -1.43348e-06
-0.898438 -6.05864e-293 -1.39823e-06
-0.893555 -6.11189e-293 -1.36381e-06
-0.888672 -6.16531e-293 -1.33021e-06
-0.883789 -6.2189e-293 -1.29741e-06
-0.878906 -6.27266e-293 -1.26539e-06
-0.874023 -6.32657e-293 -1.23413e-06
-0.869141 -6.38065e-293 -1.20361e-06
-0.864258 -6.43489e-293 -1.17382e-06
-0.859375 -6.48927e-293 -1.14474e-06
-0.854492 -6.54381e-293 -1.11635e-06
-0.849609 -6.59848e-293 -1.08864e-06
-0.844727 -6.6533e-293 -1.06159e-06
-0.839844 -6.70825e-293 -1.0352e-06
-0.834961 -6.76334e-293 -1.00943e-06
-0.830078 -6.81855e-293 -9.84281e-07
-0.825195 -6.87388e-293 -9.59736e-07
-0.820312 -6.92933e-293 -9.35781e-07
-0.81543 -6.9849e-293 -9.12403e-07
-0.810547 -7.04057e-293 -8.89587e-07
-0.805664 -7.09636e-293 -8.67322e-07
-0.800781 -7.15224e-293 -8.45594e-07
-0.795898 -7.20822e-293 -8.24391e-07
-0.791016 -7.26429e-293 -8.037e-07
-0.786133 -7.32045e-293 -7.83511e-07
-0.78125 -7.37669e-293 -7.6381e-07
-0.776367 -7.433e-293 -7.44587e-07
-0.771484 -7.48939e-293 -7.25831e-07
-0.766602 -7.54585e-293 -7.07531e-07
-0.761719 -7.60237e-293 -6.89676e-07
-0.756836 -7.65895e-293 -6.72256e-07
-0.751953 -7.71559e-293 -6.5526e-07
-0.74707 -7.77227e-293 -6.38679e-07
-0.742188 -7.82899e-293 -6.22504e-07
-0.737305 -7.88575e-293 -6.06723e-07
-0.732422 -7.94255e-293 -5.91329e-07
-0.727539 -7.99937e-293 -5.76312e-07
-0.722656 -8.05622e-293 -5.61663e-07
-0.717773 -8.11308e-293 -5.47374e-07
-0.712891 -8.16995e-293 -5.33436e-07
-0.708008 -8.22683e-293 -5.19841e-07
-0.703125 -8.28371e-293 -5.06581e-07
-0.698242 -8.34059e-293 -4.93647e-07
-0.693359 -8.39746e-293 -4.81033e-07
-0.688477 -8.45431e-293 -4.6873e-07
-0.683594 -8.51114e-293 -4.56732e-07
-0.678711 -8.56794e-293 -4.4503e-07
-0.673828 -8.62471e-293 -4.33618e-07
-0.668945 -8.68145e-293 -4.22489e-07
-0.664062 -8.73814e-293 -4.11637e-07
-0.65918 -8.79478e-293 -4.01054e-07
-0.654297 -8.85136e-293 -3.90734e-07
-0.649414 -8.90789e-293 -3.80672e-07
-0.644531 -8.96435e-293 -3.7086e-07
-0.639648 -9.02074e-293 -3.61293e-07
-0.634766 -9.07704e-293 -3.51965e-07
-0.629883 -9.13327e-293 -3.4287e-07
-0.625 -9.1894e-293 -3.34003e-07
-0.620117 -9.24544e-293 -3.25358e-07
-0.615234 -9.30138e-293 -3.1693e-07
-0.610352 -9.35721e-293 -3.08714e-07
-0.605469 -9.41292e-293 -3.00704e-07
-0.600586 -9.46852e-293 -2.92895e-07
-0.595703 -9.52399e-293 -2.85284e-07
-0.59082 -9.57933e-293 -2.77864e-07
-0.585938 -9.63453e-293 -2.70631e-07
-0.581055 -9.68958e-293 -2.63581e-07
-0.576172 -9.74449e-293 -2.5671e-07
-0.571289 -9.79924e-293 -2.50013e-07
-0.566406 -9.85383e-293 -2.43485e-07
-0.561523 -9.90825e-293 -2.37123e-07
-0.556641 -9.96249e-293 -2.30923e-07
-0.551758 -1.00166e-292 -2.24881e-07
-0.546875 -1.00704e-292 -2.18992e-07
-0.541992 -1.01241e-292 -2.13254e-07
-0.537109 -1.01776e-292 -2.07662e-07
-0.532227 -1.02309e-292 -2.02213e-07
-0.527344 -1.0284e-292 -1.96903e-07
-0.522461 -1.03368e-292 -1.91729e-07
-0.517578 -1.03894e-292 -1.86688e-07
-0.512695 -1.04418e-292 -1.81777e-07
-0.507812 -1.0494e-292 -1.76992e-07
-0.50293 -1.05459e-292 -1.7233e-07
-0.498047 -1.05976e-292 -1.67788e-07
-0.493164 -1.0649e-292 -1.63363e-07
-0.488281 -1.07001e-292 -1.59053e-07
-0.483398 -1.0751e-292 -1.54854e-07
-0.478516 -1.08016e-292 -1.50764e-07
-0.473633 -1.0852e-292 -1.46781e-07
-0.46875 -1.0902e-292 -1.429e-07
-0.463867 -1.09518e-292 -1.39121e-07
-0.458984 -1.10013e-292 -1.3544e-07
-0.454102 -1.10504e-292 -1.31855e-07
-0.449219 -1.10993e-292 -1.28364e-07
-0.444336 -1.11478e-292 -1.24965e-07
-0.439453 -1.1196e-292 -1.21654e-07
-0.43457 -1.12439e-292 -1.18431e-07
-0.429688 -1.12914e-292 -1.15292e-07
-0.424805 -1.13386e-292 -1.12236e-07
-0.419922 -1.13855e-292 -1.0926e-07
-0.415039 -1.1432e-292 -1.06364e-07
-0.410156 -1.14782e-292 -1.03544e-07
-0.405273 -1.1524e-292 -1.00798e-07
-0.400391 -1.15694e-292 -9.81263e-08
-0.395508 -1.16144e-292 -9.55254e-08
-0.390625 -1.16591e-292 -9.29939e-08
-0.385742 -1.17034e-292 -9.05301e-08
-0.380859 -1.17473e-292 -8.81325e-08
-0.375977 -1.17908e-292 -8.57992e-08
-0.371094 -1.18339e-292 -8.35289e-08
-0.366211 -1.18765e-292 -8.13198e-08
-0.361328 -1.19188e-292 -7.91706e-08
-0.356445 -1.19607e-292 -7.70796e-08
-0.351562 -1.20021e-292 -7.50457e-08
-0.34668 -1.20431e-292 -7.30672e-08
-0.341797 -1.20836e-292 -7.11429e-08
-0.336914 -1.21237e-292 -6.92714e-08
-0.332031 -1.21634e-292 -6.74515e-08
-0.327148 -1.22026e-292 -6.56818e-08
-0.322266 -1.22414e-292 -6.39613e-08
-0.317383 -1.22797e-292 -6.22886e-08
-0.3125 -1.23175e-292 -6.06626e-08
-0.307617 -1.23548e-292 -5.90822e-08
-0.302734 -1.23917e-292 -5.75463e-08
-0.297852 -1.24281e-292 -5.60539e-08
-0.292969 -1.2464e-292 -5.46038e-08
-0.288086 -1.24994e-292 -5.31951e-08
-0.283203 -1.25343e-292 -5.18267e-08
-0.27832 -1.25688e-292 -5.04978e-08
-0.273438 -1.26027e-292 -4.92074e-08
-0.268555 -1.26361e-292 -4.79545e-08
-0.263672 -1.26689e-292 -4.67384e-08
-0.258789 -1.27013e-292 -4.5558e-08
-0.253906 -1.27331e-292 -4.44127e-08
-0.249023 -1.27644e-292 -4.33016e-08
-0.244141 -1.27952e-292 -4.22239e-08
-0.239258 -1.28255e-292 -4.11789e-08
-0.234375 -1.28551e-292 -4.01658e-08
-0.229492 -1.28843e-292 -3.91838e-08
-0.224609 -1.29129e-292 -3.82323e-08
-0.219727 -1.29409e-292 -3.73106e-08
-0.214844 -1.29684e-292 -3.64181e-08
-0.209961 -1.29954e-292 -3.55541e-08
-0.205078 -1.30217e-292 -3.4718e-08
-0.200195 -1.30475e-292 -3.39091e-08
-0.195312 -1.30727e-292 -3.3127e-08
-0.19043 -1.30974e-292 -3.2371e-08
-0.185547 -1.31215e-292 -3.16406e-08
-0.180664 -1.31449e-292 -3.09354e-08
-0.175781 -1.31678e-292 -3.02546e-08
-0.170898 -1.31901e-292 -2.9598e-08
-0.166016 -1.32119e-292 -2.89649e-08
-0.161133 -1.3233e-292 -2.8355e-08
-0.15625 -1.32535e-292 -2.77678e-08
-0.151367 -1.32734e-292 -2.72029e-08
-0.146484 -1.32927e-292 -2.66599e-08
-0.141602 -1.33115e-292 -2.61383e-08
-0.136719 -1.33296e-292 -2.56378e-08
-0.131836 -1.3347e-292 -2.5158e-08
-0.126953 -1.33639e-292 -2.46987e-08
-0.12207 -1.33802e-292 -2.42593e-08
-0.117188 -1.33958e-292 -2.38397e-08
-0.112305 -1.34108e-292 -2.34395e-08
-0.107422 -1.34252e-292 -2.30585e-08
-0.102539 -1.3439e-292 -2.26962e-08
-0.0976562 -1.34522e-292 -2.23526e-08
-0.0927734 -1.34647e-292 -2.20273e-08
-0.0878906 -1.34766e-292 -2.17201e-08
-0.0830078 -1.34878e-292 -2.14307e-08
-0.078125 -1.34984e-292 -2.1159e-08
-0.0732422 -1.35084e-292 -2.09048e-08
-0.0683594 -1.35177e-292 -2.06678e-08
-0.0634766 -1.35264e-292 -2.04479e-08
-0.0585938 -1.35345e-292 -2.0245e-08
-0.0537109 -1.35419e-292 -2.00588e-08
-0.0488281 -1.35487e-292 -1.98893e-08
-0.0439453 -1.35549e-292 -1.97363e-08
-0.0390625 -1.35603e-292 -1.95997e-08
-0.0341797 -1.35652e-292 -1.94794e-08
-0.0292969 -1.35694e-292 -1.93753e-08
-0.0244141 -1.3573e-292 -1.92874e-08
-0.0195312 -1.35759e-292 -1.92155e-08
-0.0146484 -1.35781e-292 -1.91597e-08
-0.00976562 -1.35798e-292 -1.91198e-08
-0.00488281 -1.35807e-292 -1.90959e-08
0 -1.35811e-292 -1.90879e-08
0.00488281 -1.35807e-292 -1.90959e-08
0.00976562 -1.35798e-292 -1.91198e-08
0.0146484 -1.35781e-292 -1.91597e-08
0.0195312 -1.35759e-292 -1.92155e-08
0.0244141 -1.3573e-292 -1.92874e-08
0.0292969 -1.35694e-292 -1.93753e-08
0.0341797 -1.35652e-292 -1.94794e-08
0.0390625 -1.35603e-292 -1.95997e-08
0.0439453 -1.35549e-292 -1.97363e-08
0.0488281 -1.35487e-292 -1.98893e-08
0.0537109 -1.35419e-292 -2.00588e-08
0.0585938 -1.35345e-292 -2.0245e-08
0.0634766 -1.35264e-292 -2.04479e-08
0.0683594 -1.35177e-292 -2.06678e-08
0.0732422 -1.35084e-292 -2.09048e-08
0.078125 -1.34984e-292 -2.1159e-08
0.0830078 -1.34878e-292 -2.14307e-08
0.0878906 -1.34766e-292 -2.17201e-08
0.0927734 -1.34647e-292 -2.20273e-08
0.0976562 -1.34522e-292 -2.23526e-08
0.102539 -1.3439e-292 -2.26962e-08
0.107422 -1.34252e-292 -2.30585e-08
0.112305 -1.34108e-292 -2.34395e-08
0.117188 -1.33958e-292 -2.38397e-08
0.12207 -1.33802e-292 -2.42593e-08
0.126953 -1.33639e-292 -2.46987e-08
0.131836 -1.3347e-292 -2.5158e-08
0.136719 -1.33296e-292 -2.56378e-08
0.141602 -1.33115e-292 -2.61383e-08
0.146484 -1.32927e-292 -2.66599e-08
0.151367 -1.32734e-292 -2.72029e-08
0.15625 -1.32535e-292 -2.77678e-08
0.161133 -1.3233e-292 -2.8355e-08
0.166016 -1.32119e-292 -2.89649e-08
0.170898 -1.31901e-292 -2.9598e-08
0.175781 -1.31678e-292 -3.02546e-08
0.180664 -1.31449e-292 -3.09354e-08
0.185547 -1.31215e-292 -3.16406e-08
0.19043 -1.30974e-292 -3.2371e-08
0.195312 -1.30727e-292 -3.3127e-08
0.200195 -1.30475e-292 -3.39091e-08
0.205078 -1.30217e-292 -3.4718e-08
0.209961 -1.29954e-292 -3.55541e-08
0.214844 -1.29684e-292 -3.64181e-08
0.219727 -1.29409e-292 -3.73106e-08
0.224609 -1.29129e-292 -3.82323e-08
0.229492 -1.28843e-292 -3.91838e-08
0.234375 -1.28551e-292 -4.01658e-08
0.239258 -1.28255e-292 -4.11789e-08
0.244141 -1.27952e-292 -4.22239e-08
0.249023 -1.27644e-292 -4.33016e-08
0.253906 -1.27331e-292 -4.44127e-08
0.258789 -1.27013e-292 -4.5558e-08
0.263672 -1.26689e-292 -4.67384e-08
0.268555 -1.26361e-292 -4.79545e-08
0.273438 -1.26027e-292 -4.92074e-08
0.27832 -1.25688e-292 -5.04978e-08
0.283203 -1.25343e-292 -5.18267e-08
0.288086 -1.24994e-292 -5.31951e-08
0.292969 -1.2464e-292 -5.46038e-08
0.297852 -1.24281e-292 -5.60539e-08
0.302734 -1.23917e-292 -5.75463e-08
0.307617 -1.23548e-292 -5.90822e-08
0.3125 -1.23175e-292 -6.06626e-08
0.317383 -1.22797e-292 -6.22886e-08
0.322266 -1.22414e-292 -6.39613e-08
0.327148 -1.22026e-292 -6.56818e-08
0.332031 -1.21634e-292 -6.74515e-08
0.336914 -1.21237e-292 -6.92714e-08
0.341797 -1.20836e-292 -7.11429e-08
0.34668 -1.20431e-292 -7.30672e-08
0.351562 -1.20021e-292 -7.50457e-08
0.356445 -1.19607e-292 -7.70796e-08
0.361328 -1.19188e-292 -7.91706e-08
0.366211 -1.18765e-292 -8.13198e-08
0.371094 -1.18339e-292 -8.35289e-08
0.375977 -1.17908e-292 -8.57992e-08
0.380859 -1.17473e-292 -8.81325e-08
0.385742 -1.17034e-292 -9.05301e-08
0.390625 -1.16591e-292 -9.29939e-08
0.395508 -1.16144e-292 -9.55254e-08
0.400391 -1.15694e-292 -9.81263e-08
0.405273 -1.1524e-292 -1.00798e-07
0.410156 -1.14782e-292 -1.03544e-07
0.415039 -1.1432e-292 -1.06364e-07
0.419922 -1.13855e-292 -1.0926e-07
0.424805 -1.13386e-292 -1.12236e-07
0.429688 -1.12914e-292 -1.15292e-07
0.43457 -1.12439e-292 -1.18431e-07
0.439453 -1.1196e-292 -1.21654e-07
0.444336 -1.11478e-292 -1.24965e-07
0.449219 -1.10993e-292 -1.28364e-07
0.454102 -1.10504e-292 -1.31855e-07
0.458984 -1.10013e-292 -1.3544e-07
0.463867 -1.09518e-292 -1.39121e-07
0.46875 -1.0902e-292 -1.429e-07
0.473633 -1.0852e-292 -1.46781e-07
0.478516 -1.08016e-292 -1.50764e-07
0.483398 -1.0751e-292 -1.54854e-07
0.488281 -1.07001e-292 -1.59053e-07
0.493164 -1.0649e-292 -1.63363e-07
0.498047 -1.05976e-292 -1.67788e-07
0.50293 -1.05459e-292 -1.7233e-07
0.507812 -1.0494e-292 -1.76992e-07
0.512695 -1.04418e-292 -1.81777e-07
0.517578 -1.03894e-292 -1.86688e-07
0.522461 -1.03368e-292 -1.91729e-07
0.527344 -1.0284e-292 -1.96903e-07
0.532227 -1.02309e-292 -2.02213e-07
0.537109 -1.01776e-292 -2.07662e-07
0.541992 -1.01241e-292 -2.13254e-07
0.546875 -1.00704e-292 -2.18992e-07
0.551758 -1.00166e-292 -2.24881e-07
0.556641 -9.96249e-293 -2.30923e-07
0.561523 -9.90825e-293 -2.37123e-07
0.566406 -9.85383e-293 -2.43485e-07
0.571289 -9.79924e-293 -2.50013e-07
0.576172 -9.74449e-293 -2.5671e-07
0.581055 -9.68958e-293 -2.63581e-07
0.585938 -9.63453e-293 -2.70631e-07
0.59082 -9.57933e-293 -2.77864e-07
0.595703 -9.52399e-293 -2.85284e-07
0.600586 -9.46852e-293 -2.92895e-07
0.605469 -9.41292e-293 -3.00704e-07
0.610352 -9.35721e-293 -3.08714e-07
0.615234 -9.30138e-293 -3.1693e-07
0.620117 -9.24544e-293 -3.25358e-07
0.625 -9.1894e-293 -3.34003e-07
0.629883 -9.13327e-293 -3.4287e-07
0.634766 -9.07704e-293 -3.51965e-07
0.639648 -9.02074e-293 -3.61293e-07
0.644531 -8.96435e-293 -3.7086e-07
0.649414 -8.90789e-293 -3.80672e-07
0.654297 -8.85136e-293 -3.90734e-07
0.65918 -8.79478e-293 -4.01054e-07
0.664062 -8.73814e-293 -4.11637e-07
0.668945 -8.68145e-293 -4.22489e-07
0.673828 -8.62471e-293 -4.33618e-07
0.678711 -8.56794e-293 -4.4503e-07
0.683594 -8.51114e-293 -4.56732e-07
0.688477 -8.45431e-293 -4.6873e-07
0.693359 -8.39746e-293 -4.81033e-07
0.698242 -8.34059e-293 -4.93647e-07
0.703125 -8.28371e-293 -5.06581e-07
0.708008 -8.22683e-293 -5.19841e-07
0.712891 -8.16995e-293 -5.33436e-07
0.717773 -8.11308e-293 -5.47374e-07
0.722656 -8.05622e-293 -5.61663e-07
0.727539 -7.99937e-293 -5.76312e-07
0.732422 -7.94255e-293 -5.91329e-07
0.737305 -7.88575e-293 -6.06723e-07
0.742188 -7.82899e-293 -6.22504e-07
0.74707 -7.77227e-293 -6.38679e-07
0.751953 -7.71559e-293 -6.5526e-07
0.756836 -7.65895e-293 -6.72256e-07
0.761719 -7.60237e-293 -6.89676e-07
0.766602 -7.54585e-293 -7.07531e-07
0.771484 -7.48939e-293 -7.25831e-07
0.776367 -7.433e-293 -7.44587e-07
0.78125 -7.37669e-293 -7.6381e-07
0.786133 -7.32045e-293 -7.83511e-07
0.791016 -7.26429e-293 -8.037e-07
0.795898 -7.20822e-293 -8.24391e-07
0.800781 -7.15224e-293 -8.45594e-07
0.805664 -7.09636e-293 -8.67322e-07
0.810547 -7.04057e-293 -8.89587e-07
0.81543 -6.9849e-293 -9.12403e-07
0.820312 -6.92933e-293 -9.35781e-07
0.825195 -6.87388e-293 -9.59736e-07
0.830078 -6.81855e-293 -9.84281e-07
0.834961 -6.76334e-293 -1.00943e-06
0.839844 -6.70825e-293 -1.0352e-06
0.844727 -6.6533e-293 -1.06159e-06
0.849609 -6.59848e-293 -1.08864e-06
0.854492 -6.54381e-293 -1.11635e-06
0.859375 -6.48927e-293 -1.14474e-06
0.864258 -6.43489e-293 -1.17382e-06
0.869141 -6.38065e-293 -1.20361e-06
0.874023 -6.32657e-293 -1.23413e-06
0.878906 -6.27266e-293 -1.26539e-06
0.883789 -6.2189e-293 -1.29741e-06
0.888672 -6.16531e-293 -1.33021e-06
0.893555 -6.11189e-293 -1.36381e-06
0.898438 -6.05864e-293 -1.39823e-06
0.90332 -6.00558e-293 -1.43348e-06
0.908203 -5.95269e-293 -1.46958e-06
0.913086 -5.89999e-293 -1.50655e-06
0.917969 -5.84747e-293 -1.54442e-06
0.922852 -5.79515e-293 -1.58321e-06
0.927734 -5.74302e-293 -1.62292e-06
0.932617 -5.69109e-293 -1.6636e-06
0.9375 -5.63936e-293 -1.70525e-06
0.942383 -5.58783e-293 -1.74791e-06
0.947266 -5.53651e-293 -1.79159e-06
0.952148 -5.4854e-293 -1.83632e-06
0.957031 -5.4345e-293 -1.88212e-06
0.961914 -5.38382e-293 -1.92901e-06
0.966797 -5.33335e-293 -1.97703e-06
0.97168 -5.28311e-293 -2.0262e-06
0.976562 -5.23309e-293 -2.07654e-06
0.981445 -5.1833e-293 -2.12807e-06
0.986328 -5.13373e-293 -2.18084e-06
0.991211 -5.0844e-293 -2.23486e-06
0.996094 -5.0353e-293 -2.29016e-06
1.00098 -4.98644e-293 -2.34678e-06
1.00586 -4.93781e-293 -2.40474e-06
1.01074 -4.88943e-293 -2.46407e-06
1.01562 -4.84129e-293 -2.5248e-06
1.02051 -4.7934e-293 -2.58697e-06
1.02539 -4.74575e-293 -2.65061e-06
1.03027 -4.69836e-293 -2.71575e-06
1.03516 -4.65121e-293 -2.78242e-06
1.04004 -4.60432e-293 -2.85066e-06
1.04492 -4.55768e-293 -2.92051e-06
1.0498 -4.5113e-293 -2.992e-06
1.05469 -4.46518e-293 -3.06516e-06
1.05957 -4.41932e-293 -3.14004e-06
1.06445 -4.37373e-293 -3.21667e-06
1.06934 -4.32839e-293 -3.29509e-06
1.07422 -4.28333e-293 -3.37534e-06
1.0791 -4.23853e-293 -3.45747e-06
1.08398 -4.194e-293 -3.54151e-06
1.08887 -4.14973e-293 -3.6275e-06
1.09375 -4.10574e-293 -3.7155e-06
1.09863 -4.06203e-293 -3.80553e-06
1.10352 -4.01858e-293 -3.89766e-06
1.1084 -3.97541e-293 -3.99192e-06
1.11328 -3.93252e-293 -4.08837e-06
1.11816 -3.88991e-293 -4.18704e-06
1.12305 -3.84757e-293 -4.288e-06
1.12793 -3.80551e-293 -4.39128e-06
1.13281 -3.76373e-293 -4.49695e-06
1.1377 -3.72224e-293 -4.60505e-06
1.14258 -3.68102e-293 -4.71563e-06
1.14746 -3.64009e-293 -4.82875e-06
1.15234 -3.59945e-293 -4.94447e-06
1.15723 -3.55908e-293 -5.06284e-06
1.16211 -3.519e-293 -5.18393e-06
1.16699 -3.47921e-293 -5.30778e-06
1.17188 -3.4397e-293 -5.43446e-06
1.17676 -3.40048e-293 -5.56403e-06
1.18164 -3.36155e-293 -5.69656e-06
1.18652 -3.3229e-293 -5.8321e-06
1.19141 -3.28454e-293 -5.97073e-06
1.19629 -3.24647e-293 -6.1125e-06
1.20117 -3.20869e-293 -6.25749e-06
1.20605 -3.17119e-293 -6.40577e-06
1.21094 -3.13399e-293 -6.55741e-06
1.21582 -3.09707e-293 -6.71247e-06
1.2207 -3.06044e-293 -6.87104e-06
1.22559 -3.0241e-293 -7.03319e-06
1.23047 -2.98805e-293 -7.19899e-06
1.23535 -2.95229e-293 -7.36853e-06
1.24023 -2.91682e-293 -7.54187e-06
1.24512 -2.88164e-293 -7.71912e-06
1.25 -2.84674e-293 -7.90033e-06
1.25488 -2.81214e-293 -8.08561e-06
1.25977 -2.77782e-293 -8.27504e-06
1.26465 -2.74379e-293 -8.46871e-06
1.26953 -2.71005e-293 -8.6667e-06
1.27441 -2.67659e-293 -8.8691e-06
1.2793 -2.64343e-293 -9.07602e-06
1.28418 -2.61054e-293 -9.28755e-06
1.28906 -2.57795e-293 -9.50377e-06
1.29395 -2.54564e-293 -9.7248e-06
1.29883 -2.51361e-293 -9.95073e-06
1.30371 -2.48187e-293 -1.01817e-05
1.30859 -2.45042e-293 -1.04177e-05
1.31348 -2.41924e-293 -1.0659e-05
1.31836 -2.38835e-293 -1.09056e-05
1.32324 -2.35775e-293 -1.11576e-05
1.32812 -2.32742e-293 -1.14152e-05
1.33301 -2.29737e-293 -1.16785e-05
1.33789 -2.26761e-293 -1.19475e-05
1.34277 -2.23812e-293 -1.22225e-05
1.34766 -2.20891e-293 -1.25034e-05
1.35254 -2.17998e-293 -1.27906e-05
1.35742 -2.15132e-293 -1.3084e-05
1.3623 -2.12294e-293 -1.33838e-05
1.36719 -2.09483e-293 -1.36902e-05
1.37207 -2.067e-293 -1.40032e-05
1.37695 -2.03944e-293 -1.43231e-05
1.38184 -2.01215e-293 -1.46499e-05
1.38672 -1.98514e-293 -1.49838e-05
1.3916 -1.95839e-293 -1.5325e-05
1.39648 -1.93191e-293 -1.56736e-05
1.40137 -1.90569e-293 -1.60297e-05
1.40625 -1.87975e-293 -1.63935e-05
1.41113 -1.85406e-293 -1.67652e-05
1.41602 -1.82865e-293 -1.71449e-05
1.4209 -1.80349e-293 -1.75327e-05
1.42578 -1.7786e-293 -1.79289e-05
1.43066 -1.75396e-293 -1.83337e-05
1.43555 -1.72958e-293 -1.87471e-05
1.44043 -1.70547e-293 -1.91694e-05
1.44531 -1.6816e-293 -1.96007e-05
1.4502 -1.658e-293 -2.00413e-05
1.45508 -1.63464e-293 -2.04912e-05
1.45996 -1.61154e-293 -2.09508e-05
1.46484 -1.58869e-293 -2.14202e-05
1.46973 -1.56609e-293 -2.18995e-05
1.47461 -1.54373e-293 -2.23891e-05
1.47949 -1.52162e-293 -2.28891e-05
1.48438 -1.49976e-293 -2.33996e-05
1.48926 -1.47814e-293 -2.3921e-05
1.49414 -1.45677e-293 -2.44534e-05
1.49902 -1.43563e-293 -2.49971e-05
1.50391 -1.41473e-293 -2.55522e-05
1.50879 -1.39408e-293 -2.61191e-05
1.51367 -1.37365e-293 -2.66979e-05
1.51855 -1.35346e-293 -2.72889e-05
1.52344 -1.33351e-293 -2.78922e-05
1.52832 -1.31379e-293 -2.85083e-05
1.5332 -1.29429e-293 -2.91373e-05
1.53809 -1.27503e-293 -2.97794e-05
1.54297 -1.25599e-293 -3.04349e-05
1.54785 -1.23718e-293 -3.11042e-05
1.55273 -1.21859e-293 -3.17874e-05
1.55762 -1.20022e-293 -3.24848e-05
1.5625 -1.18207e-293 -3.31967e-05
1.56738 -1.16415e-293 -3.39235e-05
1.57227 -1.14643e-293 -3.46653e-05
1.57715 -1.12894e-293 -3.54225e-05
1.58203 -1.11166e-293 -3.61954e-05
1.58691 -1.09459e-293 -3.69842e-05
1.5918 -1.07773e-293 -3.77894e-05
1.59668 -1.06108e-293 -3.86111e-05
1.60156 -1.04464e-293 -3.94498e-05
1.60645 -1.02841e-293 -4.03057e-05
1.61133 -1.01237e-293 -4.11792e-05
1.61621 -9.96544e-294 -4.20707e-05
1.62109 -9.80915e-294 -4.29804e-05
1.62598 -9.65486e-294 -4.39088e-05
1.63086 -9.50254e-294 -4.48561e-05
1.63574 -9.35217e-294 -4.58228e-05
1.64062 -9.20375e-294 -4.68092e-05
1.64551 -9.05725e-294 -4.78157e-05
1.65039 -8.91265e-294 -4.88426e-05
1.65527 -8.76995e-294 -4.98905e-05
1.66016 -8.62912e-294 -5.09596e-05
1.66504 -8.49014e-294 -5.20504e-05
1.66992 -8.35301e-294 -5.31632e-05
1.6748 -8.2177e-294 -5.42985e-05
1.67969 -8.0842e-294 -5.54568e-05
1.68457 -7.95248e-294 -5.66384e-05
1.68945 -7.82254e-294 -5.78439e-05
1.69434 -7.69435e-294 -5.90735e-05
1.69922 -7.56791e-294 -6.03279e-05
1.7041 -7.44319e-294 -6.16075e-05
1.70898 -7.32017e-294 -6.29126e-05
1.71387 -7.19884e-294 -6.42439e-05
1.71875 -7.07919e-294 -6.56019e-05
1.72363 -6.96119e-294 -6.69869e-05
1.72852 -6.84484e-294 -6.83995e-05
1.7334 -6.73011e-294 -6.98402e-05
1.73828 -6.61698e-294 -7.13096e-05
1.74316 -6.50545e-294 -7.28082e-05
1.74805 -6.39549e-294 -7.43365e-05
1.75293 -6.28709e-294 -7.58951e-05
1.75781 -6.18023e-294 -7.74845e-05
1.7627 -6.0749e-294 -7.91052e-05
1.76758 -5.97108e-294 -8.0758e-05
1.77246 -5.86876e-294 -8.24434e-05
1.77734 -5.76791e-294 -8.41619e-05
1.78223 -5.66853e-294 -8.59141e-05
1.78711 -5.57059e-294 -8.77008e-05
1.79199 -5.47408e-294 -8.95225e-05
1.79688 -5.37899e-294 -9.13798e-05
1.80176 -5.2853e-294 -9.32735e-05
1.80664 -5.193e-294 -9.52041e-05
1.81152 -5.10206e-294 -9.71724e-05
1.81641 -5.01247e-294 -9.9179e-05
1.82129 -4.92423e-294 -0.000101225
1.82617 -4.8373e-294 -0.00010331
1.83105 -4.75169e-294 -0.000105436
1.83594 -4.66736e-294 -0.000107603
1.84082 -4.58432e-294 -0.000109812
1.8457 -4.50254e-294 -0.000112063
1.85059 -4.422e-294 -0.000114358
1.85547 -4.3427e-294 -0.000116697
1.86035 -4.26462e-294 -0.000119082
1.86523 -4.18774e-294 -0.000121512
1.87012 -4.11205e-294 -0.000123988
1.875 -4.03754e-294 -0.000126513
1.87988 -3.96419e-294 -0.000129085
1.88477 -3.89199e-294 -0.000131707
1.88965 -3.82091e-294 -0.000134378
1.89453 -3.75096e-294 -0.000137101
1.89941 -3.68211e-294 -0.000139875
1.9043 -3.61436e-294 -0.000142703
1.90918 -3.54768e-294 -0.000145583
1.91406 -3.48207e-294 -0.000148519
1.91895 -3.4175e-294 -0.00015151
1.92383 -3.35398e-294 -0.000154557
1.92871 -3.29147e-294 -0.000157663
1.93359 -3.22998e-294 -0.000160826
1.93848 -3.16949e-294 -0.00016405
1.94336 -3.10998e-294 -0.000167333
1.94824 -3.05144e-294 -0.000170679
1.95312 -2.99386e-294 -0.000174087
1.95801 -2.93723e-294 -0.000177559
1.96289 -2.88153e-294 -0.000181096
1.96777 -2.82675e-294 -0.000184699
1.97266 -2.77289e-294 -0.00018837
1.97754 -2.71991e-294 -0.000192108
1.98242 -2.66783e-294 -0.000195916
1.9873 -2.61661e-294 -0.000199795
1.99219 -2.56626e-294 -0.000203746
1.99707 -2.51676e-294 -0.00020777
2.00195 -2.46809e-294 -0.000211868
2.00684 -2.42025e-294 -0.000216042
2.01172 -2.37322e-294 -0.000220294
2.0166 -2.327e-294 -0.000224623
2.02148 -2.28157e-294 -0.000229032
2.02637 -2.23691e-294 -0.000233522
2.03125 -2.19303e-294 -0.000238094
2.03613 -2.14991e-294 -0.00024275
2.04102 -2.10753e-294 -0.000247491
2.0459 -2.06589e-294 -0.000252319
2.05078 -2.02497e-294 -0.000257235
2.05566 -1.98478e-294 -0.00026224
2.06055 -1.94528e-294 -0.000267337
2.06543 -1.90649e-294 -0.000272526
2.07031 -1.86837e-294 -0.000277809
2.0752 -1.83093e-294 -0.000283187
2.08008 -1.79416e-294 -0.000288663
2.08496 -1.75804e-294 -0.000294238
2.08984 -1.72256e-294 -0.000299913
2.09473 -1.68773e-294 -0.000305691
2.09961 -1.65351e-294 -0.000311572
2.10449 -1.61992e-294 -0.000317559
2.10938 -1.58692e-294 -0.000323653
2.11426 -1.55453e-294 -0.000329857
2.11914 -1.52273e-294 -0.000336171
2.12402 -1.4915e-294 -0.000342598
2.12891 -1.46085e-294 -0.000349139
2.13379 -1.43076e-294 -0.000355797
2.13867 -1.40122e-294 -0.000362574
2.14355 -1.37223e-294 -0.00036947
2.14844 -1.34377e-294 -0.000376489
2.15332 -1.31584e-294 -0.000383631
2.1582 -1.28842e-294 -0.000390901
2.16309 -1.26152e-294 -0.000398298
2.16797 -1.23513e-294 -0.000405825
2.17285 -1.20922e-294 -0.000413485
2.17773 -1.18381e-294 -0.00042128
2.18262 -1.15887e-294 -0.000429211
2.1875 -1.1344e-294 -0.000437281
2.19238 -1.1104e-294 -0.000445492
2.19727 -1.08685e-294 -0.000453847
2.20215 -1.06375e-294 -0.000462347
2.20703 -1.0411e-294 -0.000470996
2.21191 -1.01887e-294 -0.000479794
2.2168 -9.97077e-295 -0.000488745
2.22168 -9.75701e-295 -0.000497852
2.22656 -9.54737e-295 -0.000507116
2.23145 -9.34179e-295 -0.00051654
2.23633 -9.1402e-295 -0.000526127
2.24121 -8.94254e-295 -0.000535878
2.24609 -8.74873e-295 -0.000545798
2.25098 -8.55872e-295 -0.000555888
2.25586 -8.37243e-295 -0.000566151
2.26074 -8.18981e-295 -0.000576589
2.26562 -8.01079e-295 -0.000587206
2.27051 -7.83531e-295 -0.000598005
2.27539 -7.66331e-295 -0.000608987
2.28027 -7.49472e-295 -0.000620157
2.28516 -7.3295e-295 -0.000631516
2.29004 -7.16757e-295 -0.000643067
2.29492 -7.00889e-295 -0.000654815
2.2998 -6.8534e-295 -0.000666761
2.30469 -6.70103e-295 -0.000678909
2.30957 -6.55174e-295 -0.000691262
2.31445 -6.40547e-295 -0.000703823
2.31934 -6.26217e-295 -0.000716595
2.32422 -6.12178e-295 -0.000729581
2.3291 -5.98426e-295 -0.000742785
2.33398 -5.84954e-295 -0.00075621
2.33887 -5.71758e-295 -0.000769859
2.34375 -5.58834e-295 -0.000783736
2.34863 -5.46175e-295 -0.000797844
2.35352 -5.33778e-295 -0.000812187
2.3584 -5.21638e-295 -0.000826768
2.36328 -5.09749e-295 -0.00084159
2.36816 -4.98107e-295 -0.000856658
2.37305 -4.86708e-295 -0.000871975
2.37793 -4.75547e-295 -0.000887544
2.38281 -4.6462e-295 -0.00090337
2.3877 -4.53923e-295 -0.000919456
2.39258 -4.43451e-295 -0.000935806
2.39746 -4.33199e-295 -0.000952425
2.40234 -4.23164e-295 -0.000969315
2.40723 -4.13343e-295 -0.000986481
2.41211 -4.03729e-295 -0.00100393
2.41699 -3.94321e-295 -0.00102166
2.42188 -3.85113e-295 -0.00103968
2.42676 -3.76103e-295 -0.00105799
2.43164 -3.67286e-295 -0.0010766
2.43652 -3.58658e-295 -0.00109551
2.44141 -3.50217e-295 -0.00111472
2.44629 -3.41957e-295 -0.00113425
2.45117 -3.33877e-295 -0.00115409
2.45605 -3.25972e-295 -0.00117424
2.46094 -3.18239e-295 -0.00119473
2.46582 -3.10675e-295 -0.00121554
2.4707 -3.03276e-295 -0.00123668
2.47559 -2.96039e-295 -0.00125816
2.48047 -2.88961e-295 -0.00127999
2.48535 -2.82039e-295 -0.00130216
2.49023 -2.75269e-295 -0.00132468
2.49512 -2.68649e-295 -0.00134756
2.5 -2.62176e-295 -0.00137081
2.50488 -2.55847e-295 -0.00139442
2.50977 -2.49658e-295 -0.0014184
2.51465 -2.43608e-295 -0.00144277
2.51953 -2.37693e-295 -0.00146751
2.52441 -2.3191e-295 -0.00149265
2.5293 -2.26257e-295 -0.00151818
2.53418 -2.20732e-295 -0.0015441
2.53906 -2.15331e-295 -0.00157044
2.54395 -2.10053e-295 -0.00159718
2.54883 -2.04894e-295 -0.00162435
2.55371 -1.99852e-295 -0.00165193
2.55859 -1.94925e-295 -0.00167994
2.56348 -1.9011e-295 -0.00170839
2.56836 -1.85406e-295 -0.00173728
2.57324 -1.80809e-295 -0.00176661
2.57812 -1.76318e-295 -0.0017964
2.58301 -1.7193e-295 -0.00182665
2.58789 -1.67643e-295 -0.00185736
2.59277 -1.63456e-295 -0.00188854
2.59766 -1.59365e-295 -0.0019202
2.60254 -1.5537e-295 -0.00195234
2.60742 -1.51467e-295 -0.00198497
2.6123 -1.47655e-295 -0.00201811
2.61719 -1.43933e-295 -0.00205174
2.62207 -1.40297e-295 -0.00208589
2.62695 -1.36747e-295 -0.00212055
2.63184 -1.33281e-295 -0.00215574
2.63672 -1.29896e-295 -0.00219146
2.6416 -1.26591e-295 -0.00222772
2.64648 -1.23364e-295 -0.00226453
2.65137 -1.20213e-295 -0.00230189
2.65625 -1.17138e-295 -0.0023398
2.66113 -1.14136e-295 -0.00237829
2.66602 -1.11205e-295 -0.00241735
2.6709 -1.08345e-295 -0.002457
2.67578 -1.05553e-295 -0.00249724
2.68066 -1.02828e-295 -0.00253807
2.68555 -1.00169e-295 -0.00257951
2.69043 -9.75734e-296 -0.00262157
2.69531 -9.50409e-296 -0.00266424
2.7002 -9.25697e-296 -0.00270755
2.70508 -9.01584e-296 -0.00275149
2.70996 -8.78058e-296 -0.00279609
2.71484 -8.55105e-296 -0.00284133
2.71973 -8.32713e-296 -0.00288724
2.72461 -8.10868e-296 -0.00293383
2.72949 -7.89558e-296 -0.00298109
2.73438 -7.68772e-296 -0.00302904
2.73926 -7.48498e-296 -0.00307769
2.74414 -7.28723e-296 -0.00312705
2.74902 -7.09437e-296 -0.00317712
2.75391 -6.90628e-296 -0.00322792
2.75879 -6.72286e-296 -0.00327945
2.76367 -6.544e-296 -0.00333172
2.76855 -6.3696e-296 -0.00338475
2.77344 -6.19954e-296 -0.00343854
2.77832 -6.03374e-296 -0.0034931
2.7832 -5.8721e-296 -0.00354844
2.78809 -5.71451e-296 -0.00360457
2.79297 -5.56088e-296 -0.00366151
2.79785 -5.41113e-296 -0.00371925
2.80273 -5.26516e-296 -0.00377781
2.80762 -5.12288e-296 -0.00383721
2.8125 -4.98421e-296 -0.00389745
2.81738 -4.84906e-296 -0.00395853
2.82227 -4.71735e-296 -0.00402048
2.82715 -4.589e-296 -0.0040833
2.83203 -4.46393e-296 -0.00414701
2.83691 -4.34206e-296 -0.0042116
2.8418 -4.22332e-296 -0.0042771
2.84668 -4.10763e-296 -0.00434352
2.85156 -3.99492e-296 -0.00441086
2.85645 -3.88511e-296 -0.00447914
2.86133 -3.77814e-296 -0.00454837
2.86621 -3.67395e-296 -0.00461856
2.87109 -3.57245e-296 -0.00468972
2.87598 -3.47359e-296 -0.00476186
2.88086 -3.37731e-296 -0.004835
2.88574 -3.28354e-296 -0.00490914
2.89062 -3.19223e-296 -0.0049843
2.89551 -3.1033e-296 -0.00506049
2.90039 -3.01671e-296 -0.00513772
2.90527 -2.93239e-296 -0.00521601
2.91016 -2.85029e-296 -0.00529537
2.91504 -2.77036e-296 -0.0053758
2.91992 -2.69255e-296 -0.00545733
2.9248 -2.61679e-296 -0.00553995
2.92969 -2.54305e-296 -0.0056237
2.93457 -2.47126e-296 -0.00570858
2.93945 -2.40139e-296 -0.0057946
2.94434 -2.33338e-296 -0.00588177
2.94922 -2.26719e-296 -0.00597012
2.9541 -2.20277e-296 -0.00605964
2.95898 -2.14008e-296 -0.00615037
2.96387 -2.07907e-296 -0.0062423
2.96875 -2.01971e-296 -0.00633545
2.97363 -1.96195e-296 -0.00642984
2.97852 -1.90575e-296 -0.00652549
2.9834 -1.85107e-296 -0.00662239
2.98828 -1.79788e-296 -0.00672058
2.99316 -1.74613e-296 -0.00682006
2.99805 -1.69579e-296 -0.00692085
3.00293 -1.64682e-296 -0.00702296
3.00781 -1.59919e-296 -0.0071264
3.0127 -1.55286e-296 -0.0072312
3.01758 -1.5078e-296 -0.00733736
3.02246 -1.46398e-296 -0.00744491
3.02734 -1.42137e-296 -0.00755385
3.03223 -1.37993e-296 -0.0076642
3.03711 -1.33964e-296 -0.00777598
3.04199 -1.30046e-296 -0.0078892
3.04688 -1.26236e-296 -0.00800388
3.05176 -1.22532e-296 -0.00812003
3.05664 -1.18932e-296 -0.00823767
3.06152 -1.15431e-296 -0.00835681
3.06641 -1.12029e-296 -0.00847748
3.07129 -1.08721e-296 -0.00859968
3.07617 -1.05506e-296 -0.00872344
3.08105 -1.02381e-296 -0.00884877
3.08594 -9.93443e-297 -0.00897569
3.09082 -9.63928e-297 -0.0091042
3.0957 -9.35245e-297 -0.00923434
3.10059 -9.07373e-297 -0.00936612
3.10547 -8.80289e-297 -0.00949954
3.11035 -8.53973e-297 -0.00963464
3.11523 -8.28404e-297 -0.00977143
3.12012 -8.03563e-297 -0.00990993
3.125 -7.79429e-297 -0.0100501
3.12988 -7.55984e-297 -0.0101921
3.13477 -7.33209e-297 -0.0103358
3.13965 -7.11087e-297 -0.0104813
3.14453 -6.89599e-297 -0.0106286
3.14941 -6.68728e-297 -0.0107777
3.1543 -6.48458e-297 -0.0109286
3.15918 -6.28773e-297 -0.0110814
3.16406 -6.09656e-297 -0.0112361
3.16895 -5.91092e-297 -0.0113926
3.17383 -5.73066e-297 -0.011551
3.17871 -5.55564e-297 -0.0117114
3.18359 -5.3857e-297 -0.0118737
3.18848 -5.22071e-297 -0.012038
3.19336 -5.06054e-297 -0.0122042
3.19824 -4.90504e-297 -0.0123725
3.20312 -4.7541e-297 -0.0125428
3.20801 -4.60758e-297 -0.0127151
3.21289 -4.46536e-297 -0.0128895
3.21777 -4.32733e-297 -0.0130659
3.22266 -4.19336e-297 -0.0132445
3.22754 -4.06335e-297 -0.0134251
3.23242 -3.93718e-297 -0.013608
3.2373 -3.81475e-297 -0.0137929
3.24219 -3.69595e-297 -0.0139801
3.24707 -3.58067e-297 -0.0141695
3.25195 -3.46883e-297 -0.014361
3.25684 -3.36032e-297 -0.0145549
3.26172 -3.25505e-297 -0.0147509
3.2666 -3.15292e-297 -0.0149493
3.27148 -3.05386e-297 -0.01515
3.27637 -2.95777e-297 -0.015353
3.28125 -2.86456e-297 -0.0155584
3.28613 -2.77416e-297 -0.0157661
3.29102 -2.68648e-297 -0.0159762
3.2959 -2.60145e-297 -0.0161888
3.30078 -2.51899e-297 -0.0164037
3.30566 -2.43903e-297 -0.0166212
3.31055 -2.3615e-297 -0.0168411
3.31543 -2.28632e-297 -0.0170635
3.32031 -2.21343e-297 -0.0172884
3.3252 -2.14276e-297 -0.0175159
3.33008 -2.07424e-297 -0.017746
3.33496 -2.00782e-297 -0.0179786
3.33984 -1.94344e-297 -0.0182139
3.34473 -1.88103e-297 -0.0184518
3.34961 -1.82054e-297 -0.0186923
3.35449 -1.76191e-297 -0.0189356
3.35938 -1.70509e-297 -0.0191816
3.36426 -1.65002e-297 -0.0194302
3.36914 -1.59665e-297 -0.0196817
3.37402 -1.54494e-297 -0.0199359
3.37891 -1.49482e-297 -0.0201929
3.38379 -1.44627e-297 -0.0204528
3.38867 -1.39923e-297 -0.0207155
3.39355 -1.35365e-297 -0.0209811
3.39844 -1.30949e-297 -0.0212496
3.40332 -1.26672e-297 -0.0215209
3.4082 -1.22528e-297 -0.0217953
3.41309 -1.18514e-297 -0.0220726
3.41797 -1.14626e-297 -0.0223529
3.42285 -1.10861e-297 -0.0226362
3.42773 -1.07214e-297 -0.0229226
3.43262 -1.03682e-297 -0.0232121
3.4375 -1.00261e-297 -0.0235046
3.44238 -9.69492e-298 -0.0238003
3.44727 -9.3742e-298 -0.0240991
3.45215 -9.06366e-298 -0.024401
3.45703 -8.76298e-298 -0.0247062
3.46191 -8.47188e-298 -0.0250146
3.4668 -8.19006e-298 -0.0253262
3.47168 -7.91723e-298 -0.0256411
3.47656 -7.65313e-298 -0.0259593
3.48145 -7.39748e-298 -0.0262809
3.48633 -7.15004e-298 -0.0266057
3.49121 -6.91054e-298 -0.026934
3.49609 -6.67874e-298 -0.0272656
3.50098 -6.45442e-298 -0.0276007
3.50586 -6.23733e-298 -0.0279392
3.51074 -6.02725e-298 -0.0282812
3.51562 -5.82397e-298 -0.0286267
3.52051 -5.62728e-298 -0.0289757
3.52539 -5.43697e-298 -0.0293283
3.53027 -5.25285e-298 -0.0296845
3.53516 -5.07472e-298 -0.0300443
3.54004 -4.9024e-298 -0.0304077
3.54492 -4.7357e-298 -0.0307748
3.5498 -4.57446e-298 -0.0311455
3.55469 -4.41849e-298 -0.03152
3.55957 -4.26764e-298 -0.0318982
3.56445 -4.12174e-298 -0.0322802
3.56934 -3.98064e-298 -0.032666
3.57422 -3.84419e-298 -0.0330556
3.5791 -3.71223e-298 -0.0334491
3.58398 -3.58464e-298 -0.0338464
3.58887 -3.46126e-298 -0.0342477
3.59375 -3.34198e-298 -0.0346528
3.59863 -3.22665e-298 -0.035062
3.60352 -3.11515e-298 -0.0354751
3.6084 -3.00736e-298 -0.0358922
3.61328 -2.90316e-298 -0.0363134
3.61816 -2.80244e-298 -0.0367386
3.62305 -2.70508e-298 -0.0371679
3.62793 -2.61099e-298 -0.0376014
3.63281 -2.52004e-298 -0.038039
3.6377 -2.43215e-298 -0.0384807
3.64258 -2.34721e-298 -0.0389267
3.64746 -2.26513e-298 -0.0393769
3.65234 -2.18581e-298 -0.0398314
3.65723 -2.10917e-298 -0.0402901
3.66211 -2.03512e-298 -0.0407532
3.66699 -1.96358e-298 -0.0412205
3.67188 -1.89446e-298 -0.0416923
3.67676 -1.82769e-298 -0.0421685
3.68164 -1.76319e-298 -0.042649
3.68652 -1.70088e-298 -0.043134
3.69141 -1.6407e-298 -0.0436235
3.69629 -1.58257e-298 -0.0441175
3.70117 -1.52642e-298 -0.0446161
3.70605 -1.4722e-298 -0.0451192
3.71094 -1.41984e-298 -0.0456268
3.71582 -1.36927e-298 -0.0461391
3.7207 -1.32045e-298 -0.046656
3.72559 -1.2733e-298 -0.0471776
3.73047 -1.22778e-298 -0.0477039
3.73535 -1.18382e-298 -0.0482349
3.74023 -1.14139e-298 -0.0487707
3.74512 -1.10043e-298 -0.0493112
3.75 -1.06088e-298 -0.0498565
3.75488 -1.02271e-298 -0.0504067
3.75977 -9.85865e-299 -0.0509617
3.76465 -9.50301e-299 -0.0515216
3.76953 -9.15977e-299 -0.0520864
3.77441 -8.8285e-299 -0.0526562
3.7793 -8.50881e-299 -0.0532309
3.78418 -8.2003e-299 -0.0538106
3.78906 -7.9026e-299 -0.0543953
3.79395 -7.61535e-299 -0.054985
3.79883 -7.33818e-299 -0.0555798
3.80371 -7.07077e-299 -0.0561798
3.80859 -6.81278e-299 -0.0567848
3.81348 -6.56389e-299 -0.057395
3.81836 -6.32379e-299 -0.0580104
3.82324 -6.09218e-299 -0.0586309
3.82812 -5.86877e-299 -0.0592567
3.83301 -5.65329e-299 -0.0598877
3.83789 -5.44546e-299 -0.0605241
3.84277 -5.24502e-299 -0.0611657
3.84766 -5.05172e-299 -0.0618126
3.85254 -4.8653e-299 -0.0624649
3.85742 -4.68555e-299 -0.0631226
3.8623 -4.51222e-299 -0.0637857
3.86719 -4.34509e-299 -0.0644542
3.87207 -4.18396e-299 -0.0651282
3.87695 -4.02861e-299 -0.0658076
3.88184 -3.87884e-299 -0.0664926
3.88672 -3.73446e-299 -0.067183
3.8916 -3.59529e-299 -0.0678791
3.89648 -3.46113e-299 -0.0685807
3.90137 -3.33183e-299 -0.0692879
3.90625 -3.2072e-299 -0.0700007
3.91113 -3.08708e-299 -0.0707191
3.91602 -2.97133e-299 -0.0714433
3.9209 -2.85977e-299 -0.0721731
3.92578 -2.75228e-299 -0.0729087
3.93066 -2.64869e-299 -0.07365
3.93555 -2.54889e-299 -0.074397
3.94043 -2.45273e-299 -0.0751499
3.94531 -2.36008e-299 -0.0759085
3.9502 -2.27083e-299 -0.076673
3.95508 -2.18484e-299 -0.0774434
3.95996 -2.10201e-299 -0.0782196
3.96484 -2.02223e-299 -0.0790017
3.96973 -1.94538e-299 -0.0797897
3.97461 -1.87136e-299 -0.0805837
3.97949 -1.80008e-299 -0.0813836
3.98438 -1.73142e-299 -0.0821895
3.98926 -1.66531e-299 -0.0830014
3.99414 -1.60164e-299 -0.0838193
3.99902 -1.54033e-299 -0.0846433
4.00391 -1.4813e-299 -0.0854733
4.00879 -1.42447e-299 -0.0863094
4.01367 -1.36975e-299 -0.0871517
4.01855 -1.31706e-299 -0.088
4.02344 -1.26635e-299 -0.0888545
4.02832 -1.21753e-299 -0.0897151
4.0332 -1.17053e-299 -0.0905819
4.03809 -1.1253e-299 -0.0914549
4.04297 -1.08176e-299 -0.0923341
4.04785 -1.03986e-299 -0.0932196
4.05273 -9.99531e-300 -0.0941113
4.05762 -9.60721e-300 -0.0950092
4.0625 -9.23375e-300 -0.0959135
4.06738 -8.87438e-300 -0.096824
4.07227 -8.52859e-300 -0.0977408
4.07715 -8.19589e-300 -0.098664
4.08203 -7.87578e-300 -0.0995935
4.08691 -7.56782e-300 -0.100529
4.0918 -7.27155e-300 -0.101472
4.09668 -6.98655e-300 -0.10242
4.10156 -6.7124e-300 -0.103375
4.10645 -6.4487e-300 -0.104337
4.11133 -6.19506e-300 -0.105305
4.11621 -5.95112e-300 -0.106279
4.12109 -5.71651e-300 -0.10726
4.12598 -5.49088e-300 -0.108247
4.13086 -5.27391e-300 -0.109241
4.13574 -5.06527e-300 -0.110241
4.14062 -4.86466e-300 -0.111248
4.14551 -4.67176e-300 -0.112261
4.15039 -4.4863e-300 -0.113281
4.15527 -4.308e-300 -0.114307
4.16016 -4.13659e-300 -0.11534
4.16504 -3.97181e-300 -0.11638
4.16992 -3.81341e-300 -0.117426
4.1748 -3.66115e-300 -0.118478
4.17969 -3.5148e-300 -0.119538
4.18457 -3.37415e-300 -0.120603
4.18945 -3.23897e-300 -0.121676
4.19434 -3.10905e-300 -0.122755
4.19922 -2.98421e-300 -0.12384
4.2041 -2.86424e-300 -0.124933
4.20898 -2.74896e-300 -0.126031
4.21387 -2.63819e-300 -0.127137
4.21875 -2.53177e-300 -0.128249
4.22363 -2.42953e-300 -0.129368
4.22852 -2.3313e-300 -0.130493
4.2334 -2.23694e-300 -0.131625
4.23828 -2.1463e-300 -0.132764
4.24316 -2.05923e-300 -0.133909
4.24805 -1.97559e-300 -0.135061
4.25293 -1.89527e-300 -0.13622
4.25781 -1.81812e-300 -0.137385
4.2627 -1.74403e-300 -0.138558
4.26758 -1.67288e-300 -0.139736
4.27246 -1.60456e-300 -0.140922
4.27734 -1.53895e-300 -0.142114
4.28223 -1.47596e-300 -0.143312
4.28711 -1.41547e-300 -0.144518
4.29199 -1.3574e-300 -0.14573
4.29688 -1.30166e-300 -0.146948
4.30176 -1.24814e-300 -0.148174
4.30664 -1.19676e-300 -0.149406
4.31152 -1.14744e-300 -0.150645
4.31641 -1.10011e-300 -0.15189
4.32129 -1.05467e-300 -0.153142
4.32617 -1.01107e-300 -0.1544
4.33105 -9.69221e-301 -0.155666
4.33594 -9.2906e-301 -0.156937
4.34082 -8.9052e-301 -0.158216
4.3457 -8.53539e-301 -0.159501
4.35059 -8.18054e-301 -0.160793
4.35547 -7.84008e-301 -0.162091
4.36035 -7.51342e-301 -0.163396
4.36523 -7.20003e-301 -0.164707
4.37012 -6.89939e-301 -0.166025
4.375 -6.61098e-301 -0.16735
4.37988 -6.33433e-301 -0.168681
4.38477 -6.06896e-301 -0.170019
4.38965 -5.81443e-301 -0.171363
4.39453 -5.57032e-301 -0.172714
4.39941 -5.33619e-301 -0.174071
4.4043 -5.11167e-301 -0.175434
4.40918 -4.89636e-301 -0.176805
4.41406 -4.68989e-301 -0.178181
4.41895 -4.49191e-301 -0.179564
4.42383 -4.30209e-301 -0.180954
4.42871 -4.12009e-301 -0.182349
4.43359 -3.94561e-301 -0.183752
4.43848 -3.77833e-301 -0.18516
4.44336 -3.61797e-301 -0.186575
4.44824 -3.46426e-301 -0.187996
4.45312 -3.31691e-301 -0.189424
4.45801 -3.17568e-301 -0.190858
4.46289 -3.04032e-301 -0.192298
4.46777 -2.91059e-301 -0.193745
4.47266 -2.78627e-301 -0.195197
4.47754 -2.66712e-301 -0.196656
4.48242 -2.55295e-301 -0.198121
4.4873 -2.44355e-301 -0.199592
4.49219 -2.33873e-301 -0.201069
4.49707 -2.2383e-301 -0.202553
4.50195 -2.14207e-301 -0.204042
4.50684 -2.04989e-301 -0.205538
4.51172 -1.96158e-301 -0.207039
4.5166 -1.87699e-301 -0.208547
4.52148 -1.79595e-301 -0.21006
4.52637 -1.71834e-301 -0.21158
4.53125 -1.644e-301 -0.213105
4.53613 -1.5728e-301 -0.214636
4.54102 -1.50461e-301 -0.216174
4.5459 -1.43931e-301 -0.217717
4.55078 -1.37678e-301 -0.219265
4.55566 -1.3169e-301 -0.22082
4.56055 -1.25957e-301 -0.22238
4.56543 -1.20467e-301 -0.223946
4.57031 -1.15212e-301 -0.225517
4.5752 -1.1018e-301 -0.227094
4.58008 -1.05363e-301 -0.228677
4.58496 -1.00752e-301 -0.230265
4.58984 -9.63378e-302 -0.231859
4.59473 -9.21129e-302 -0.233458
4.59961 -8.8069e-302 -0.235063
4.60449 -8.41986e-302 -0.236673
4.60938 -8.04945e-302 -0.238288
4.61426 -7.69497e-302 -0.239909
4.61914 -7.35575e-302 -0.241535
4.62402 -7.03114e-302 -0.243166
4.62891 -6.72054e-302 -0.244802
4.63379 -6.42336e-302 -0.246444
4.63867 -6.13902e-302 -0.24809
4.64355 -5.86699e-302 -0.249742
4.64844 -5.60675e-302 -0.251398
4.65332 -5.35779e-302 -0.25306
4.6582 -5.11965e-302 -0.254726
4.66309 -4.89185e-302 -0.256398
4.66797 -4.67397e-302 -0.258074
4.67285 -4.46558e-302 -0.259755
4.67773 -4.26628e-302 -0.26144
4.68262 -4.07568e-302 -0.263131
4.6875 -3.89341e-302 -0.264826
4.69238 -3.71911e-302 -0.266525
4.69727 -3.55245e-302 -0.268229
4.70215 -3.39309e-302 -0.269937
4.70703 -3.24073e-302 -0.27165
4.71191 -3.09506e-302 -0.273367
4.7168 -2.9558e-302 -0.275089
4.72168 -2.82267e-302 -0.276815
4.72656 -2.69541e-302 -0.278545
4.73145 -2.57376e-302 -0.280279
4.73633 -2.45748e-302 -0.282017
4.74121 -2.34635e-302 -0.283759
4.74609 -2.24013e-302 -0.285505
4.75098 -2.13863e-302 -0.287255
4.75586 -2.04162e-302 -0.289009
4.76074 -1.94892e-302 -0.290766
4.76562 -1.86034e-302 -0.292527
4.77051 -1.7757e-302 -0.294292
4.77539 -1.69484e-302 -0.296061
4.78027 -1.61757e-302 -0.297833
4.78516 -1.54376e-302 -0.299609
4.79004 -1.47325e-302 -0.301387
4.79492 -1.40588e-302 -0.30317
4.7998 -1.34154e-302 -0.304955
4.80469 -1.28008e-302 -0.306744
4.80957 -1.22137e-302 -0.308536
4.81445 -1.16531e-302 -0.310331
4.81934 -1.11176e-302 -0.312129
4.82422 -1.06062e-302 -0.31393
4.8291 -1.01179e-302 -0.315733
4.83398 -9.65158e-303 -0.31754
4.83887 -9.20633e-303 -0.319349
4.84375 -8.7812e-303 -0.321161
4.84863 -8.3753e-303 -0.322975
4.85352 -7.98778e-303 -0.324792
4.8584 -7.61783e-303 -0.326612
4.86328 -7.26467e-303 -0.328434
4.86816 -6.92755e-303 -0.330258
4.87305 -6.60575e-303 -0.332084
4.87793 -6.29861e-303 -0.333912
4.88281 -6.00546e-303 -0.335743
4.8877 -5.72568e-303 -0.337575
4.89258 -5.45868e-303 -0.33941
4.89746 -5.20387e-303 -0.341246
4.90234 -4.96073e-303 -0.343084
4.90723 -4.72872e-303 -0.344923
4.91211 -4.50735e-303 -0.346765
4.91699 -4.29613e-303 -0.348607
4.92188 -4.09462e-303 -0.350452
4.92676 -3.90237e-303 -0.352297
4.93164 -3.71897e-303 -0.354144
4.93652 -3.54403e-303 -0.355992
4.94141 -3.37715e-303 -0.357841
4.94629 -3.21797e-303 -0.359691
4.95117 -3.06615e-303 -0.361542
4.95605 -2.92136e-303 -0.363394
4.96094 -2.78327e-303 -0.365247
4.96582 -2.65158e-303 -0.3671
4.9707 -2.526e-303 -0.368955
4.97559 -2.40625e-303 -0.370809
4.98047 -2.29208e-303 -0.372664
4.98535 -2.18321e-303 -0.374519
4.99023 -2.07942e-303 -0.376375
4.99512 -1.98046e-303 -0.378231
5 -1.88613e-303 -0.380087
5.00488 -1.7962e-303 -0.381943
5.00977 -1.71048e-303 -0.383798
5.01465 -1.62877e-303 -0.385654
5.01953 -1.5509e-303 -0.387509
5.02441 -1.47667e-303 -0.389364
5.0293 -1.40593e-303 -0.391219
5.03418 -1.33852e-303 -0.393073
5.03906 -1.27427e-303 -0.394926
5.04395 -1.21306e-303 -0.396779
5.04883 -1.15472e-303 -0.398631
5.05371 -1.09915e-303 -0.400482
5.05859 -1.04619e-303 -0.402332
5.06348 -9.95741e-304 -0.40418
5.06836 -9.47679e-304 -0.406028
5.07324 -9.01893e-304 -0.407874
5.07812 -8.58279e-304 -0.409719
5.08301 -8.16734e-304 -0.411563
5.08789 -7.77164e-304 -0.413405
5.09277 -7.39475e-304 -0.415245
5.09766 -7.03581e-304 -0.417084
5.10254 -6.69397e-304 -0.418921
5.10742 -6.36844e-304 -0.420755
5.1123 -6.05844e-304 -0.422588
5.11719 -5.76326e-304 -0.424419
5.12207 -5.48221e-304 -0.426247
5.12695 -5.21461e-304 -0.428073
5.13184 -4.95983e-304 -0.429897
5.13672 -4.71728e-304 -0.431718
5.1416 -4.48638e-304 -0.433536
5.14648 -4.26657e-304 -0.435352
5.15137 -4.05734e-304 -0.437165
5.15625 -3.85819e-304 -0.438975
5.16113 -3.66864e-304 -0.440782
5.16602 -3.48823e-304 -0.442586
5.1709 -3.31654e-304 -0.444387
5.17578 -3.15315e-304 -0.446184
5.18066 -2.99766e-304 -0.447978
5.18555 -2.84971e-304 -0.449768
5.19043 -2.70892e-304 -0.451555
5.19531 -2.57498e-304 -0.453338
5.2002 -2.44753e-304 -0.455118
5.20508 -2.32629e-304 -0.456893
5.20996 -2.21094e-304 -0.458664
5.21484 -2.10122e-304 -0.460432
5.21973 -1.99684e-304 -0.462195
5.22461 -1.89756e-304 -0.463953
5.22949 -1.80313e-304 -0.465708
5.23438 -1.71332e-304 -0.467458
5.23926 -1.6279e-304 -0.469203
5.24414 -1.54667e-304 -0.470943
5.24902 -1.46942e-304 -0.472679
5.25391 -1.39596e-304 -0.47441
5.25879 -1.32611e-304 -0.476136
5.26367 -1.2597e-304 -0.477856
5.26855 -1.19655e-304 -0.479572
5.27344 -1.13652e-304 -0.481282
5.27832 -1.07944e-304 -0.482986
5.2832 -1.02519e-304 -0.484686
5.28809 -9.73613e-305 -0.486379
5.29297 -9.24589e-305 -0.488067
5.29785 -8.77991e-305 -0.489749
5.30273 -8.33701e-305 -0.491425
5.30762 -7.91609e-305 -0.493095
5.3125 -7.51605e-305 -0.494759
5.31738 -7.13589e-305 -0.496417
5.32227 -6.77464e-305 -0.498068
5.32715 -6.43136e-305 -0.499713
5.33203 -6.10519e-305 -0.501352
5.33691 -5.79529e-305 -0.502984
5.3418 -5.50085e-305 -0.504609
5.34668 -5.22113e-305 -0.506227
5.35156 -4.95539e-305 -0.507839
5.35645 -4.70295e-305 -0.509443
5.36133 -4.46316e-305 -0.51104
5.36621 -4.2354e-305 -0.51263
5.37109 -4.01906e-305 -0.514213
5.37598 -3.8136e-305 -0.515789
5.38086 -3.61846e-305 -0.517356
5.38574 -3.43315e-305 -0.518917
5.39062 -3.25717e-305 -0.520469
5.39551 -3.09007e-305 -0.522014
5.40039 -2.93139e-305 -0.523551
5.40527 -2.78074e-305 -0.525079
5.41016 -2.6377e-305 -0.5266
5.41504 -2.5019e-305 -0.528113
5.41992 -2.37297e-305 -0.529617
5.4248 -2.25059e-305 -0.531113
5.42969 -2.13441e-305 -0.5326
5.43457 -2.02414e-305 -0.534079
5.43945 -1.91947e-305 -0.535549
5.44434 -1.82012e-305 -0.537011
5.44922 -1.72584e-305 -0.538463
5.4541 -1.63636e-305 -0.539907
5.45898 -1.55144e-305 -0.541342
5.46387 -1.47087e-305 -0.542767
5.46875 -1.39441e-305 -0.544183
5.47363 -1.32186e-305 -0.54559
5.47852 -1.25303e-305 -0.546988
5.4834 -1.18772e-305 -0.548376
5.48828 -1.12577e-305 -0.549754
5.49316 -1.06699e-305 -0.551123
5.49805 -1.01124e-305 -0.552482
5.50293 -9.58354e-306 -0.553831
5.50781 -9.0819e-306 -0.55517
5.5127 -8.60611e-306 -0.5565
5.51758 -8.15486e-306 -0.557819
5.52246 -7.7269e-306 -0.559128
5.52734 -7.32105e-306 -0.560426
5.53223 -6.93618e-306 -0.561714
5.53711 -6.57124e-306 -0.562992
5.54199 -6.2252e-306 -0.564259
5.54688 -5.8971e-306 -0.565516
5.55176 -5.58602e-306 -0.566762
5.55664 -5.29111e-306 -0.567997
5.56152 -5.01152e-306 -0.569221
5.56641 -4.74648e-306 -0.570434
5.57129 -4.49525e-306 -0.571636
5.57617 -4.25711e-306 -0.572827
5.58105 -4.03139e-306 -0.574007
5.58594 -3.81746e-306 -0.575176
5.59082 -3.61471e-306 -0.576333
5.5957 -3.42256e-306 -0.577479
5.60059 -3.24047e-306 -0.578613
5.60547 -3.06793e-306 -0.579736
5.61035 -2.90443e-306 -0.580846
5.61523 -2.74952e-306 -0.581946
5.62012 -2.60274e-306 -0.583033
5.625 -2.46368e-306 -0.584109
5.62988 -2.33194e-306 -0.585172
5.63477 -2.20714e-306 -0.586224
5.63965 -2.08892e-306 -0.587263
5.64453 -1.97694e-306 -0.58829
5.64941 -1.87087e-306 -0.589305
5.6543 -1.77041e-306 -0.590308
5.65918 -1.67526e-306 -0.591298
5.66406 -1.58515e-306 -0.592276
5.66895 -1.49981e-306 -0.593241
5.67383 -1.41901e-306 -0.594194
5.67871 -1.34249e-306 -0.595134
5.68359 -1.27003e-306 -0.596061
5.68848 -1.20143e-306 -0.596975
5.69336 -0 -0.597877
5.69824 -0 -0.598766
5.70312 -0 -0.599642
5.70801 -0 -0.600504
5.71289 -0 -0.601354
5.71777 -0 -0.60219
5.72266 -0 -0.603014
5.72754 -0 -0.603824
5.73242 -0 -0.60462
5.7373 -0 -0.605403
5.74219 -0 -0.606173
5.74707 -0 -0.60693
5.75195 -0 -0.607672
5.75684 -0 -0.608402
5.76172 -0 -0.609117
5.7666 -0 -0.609819
5.77148 -0 -0.610507
5.77637 -0 -0.611181
5.78125 -0 -0.611842
5.78613 -0 -0.612488
5.79102 -0 -0.613121
5.7959 -0 -0.61374
5.80078 -0 -0.614344
5.80566 -0 -0.614935
5.81055 -0 -0.615511
5.81543 -0 -0.616074
5.82031 -0 -0.616622
5.8252 -0 -0.617156
5.83008 -0 -0.617675
5.83496 -0 -0.618181
5.83984 -0 -0.618672
5.84473 -0 -0.619148
5.84961 -0 -0.61961
5.85449 -0 -0.620058
5.85938 -0 -0.620491
5.86426 -0 -0.62091
5.86914 -0 -0.621314
5.87402 -0 -0.621704
5.87891 -0 -0.622079
5.88379 -0 -0.62244
5.88867 -0 -0.622786
5.89355 -0 -0.623117
5.89844 -0 -0.623433
5.90332 -0 -0.623735
5.9082 -0 -0.624022
5.91309 -0 -0.624295
5.91797 -0 -0.624552
5.92285 -0 -0.624795
5.92773 -0 -0.625023
5.93262 -0 -0.625236
5.9375 -0 -0.625434
5.94238 -0 -0.625618
5.94727 -0 -0.625786
5.95215 -0 -0.62594
5.95703 -0 -0.626079
5.96191 -0 -0.626203
5.9668 -0 -0.626312
5.97168 -0 -0.626406
5.97656 -0 -0.626485
5.98145 -0 -0.626549
5.98633 -0 -0.626599
5.99121 -0 -0.626633
5.99609 -0 -0.626652
6.00098 -0 -0.626657
6.00586 -0 -0.626646
6.01074 -0 -0.626621
6.01562 -0 -0.626581
6.02051 -0 -0.626525
6.02539 -0 -0.626455
6.03027 -0 -0.62637
6.03516 -0 -0.62627
6.04004 -0 -0.626155
6.04492 -0 -0.626025
6.0498 -0 -0.62588
6.05469 -0 -0.625721
6.05957 -0 -0.625546
6.06445 -0 -0.625357
6.06934 -0 -0.625153
6.07422 -0 -0.624933
6.0791 -0 -0.6247
6.08398 -0 -0.624451
6.08887 -0 -0.624187
6.09375 -0 -0.623909
6.09863 -0 -0.623616
6.10352 -0 -0.623309
6.1084 -0 -0.622986
6.11328 -0 -0.622649
6.11816 -0 -0.622297
6.12305 -0 -0.621931
6.12793 -0 -0.62155
6.13281 -0 -0.621155
6.1377 -0 -0.620744
6.14258 -0 -0.62032
6.14746 -0 -0.619881
6.15234 -0 -0.619427
6.15723 -0 -0.618959
6.16211 -0 -0.618477
6.16699 -0 -0.61798
6.17188 -0 -0.617469
6.17676 -0 -0.616944
6.18164 -0 -0.616404
6.18652 -0 -0.61585
6.19141 -0 -0.615282
6.19629 -0 -0.6147
6.20117 -0 -0.614104
6.20605 -0 -0.613494
6.21094 -0 -0.61287
6.21582 -0 -0.612231
6.2207 -0 -0.611579
6.22559 -0 -0.610913
6.23047 -0 -0.610233
6.23535 -0 -0.60954
6.24023 -0 -0.608832
6.24512 -0 -0.608111
6.25 -0 -0.607377
6.25488 -0 -0.606629
6.25977 -0 -0.605867
6.26465 -0 -0.605092
6.26953 -0 -0.604303
6.27441 -0 -0.603501
6.2793 -0 -0.602686
6.28418 -0 -0.601857
6.28906 -0 -0.601016
6.29395 -0 -0.600161
6.29883 -0 -0.599293
6.30371 -0 -0.598412
6.30859 -0 -0.597518
6.31348 -0 -0.596611
6.31836 -0 -0.595692
6.32324 -0 -0.594759
6.32812 -0 -0.593814
6.33301 -0 -0.592856
6.33789 -0 -0.591886
6.34277 -0 -0.590903
6.34766 -0 -0.589908
6.35254 -0 -0.588901
6.35742 -0 -0.587881
6.3623 -0 -0.586849
6.36719 -0 -0.585805
6.37207 -0 -0.584748
6.37695 -0 -0.58368
6.38184 -0 -0.5826
6.38672 -0 -0.581507
6.3916 -0 -0.580404
6.39648 -0 -0.579288
6.40137 -0 -0.578161
6.40625 -0 -0.577022
6.41113 -0 -0.575871
6.41602 -0 -0.57471
6.4209 -0 -0.573537
6.42578 -0 -0.572352
6.43066 -0 -0.571157
6.43555 -0 -0.56995
6.44043 -0 -0.568733
6.44531 -0 -0.567504
6.4502 -0 -0.566265
6.45508 -0 -0.565015
6.45996 -0 -0.563754
6.46484 -0 -0.562482
6.46973 -0 -0.5612
6.47461 -0 -0.559908
6.47949 -0 -0.558605
6.48438 -0 -0.557292
6.48926 -0 -0.555969
6.49414 -0 -0.554636
6.49902 -0 -0.553293
6.50391 -0 -0.55194
6.50879 -0 -0.550577
6.51367 -0 -0.549204
6.51855 -0 -0.547822
6.52344 -0 -0.54643
6.52832 -0 -0.545029
6.5332 -0 -0.543618
6.53809 -0 -0.542198
6.54297 -0 -0.540769
6.54785 -0 -0.539331
6.55273 -0 -0.537883
6.55762 -0 -0.536427
6.5625 -0 -0.534962
6.56738 -0 -0.533489
6.57227 -0 -0.532006
6.57715 -0 -0.530516
6.58203 -0 -0.529016
6.58691 -0 -0.527509
6.5918 -0 -0.525993
6.59668 -0 -0.524469
6.60156 -0 -0.522937
6.60645 -0 -0.521397
6.61133 -0 -0.519849
6.61621 -0 -0.518293
6.62109 -0 -0.51673
6.62598 -0 -0.515159
6.63086 -0 -0.513581
6.63574 -0 -0.511995
6.64062 -0 -0.510402
6.64551 -0 -0.508802
6.65039 -0 -0.507195
6.65527 -0 -0.505581
6.66016 -0 -0.50396
6.66504 -0 -0.502332
6.66992 -0 -0.500697
6.6748 -0 -0.499056
6.67969 -0 -0.497409
6.68457 -0 -0.495755
6.68945 -0 -0.494094
6.69434 -0 -0.492428
6.69922 -0 -0.490755
6.7041 -0 -0.489077
6.70898 -0 -0.487393
6.71387 -0 -0.485702
6.71875 -0 -0.484007
6.72363 -0 -0.482305
6.72852 -0 -0.480598
6.7334 -0 -0.478886
6.73828 -0 -0.477169
6.74316 -0 -0.475446
6.74805 -0 -0.473718
6.75293 -0 -0.471985
6.75781 -0 -0.470248
6.7627 -0 -0.468505
6.76758 -0 -0.466758
6.77246 -0 -0.465007
6.77734 -0 -0.46325
6.78223 -0 -0.46149
6.78711 -0 -0.459725
6.79199 -0 -0.457956
6.79688 -0 -0.456183
6.80176 -0 -0.454406
6.80664 -0 -0.452625
6.81152 -0 -0.450841
6.81641 -0 -0.449053
6.82129 -0 -0.447261
6.82617 -0 -0.445465
6.83105 -0 -0.443667
6.83594 -0 -0.441865
6.84082 -0 -0.44006
6.8457 -0 -0.438251
6.85059 -0 -0.43644
6.85547 -0 -0.434626
6.86035 -0 -0.432809
6.86523 -0 -0.43099
6.87012 -0 -0.429168
6.875 -0 -0.427343
6.87988 -0 -0.425516
6.88477 -0 -0.423687
6.88965 -0 -0.421855
6.89453 -0 -0.420022
6.89941 -0 -0.418186
6.9043 -0 -0.416349
6.90918 -0 -0.414509
6.91406 -0 -0.412668
6.91895 -0 -0.410826
6.92383 -0 -0.408982
6.92871 -0 -0.407136
6.93359 -0 -0.405289
6.93848 -0 -0.403441
6.94336 -0 -0.401592
6.94824 -0 -0.399741
6.95312 -0 -0.39789
6.95801 -0 -0.396038
6.96289 -0 -0.394185
6.96777 -0 -0.392331
6.97266 -0 -0.390477
6.97754 -0 -0.388622
6.98242 -0 -0.386767
6.9873 -0 -0.384912
6.99219 -0 -0.383056
6.99707 -0 -0.3812
7.00195 -0 -0.379344
7.00684 -0 -0.377489
7.01172 -0 -0.375633
7.0166 -0 -0.373777
7.02148 -0 -0.371922
7.02637 -0 -0.370067
7.03125 -0 -0.368213
7.03613 -0 -0.366359
7.04102 -0 -0.364506
7.0459 -0 -0.362653
7.05078 -0 -0.360802
7.05566 -0 -0.358951
7.06055 -0 -0.357101
7.06543 -0 -0.355253
7.07031 -0 -0.353405
7.0752 -0 -0.351559
7.08008 -0 -0.349714
7.08496 -0 -0.34787
7.08984 -0 -0.346028
7.09473 -0 -0.344187
7.09961 -0 -0.342348
7.10449 -0 -0.340511
7.10938 -0 -0.338676
7.11426 -0 -0.336842
7.11914 -0 -0.33501
7.12402 -0 -0.333181
7.12891 -0 -0.331353
7.13379 -0 -0.329528
7.13867 -0 -0.327705
7.14355 -0 -0.325884
7.14844 -0 -0.324065
7.15332 -0 -0.322249
7.1582 -0 -0.320436
7.16309 -0 -0.318625
7.16797 -0 -0.316817
7.17285 -0 -0.315011
7.17773 -0 -0.313209
7.18262 -0 -0.311409
7.1875 -0 -0.309612
7.19238 -0 -0.307819
7.19727 -0 -0.306028
7.20215 -0 -0.304241
7.20703 -0 -0.302456
7.21191 -0 -0.300675
7.2168 -0 -0.298898
7.22168 -0 -0.297124
7.22656 -0 -0.295353
7.23145 -0 -0.293586
7.23633 -0 -0.291823
7.24121 -0 -0.290063
7.24609 -0 -0.288307
7.25098 -0 -0.286554
7.25586 -0 -0.284806
7.26074 -0 -0.283061
7.26562 -0 -0.281321
7.27051 -0 -0.279584
7.27539 -0 -0.277852
7.28027 -0 -0.276124
7.28516 -0 -0.2744
7.29004 -0 -0.27268
7.29492 -0 -0.270965
7.2998 -0 -0.269254
7.30469 -0 -0.267547
7.30957 -0 -0.265845
7.31445 -0 -0.264147
7.31934 -0 -0.262454
7.32422 -0 -0.260766
7.3291 -0 -0.259082
7.33398 -0 -0.257403
7.33887 -0 -0.255729
7.34375 -0 -0.254059
7.34863 -0 -0.252395
7.35352 -0 -0.250735
7.3584 -0 -0.249081
7.36328 -0 -0.247431
7.36816 -0 -0.245786
7.37305 -0 -0.244147
7.37793 -0 -0.242513
7.38281 -0 -0.240884
7.3877 -0 -0.23926
7.39258 -0 -0.237641
7.39746 -0 -0.236028
7.40234 -0 -0.23442
7.40723 -0 -0.232818
7.41211 -0 -0.231221
7.41699 -0 -0.229629
7.42188 -0 -0.228043
7.42676 -0 -0.226463
7.43164 -0 -0.224888
7.43652 -0 -0.223319
7.44141 -0 -0.221755
7.44629 -0 -0.220197
7.45117 -0 -0.218645
7.45605 -0 -0.217099
7.46094 -0 -0.215558
7.46582 -0 -0.214023
7.4707 -0 -0.212494
7.47559 -0 -0.210971
7.48047 -0 -0.209454
7.48535 -0 -0.207943
7.49023 -0 -0.206438
7.49512 -0 -0.204939
7.5 -0 -0.203446
7.50488 -0 -0.201959
7.50977 -0 -0.200478
7.51465 -0 -0.199003
7.51953 -0 -0.197534
7.52441 -0 -0.196072
7.5293 -0 -0.194615
7.53418 -0 -0.193165
7.53906 -0 -0.191721
7.54395 -0 -0.190284
7.54883 -0 -0.188852
7.55371 -0 -0.187427
7.55859 -0 -0.186008
7.56348 -0 -0.184596
7.56836 -0 -0.18319
7.57324 -0 -0.18179
7.57812 -0 -0.180397
7.58301 -0 -0.17901
7.58789 -0 -0.17763
7.59277 -0 -0.176256
7.59766 -0 -0.174888
7.60254 -0 -0.173527
7.60742 -0 -0.172173
7.6123 -0 -0.170824
7.61719 -0 -0.169483
7.62207 -0 -0.168148
7.62695 -0 -0.166819
7.63184 -0 -0.165497
7.63672 -0 -0.164182
7.6416 -0 -0.162873
7.64648 -0 -0.161571
7.65137 -0 -0.160275
7.65625 -0 -0.158986
7.66113 -0 -0.157704
7.66602 -0 -0.156428
7.6709 -0 -0.155159
7.67578 -0 -0.153896
7.68066 -0 -0.15264
7.68555 -0 -0.151391
7.69043 -0 -0.150148
7.69531 -0 -0.148912
7.7002 -0 -0.147683
7.70508 -0 -0.14646
7.70996 -0 -0.145244
7.71484 -0 -0.144035
7.71973 -0 -0.142832
7.72461 -0 -0.141636
7.72949 -0 -0.140447
7.73438 -0 -0.139264
7.73926 -0 -0.138088
7.74414 -0 -0.136919
7.74902 -0 -0.135756
7.75391 -0 -0.1346
7.75879 -0 -0.13345
7.76367 -0 -0.132308
7.76855 -0 -0.131172
7.77344 -0 -0.130042
7.77832 -0 -0.128919
7.7832 -0 -0.127803
7.78809 -0 -0.126694
7.79297 -0 -0.125591
7.79785 -0 -0.124495
7.80273 -0 -0.123405
7.80762 -0 -0.122322
7.8125 -0 -0.121246
7.81738 -0 -0.120176
7.82227 -0 -0.119113
7.82715 -0 -0.118057
7.83203 -0 -0.117007
7.83691 -0 -0.115963
7.8418 -0 -0.114926
7.84668 -0 -0.113896
7.85156 -0 -0.112872
7.85645 -0 -0.111855
7.86133 -0 -0.110844
7.86621 -0 -0.10984
7.87109 -0 -0.108843
7.87598 -0 -0.107852
7.88086 -0 -0.106867
7.88574 -0 -0.105889
7.89062 -0 -0.104917
7.89551 -0 -0.103952
7.90039 -0 -0.102993
7.90527 -0 -0.10204
7.91016 -0 -0.101094
7.91504 -0 -0.100154
7.91992 -0 -0.099221
7.9248 -0 -0.098294
7.92969 -0 -0.0973733
7.93457 -0 -0.096459
7.93945 -0 -0.095551
7.94434 -0 -0.0946493
7.94922 -0 -0.0937538
7.9541 -0 -0.0928646
7.95898 -0 -0.0919817
7.96387 -0 -0.091105
7.96875 -0 -0.0902344
7.97363 -0 -0.0893701
7.97852 -0 -0.0885119
7.9834 -0 -0.0876599
7.98828 -0 -0.086814
7.99316 -0 -0.0859743
7.99805 -0 -0.0851406
8.00293 -0 -0.084313
8.00781 -0 -0.0834914
8.0127 -0 -0.0826759
8.01758 -0 -0.0818664
8.02246 -0 -0.0810629
8.02734 -0 -0.0802653
8.03223 -0 -0.0794738
8.03711 -0 -0.0786881
8.04199 -0 -0.0779084
8.04688 -0 -0.0771345
8.05176 -0 -0.0763665
8.05664 -0 -0.0756044
8.06152 -0 -0.074848
8.06641 -0 -0.0740975
8.07129 -0 -0.0733528
8.07617 -0 -0.0726138
8.08105 -0 -0.0718805
8.08594 -0 -0.0711529
8.09082 -0 -0.0704311
8.0957 -0 -0.0697149
8.10059 -0 -0.0690043
8.10547 -0 -0.0682993
8.11035 -0 -0.0676
8.11523 -0 -0.0669062
8.12012 -0 -0.0662179
8.125 -0 -0.0655352
8.12988 -0 -0.0648579
8.13477 -0 -0.0641861
8.13965 -0 -0.0635198
8.14453 -0 -0.0628589
8.14941 -0 -0.0622033
8.1543 -0 -0.0615532
8.15918 -0 -0.0609084
8.16406 -0 -0.0602689
8.16895 -0 -0.0596347
8.17383 -0 -0.0590057
8.17871 -0 -0.058382
8.18359 -0 -0.0577636
8.18848 -0 -0.0571503
8.19336 -0 -0.0565421
8.19824 -0 -0.0559392
8.20312 -0 -0.0553413
8.20801 -0 -0.0547485
8.21289 -0 -0.0541607
8.21777 -0 -0.053578
8.22266 -0 -0.0530003
8.22754 -0 -0.0524276
8.23242 -0 -0.0518599
8.2373 -0 -0.051297
8.24219 -0 -0.0507391
8.24707 -0 -0.050186
8.25195 -0 -0.0496378
8.25684 -0 -0.0490944
8.26172 -0 -0.0485558
8.2666 -0 -0.0480219
8.27148 -0 -0.0474928
8.27637 -0 -0.0469684
8.28125 -0 -0.0464487
8.28613 -0 -0.0459336
8.29102 -0 -0.0454232
8.2959 -0 -0.0449173
8.30078 -0 -0.0444161
8.30566 -0 -0.0439193
8.31055 -0 -0.0434271
8.31543 -0 -0.0429394
8.32031 -0 -0.0424562
8.3252 -0 -0.0419774
8.33008 -0 -0.041503
8.33496 -0 -0.041033
8.33984 -0 -0.0405673
8.34473 -0 -0.040106
8.34961 -0 -0.039649
8.35449 -0 -0.0391962
8.35938 -0 -0.0387477
8.36426 -0 -0.0383034
8.36914 -0 -0.0378634
8.37402 -0 -0.0374274
8.37891 -0 -0.0369956
8.38379 -0 -0.0365679
8.38867 -0 -0.0361443
8.39355 -0 -0.0357248
8.39844 -0 -0.0353093
8.40332 -0 -0.0348977
8.4082 -0 -0.0344902
8.41309 -0 -0.0340866
8.41797 -0 -0.0336869
8.42285 -0 -0.0332911
8.42773 -0 -0.0328992
8.43262 -0 -0.0325111
8.4375 -0 -0.0321269
8.44238 -0 -0.0317464
8.44727 -0 -0.0313697
8.45215 -0 -0.0309967
8.45703 -0 -0.0306274
8.46191 -0 -0.0302617
8.4668 -0 -0.0298998
8.47168 -0 -0.0295414
8.47656 -0 -0.0291867
8.48145 -0 -0.0288355
8.48633 -0 -0.0284879
8.49121 -0 -0.0281438
8.49609 -0 -0.0278032
8.50098 -0 -0.0274661
8.50586 -0 -0.0271324
8.51074 -0 -0.0268021
8.51562 -0 -0.0264752
8.52051 -0 -0.0261517
8.52539 -0 -0.0258315
8.53027 -0 -0.0255146
8.53516 -0 -0.025201
8.54004 -0 -0.0248906
8.54492 -0 -0.0245835
8.5498 -0 -0.0242796
8.55469 -0 -0.0239789
8.55957 -0 -0.0236814
8.56445 -0 -0.023387
8.56934 -0 -0.0230957
8.57422 -0 -0.0228075
8.5791 -0 -0.0225223
8.58398 -0 -0.0222402
8.58887 -0 -0.021961
8.59375 -0 -0.0216849
8.59863 -0 -0.0214117
8.60352 -0 -0.0211415
8.6084 -0 -0.0208742
8.61328 -0 -0.0206098
8.61816 -0 -0.0203482
8.62305 -0 -0.0200895
8.62793 -0 -0.0198336
8.63281 -0 -0.0195804
8.6377 -0 -0.0193301
8.64258 -0 -0.0190825
8.64746 -0 -0.0188376
8.65234 -0 -0.0185954
8.65723 -0 -0.0183559
8.66211 -0 -0.018119
8.66699 -0 -0.0178848
8.67188 -0 -0.0176532
8.67676 -0 -0.0174242
8.68164 -0 -0.0171977
8.68652 -0 -0.0169738
8.69141 -0 -0.0167523
8.69629 -0 -0.0165334
8.70117 -0 -0.0163169
8.70605 -0 -0.0161029
8.71094 -0 -0.0158914
8.71582 -0 -0.0156822
8.7207 -0 -0.0154754
8.72559 -0 -0.015271
8.73047 -0 -0.0150689
8.73535 -0 -0.0148691
8.74023 -0 -0.0146716
8.74512 -0 -0.0144764
8.75 -0 -0.0142835
8.75488 -0 -0.0140928
8.75977 -0 -0.0139043
8.76465 -0 -0.013718
8.76953 -0 -0.0135339
8.77441 -0 -0.0133519
8.7793 -0 -0.013172
8.78418 -0 -0.0129943
8.78906 -0 -0.0128187
8.79395 -0 -0.0126451
8.79883 -0 -0.0124736
8.80371 -0 -0.0123041
8.80859 -0 -0.0121366
8.81348 -0 -0.0119711
8.81836 -0 -0.0118076
8.82324 -0 -0.0116461
8.82812 -0 -0.0114865
8.83301 -0 -0.0113288
8.83789 -0 -0.011173
8.84277 -0 -0.011019
8.84766 -0 -0.010867
8.85254 -0 -0.0107167
8.85742 -0 -0.0105683
8.8623 -0 -0.0104217
8.86719 -0 -0.0102769
8.87207 -0 -0.0101339
8.87695 -0 -0.0099926
8.88184 -0 -0.00985304
8.88672 -0 -0.0097152
8.8916 -0 -0.00957905
8.89648 -0 -0.00944459
8.90137 -0 -0.00931179
8.90625 -0 -0.00918064
8.91113 -0 -0.00905111
8.91602 -0 -0.0089232
8.9209 -0 -0.00879688
8.92578 -0 -0.00867215
8.93066 -0 -0.00854897
8.93555 -0 -0.00842734
8.94043 -0 -0.00830724
8.94531 -0 -0.00818866
8.9502 -0 -0.00807157
8.95508 -0 -0.00795596
8.95996 -0 -0.00784182
8.96484 -0 -0.00772914
8.96973 -0 -0.00761788
8.97461 -0 -0.00750805
8.97949 -0 -0.00739961
8.98438 -0 -0.00729257
8.98926 -0 -0.0071869
8.99414 -0 -0.00708259
8.99902 -0 -0.00697963
9.00391 -0 -0.00687799
9.00879 -0 -0.00677767
9.01367 -0 -0.00667865
9.01855 -0 -0.00658092
9.02344 -0 -0.00648445
9.02832 -0 -0.00638925
9.0332 -0 -0.00629529
9.03809 -0 -0.00620256
9.04297 -0 -0.00611104
9.04785 -0 -0.00602073
9.05273 -0 -0.0059316
9.05762 -0 -0.00584365
9.0625 -0 -0.00575687
9.06738 -0 -0.00567123
9.07227 -0 -0.00558672
9.07715 -0 -0.00550335
9.08203 -0 -0.00542108
9.08691 -0 -0.0053399
9.0918 -0 -0.00525982
9.09668 -0 -0.0051808
9.10156 -0 -0.00510284
9.10645 -0 -0.00502594
9.11133 -0 -0.00495006
9.11621 -0 -0.00487521
9.12109 -0 -0.00480137
9.12598 -0 -0.00472853
9.13086 -0 -0.00465668
9.13574 -0 -0.00458581
9.14062 -0 -0.00451589
9.14551 -0 -0.00444693
9.15039 -0 -0.00437892
9.15527 -0 -0.00431183
9.16016 -0 -0.00424566
9.16504 -0 -0.0041804
9.16992 -0 -0.00411603
9.1748 -0 -0.00405256
9.17969 -0 -0.00398995
9.18457 -0 -0.00392822
9.18945 -0 -0.00386733
9.19434 -0 -0.0038073
9.19922 -0 -0.00374809
9.2041 -0 -0.00368971
9.20898 -0 -0.00363214
9.21387 -0 -0.00357538
9.21875 -0 -0.0035194
9.22363 -0 -0.00346421
9.22852 -0 -0.0034098
9.2334 -0 -0.00335615
9.23828 -0 -0.00330325
9.24316 -0 -0.0032511
9.24805 -0 -0.00319968
9.25293 -0 -0.00314899
9.25781 -0 -0.00309902
9.2627 -0 -0.00304976
9.26758 -0 -0.00300119
9.27246 -0 -0.00295331
9.27734 -0 -0.00290612
9.28223 -0 -0.0028596
9.28711 -0 -0.00281374
9.29199 -0 -0.00276854
9.29688 -0 -0.00272398
9.30176 -0 -0.00268006
9.30664 -0 -0.00263677
9.31152 -0 -0.00259411
9.31641 -0 -0.00255205
9.32129 -0 -0.00251061
9.32617 -0 -0.00246976
9.33105 -0 -0.0024295
9.33594 -0 -0.00238982
9.34082 -0 -0.00235072
9.3457 -0 -0.00231218
9.35059 -0 -0.0022742
9.35547 -0 -0.00223677
9.36035 -0 -0.00219989
9.36523 -0 -0.00216354
9.37012 -0 -0.00212773
9.375 -0 -0.00209243
9.37988 -0 -0.00205765
9.38477 -0 -0.00202338
9.38965 -0 -0.00198961
9.39453 -0 -0.00195633
9.39941 -0 -0.00192354
9.4043 -0 -0.00189123
9.40918 -0 -0.00185939
9.41406 -0 -0.00182802
9.41895 -0 -0.00179712
9.42383 -0 -0.00176666
9.42871 -0 -0.00173666
9.43359 -0 -0.00170709
9.43848 -0 -0.00167796
9.44336 -0 -0.00164926
9.44824 -0 -0.00162098
9.45312 -0 -0.00159312
9.45801 -0 -0.00156567
9.46289 -0 -0.00153863
9.46777 -0 -0.00151198
9.47266 -0 -0.00148572
9.47754 -0 -0.00145986
9.48242 -0 -0.00143437
9.4873 -0 -0.00140926
9.49219 -0 -0.00138452
9.49707 -0 -0.00136015
9.50195 -0 -0.00133614
9.50684 -0 -0.00131248
9.51172 -0 -0.00128916
9.5166 -0 -0.0012662
9.52148 -0 -0.00124357
9.52637 -0 -0.00122127
9.53125 -0 -0.0011993
9.53613 -0 -0.00117765
9.54102 -0 -0.00115632
9.5459 -0 -0.00113531
9.55078 -0 -0.0011146
9.55566 -0 -0.0010942
9.56055 -0 -0.00107409
9.56543 -0 -0.00105428
9.57031 -0 -0.00103475
9.5752 -0 -0.00101551
9.58008 -0 -0.00099655
9.58496 -0 -0.000977865
9.58984 -0 -0.00095945
9.59473 -0 -0.000941301
9.59961 -0 -0.000923414
9.60449 -0 -0.000905784
9.60938 -0 -0.000888406
9.61426 -0 -0.000871278
9.61914 -0 -0.000854394
9.62402 -0 -0.00083775
9.62891 -0 -0.000821343
9.63379 -0 -0.000805167
9.63867 -0 -0.00078922
9.64355 -0 -0.000773496
9.64844 -0 -0.000757992
9.65332 -0 -0.000742704
9.6582 -0 -0.000727629
9.66309 -0 -0.000712761
9.66797 -0 -0.000698098
9.67285 -0 -0.000683636
9.67773 -0 -0.00066937
9.68262 -0 -0.000655298
9.6875 -0 -0.000641415
9.69238 -0 -0.000627717
9.69727 -0 -0.000614202
9.70215 -0 -0.000600866
9.70703 -0 -0.000587705
9.71191 -0 -0.000574715
9.7168 -0 -0.000561894
9.72168 -0 -0.000549237
9.72656 -0 -0.000536741
9.73145 -0 -0.000524403
9.73633 -0 -0.00051222
9.74121 -0 -0.000500187
9.74609 -0 -0.000488303
9.75098 -0 -0.000476563
9.75586 -0 -0.000464965
9.76074 -0 -0.000453504
9.76562 -0 -0.000442179
9.77051 -0 -0.000430986
9.77539 -0 -0.000419921
9.78027 -0 -0.000408981
9.78516 -0 -0.000398164
9.79004 -0 -0.000387467
9.79492 -0 -0.000376886
9.7998 -0 -0.000366418
9.80469 -0 -0.000356061
9.80957 -0 -0.00034581
9.81445 -0 -0.000335665
9.81934 -0 -0.00032562
9.82422 -0 -0.000315675
9.8291 -0 -0.000305825
9.83398 -0 -0.000296068
9.83887 -0 -0.0002864
9.84375 -0 -0.00027682
9.84863 -0 -0.000267324
9.85352 -0 -0.00025791
9.8584 -0 -0.000248574
9.86328 -0 -0.000239314
9.86816 -0 -0.000230128
9.87305 -0 -0.000221012
9.87793 -0 -0.000211963
9.88281 -0 -0.00020298
9.8877 -0 -0.000194059
9.89258 -0 -0.000185197
9.89746 -0 -0.000176392
9.90234 -0 -0.000167642
9.90723 -0 -0.000158943
9.91211 -0 -0.000150293
9.91699 -0 -0.000141689
9.92188 -0 -0.00013313
9.92676 -0 -0.000124611
9.93164 -0 -0.00011613
9.93652 -0 -0.000107686
9.94141 -0 -9.92747e-05
9.94629 -0 -9.08942e-05
9.95117 -0 -8.25418e-05
9.95605 -0 -7.4215e-05
9.96094 -0 -6.59111e-05
9.96582 -0 -5.76276e-05
9.9707 -0 -4.9362e-05
9.97559 -0 -4.11116e-05
9.98047 -0 -3.2874e-05
9.98535 -0 -2.46466e-05
9.99023 -0 -1.64268e-05
9.99512 -0 -8.21214e-06
10 -0 -5.25072e-126


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf
4 9.81679 15.3278 15.3822 9.81679 15.3279 15.3822 9.81694 15.3279 15.3822 0.00353658 0.012921 0.00122511 0.00447598 0.843614 3.26641
8 10.7976 16.1507 16.2252 10.7973 16.1817 16.2253 10.8283 16.1874 16.2529 0.0764839 0.094609 0.0861103 0.106517 3.31312 3.07753
16 12.4949 20.7746 20.8769 12.4937 20.8873 20.875 12.5574 20.921 21.0018 0.111588 0.165348 0.202184 0.299591 7.58449 0.698394
32 11.5859 18.5325 18.679 11.5856 18.5541 18.6785 11.6017 18.5623 18.7062 0.0304344 0.0370688 0.0497415 0.0605846 4.33241 0.131179
64 5.16684 8.15309 8.39902 5.16678 8.15529 8.39893 5.1684 8.1561 8.40183 0.00787407 0.0089666 0.0124931 0.0142265 2.17889 0.0302022
128 1.38784 2.18218 2.4362 1.38783 2.18231 2.43619 1.38789 2.18235 2.43637 0.00200922 0.00223208 0.00316401 0.00351495 1.08967 0.00739159
256 0.348757 0.547879 0.77243 0.348757 0.547885 0.772429 0.34875 0.547884 0.772441 0.000508028 0.00055867 0.000798509 0.000878107 0.544823 0.00183801
512 0.087226 0.136996 0.304895 0.0872259 0.136996 0.304895 0.0872231 0.136996 0.304896 0.000127768 0.000139866 0.000200729 0.000219735 0.272409 0.000458886


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
9.81679 15.3278 15.3822
U poly errors: v/t/g
9.81679 15.3279 15.3822
W poly errors: v/t/g
9.81694 15.3279 15.3822
Mismatch: v/t/g/tg
0.00353658 0.012921 0.00122511 0.00447598
R
0.843614
etaf
3.26641


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
10.7976 16.1507 16.2252
U poly errors: v/t/g
10.7973 16.1817 16.2253
W poly errors: v/t/g
10.8283 16.1874 16.2529
Mismatch: v/t/g/tg
0.0764839 0.094609 0.0861103 0.106517
R
3.31312
etaf
3.07753


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
12.4949 20.7746 20.8769
U poly errors: v/t/g
12.4937 20.8873 20.875
W poly errors: v/t/g
12.5574 20.921 21.0018
Mismatch: v/t/g/tg
0.111588 0.165348 0.202184 0.299591
R
7.58449
etaf
0.698394


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
11.5859 18.5325 18.679
U poly errors: v/t/g
11.5856 18.5541 18.6785
W poly errors: v/t/g
11.6017 18.5623 18.7062
Mismatch: v/t/g/tg
0.0304344 0.0370688 0.0497415 0.0605846
R
4.33241
etaf
0.131179


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
5.16684 8.15309 8.39902
U poly errors: v/t/g
5.16678 8.15529 8.39893
W poly errors: v/t/g
5.1684 8.1561 8.40183
Mismatch: v/t/g/tg
0.00787407 0.0089666 0.0124931 0.0142265
R
2.17889
etaf
0.0302022


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.38784 2.18218 2.4362
U poly errors: v/t/g
1.38783 2.18231 2.43619
W poly errors: v/t/g
1.38789 2.18235 2.43637
Mismatch: v/t/g/tg
0.00200922 0.00223208 0.00316401 0.00351495
R
1.08967
etaf
0.00739159


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.348757 0.547879 0.77243
U poly errors: v/t/g
0.348757 0.547885 0.772429
W poly errors: v/t/g
0.34875 0.547884 0.772441
Mismatch: v/t/g/tg
0.000508028 0.00055867 0.000798509 0.000878107
R
0.544823
etaf
0.00183801


==> figures/standing/data/M10/rho0.02_p0_r0.2_m10/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.087226 0.136996 0.304895
U poly errors: v/t/g
0.0872259 0.136996 0.304895
W poly errors: v/t/g
0.0872231 0.136996 0.304896
Mismatch: v/t/g/tg
0.000127768 0.000139866 0.000200729 0.000219735
R
0.272409
etaf
0.000458886


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 10.0107 15.317 15.5575 9.8996 15.3406 15.3902 10.4192 15.3364 15.3879 4.41917 0.256987 1.53085 0.089023 1.66716 3.23082 0.02
8 11.2337 15.9589 16.5822 11.0407 16.8103 16.4551 10.1196 16.133 15.6203 2.79091 2.53656 3.14218 2.85581 4.52402 3.15603 0.02
16 13.5023 20.4635 22.8053 13.2315 23.4469 22.2962 13.0848 22.075 22.0302 0.76963 4.0531 1.39448 7.34373 8.71307 0.783938 0.02
32 12.5023 19.6543 20.1133 12.474 20.1295 20.0683 12.6189 20.107 20.3217 0.387778 0.736296 0.633777 1.20339 4.511 0.141522 0.02
64 6.33703 9.96062 10.1897 6.33208 10.0128 10.1821 6.35118 10.0122 10.2173 0.13064 0.174828 0.207275 0.277384 2.20499 0.0309878 0.02
128 1.75389 2.75552 2.96262 1.75324 2.75885 2.96167 1.75322 2.75767 2.96313 0.0370706 0.0440612 0.0583766 0.069385 1.09326 0.00744336 0.02
256 0.441064 0.692858 0.88137 0.440984 0.693079 0.88127 0.440791 0.692831 0.881366 0.00983424 0.0111522 0.0154573 0.0175289 0.545295 0.00184129 0.02
512 0.110275 0.173222 0.322816 0.110265 0.173247 0.322807 0.110232 0.17321 0.322839 0.00253047 0.00281101 0.00397547 0.00441621 0.272469 0.000459092 0.02


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
10.0107 15.317 15.5575
U poly errors: v/t/g
9.8996 15.3406 15.3902
W poly errors: v/t/g
10.4192 15.3364 15.3879
Mismatch: v/t/g/tg
4.41917 0.256987 1.53085 0.089023
R
1.66716
etaf
3.23082


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
11.2337 15.9589 16.5822
U poly errors: v/t/g
11.0407 16.8103 16.4551
W poly errors: v/t/g
10.1196 16.133 15.6203
Mismatch: v/t/g/tg
2.79091 2.53656 3.14218 2.85581
R
4.52402
etaf
3.15603


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
13.5023 20.4635 22.8053
U poly errors: v/t/g
13.2315 23.4469 22.2962
W poly errors: v/t/g
13.0848 22.075 22.0302
Mismatch: v/t/g/tg
0.76963 4.0531 1.39448 7.34373
R
8.71307
etaf
0.783938


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
12.5023 19.6543 20.1133
U poly errors: v/t/g
12.474 20.1295 20.0683
W poly errors: v/t/g
12.6189 20.107 20.3217
Mismatch: v/t/g/tg
0.387778 0.736296 0.633777 1.20339
R
4.511
etaf
0.141522


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
6.33703 9.96062 10.1897
U poly errors: v/t/g
6.33208 10.0128 10.1821
W poly errors: v/t/g
6.35118 10.0122 10.2173
Mismatch: v/t/g/tg
0.13064 0.174828 0.207275 0.277384
R
2.20499
etaf
0.0309878


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.75389 2.75552 2.96262
U poly errors: v/t/g
1.75324 2.75885 2.96167
W poly errors: v/t/g
1.75322 2.75767 2.96313
Mismatch: v/t/g/tg
0.0370706 0.0440612 0.0583766 0.069385
R
1.09326
etaf
0.00744336


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.441064 0.692858 0.88137
U poly errors: v/t/g
0.440984 0.693079 0.88127
W poly errors: v/t/g
0.440791 0.692831 0.881366
Mismatch: v/t/g/tg
0.00983424 0.0111522 0.0154573 0.0175289
R
0.545295
etaf
0.00184129


==> figures/standing/data/M10/rho0.02_p0_r0.9_m10/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.110275 0.173222 0.322816
U poly errors: v/t/g
0.110265 0.173247 0.322807
W poly errors: v/t/g
0.110232 0.17321 0.322839
Mismatch: v/t/g/tg
0.00253047 0.00281101 0.00397547 0.00441621
R
0.272469
etaf
0.000459092


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 19.5934 16.5947 15.7542 19.7314 16.3568 16.3748 16.9925 16.0238 16.3438 16.8349 1.58763 5.32366 0.502053 5.36337 3.24679 0.02
4 10.6079 15.6944 16.0682 10.529 16.1298 16.0091 10.199 15.8392 15.7185 1.09286 1.50617 1.23986 1.70876 3.08752 3.20674 0.02
8 13.5409 20.8375 22.472 13.3796 22.9074 22.1848 13.4194 22.17 22.2773 0.663794 2.8423 1.1651 4.98966 7.8154 0.580524 0.02
16 8.0811 12.5727 12.8585 8.05421 12.7816 12.8165 8.09187 12.7345 12.8842 0.320371 0.539356 0.507602 0.854916 2.04683 0.101055 0.02
32 1.54826 2.42339 2.49169 1.54469 2.43484 2.48622 1.54237 2.4243 2.48386 0.10415 0.134165 0.163699 0.210875 0.560962 0.0161883 0.02
64 0.324241 0.508433 0.527537 0.323799 0.51019 0.526866 0.324462 0.508693 0.527977 0.02917 0.0342007 0.0458219 0.0537244 0.144523 0.00222209 0.02
128 0.0768593 0.120574 0.125559 0.0768041 0.12102 0.125475 0.0772671 0.120866 0.126182 0.0076892 0.00867173 0.0120782 0.0136216 0.0365156 0.000285296 0.02
256 0.0189491 0.0297298 0.0309906 0.0189422 0.0298478 0.0309802 0.0191013 0.0298414 0.0312209 0.00197213 0.00218543 0.00309781 0.00343287 0.00916665 3.59107e-05 0.02


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
19.5934 16.5947 15.7542
U poly errors: v/t/g
19.7314 16.3568 16.3748
W poly errors: v/t/g
16.9925 16.0238 16.3438
Mismatch: v/t/g/tg
16.8349 1.58763 5.32366 0.502053
R
5.36337
etaf
3.24679


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
10.6079 15.6944 16.0682
U poly errors: v/t/g
10.529 16.1298 16.0091
W poly errors: v/t/g
10.199 15.8392 15.7185
Mismatch: v/t/g/tg
1.09286 1.50617 1.23986 1.70876
R
3.08752
etaf
3.20674


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
13.5409 20.8375 22.472
U poly errors: v/t/g
13.3796 22.9074 22.1848
W poly errors: v/t/g
13.4194 22.17 22.2773
Mismatch: v/t/g/tg
0.663794 2.8423 1.1651 4.98966
R
7.8154
etaf
0.580524


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
8.0811 12.5727 12.8585
U poly errors: v/t/g
8.05421 12.7816 12.8165
W poly errors: v/t/g
8.09187 12.7345 12.8842
Mismatch: v/t/g/tg
0.320371 0.539356 0.507602 0.854916
R
2.04683
etaf
0.101055


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
1.54826 2.42339 2.49169
U poly errors: v/t/g
1.54469 2.43484 2.48622
W poly errors: v/t/g
1.54237 2.4243 2.48386
Mismatch: v/t/g/tg
0.10415 0.134165 0.163699 0.210875
R
0.560962
etaf
0.0161883


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.324241 0.508433 0.527537
U poly errors: v/t/g
0.323799 0.51019 0.526866
W poly errors: v/t/g
0.324462 0.508693 0.527977
Mismatch: v/t/g/tg
0.02917 0.0342007 0.0458219 0.0537244
R
0.144523
etaf
0.00222209


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0768593 0.120574 0.125559
U poly errors: v/t/g
0.0768041 0.12102 0.125475
W poly errors: v/t/g
0.0772671 0.120866 0.126182
Mismatch: v/t/g/tg
0.0076892 0.00867173 0.0120782 0.0136216
R
0.0365156
etaf
0.000285296


==> figures/standing/data/M10/rho0.02_p1_r0.9_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.0189491 0.0297298 0.0309906
U poly errors: v/t/g
0.0189422 0.0298478 0.0309802
W poly errors: v/t/g
0.0191013 0.0298414 0.0312209
Mismatch: v/t/g/tg
0.00197213 0.00218543 0.00309781 0.00343287
R
0.00916665
etaf
3.59107e-05


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 11.1206 15.3753 15.5424 11.1207 15.3763 15.5423 11.1255 15.3768 15.5425 0.0157988 0.0251303 0.00499603 0.00794691 0.323961 3.10033 0.02
4 11.3382 19.2519 19.332 11.3374 19.3644 19.3302 11.3869 19.3979 19.4563 0.106989 0.183367 0.223349 0.383044 8.82218 1.41393 0.02
8 5.7367 9.04926 9.28598 5.73625 9.05908 9.28529 5.74228 9.06153 9.29617 0.030779 0.0365333 0.0488748 0.0580132 2.10053 0.198088 0.02
16 0.220517 0.346362 0.487172 0.220459 0.346532 0.487107 0.220393 0.346331 0.487228 0.00807919 0.00912216 0.0126939 0.0143327 0.335357 0.0121729 0.02
32 0.0223957 0.0351471 0.0571748 0.0223883 0.0352556 0.0571676 0.0225278 0.035245 0.0573101 0.00207322 0.00229847 0.00325662 0.00361044 0.0449477 0.000647512 0.02
64 0.00500165 0.00784762 0.00970969 0.00500072 0.00787949 0.00970851 0.00504801 0.00788212 0.00976889 0.000525041 0.000577122 0.000824733 0.000906542 0.00575726 3.83973e-05 0.02
128 0.00124109 0.00194728 0.00207663 0.00124098 0.00195545 0.00207646 0.00125369 0.00195671 0.00209522 0.000132107 0.000144604 0.000207513 0.000227143 0.000744687 2.37026e-06 0.02


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
11.1206 15.3753 15.5424
U poly errors: v/t/g
11.1207 15.3763 15.5423
W poly errors: v/t/g
11.1255 15.3768 15.5425
Mismatch: v/t/g/tg
0.0157988 0.0251303 0.00499603 0.00794691
R
0.323961
etaf
3.10033


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
11.3382 19.2519 19.332
U poly errors: v/t/g
11.3374 19.3644 19.3302
W poly errors: v/t/g
11.3869 19.3979 19.4563
Mismatch: v/t/g/tg
0.106989 0.183367 0.223349 0.383044
R
8.82218
etaf
1.41393


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
5.7367 9.04926 9.28598
U poly errors: v/t/g
5.73625 9.05908 9.28529
W poly errors: v/t/g
5.74228 9.06153 9.29617
Mismatch: v/t/g/tg
0.030779 0.0365333 0.0488748 0.0580132
R
2.10053
etaf
0.198088


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.220517 0.346362 0.487172
U poly errors: v/t/g
0.220459 0.346532 0.487107
W poly errors: v/t/g
0.220393 0.346331 0.487228
Mismatch: v/t/g/tg
0.00807919 0.00912216 0.0126939 0.0143327
R
0.335357
etaf
0.0121729


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0223957 0.0351471 0.0571748
U poly errors: v/t/g
0.0223883 0.0352556 0.0571676
W poly errors: v/t/g
0.0225278 0.035245 0.0573101
Mismatch: v/t/g/tg
0.00207322 0.00229847 0.00325662 0.00361044
R
0.0449477
etaf
0.000647512


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00500165 0.00784762 0.00970969
U poly errors: v/t/g
0.00500072 0.00787949 0.00970851
W poly errors: v/t/g
0.00504801 0.00788212 0.00976889
Mismatch: v/t/g/tg
0.000525041 0.000577122 0.000824733 0.000906542
R
0.00575726
etaf
3.83973e-05


==> figures/standing/data/M10/rho0.02_p2_r0.2_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00124109 0.00194728 0.00207663
U poly errors: v/t/g
0.00124098 0.00195545 0.00207646
W poly errors: v/t/g
0.00125369 0.00195671 0.00209522
Mismatch: v/t/g/tg
0.000132107 0.000144604 0.000207513 0.000227143
R
0.000744687
etaf
2.37026e-06


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 10.9516 15.4029 15.5107 10.9604 15.3723 15.5305 10.8445 15.3529 15.5269 0.36221 0.254177 0.114541 0.0803777 0.269 3.15502 0.02
4 11.9627 18.4276 20.8816 11.6889 21.5829 20.2161 11.4996 19.8839 19.7566 0.839082 4.7416 1.75275 9.90571 10.0603 1.45442 0.02
8 9.54869 14.8004 15.1769 9.509 15.1364 15.1148 9.56727 15.0613 15.2166 0.387869 0.724607 0.615907 1.15063 2.2512 0.205768 0.02
16 1.75048 2.73534 2.77124 1.745 2.75299 2.76268 1.74171 2.7366 2.75813 0.133526 0.177782 0.209795 0.27933 0.397556 0.014188 0.02
32 0.405144 0.634981 0.637999 0.404464 0.637547 0.636933 0.405244 0.635239 0.638168 0.0381871 0.0453562 0.0599844 0.0712457 0.074937 0.0011263 0.02
64 0.100546 0.157713 0.158041 0.100462 0.158316 0.157908 0.101039 0.158064 0.158814 0.0101556 0.0115181 0.0159523 0.0180925 0.0169403 0.000121759 0.02
128 0.0251146 0.0394019 0.0394564 0.025104 0.0395585 0.0394398 0.0253086 0.0395433 0.0397611 0.0026154 0.00290588 0.00410825 0.00456455 0.00417006 1.46486e-05 0.02


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
10.9516 15.4029 15.5107
U poly errors: v/t/g
10.9604 15.3723 15.5305
W poly errors: v/t/g
10.8445 15.3529 15.5269
Mismatch: v/t/g/tg
0.36221 0.254177 0.114541 0.0803777
R
0.269
etaf
3.15502


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
11.9627 18.4276 20.8816
U poly errors: v/t/g
11.6889 21.5829 20.2161
W poly errors: v/t/g
11.4996 19.8839 19.7566
Mismatch: v/t/g/tg
0.839082 4.7416 1.75275 9.90571
R
10.0603
etaf
1.45442


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
9.54869 14.8004 15.1769
U poly errors: v/t/g
9.509 15.1364 15.1148
W poly errors: v/t/g
9.56727 15.0613 15.2166
Mismatch: v/t/g/tg
0.387869 0.724607 0.615907 1.15063
R
2.2512
etaf
0.205768


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
1.75048 2.73534 2.77124
U poly errors: v/t/g
1.745 2.75299 2.76268
W poly errors: v/t/g
1.74171 2.7366 2.75813
Mismatch: v/t/g/tg
0.133526 0.177782 0.209795 0.27933
R
0.397556
etaf
0.014188


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.405144 0.634981 0.637999
U poly errors: v/t/g
0.404464 0.637547 0.636933
W poly errors: v/t/g
0.405244 0.635239 0.638168
Mismatch: v/t/g/tg
0.0381871 0.0453562 0.0599844 0.0712457
R
0.074937
etaf
0.0011263


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.100546 0.157713 0.158041
U poly errors: v/t/g
0.100462 0.158316 0.157908
W poly errors: v/t/g
0.101039 0.158064 0.158814
Mismatch: v/t/g/tg
0.0101556 0.0115181 0.0159523 0.0180925
R
0.0169403
etaf
0.000121759


==> figures/standing/data/M10/rho0.02_p2_r0.9_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0251146 0.0394019 0.0394564
U poly errors: v/t/g
0.025104 0.0395585 0.0394398
W poly errors: v/t/g
0.0253086 0.0395433 0.0397611
Mismatch: v/t/g/tg
0.0026154 0.00290588 0.00410825 0.00456455
R
0.00417006
etaf
1.46486e-05


==> figures/standing/data/M10/rho0.02_p2_sts_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 10.9516 15.4029 15.5107 10.9604 15.3723 15.5305 10.8445 15.3529 15.5269 0.36221 0.254177 0.114541 0.0803777 0.269 3.15502 0.02
4 11.5716 18.922 19.9122 11.5102 20.2173 19.7653 11.6151 19.8907 20.0422 0.553669 2.03283 1.15598 4.24665 9.42995 1.4203 0.02
8 6.70702 10.5441 10.7745 6.70189 10.6011 10.7666 6.72358 10.6013 10.8061 0.13429 0.180632 0.213243 0.286834 2.12445 0.198221 0.02
16 0.340381 0.534355 0.635111 0.340143 0.535123 0.634796 0.34013 0.534322 0.635149 0.0198091 0.0228867 0.0311238 0.0359595 0.336763 0.012177 0.02
32 0.0276283 0.0433564 0.0625693 0.0276178 0.0434968 0.0625579 0.0277943 0.0434786 0.062759 0.0026154 0.0029059 0.00410829 0.0045646 0.0450186 0.000647594 0.02
64 0.00318241 0.0049933 0.00758557 0.00318194 0.0050135 0.00758509 0.00321245 0.00501574 0.0076169 0.000333126 0.000365543 0.000523274 0.000574194 0.0057218 3.83816e-05 0.02
128 0.000393589 0.000617555 0.000945549 0.000393568 0.000620145 0.000945528 0.000397679 0.000620618 0.000949764 4.19196e-05 4.5799e-05 6.58471e-05 7.1941e-05 0.000718212 2.36511e-06 0.02


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0002/OUTPUT.txt <==
U node errors: v/t/g
10.9516 15.4029 15.5107
U poly errors: v/t/g
10.9604 15.3723 15.5305
W poly errors: v/t/g
10.8445 15.3529 15.5269
Mismatch: v/t/g/tg
0.36221 0.254177 0.114541 0.0803777
R
0.269
etaf
3.15502


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0004/OUTPUT.txt <==
U node errors: v/t/g
11.5716 18.922 19.9122
U poly errors: v/t/g
11.5102 20.2173 19.7653
W poly errors: v/t/g
11.6151 19.8907 20.0422
Mismatch: v/t/g/tg
0.553669 2.03283 1.15598 4.24665
R
9.42995
etaf
1.4203


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0008/OUTPUT.txt <==
U node errors: v/t/g
6.70702 10.5441 10.7745
U poly errors: v/t/g
6.70189 10.6011 10.7666
W poly errors: v/t/g
6.72358 10.6013 10.8061
Mismatch: v/t/g/tg
0.13429 0.180632 0.213243 0.286834
R
2.12445
etaf
0.198221


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0016/OUTPUT.txt <==
U node errors: v/t/g
0.340381 0.534355 0.635111
U poly errors: v/t/g
0.340143 0.535123 0.634796
W poly errors: v/t/g
0.34013 0.534322 0.635149
Mismatch: v/t/g/tg
0.0198091 0.0228867 0.0311238 0.0359595
R
0.336763
etaf
0.012177


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0276283 0.0433564 0.0625693
U poly errors: v/t/g
0.0276178 0.0434968 0.0625579
W poly errors: v/t/g
0.0277943 0.0434786 0.062759
Mismatch: v/t/g/tg
0.0026154 0.0029059 0.00410829 0.0045646
R
0.0450186
etaf
0.000647594


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00318241 0.0049933 0.00758557
U poly errors: v/t/g
0.00318194 0.0050135 0.00758509
W poly errors: v/t/g
0.00321245 0.00501574 0.0076169
Mismatch: v/t/g/tg
0.000333126 0.000365543 0.000523274 0.000574194
R
0.0057218
etaf
3.83816e-05


==> figures/standing/data/M10/rho0.02_p2_sts_m10/run_0.02_0128/OUTPUT.txt <==
U node errors: v/t/g
0.000393589 0.000617555 0.000945549
U poly errors: v/t/g
0.000393568 0.000620145 0.000945528
W poly errors: v/t/g
0.000397679 0.000620618 0.000949764
Mismatch: v/t/g/tg
4.19196e-05 4.5799e-05 6.58471e-05 7.1941e-05
R
0.000718212
etaf
2.36511e-06


==> figures/standing/data/M10/rho0.05_p1_m10/data_0.100.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.18979 8.5144 8.6119 6.18984 8.5153 8.61188 6.19289 8.51577 8.61194 0.0106202 0.016696 0.0033584 0.00527974 0.256758 2.75407 0.05
4 5.6413 8.6365 8.70168 5.64131 8.63788 8.7017 5.64326 8.63841 8.70342 0.00725194 0.00736243 0.00822636 0.00835092 1.42736 2.83809 0.05
8 6.42848 10.568 10.7086 6.42837 10.5784 10.7085 6.43534 10.5824 10.7222 0.0135726 0.0177762 0.0238183 0.0312034 3.88514 0.462806 0.05
16 1.08114 1.70287 2.02889 1.08112 1.70315 2.02886 1.08115 1.7032 2.02927 0.00341261 0.00394954 0.00540736 0.00626149 1.07424 0.0835922 0.05
32 0.0839533 0.131678 0.326564 0.0839507 0.131673 0.326563 0.0839066 0.131659 0.326577 0.000869145 0.000983562 0.00136609 0.00154592 0.295751 0.0137439 0.05
64 0.00680057 0.010656 0.0768343 0.00680028 0.0106574 0.0768342 0.0067966 0.0106556 0.0768364 0.000219697 0.000246656 0.000345112 0.000387462 0.075882 0.00190047 0.05
128 0.000692995 0.0010848 0.0191426 0.000692963 0.00108698 0.0191425 0.000695568 0.00108716 0.019143 5.5235e-05 6.1786e-05 8.67632e-05 9.70535e-05 0.0190985 0.000244461 0.05


==> figures/standing/data/M10/rho0.05_p1_m10/data_0.200.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.19662 8.51373 8.61227 6.1969 8.51807 8.6121 6.20278 8.51909 8.61201 0.0209426 0.0657024 0.00662262 0.0207769 0.254834 2.75451 0.05
4 5.64503 8.63645 8.70464 5.64504 8.64213 8.70475 5.65126 8.64355 8.7104 0.0228794 0.0286679 0.0259537 0.0325169 1.43414 2.83809 0.05
8 6.45993 10.5992 10.7601 6.45902 10.6405 10.7587 6.48209 10.6519 10.805 0.0490299 0.0697377 0.0860418 0.122414 3.90141 0.462815 0.05
16 1.12032 1.76431 2.0812 1.12014 1.76543 2.08097 1.11996 1.76523 2.08212 0.0130136 0.0155851 0.0206203 0.024708 1.0754 0.0835931 0.05
32 0.093416 0.146629 0.332905 0.0933953 0.146659 0.332891 0.0932687 0.146568 0.332966 0.00339697 0.00390457 0.00533923 0.00613705 0.295863 0.013744 0.05
64 0.00901333 0.014142 0.0773984 0.00901085 0.0141826 0.0773976 0.00905059 0.014177 0.0774207 0.000868816 0.000982711 0.00136479 0.0015437 0.0758977 0.00190048 0.05
128 0.00123613 0.00193602 0.0192102 0.00123582 0.0019581 0.0192102 0.00126766 0.0019608 0.019216 0.000219691 0.000246642 0.000345091 0.000387425 0.0191017 0.000244462 0.05


==> figures/standing/data/M10/rho0.05_p1_m10/data_0.500.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.14071 8.62342 8.55647 6.16529 8.54101 8.60648 6.07982 8.51266 8.60709 0.259411 0.227934 0.0820331 0.072079 0.208201 2.81218 0.05
4 5.67493 8.6359 8.72825 5.67352 8.67757 8.72868 5.67912 8.66824 8.73551 0.0438819 0.189626 0.049778 0.215094 1.46872 2.83882 0.05
8 6.6729 10.7905 11.1115 6.65647 11.0593 11.0843 6.72405 11.0416 11.2278 0.212154 0.435341 0.372309 0.764185 4.02426 0.464863 0.05
16 1.39714 2.19524 2.46309 1.39441 2.20514 2.4592 1.3909 2.19776 2.46041 0.0695699 0.0947342 0.110233 0.150184 1.08759 0.0837912 0.05
32 0.162061 0.254268 0.392913 0.161725 0.255702 0.392569 0.162101 0.254446 0.393747 0.0197479 0.0239295 0.031039 0.0376114 0.297901 0.0137633 0.05
64 0.0261424 0.0409214 0.0864923 0.0261002 0.0415443 0.0864607 0.0268329 0.0414502 0.0870748 0.00524373 0.00607373 0.00823717 0.00954098 0.0763609 0.00190267 0.05
128 0.00558118 0.00871918 0.0210284 0.00557588 0.00891272 0.0210249 0.00584845 0.00892354 0.021211 0.00134971 0.00153242 0.00212013 0.00240713 0.0192178 0.00024473 0.05


==> figures/standing/data/M10/rho0.05_p1_m10/data_0.800.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.33574 8.06519 8.92202 6.19756 8.4633 8.62856 5.95189 8.43704 8.62806 2.16615 0.321954 0.684998 0.101811 0.698228 2.86243 0.05
4 5.74903 8.62963 8.78402 5.73247 8.76817 8.77762 5.6511 8.68143 8.70598 0.285778 0.57341 0.324197 0.650493 1.54861 2.84254 0.05
8 7.04976 11.0392 11.7465 6.97152 11.8151 11.6123 6.99234 11.5389 11.6783 0.336378 1.19992 0.590354 2.10635 4.24596 0.49116 0.05
16 1.91633 2.99103 3.21593 1.90486 3.0302 3.19878 1.89357 2.9969 3.19174 0.148843 0.240574 0.235834 0.381351 1.11967 0.0867283 0.05
32 0.293309 0.458632 0.54989 0.291908 0.46431 0.548037 0.293267 0.459052 0.551156 0.0467986 0.0603584 0.0735563 0.0948691 0.306111 0.0140617 0.05
64 0.0588732 0.091969 0.119814 0.0586985 0.0937715 0.119602 0.0605474 0.0932338 0.121964 0.0129491 0.0153939 0.0203412 0.0241816 0.0786468 0.001937 0.05
128 0.0137741 0.0215032 0.0288722 0.0137523 0.0220098 0.0288465 0.0144225 0.0219955 0.0296505 0.0033956 0.00390097 0.00533381 0.00612764 0.0198346 0.000248922 0.05


==> figures/standing/data/M10/rho0.05_p1_m10/data_0.900.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 10.3737 9.58033 8.11585 10.6406 9.08913 9.03817 11.4287 8.85671 9.46233 12.4597 1.17847 3.9401 0.372664 3.95962 2.88363 0.05
4 5.86673 8.63704 8.8854 5.82618 8.90494 8.86314 5.64013 8.73073 8.69326 0.619155 0.879492 0.702398 0.997726 1.85417 2.84845 0.05
8 7.21381 11.1122 12.028 7.09547 12.1527 11.8233 7.06574 11.6994 11.7949 0.361402 1.57766 0.634314 2.76946 4.33933 0.514962 0.05
16 2.14227 3.33289 3.55229 2.1258 3.38948 3.52737 2.11058 3.34142 3.51473 0.176348 0.304965 0.279413 0.483398 1.13496 0.0897213 0.05
32 0.351136 0.54837 0.628143 0.349133 0.556143 0.625369 0.350544 0.548625 0.628742 0.0576579 0.0760977 0.0906244 0.119607 0.311013 0.0143776 0.05
64 0.0732042 0.114303 0.137947 0.0729551 0.116617 0.13762 0.0751934 0.115806 0.14068 0.0161891 0.0194231 0.0254307 0.0305109 0.0801371 0.00197373 0.05
128 0.0173502 0.0270822 0.033291 0.0173191 0.0277231 0.033251 0.0181476 0.0276866 0.034332 0.00427243 0.00492822 0.00671113 0.00774125 0.0202499 0.000253418 0.05


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf
4 0.0338112 0.0533516 0.0529702 0.0338105 0.0533568 0.0529702 0.0338098 0.053354 0.0529727 5.18888e-05 0.000346811 1.79748e-05 0.000120139 0.0303466 0.117651
8 0.0322736 0.050751 0.0480071 0.03227 0.050825 0.0480126 0.0322897 0.0508245 0.0480757 0.000344117 0.00082928 0.000387428 0.000933653 0.0573268 0.110847
16 0.00991949 0.0159074 0.0302165 0.00992179 0.0156612 0.0302065 0.00981371 0.0155648 0.0301377 0.000344436 0.000658093 0.000624077 0.00119239 0.0300557 0.0251549
32 0.00237319 0.00375647 0.0151524 0.00237362 0.00368047 0.0151517 0.00233426 0.00364543 0.0151419 0.000110614 0.0001797 0.000180786 0.000293698 0.0151799 0.00472484
64 0.000582734 0.000917497 0.00753678 0.000582792 0.000897962 0.00753674 0.000571887 0.000888191 0.00753559 3.05742e-05 4.67028e-05 4.85093e-05 7.40991e-05 0.00754183 0.00108783
128 0.00014498 0.000227946 0.00376261 0.000144987 0.000223034 0.0037626 0.000142145 0.000220483 0.00376247 8.00773e-06 1.19182e-05 1.26101e-05 1.8768e-05 0.00376329 0.000266233
256 3.62004e-05 5.69002e-05 0.00188056 3.62013e-05 5.56698e-05 0.00188056 3.54773e-05 5.50198e-05 0.00188054 2.048e-06 3.01153e-06 3.21901e-06 4.73347e-06 0.00188064 6.62022e-05
512 9.04772e-06 1.42245e-05 0.000940185 9.04783e-06 1.39159e-05 0.000940185 8.86512e-06 1.37517e-05 0.000940183 5.1809e-07 7.57062e-07 8.13941e-07 1.18938e-06 0.000940196 1.65283e-05


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0338112 0.0533516 0.0529702
U poly errors: v/t/g
0.0338105 0.0533568 0.0529702
W poly errors: v/t/g
0.0338098 0.053354 0.0529727
Mismatch: v/t/g/tg
5.18888e-05 0.000346811 1.79748e-05 0.000120139
R
0.0303466
etaf
0.117651


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0322736 0.050751 0.0480071
U poly errors: v/t/g
0.03227 0.050825 0.0480126
W poly errors: v/t/g
0.0322897 0.0508245 0.0480757
Mismatch: v/t/g/tg
0.000344117 0.00082928 0.000387428 0.000933653
R
0.0573268
etaf
0.110847


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00991949 0.0159074 0.0302165
U poly errors: v/t/g
0.00992179 0.0156612 0.0302065
W poly errors: v/t/g
0.00981371 0.0155648 0.0301377
Mismatch: v/t/g/tg
0.000344436 0.000658093 0.000624077 0.00119239
R
0.0300557
etaf
0.0251549


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00237319 0.00375647 0.0151524
U poly errors: v/t/g
0.00237362 0.00368047 0.0151517
W poly errors: v/t/g
0.00233426 0.00364543 0.0151419
Mismatch: v/t/g/tg
0.000110614 0.0001797 0.000180786 0.000293698
R
0.0151799
etaf
0.00472484


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000582734 0.000917497 0.00753678
U poly errors: v/t/g
0.000582792 0.000897962 0.00753674
W poly errors: v/t/g
0.000571887 0.000888191 0.00753559
Mismatch: v/t/g/tg
3.05742e-05 4.67028e-05 4.85093e-05 7.40991e-05
R
0.00754183
etaf
0.00108783


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00014498 0.000227946 0.00376261
U poly errors: v/t/g
0.000144987 0.000223034 0.0037626
W poly errors: v/t/g
0.000142145 0.000220483 0.00376247
Mismatch: v/t/g/tg
8.00773e-06 1.19182e-05 1.26101e-05 1.8768e-05
R
0.00376329
etaf
0.000266233


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.62004e-05 5.69002e-05 0.00188056
U poly errors: v/t/g
3.62013e-05 5.56698e-05 0.00188056
W poly errors: v/t/g
3.54773e-05 5.50198e-05 0.00188054
Mismatch: v/t/g/tg
2.048e-06 3.01153e-06 3.21901e-06 4.73347e-06
R
0.00188064
etaf
6.62022e-05


==> figures/standing/data/M10/rho1.00_p0_r0.2_m10/run_0512/OUTPUT.txt <==
U node errors: v/t/g
9.04772e-06 1.42245e-05 0.000940185
U poly errors: v/t/g
9.04783e-06 1.39159e-05 0.000940185
W poly errors: v/t/g
8.86512e-06 1.37517e-05 0.000940183
Mismatch: v/t/g/tg
5.1809e-07 7.57062e-07 8.13941e-07 1.18938e-06
R
0.000940196
etaf
1.65283e-05


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 0.0204973 0.0574717 0.0318286 0.033945 0.0532401 0.0529802 0.0653326 0.0536539 0.0541209 0.0552708 0.0070647 0.0191464 0.00244728 0.0554664 0.118181 1.00
8 0.0342504 0.042968 0.0500764 0.0323174 0.0516693 0.0477033 0.0335754 0.0511545 0.0483153 0.0115378 0.0145189 0.0129899 0.0163463 0.0520503 0.112781 1.00
16 0.0104938 0.0227345 0.032911 0.0101693 0.020136 0.031596 0.00997613 0.0170741 0.0306449 0.00171229 0.0123746 0.00310246 0.0224213 0.0314845 0.0270453 1.00
32 0.00233861 0.00527601 0.0153905 0.00230307 0.00477224 0.0153053 0.00228405 0.0034748 0.0152136 0.00106126 0.00314494 0.00173451 0.00514003 0.0154665 0.00499233 1.00
64 0.000565474 0.0012836 0.00756362 0.000559877 0.00121018 0.0075579 0.000655017 0.000890351 0.00757698 0.00044384 0.000845391 0.000704202 0.00134131 0.00760019 0.00111025 1.00
128 0.000140169 0.000318634 0.00376587 0.000139362 0.000308185 0.0037655 0.000184782 0.000240933 0.00377163 0.000138419 0.000225771 0.000217974 0.00035553 0.003773 0.000267799 1.00
256 3.4966e-05 7.95255e-05 0.00188096 3.48574e-05 7.79698e-05 0.00188094 4.94882e-05 6.36105e-05 0.00188202 3.83703e-05 5.8826e-05 6.03097e-05 9.24616e-05 0.00188205 6.63046e-05 1.00
512 8.73579e-06 1.98834e-05 0.000940236 8.72172e-06 1.96195e-05 0.000940234 1.2821e-05 1.63842e-05 0.000940392 1.00857e-05 1.50449e-05 1.58451e-05 2.36362e-05 0.000940386 1.65349e-05 1.00


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0204973 0.0574717 0.0318286
U poly errors: v/t/g
0.033945 0.0532401 0.0529802
W poly errors: v/t/g
0.0653326 0.0536539 0.0541209
Mismatch: v/t/g/tg
0.0552708 0.0070647 0.0191464 0.00244728
R
0.0554664
etaf
0.118181


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0342504 0.042968 0.0500764
U poly errors: v/t/g
0.0323174 0.0516693 0.0477033
W poly errors: v/t/g
0.0335754 0.0511545 0.0483153
Mismatch: v/t/g/tg
0.0115378 0.0145189 0.0129899 0.0163463
R
0.0520503
etaf
0.112781


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.0104938 0.0227345 0.032911
U poly errors: v/t/g
0.0101693 0.020136 0.031596
W poly errors: v/t/g
0.00997613 0.0170741 0.0306449
Mismatch: v/t/g/tg
0.00171229 0.0123746 0.00310246 0.0224213
R
0.0314845
etaf
0.0270453


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00233861 0.00527601 0.0153905
U poly errors: v/t/g
0.00230307 0.00477224 0.0153053
W poly errors: v/t/g
0.00228405 0.0034748 0.0152136
Mismatch: v/t/g/tg
0.00106126 0.00314494 0.00173451 0.00514003
R
0.0154665
etaf
0.00499233


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000565474 0.0012836 0.00756362
U poly errors: v/t/g
0.000559877 0.00121018 0.0075579
W poly errors: v/t/g
0.000655017 0.000890351 0.00757698
Mismatch: v/t/g/tg
0.00044384 0.000845391 0.000704202 0.00134131
R
0.00760019
etaf
0.00111025


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.000140169 0.000318634 0.00376587
U poly errors: v/t/g
0.000139362 0.000308185 0.0037655
W poly errors: v/t/g
0.000184782 0.000240933 0.00377163
Mismatch: v/t/g/tg
0.000138419 0.000225771 0.000217974 0.00035553
R
0.003773
etaf
0.000267799


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.4966e-05 7.95255e-05 0.00188096
U poly errors: v/t/g
3.48574e-05 7.79698e-05 0.00188094
W poly errors: v/t/g
4.94882e-05 6.36105e-05 0.00188202
Mismatch: v/t/g/tg
3.83703e-05 5.8826e-05 6.03097e-05 9.24616e-05
R
0.00188205
etaf
6.63046e-05


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_0512/OUTPUT.txt <==
U node errors: v/t/g
8.73579e-06 1.98834e-05 0.000940236
U poly errors: v/t/g
8.72172e-06 1.96195e-05 0.000940234
W poly errors: v/t/g
1.2821e-05 1.63842e-05 0.000940392
Mismatch: v/t/g/tg
1.00857e-05 1.50449e-05 1.58451e-05 2.36362e-05
R
0.000940386
etaf
1.65349e-05


==> figures/standing/data/M10/rho1.00_p0_r0.9_m10/run_1024/OUTPUT.txt <==
U node errors: v/t/g
2.18431e-06 4.98382e-06 0.000470087
U poly errors: v/t/g
2.18253e-06 4.92136e-06 0.000470087
W poly errors: v/t/g
3.26062e-06 4.1536e-06 0.000470108
Mismatch: v/t/g/tg
2.58517e-06 3.80634e-06 4.06093e-06 5.97921e-06
R
0.000470107
etaf
4.1311e-06


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0348541 0.0532787 0.0544283 0.0348275 0.0535114 0.0544256 0.0348035 0.0534132 0.0543969 0.000415232 0.00205488 0.000131308 0.000649811 0.00831431 0.11168 1.00
4 0.0331956 0.0523389 0.0512148 0.0331947 0.0523604 0.0512161 0.0332013 0.0523616 0.0512343 0.000187566 0.000410833 0.000212405 0.00046543 0.0378929 0.115075 1.00
8 0.00773579 0.0123085 0.0261179 0.00773747 0.0121146 0.0261118 0.0076493 0.0120354 0.0260637 0.000286933 0.000524209 0.000502812 0.000919035 0.0247903 0.0187656 1.00
16 0.00134401 0.00218718 0.00728632 0.00134409 0.00216778 0.00728609 0.0013355 0.00215656 0.00728415 8.86453e-05 0.000140868 0.000140486 0.000223305 0.00706372 0.00338942 1.00
32 0.00017883 0.000285839 0.00188146 0.000178827 0.000284545 0.00188145 0.000179499 0.000282703 0.00188178 2.40676e-05 3.64558e-05 3.78286e-05 5.72998e-05 0.00186416 0.000557274 1.00
64 2.28746e-05 3.66988e-05 0.00047503 2.28722e-05 3.71989e-05 0.000475029 2.39468e-05 3.68827e-05 0.000475173 6.25742e-06 9.2813e-06 9.82953e-06 1.45796e-05 0.000473949 7.70581e-05 1.00
128 2.91818e-06 4.76529e-06 0.00011906 2.91749e-06 5.1304e-06 0.00011906 3.50828e-06 5.06073e-06 0.0001191 1.59543e-06 2.34236e-06 2.5061e-06 3.67938e-06 0.000119008 9.91215e-06 1.00
256 3.98187e-07 6.98904e-07 2.97844e-05 3.9802e-07 8.45532e-07 2.97844e-05 6.35405e-07 8.22201e-07 2.97946e-05 4.03074e-07 5.8848e-07 6.33148e-07 9.24383e-07 2.97852e-05 1.24824e-06 1.00


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0348541 0.0532787 0.0544283
U poly errors: v/t/g
0.0348275 0.0535114 0.0544256
W poly errors: v/t/g
0.0348035 0.0534132 0.0543969
Mismatch: v/t/g/tg
0.000415232 0.00205488 0.000131308 0.000649811
R
0.00831431
etaf
0.11168


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0331956 0.0523389 0.0512148
U poly errors: v/t/g
0.0331947 0.0523604 0.0512161
W poly errors: v/t/g
0.0332013 0.0523616 0.0512343
Mismatch: v/t/g/tg
0.000187566 0.000410833 0.000212405 0.00046543
R
0.0378929
etaf
0.115075


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00773579 0.0123085 0.0261179
U poly errors: v/t/g
0.00773747 0.0121146 0.0261118
W poly errors: v/t/g
0.0076493 0.0120354 0.0260637
Mismatch: v/t/g/tg
0.000286933 0.000524209 0.000502812 0.000919035
R
0.0247903
etaf
0.0187656


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00134401 0.00218718 0.00728632
U poly errors: v/t/g
0.00134409 0.00216778 0.00728609
W poly errors: v/t/g
0.0013355 0.00215656 0.00728415
Mismatch: v/t/g/tg
8.86453e-05 0.000140868 0.000140486 0.000223305
R
0.00706372
etaf
0.00338942


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00017883 0.000285839 0.00188146
U poly errors: v/t/g
0.000178827 0.000284545 0.00188145
W poly errors: v/t/g
0.000179499 0.000282703 0.00188178
Mismatch: v/t/g/tg
2.40676e-05 3.64558e-05 3.78286e-05 5.72998e-05
R
0.00186416
etaf
0.000557274


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
2.28746e-05 3.66988e-05 0.00047503
U poly errors: v/t/g
2.28722e-05 3.71989e-05 0.000475029
W poly errors: v/t/g
2.39468e-05 3.68827e-05 0.000475173
Mismatch: v/t/g/tg
6.25742e-06 9.2813e-06 9.82953e-06 1.45796e-05
R
0.000473949
etaf
7.70581e-05


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
2.91818e-06 4.76529e-06 0.00011906
U poly errors: v/t/g
2.91749e-06 5.1304e-06 0.00011906
W poly errors: v/t/g
3.50828e-06 5.06073e-06 0.0001191
Mismatch: v/t/g/tg
1.59543e-06 2.34236e-06 2.5061e-06 3.67938e-06
R
0.000119008
etaf
9.91215e-06


==> figures/standing/data/M10/rho1.00_p1_r0.2_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.98187e-07 6.98904e-07 2.97844e-05
U poly errors: v/t/g
3.9802e-07 8.45532e-07 2.97844e-05
W poly errors: v/t/g
6.35405e-07 8.22201e-07 2.97946e-05
Mismatch: v/t/g/tg
4.03074e-07 5.8848e-07 6.33148e-07 9.24383e-07
R
2.97852e-05
etaf
1.24824e-06


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0178416 0.0535788 0.0213549 0.0334067 0.0530757 0.0544172 0.144631 0.0573901 0.0737238 0.141449 0.027443 0.0447302 0.00867825 0.0454715 0.118682 1.00
4 0.0335159 0.0557577 0.0515258 0.0333605 0.0530476 0.0514363 0.0332514 0.0524662 0.0511016 0.00353206 0.00613177 0.00400104 0.00694818 0.0328786 0.1154 1.00
8 0.00801973 0.0172849 0.0277769 0.00781404 0.015406 0.0269973 0.00756398 0.0126681 0.0262604 0.00137931 0.00955654 0.00241841 0.0167576 0.0258982 0.0201468 1.00
16 0.00148113 0.00304729 0.00743631 0.00141614 0.00342465 0.00738254 0.00175572 0.00241643 0.00753493 0.000946325 0.00246807 0.00149972 0.0039124 0.00727568 0.00357324 1.00
32 0.000252804 0.000543418 0.0019079 0.000238223 0.000782836 0.00190248 0.000511948 0.000591604 0.00203164 0.00036478 0.000665734 0.000573348 0.00104638 0.00195456 0.000578038 1.00
64 5.16873e-05 0.000116482 0.000480935 4.93177e-05 0.000194301 0.000480295 0.000147232 0.000165981 0.000527548 0.000110295 0.000177019 0.000173257 0.000278072 0.000504842 7.95835e-05 1.00
128 1.20509e-05 2.77338e-05 0.000120491 1.1728e-05 4.89631e-05 0.000120411 3.97085e-05 4.47576e-05 0.000134363 3.01688e-05 4.59372e-05 4.73891e-05 7.21581e-05 0.000128092 1.02293e-05 1.00
256 2.95338e-06 6.8618e-06 3.01384e-05 2.91201e-06 1.23215e-05 3.01285e-05 1.03121e-05 1.16378e-05 3.39006e-05 7.88118e-06 1.17194e-05 1.23797e-05 1.84088e-05 3.22506e-05 1.28821e-06 1.00


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0178416 0.0535788 0.0213549
U poly errors: v/t/g
0.0334067 0.0530757 0.0544172
W poly errors: v/t/g
0.144631 0.0573901 0.0737238
Mismatch: v/t/g/tg
0.141449 0.027443 0.0447302 0.00867825
R
0.0454715
etaf
0.118682


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0335159 0.0557577 0.0515258
U poly errors: v/t/g
0.0333605 0.0530476 0.0514363
W poly errors: v/t/g
0.0332514 0.0524662 0.0511016
Mismatch: v/t/g/tg
0.00353206 0.00613177 0.00400104 0.00694818
R
0.0328786
etaf
0.1154


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00801973 0.0172849 0.0277769
U poly errors: v/t/g
0.00781404 0.015406 0.0269973
W poly errors: v/t/g
0.00756398 0.0126681 0.0262604
Mismatch: v/t/g/tg
0.00137931 0.00955654 0.00241841 0.0167576
R
0.0258982
etaf
0.0201468


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00148113 0.00304729 0.00743631
U poly errors: v/t/g
0.00141614 0.00342465 0.00738254
W poly errors: v/t/g
0.00175572 0.00241643 0.00753493
Mismatch: v/t/g/tg
0.000946325 0.00246807 0.00149972 0.0039124
R
0.00727568
etaf
0.00357324


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.000252804 0.000543418 0.0019079
U poly errors: v/t/g
0.000238223 0.000782836 0.00190248
W poly errors: v/t/g
0.000511948 0.000591604 0.00203164
Mismatch: v/t/g/tg
0.00036478 0.000665734 0.000573348 0.00104638
R
0.00195456
etaf
0.000578038


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
5.16873e-05 0.000116482 0.000480935
U poly errors: v/t/g
4.93177e-05 0.000194301 0.000480295
W poly errors: v/t/g
0.000147232 0.000165981 0.000527548
Mismatch: v/t/g/tg
0.000110295 0.000177019 0.000173257 0.000278072
R
0.000504842
etaf
7.95835e-05


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.20509e-05 2.77338e-05 0.000120491
U poly errors: v/t/g
1.1728e-05 4.89631e-05 0.000120411
W poly errors: v/t/g
3.97085e-05 4.47576e-05 0.000134363
Mismatch: v/t/g/tg
3.01688e-05 4.59372e-05 4.73891e-05 7.21581e-05
R
0.000128092
etaf
1.02293e-05


==> figures/standing/data/M10/rho1.00_p1_r0.9_m10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
2.95338e-06 6.8618e-06 3.01384e-05
U poly errors: v/t/g
2.91201e-06 1.23215e-05 3.01285e-05
W poly errors: v/t/g
1.03121e-05 1.16378e-05 3.39006e-05
Mismatch: v/t/g/tg
7.88118e-06 1.17194e-05 1.23797e-05 1.84088e-05
R
3.22506e-05
etaf
1.28821e-06


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf
2 3.55195 4.83708 4.89734 3.552 4.83848 4.8973 3.555 4.83912 4.89728 0.0101597 0.0180101 0.00321277 0.00569529 0.200493 2.26751
4 3.47681 5.89815 5.97919 3.47613 5.9298 5.9779 3.4883 5.93708 6.01192 0.0329952 0.0575819 0.0688603 0.120257 2.86605 1.03412
8 0.450042 0.705629 1.00022 0.449903 0.705846 1.00006 0.448992 0.705343 1.00054 0.00973176 0.0122105 0.0154534 0.0193898 0.665298 0.144877
16 0.0205489 0.0321852 0.112779 0.0205357 0.0323315 0.112773 0.0206479 0.0322761 0.112905 0.00256607 0.00306527 0.00403178 0.00481613 0.105867 0.00890297
32 0.00174922 0.00270903 0.0144788 0.00174716 0.00285631 0.0144782 0.00195235 0.00286941 0.0145455 0.000659525 0.00077318 0.00103598 0.00121451 0.0141804 0.000473576
64 0.000338339 0.000520742 0.00187637 0.000338038 0.000568987 0.00187624 0.000406807 0.00057577 0.00190971 0.00016715 0.000194239 0.000262559 0.00030511 0.00181631 2.80829e-05
128 8.29117e-05 0.000127567 0.000260537 8.28735e-05 0.000139882 0.000260507 0.000100701 0.000141861 0.000275573 4.20718e-05 4.86815e-05 6.60862e-05 7.64687e-05 0.000235059 1.73354e-06


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
3.55195 4.83708 4.89734
U poly errors: v/t/g
3.552 4.83848 4.8973
W poly errors: v/t/g
3.555 4.83912 4.89728
Mismatch: v/t/g/tg
0.0101597 0.0180101 0.00321277 0.00569529
R
0.200493
etaf
2.26751


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
3.47681 5.89815 5.97919
U poly errors: v/t/g
3.47613 5.9298 5.9779
W poly errors: v/t/g
3.4883 5.93708 6.01192
Mismatch: v/t/g/tg
0.0329952 0.0575819 0.0688603 0.120257
R
2.86605
etaf
1.03412


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.450042 0.705629 1.00022
U poly errors: v/t/g
0.449903 0.705846 1.00006
W poly errors: v/t/g
0.448992 0.705343 1.00054
Mismatch: v/t/g/tg
0.00973176 0.0122105 0.0154534 0.0193898
R
0.665298
etaf
0.144877


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.0205489 0.0321852 0.112779
U poly errors: v/t/g
0.0205357 0.0323315 0.112773
W poly errors: v/t/g
0.0206479 0.0322761 0.112905
Mismatch: v/t/g/tg
0.00256607 0.00306527 0.00403178 0.00481613
R
0.105867
etaf
0.00890297


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00174922 0.00270903 0.0144788
U poly errors: v/t/g
0.00174716 0.00285631 0.0144782
W poly errors: v/t/g
0.00195235 0.00286941 0.0145455
Mismatch: v/t/g/tg
0.000659525 0.00077318 0.00103598 0.00121451
R
0.0141804
etaf
0.000473576


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000338339 0.000520742 0.00187637
U poly errors: v/t/g
0.000338038 0.000568987 0.00187624
W poly errors: v/t/g
0.000406807 0.00057577 0.00190971
Mismatch: v/t/g/tg
0.00016715 0.000194239 0.000262559 0.00030511
R
0.00181631
etaf
2.80829e-05


==> figures/standing/data/M10/rho1.00_p2_r0.2_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
8.29117e-05 0.000127567 0.000260537
U poly errors: v/t/g
8.28735e-05 0.000139882 0.000260507
W poly errors: v/t/g
0.000100701 0.000141861 0.000275573
Mismatch: v/t/g/tg
4.20718e-05 4.86815e-05 6.60862e-05 7.64687e-05
R
0.000235059
etaf
1.73354e-06


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0356197 0.0433809 0.0560879 0.0343222 0.0533482 0.0543674 0.0355609 0.0529459 0.0548545 0.0104608 0.0115207 0.00330801 0.00364318 0.00832932 0.113159 1.00
4 0.0197207 0.0372009 0.0455735 0.019578 0.0340351 0.0439667 0.0194607 0.032651 0.0428359 0.00169591 0.0121131 0.00353538 0.0252493 0.0382015 0.051825 1.00
8 0.00231803 0.00442809 0.00869678 0.00223426 0.00485759 0.00860645 0.00251593 0.00360644 0.00875193 0.00108409 0.00324039 0.00172151 0.00514581 0.00814545 0.00733174 1.00
16 0.00029552 0.000646593 0.0012764 0.000269027 0.0010015 0.00126112 0.000637326 0.000716293 0.00155369 0.000456737 0.00087266 0.00071762 0.00137112 0.00138968 0.000496566 1.00
32 6.34879e-05 0.000146283 0.000184917 5.94922e-05 0.000253859 0.000181597 0.000190162 0.000211975 0.000336879 0.000142745 0.000233189 0.000224224 0.000366294 0.000273003 3.83102e-05 1.00
64 1.5658e-05 3.62927e-05 3.15099e-05 1.51485e-05 6.47657e-05 3.08891e-05 5.21652e-05 5.86125e-05 8.42754e-05 3.96213e-05 6.07919e-05 6.2237e-05 9.54917e-05 6.52794e-05 4.11238e-06 1.00
128 3.90744e-06 9.08619e-06 6.61588e-06 3.84346e-06 1.63674e-05 6.52275e-06 1.36451e-05 1.53872e-05 2.15755e-05 1.04222e-05 1.55531e-05 1.63712e-05 2.44308e-05 1.65564e-05 4.95952e-07 1.00


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
3.4952 4.85881 4.88732
U poly errors: v/t/g
3.49448 4.84039 4.89269
W poly errors: v/t/g
3.42694 4.81849 4.89385
Mismatch: v/t/g/tg
0.226703 0.179576 0.0716897 0.0567868
R
0.151864
etaf
2.30602


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
3.75555 5.82983 6.59782
U poly errors: v/t/g
3.64077 6.71387 6.3393
W poly errors: v/t/g
3.5561 6.16509 6.15449
Mismatch: v/t/g/tg
0.251441 1.44909 0.525152 3.02685
R
3.2529
etaf
1.06224


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.851068 1.31978 1.5236
U poly errors: v/t/g
0.836395 1.35831 1.50254
W poly errors: v/t/g
0.817582 1.30517 1.48701
Mismatch: v/t/g/tg
0.119605 0.239659 0.189925 0.380565
R
0.711023
etaf
0.150355


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.117839 0.181417 0.214762
U poly errors: v/t/g
0.116031 0.194395 0.212306
W poly errors: v/t/g
0.12387 0.186344 0.223604
Mismatch: v/t/g/tg
0.0419164 0.0593892 0.0658585 0.0933121
R
0.125296
etaf
0.0103564


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0270197 0.0415246 0.0447686
U poly errors: v/t/g
0.0267948 0.045247 0.0444338
W poly errors: v/t/g
0.0307577 0.0445 0.0503843
Mismatch: v/t/g/tg
0.0120806 0.0152067 0.0189762 0.0238867
R
0.0236827
etaf
0.000821117


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00670213 0.0103045 0.0106805
U poly errors: v/t/g
0.00667416 0.0112739 0.0106372
W poly errors: v/t/g
0.00790496 0.0112672 0.0125472
Mismatch: v/t/g/tg
0.00322439 0.00386972 0.00506487 0.00607854
R
0.00537457
etaf
8.87789e-05


==> figures/standing/data/M10/rho1.00_p2_r0.9_m10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00167409 0.00257441 0.00263932
U poly errors: v/t/g
0.0016706 0.00282163 0.00263387
W poly errors: v/t/g
0.0020089 0.00284351 0.00316363
Mismatch: v/t/g/tg
0.000831841 0.000977385 0.00130665 0.00153527
R
0.00132599
etaf
1.06853e-05


==> figures/standing/data/M10/rho1.00_p2_sts_m10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0356197 0.0433809 0.0560879 0.0343222 0.0533482 0.0543674 0.0355609 0.0529459 0.0548545 0.0104608 0.0115207 0.00330801 0.00364318 0.00832932 0.113159 1.00
4 0.019182 0.0332433 0.0432222 0.0191946 0.0314029 0.0427627 0.0189163 0.030874 0.0420395 0.00109832 0.00579586 0.0022858 0.0120764 0.0368977 0.0510786 1.00
8 0.00215301 0.00353885 0.00849236 0.00215152 0.00350528 0.00848667 0.00217673 0.00339967 0.00850254 0.000454497 0.000871037 0.000721732 0.00138324 0.0079369 0.00713857 1.00
16 0.000162123 0.000268458 0.00121156 0.000161877 0.000284368 0.00121145 0.000185802 0.000275656 0.00122017 7.59148e-05 0.000119407 0.000119277 0.000187611 0.00119254 0.000438572 1.00
32 1.10122e-05 1.8805e-05 0.000156522 1.099e-05 2.31032e-05 0.000156518 1.70339e-05 2.23641e-05 0.000157854 1.04222e-05 1.55531e-05 1.63712e-05 2.44309e-05 0.000156455 2.33246e-05 1.00
64 8.16117e-07 1.55951e-06 1.97326e-05 8.14429e-07 2.30096e-06 1.97324e-05 1.86763e-06 2.22368e-06 1.99084e-05 1.34638e-06 1.97501e-06 2.11489e-06 3.10233e-06 1.9805e-05 1.38242e-06 1.00
128 1.25515e-07 2.53714e-07 2.47698e-06 1.25447e-07 3.14013e-07 2.47697e-06 2.41741e-07 2.99292e-07 2.49815e-06 1.70547e-07 2.48362e-07 2.67894e-07 3.90126e-07 2.48364e-06 8.51868e-08 1.00


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0356197 0.0433809 0.0560879
U poly errors: v/t/g
0.0343222 0.0533482 0.0543674
W poly errors: v/t/g
0.0355609 0.0529459 0.0548545
Mismatch: v/t/g/tg
0.0104608 0.0115207 0.00330801 0.00364318
R
0.00832932
etaf
0.113159


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0004/OUTPUT.txt <==
U node errors: v/t/g
0.019182 0.0332433 0.0432222
U poly errors: v/t/g
0.0191946 0.0314029 0.0427627
W poly errors: v/t/g
0.0189163 0.030874 0.0420395
Mismatch: v/t/g/tg
0.00109832 0.00579586 0.0022858 0.0120764
R
0.0368977
etaf
0.0510786


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00215301 0.00353885 0.00849236
U poly errors: v/t/g
0.00215152 0.00350528 0.00848667
W poly errors: v/t/g
0.00217673 0.00339967 0.00850254
Mismatch: v/t/g/tg
0.000454497 0.000871037 0.000721732 0.00138324
R
0.0079369
etaf
0.00713857


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0016/OUTPUT.txt <==
U node errors: v/t/g
0.000162123 0.000268458 0.00121156
U poly errors: v/t/g
0.000161877 0.000284368 0.00121145
W poly errors: v/t/g
0.000185802 0.000275656 0.00122017
Mismatch: v/t/g/tg
7.59148e-05 0.000119407 0.000119277 0.000187611
R
0.00119254
etaf
0.000438572


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0032/OUTPUT.txt <==
U node errors: v/t/g
1.10122e-05 1.8805e-05 0.000156522
U poly errors: v/t/g
1.099e-05 2.31032e-05 0.000156518
W poly errors: v/t/g
1.70339e-05 2.23641e-05 0.000157854
Mismatch: v/t/g/tg
1.04222e-05 1.55531e-05 1.63712e-05 2.44309e-05
R
0.000156455
etaf
2.33246e-05


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0064/OUTPUT.txt <==
U node errors: v/t/g
8.16117e-07 1.55951e-06 1.97326e-05
U poly errors: v/t/g
8.14429e-07 2.30096e-06 1.97324e-05
W poly errors: v/t/g
1.86763e-06 2.22368e-06 1.99084e-05
Mismatch: v/t/g/tg
1.34638e-06 1.97501e-06 2.11489e-06 3.10233e-06
R
1.9805e-05
etaf
1.38242e-06


==> figures/standing/data/M10/rho1.00_p2_sts_m10/run_1.00_0128/OUTPUT.txt <==
U node errors: v/t/g
1.25515e-07 2.53714e-07 2.47698e-06
U poly errors: v/t/g
1.25447e-07 3.14013e-07 2.47697e-06
W poly errors: v/t/g
2.41741e-07 2.99292e-07 2.49815e-06
Mismatch: v/t/g/tg
1.70547e-07 2.48362e-07 2.67894e-07 3.90126e-07
R
2.48364e-06
etaf
8.51868e-08


==> figures/standing/data/rho0.02_p0_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 22.6747 13.4912 15.2442 21.5718 16.1298 14.8155 103.751 14.4562 58.8323 116.038 6.84773 65.3214 3.85479 65.5544 3.16838 0.02
8 22.0783 16.7657 18.7989 21.5152 19.3343 18.277 18.7168 17.4445 15.475 5.19636 4.16003 4.70759 3.76874 8.77856 2.14347 0.02
16 16.3665 12.8669 13.3518 16.3023 13.2038 13.3012 16.2834 13.0718 13.2918 0.196983 0.779142 0.160972 0.636707 3.71372 0.387152 0.02
32 5.51095 4.33185 4.66543 5.50248 4.36 4.65916 5.50421 4.34954 4.66649 0.161654 0.180346 0.128241 0.14307 1.75945 0.0611349 0.02
64 1.40383 1.10298 1.40017 1.4028 1.10602 1.39952 1.40238 1.10463 1.40105 0.0557265 0.0457929 0.0438774 0.036056 0.865852 0.0101348 0.02
128 0.350671 0.275481 0.511123 0.350542 0.276046 0.511068 0.350691 0.275906 0.511483 0.0158863 0.0117308 0.0124849 0.00921914 0.430969 0.00203627 0.02
256 0.0876183 0.0688291 0.225906 0.0876023 0.0689647 0.225902 0.0877078 0.0689644 0.22598 0.00421897 0.00298115 0.00331409 0.00234176 0.215222 0.000471857 0.02
512 0.0219003 0.0172038 0.108936 0.0218983 0.0172381 0.108936 0.021936 0.0172431 0.108948 0.00108589 0.000752178 0.000852886 0.000590782 0.107577 0.000115504 0.02


==> figures/standing/data/rho0.02_p0_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
22.6747 13.4912 15.2442
U poly errors: v/t/g
21.5718 16.1298 14.8155
W poly errors: v/t/g
103.751 14.4562 58.8323
Mismatch: v/t/g/tg
116.038 6.84773 65.3214 3.85479
R
65.5544
etaf
3.16838


==> figures/standing/data/rho0.02_p0_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
22.0783 16.7657 18.7989
U poly errors: v/t/g
21.5152 19.3343 18.277
W poly errors: v/t/g
18.7168 17.4445 15.475
Mismatch: v/t/g/tg
5.19636 4.16003 4.70759 3.76874
R
8.77856
etaf
2.14347


==> figures/standing/data/rho0.02_p0_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
16.3665 12.8669 13.3518
U poly errors: v/t/g
16.3023 13.2038 13.3012
W poly errors: v/t/g
16.2834 13.0718 13.2918
Mismatch: v/t/g/tg
0.196983 0.779142 0.160972 0.636707
R
3.71372
etaf
0.387152


==> figures/standing/data/rho0.02_p0_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
5.51095 4.33185 4.66543
U poly errors: v/t/g
5.50248 4.36 4.65916
W poly errors: v/t/g
5.50421 4.34954 4.66649
Mismatch: v/t/g/tg
0.161654 0.180346 0.128241 0.14307
R
1.75945
etaf
0.0611349


==> figures/standing/data/rho0.02_p0_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
1.40383 1.10298 1.40017
U poly errors: v/t/g
1.4028 1.10602 1.39952
W poly errors: v/t/g
1.40238 1.10463 1.40105
Mismatch: v/t/g/tg
0.0557265 0.0457929 0.0438774 0.036056
R
0.865852
etaf
0.0101348


==> figures/standing/data/rho0.02_p0_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.350671 0.275481 0.511123
U poly errors: v/t/g
0.350542 0.276046 0.511068
W poly errors: v/t/g
0.350691 0.275906 0.511483
Mismatch: v/t/g/tg
0.0158863 0.0117308 0.0124849 0.00921914
R
0.430969
etaf
0.00203627


==> figures/standing/data/rho0.02_p0_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.0876183 0.0688291 0.225906
U poly errors: v/t/g
0.0876023 0.0689647 0.225902
W poly errors: v/t/g
0.0877078 0.0689644 0.22598
Mismatch: v/t/g/tg
0.00421897 0.00298115 0.00331409 0.00234176
R
0.215222
etaf
0.000471857


==> figures/standing/data/rho0.02_p0_r0.9/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.0219003 0.0172038 0.108936
U poly errors: v/t/g
0.0218983 0.0172381 0.108936
W poly errors: v/t/g
0.021936 0.0172431 0.108948
Mismatch: v/t/g/tg
0.00108589 0.000752178 0.000852886 0.000590782
R
0.107577
etaf
0.000115504


==> figures/standing/data/rho0.02_p1_r0.2m_10/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 11.1296 15.375 15.5429 11.1298 15.3786 15.5428 11.1374 15.3794 15.543 0.0255729 0.0747874 0.00808687 0.0236498 0.322495 3.10083 0.02
4 10.1937 15.6562 15.7161 10.1936 15.6661 15.7161 10.2046 15.6683 15.7256 0.0404104 0.0469268 0.0458444 0.0532346 2.21286 3.19491 0.02
8 12.7085 20.8766 20.9737 12.7076 20.9613 20.9723 12.7598 20.9884 21.071 0.0888943 0.124488 0.156007 0.218531 7.0125 0.521002 0.02
16 4.6727 7.36506 7.60835 4.6724 7.371 7.6079 4.67594 7.37243 7.61451 0.0234518 0.0274701 0.0371594 0.04355 1.93812 0.0941027 0.02
32 0.399621 0.627751 0.827364 0.399583 0.627856 0.827318 0.39946 0.627741 0.827389 0.00611303 0.00687053 0.00960823 0.0107988 0.533549 0.015472 0.02
64 0.0373048 0.0585911 0.149234 0.0373 0.058622 0.149231 0.0373177 0.058607 0.149262 0.00156265 0.00172849 0.00245471 0.00271521 0.136891 0.00213941 0.02
128 0.00516807 0.008114 0.0354151 0.00516747 0.00813075 0.0354148 0.00519062 0.00813154 0.0354245 0.000395041 0.000433742 0.000620531 0.000681322 0.0344534 0.000275197 0.02
256 0.00102323 0.00160584 0.00877652 0.00102315 0.0016114 0.0087765 0.00103171 0.00161226 0.00877905 9.93125e-05 0.000108646 0.000156 0.000170662 0.00862797 3.46556e-05 0.02


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0002/OUTPUT.txt <==
U node errors: v/t/g
11.1296 15.375 15.5429
U poly errors: v/t/g
11.1298 15.3786 15.5428
W poly errors: v/t/g
11.1374 15.3794 15.543
Mismatch: v/t/g/tg
0.0255729 0.0747874 0.00808687 0.0236498
R
0.322495
etaf
3.10083


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0004/OUTPUT.txt <==
U node errors: v/t/g
10.1937 15.6562 15.7161
U poly errors: v/t/g
10.1936 15.6661 15.7161
W poly errors: v/t/g
10.2046 15.6683 15.7256
Mismatch: v/t/g/tg
0.0404104 0.0469268 0.0458444 0.0532346
R
2.21286
etaf
3.19491


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0008/OUTPUT.txt <==
U node errors: v/t/g
12.7085 20.8766 20.9737
U poly errors: v/t/g
12.7076 20.9613 20.9723
W poly errors: v/t/g
12.7598 20.9884 21.071
Mismatch: v/t/g/tg
0.0888943 0.124488 0.156007 0.218531
R
7.0125
etaf
0.521002


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0016/OUTPUT.txt <==
U node errors: v/t/g
4.6727 7.36506 7.60835
U poly errors: v/t/g
4.6724 7.371 7.6079
W poly errors: v/t/g
4.67594 7.37243 7.61451
Mismatch: v/t/g/tg
0.0234518 0.0274701 0.0371594 0.04355
R
1.93812
etaf
0.0941027


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.399621 0.627751 0.827364
U poly errors: v/t/g
0.399583 0.627856 0.827318
W poly errors: v/t/g
0.39946 0.627741 0.827389
Mismatch: v/t/g/tg
0.00611303 0.00687053 0.00960823 0.0107988
R
0.533549
etaf
0.015472


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.0373048 0.0585911 0.149234
U poly errors: v/t/g
0.0373 0.058622 0.149231
W poly errors: v/t/g
0.0373177 0.058607 0.149262
Mismatch: v/t/g/tg
0.00156265 0.00172849 0.00245471 0.00271521
R
0.136891
etaf
0.00213941


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00516807 0.008114 0.0354151
U poly errors: v/t/g
0.00516747 0.00813075 0.0354148
W poly errors: v/t/g
0.00519062 0.00813154 0.0354245
Mismatch: v/t/g/tg
0.000395041 0.000433742 0.000620531 0.000681322
R
0.0344534
etaf
0.000275197


==> figures/standing/data/rho0.02_p1_r0.2m_10/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.00102323 0.00160584 0.00877652
U poly errors: v/t/g
0.00102315 0.0016114 0.0087765
W poly errors: v/t/g
0.00103171 0.00161226 0.00877905
Mismatch: v/t/g/tg
9.93125e-05 0.000108646 0.000156 0.000170662
R
0.00862797
etaf
3.46556e-05


==> figures/standing/data/rho0.02_p1_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 18.3694 12.5267 13.2974 17.8955 13.6056 13.0432 28.7162 12.9966 18.5875 31.4454 3.10868 17.8363 1.76332 18.2659 3.27218 0.02
4 23.2639 17.8166 19.6204 22.8505 20.0854 19.2557 21.0272 18.5307 17.5373 3.02794 3.56033 2.65748 3.12469 7.97944 1.38593 0.02
8 7.49578 5.83226 6.12651 7.44803 5.96418 6.0891 7.41794 5.88057 6.07078 0.21804 0.574124 0.176877 0.489492 1.61324 0.275834 0.02
16 1.24463 0.97069 1.06766 1.2389 0.988909 1.06352 1.24263 0.976421 1.06757 0.135336 0.138471 0.106358 0.108822 0.43774 0.0399671 0.02
32 0.259519 0.202409 0.230957 0.25881 0.207421 0.230465 0.264882 0.205989 0.234818 0.0445974 0.0356323 0.0350281 0.0279867 0.113816 0.00522109 0.02
64 0.0615119 0.0479653 0.0554605 0.0614236 0.0493071 0.0554001 0.0638121 0.0492534 0.057051 0.0125133 0.0091385 0.00982798 0.00717738 0.0289372 0.000660583 0.02
128 0.0151647 0.0118241 0.0137221 0.0151537 0.01217 0.0137146 0.0158678 0.0121999 0.0142047 0.00329959 0.00232019 0.00259149 0.00182228 0.00728967 8.28388e-05 0.02
256 0.00377715 0.002945 0.00342114 0.00377577 0.00303271 0.00342021 0.00396928 0.00304591 0.00355283 0.000846346 0.000584918 0.000664719 0.000459394 0.00182901 1.03639e-05 0.02


==> figures/standing/data/rho0.02_p1_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
18.3694 12.5267 13.2974
U poly errors: v/t/g
17.8955 13.6056 13.0432
W poly errors: v/t/g
28.7162 12.9966 18.5875
Mismatch: v/t/g/tg
31.4454 3.10868 17.8363 1.76332
R
18.2659
etaf
3.27218


==> figures/standing/data/rho0.02_p1_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
23.2639 17.8166 19.6204
U poly errors: v/t/g
22.8505 20.0854 19.2557
W poly errors: v/t/g
21.0272 18.5307 17.5373
Mismatch: v/t/g/tg
3.02794 3.56033 2.65748 3.12469
R
7.97944
etaf
1.38593


==> figures/standing/data/rho0.02_p1_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
7.49578 5.83226 6.12651
U poly errors: v/t/g
7.44803 5.96418 6.0891
W poly errors: v/t/g
7.41794 5.88057 6.07078
Mismatch: v/t/g/tg
0.21804 0.574124 0.176877 0.489492
R
1.61324
etaf
0.275834


==> figures/standing/data/rho0.02_p1_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
1.24463 0.97069 1.06766
U poly errors: v/t/g
1.2389 0.988909 1.06352
W poly errors: v/t/g
1.24263 0.976421 1.06757
Mismatch: v/t/g/tg
0.135336 0.138471 0.106358 0.108822
R
0.43774
etaf
0.0399671


==> figures/standing/data/rho0.02_p1_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.259519 0.202409 0.230957
U poly errors: v/t/g
0.25881 0.207421 0.230465
W poly errors: v/t/g
0.264882 0.205989 0.234818
Mismatch: v/t/g/tg
0.0445974 0.0356323 0.0350281 0.0279867
R
0.113816
etaf
0.00522109


==> figures/standing/data/rho0.02_p1_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.0615119 0.0479653 0.0554605
U poly errors: v/t/g
0.0614236 0.0493071 0.0554001
W poly errors: v/t/g
0.0638121 0.0492534 0.057051
Mismatch: v/t/g/tg
0.0125133 0.0091385 0.00982798 0.00717738
R
0.0289372
etaf
0.000660583


==> figures/standing/data/rho0.02_p1_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0151647 0.0118241 0.0137221
U poly errors: v/t/g
0.0151537 0.01217 0.0137146
W poly errors: v/t/g
0.0158678 0.0121999 0.0142047
Mismatch: v/t/g/tg
0.00329959 0.00232019 0.00259149 0.00182228
R
0.00728967
etaf
8.28388e-05


==> figures/standing/data/rho0.02_p1_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.00377715 0.002945 0.00342114
U poly errors: v/t/g
0.00377577 0.00303271 0.00342021
W poly errors: v/t/g
0.00396928 0.00304591 0.00355283
Mismatch: v/t/g/tg
0.000846346 0.000584918 0.000664719 0.000459394
R
0.00182901
etaf
1.03639e-05


==> figures/standing/data/rho0.02_p2_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 21.5575 16.6681 19.7134 20.7667 20.6324 18.7973 17.5198 17.7834 14.7161 6.97633 5.75333 7.28686 6.00991 13.0317 2.25536 0.02
4 9.51509 7.36471 7.70543 9.44155 7.5696 7.6481 9.38646 7.43937 7.60774 0.183476 0.769964 0.148567 0.636177 1.75177 0.426123 0.02
8 1.41132 1.09738 1.14201 1.40246 1.12521 1.13524 1.40671 1.10479 1.13912 0.16265 0.183549 0.127783 0.144223 0.296184 0.05711 0.02
16 0.324472 0.252736 0.257327 0.32338 0.259776 0.256477 0.331172 0.257375 0.262555 0.0571456 0.0471333 0.0448822 0.0370185 0.0572164 0.00731758 0.02
32 0.080481 0.0627337 0.0633702 0.0803452 0.0645403 0.0632639 0.083426 0.0644025 0.0656779 0.0163795 0.0121131 0.0128645 0.00951362 0.0136296 0.000922415 0.02
64 0.0201001 0.0156708 0.0157967 0.0200831 0.0161317 0.0157834 0.0210157 0.0161626 0.0165154 0.00435783 0.00308134 0.00342263 0.00242008 0.00346893 0.000115578 0.02
128 0.00502341 0.00391662 0.00394601 0.0050213 0.00403329 0.00394435 0.00527623 0.0040497 0.00414454 0.00112239 0.000777715 0.000881527 0.000610816 0.000884355 1.44572e-05 0.02


==> figures/standing/data/rho0.02_p2_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
21.5575 16.6681 19.7134
U poly errors: v/t/g
20.7667 20.6324 18.7973
W poly errors: v/t/g
17.5198 17.7834 14.7161
Mismatch: v/t/g/tg
6.97633 5.75333 7.28686 6.00991
R
13.0317
etaf
2.25536


==> figures/standing/data/rho0.02_p2_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
9.51509 7.36471 7.70543
U poly errors: v/t/g
9.44155 7.5696 7.6481
W poly errors: v/t/g
9.38646 7.43937 7.60774
Mismatch: v/t/g/tg
0.183476 0.769964 0.148567 0.636177
R
1.75177
etaf
0.426123


==> figures/standing/data/rho0.02_p2_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
1.41132 1.09738 1.14201
U poly errors: v/t/g
1.40246 1.12521 1.13524
W poly errors: v/t/g
1.40671 1.10479 1.13912
Mismatch: v/t/g/tg
0.16265 0.183549 0.127783 0.144223
R
0.296184
etaf
0.05711


==> figures/standing/data/rho0.02_p2_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.324472 0.252736 0.257327
U poly errors: v/t/g
0.32338 0.259776 0.256477
W poly errors: v/t/g
0.331172 0.257375 0.262555
Mismatch: v/t/g/tg
0.0571456 0.0471333 0.0448822 0.0370185
R
0.0572164
etaf
0.00731758


==> figures/standing/data/rho0.02_p2_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.080481 0.0627337 0.0633702
U poly errors: v/t/g
0.0803452 0.0645403 0.0632639
W poly errors: v/t/g
0.083426 0.0644025 0.0656779
Mismatch: v/t/g/tg
0.0163795 0.0121131 0.0128645 0.00951362
R
0.0136296
etaf
0.000922415


==> figures/standing/data/rho0.02_p2_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.0201001 0.0156708 0.0157967
U poly errors: v/t/g
0.0200831 0.0161317 0.0157834
W poly errors: v/t/g
0.0210157 0.0161626 0.0165154
Mismatch: v/t/g/tg
0.00435783 0.00308134 0.00342263 0.00242008
R
0.00346893
etaf
0.000115578


==> figures/standing/data/rho0.02_p2_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00502341 0.00391662 0.00394601
U poly errors: v/t/g
0.0050213 0.00403329 0.00394435
W poly errors: v/t/g
0.00527623 0.0040497 0.00414454
Mismatch: v/t/g/tg
0.00112239 0.000777715 0.000881527 0.000610816
R
0.000884355
etaf
1.44572e-05


==> figures/standing/data/rho0.02_p2_sts/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 21.5575 16.6681 19.7134 20.7667 20.6324 18.7973 17.5198 17.7834 14.7161 6.97633 5.75333 7.28686 6.00991 13.0317 2.25536 0.02
4 7.16673 5.60879 5.91958 7.14143 5.68463 5.90027 7.13387 5.64552 5.90136 0.222554 0.374616 0.177552 0.30696 1.71657 0.24775 0.02
8 0.436911 0.342784 0.438164 0.435836 0.348254 0.437501 0.440563 0.346102 0.441012 0.0571657 0.047153 0.0449113 0.0370518 0.268795 0.014188 0.02
16 0.0423284 0.0330336 0.0487114 0.0422808 0.0339053 0.0486859 0.0439101 0.033909 0.0495808 0.00849769 0.00611682 0.0066741 0.00480416 0.0360251 0.000725098 0.02
32 0.00506184 0.00394732 0.006009 0.00505973 0.00406318 0.00600791 0.00531267 0.00407947 0.00614134 0.00112239 0.000777716 0.000881527 0.000610816 0.00458511 4.10089e-05 0.02
64 0.000627788 0.000489458 0.00074989 0.000627695 0.000504206 0.000749842 0.000661439 0.000506998 0.000767529 0.000142973 9.7844e-05 0.000112291 7.68465e-05 0.000575855 2.44977e-06 0.02
128 7.75408e-05 6.04161e-05 9.32981e-05 7.75367e-05 6.23246e-05 9.3296e-05 8.19425e-05 6.27283e-05 9.55907e-05 1.79999e-05 1.22591e-05 1.41371e-05 9.62829e-06 7.20741e-05 1.49965e-07 0.02


==> figures/standing/data/rho1.00_p0_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 0.0322695 0.0773598 0.0206665 0.0524078 0.071394 0.0370454 0.478787 0.0903009 0.26541 0.474092 0.0605639 0.266881 0.0340932 0.33237 0.125235 1.00
8 0.0164615 0.052258 0.027169 0.0143998 0.031523 0.0247082 0.0343529 0.0363428 0.0381759 0.0314227 0.038265 0.0284671 0.0346658 0.0387692 0.0652777 1.00
16 0.00456136 0.0089784 0.0123982 0.00343748 0.0116225 0.0120261 0.00331413 0.0044601 0.011841 0.00150077 0.0111193 0.00122641 0.00908662 0.012197 0.0112062 1.00
32 0.00107625 0.00217317 0.00594236 0.00091884 0.00333348 0.00591551 0.00192679 0.00177457 0.00601777 0.0011848 0.00300938 0.000939907 0.00238735 0.0059939 0.00194603 1.00
64 0.000265501 0.000538948 0.00294231 0.000244754 0.000900384 0.00294048 0.000704641 0.000651948 0.00297996 0.000497139 0.000823673 0.000391433 0.000648536 0.00296606 0.000346646 1.00
128 6.6174e-05 0.000134471 0.00146763 6.3511e-05 0.000234262 0.00146751 0.000209853 0.000196525 0.00147523 0.000154946 0.000221027 0.000121771 0.000173703 0.00147245 7.22432e-05 1.00
256 1.65491e-05 3.36033e-05 0.00073338 1.62113e-05 5.97604e-05 0.000733372 5.70803e-05 5.37824e-05 0.000734555 4.29425e-05 5.76599e-05 3.37323e-05 4.52931e-05 0.000734129 1.69339e-05 1.00
512 4.15866e-06 8.40363e-06 0.000366635 4.11586e-06 1.50934e-05 0.000366635 1.48942e-05 1.40568e-05 0.000366798 1.12874e-05 1.47513e-05 8.86543e-06 1.15861e-05 0.000366739 4.15674e-06 1.00


==> figures/standing/data/rho1.00_p0_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0322695 0.0773598 0.0206665
U poly errors: v/t/g
0.0524078 0.071394 0.0370454
W poly errors: v/t/g
0.478787 0.0903009 0.26541
Mismatch: v/t/g/tg
0.474092 0.0605639 0.266881 0.0340932
R
0.33237
etaf
0.125235


==> figures/standing/data/rho1.00_p0_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0164615 0.052258 0.027169
U poly errors: v/t/g
0.0143998 0.031523 0.0247082
W poly errors: v/t/g
0.0343529 0.0363428 0.0381759
Mismatch: v/t/g/tg
0.0314227 0.038265 0.0284671 0.0346658
R
0.0387692
etaf
0.0652777


==> figures/standing/data/rho1.00_p0_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00456136 0.0089784 0.0123982
U poly errors: v/t/g
0.00343748 0.0116225 0.0120261
W poly errors: v/t/g
0.00331413 0.0044601 0.011841
Mismatch: v/t/g/tg
0.00150077 0.0111193 0.00122641 0.00908662
R
0.012197
etaf
0.0112062


==> figures/standing/data/rho1.00_p0_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00107625 0.00217317 0.00594236
U poly errors: v/t/g
0.00091884 0.00333348 0.00591551
W poly errors: v/t/g
0.00192679 0.00177457 0.00601777
Mismatch: v/t/g/tg
0.0011848 0.00300938 0.000939907 0.00238735
R
0.0059939
etaf
0.00194603


==> figures/standing/data/rho1.00_p0_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000265501 0.000538948 0.00294231
U poly errors: v/t/g
0.000244754 0.000900384 0.00294048
W poly errors: v/t/g
0.000704641 0.000651948 0.00297996
Mismatch: v/t/g/tg
0.000497139 0.000823673 0.000391433 0.000648536
R
0.00296606
etaf
0.000346646


==> figures/standing/data/rho1.00_p0_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
6.6174e-05 0.000134471 0.00146763
U poly errors: v/t/g
6.3511e-05 0.000234262 0.00146751
W poly errors: v/t/g
0.000209853 0.000196525 0.00147523
Mismatch: v/t/g/tg
0.000154946 0.000221027 0.000121771 0.000173703
R
0.00147245
etaf
7.22432e-05


==> figures/standing/data/rho1.00_p0_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
1.65491e-05 3.36033e-05 0.00073338
U poly errors: v/t/g
1.62113e-05 5.97604e-05 0.000733372
W poly errors: v/t/g
5.70803e-05 5.37824e-05 0.000734555
Mismatch: v/t/g/tg
4.29425e-05 5.76599e-05 3.37323e-05 4.52931e-05
R
0.000734129
etaf
1.69339e-05


==> figures/standing/data/rho1.00_p0_r0.9/run_0512/OUTPUT.txt <==
U node errors: v/t/g
4.15866e-06 8.40363e-06 0.000366635
U poly errors: v/t/g
4.11586e-06 1.50934e-05 0.000366635
W poly errors: v/t/g
1.48942e-05 1.40568e-05 0.000366798
Mismatch: v/t/g/tg
1.12874e-05 1.47513e-05 8.86543e-06 1.15861e-05
R
0.000366739
etaf
4.15674e-06


==> figures/standing/data/rho1.00_p1_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0462038 0.034658 0.0357669 0.051632 0.0697622 0.0400483 0.117915 0.0725145 0.071813 0.104708 0.0203387 0.0593167 0.0115219 0.0930847 0.118402 1.00
4 0.0174559 0.0270273 0.024189 0.0131159 0.032716 0.0216551 0.0139942 0.0203016 0.0236052 0.0162474 0.0269969 0.0142414 0.0236674 0.0248481 0.0444874 1.00
8 0.00367743 0.00670737 0.00636366 0.00287441 0.00946846 0.00604869 0.00329411 0.00385786 0.00609867 0.001316 0.00874766 0.00104501 0.00694824 0.0059787 0.00816104 1.00
16 0.000821601 0.00153837 0.00159175 0.000700071 0.0026454 0.0015538 0.00166544 0.00154554 0.00194831 0.00105328 0.00237558 0.000827752 0.00186694 0.00168517 0.0012616 1.00
32 0.000196163 0.000373159 0.000400435 0.00017974 0.000705349 0.000395593 0.000577042 0.000539072 0.000584406 0.00040777 0.000649514 0.000320275 0.000510148 0.000489706 0.000171799 1.00
64 4.84246e-05 9.25271e-05 0.00010029 4.63149e-05 0.000182525 9.96712e-05 0.000168047 0.000158521 0.000161322 0.000123395 0.000173358 9.69141e-05 0.000136155 0.000134216 2.22232e-05 1.00
128 1.20868e-05 2.30867e-05 2.50899e-05 1.18199e-05 4.64479e-05 2.50113e-05 4.52435e-05 4.28786e-05 4.24496e-05 3.3759e-05 4.50303e-05 2.65143e-05 3.53668e-05 3.52499e-05 2.81891e-06 1.00
256 3.04411e-06 5.77506e-06 6.2806e-06 3.01038e-06 1.17185e-05 6.27057e-06 1.17522e-05 1.1145e-05 1.09052e-05 8.81993e-06 1.1491e-05 6.92716e-06 9.025e-06 9.0398e-06 3.5473e-07 1.00


==> figures/standing/data/rho1.00_p1_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0462038 0.034658 0.0357669
U poly errors: v/t/g
0.051632 0.0697622 0.0400483
W poly errors: v/t/g
0.117915 0.0725145 0.071813
Mismatch: v/t/g/tg
0.104708 0.0203387 0.0593167 0.0115219
R
0.0930847
etaf
0.118402


==> figures/standing/data/rho1.00_p1_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0174559 0.0270273 0.024189
U poly errors: v/t/g
0.0131159 0.032716 0.0216551
W poly errors: v/t/g
0.0139942 0.0203016 0.0236052
Mismatch: v/t/g/tg
0.0162474 0.0269969 0.0142414 0.0236674
R
0.0248481
etaf
0.0444874


==> figures/standing/data/rho1.00_p1_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00367743 0.00670737 0.00636366
U poly errors: v/t/g
0.00287441 0.00946846 0.00604869
W poly errors: v/t/g
0.00329411 0.00385786 0.00609867
Mismatch: v/t/g/tg
0.001316 0.00874766 0.00104501 0.00694824
R
0.0059787
etaf
0.00816104


==> figures/standing/data/rho1.00_p1_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.000821601 0.00153837 0.00159175
U poly errors: v/t/g
0.000700071 0.0026454 0.0015538
W poly errors: v/t/g
0.00166544 0.00154554 0.00194831
Mismatch: v/t/g/tg
0.00105328 0.00237558 0.000827752 0.00186694
R
0.00168517
etaf
0.0012616


==> figures/standing/data/rho1.00_p1_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.000196163 0.000373159 0.000400435
U poly errors: v/t/g
0.00017974 0.000705349 0.000395593
W poly errors: v/t/g
0.000577042 0.000539072 0.000584406
Mismatch: v/t/g/tg
0.00040777 0.000649514 0.000320275 0.000510148
R
0.000489706
etaf
0.000171799


==> figures/standing/data/rho1.00_p1_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
4.84246e-05 9.25271e-05 0.00010029
U poly errors: v/t/g
4.63149e-05 0.000182525 9.96712e-05
W poly errors: v/t/g
0.000168047 0.000158521 0.000161322
Mismatch: v/t/g/tg
0.000123395 0.000173358 9.69141e-05 0.000136155
R
0.000134216
etaf
2.22232e-05


==> figures/standing/data/rho1.00_p1_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.20868e-05 2.30867e-05 2.50899e-05
U poly errors: v/t/g
1.18199e-05 4.64479e-05 2.50113e-05
W poly errors: v/t/g
4.52435e-05 4.28786e-05 4.24496e-05
Mismatch: v/t/g/tg
3.3759e-05 4.50303e-05 2.65143e-05 3.53668e-05
R
3.52499e-05
etaf
2.81891e-06


==> figures/standing/data/rho1.00_p1_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.04411e-06 5.77506e-06 6.2806e-06
U poly errors: v/t/g
3.01038e-06 1.17185e-05 6.27057e-06
W poly errors: v/t/g
1.17522e-05 1.1145e-05 1.09052e-05
Mismatch: v/t/g/tg
8.81993e-06 1.1491e-05 6.92716e-06 9.025e-06
R
9.0398e-06
etaf
3.5473e-07


==> figures/standing/data/rho1.00_p2_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0290335 0.0618806 0.0410801 0.026852 0.0453181 0.0367525 0.0445739 0.0489177 0.0516903 0.0349273 0.0416523 0.0363952 0.0434166 0.0515381 0.0749515 1.00
4 0.00538788 0.00936284 0.0075117 0.0043024 0.0124755 0.00699296 0.00408665 0.00556477 0.00683591 0.00156001 0.0114329 0.00123995 0.00908682 0.00675775 0.0128044 1.00
8 0.00106861 0.00201242 0.001254 0.000876524 0.00343291 0.00115701 0.00197291 0.00181924 0.00180322 0.00120232 0.00310445 0.000944544 0.00243889 0.0013379 0.001747 1.00
16 0.000258123 0.000492929 0.00023634 0.00023261 0.000927276 0.000219377 0.000730685 0.000679423 0.000586535 0.000510241 0.000850007 0.000400744 0.000667597 0.000418881 0.000234298 1.00
32 6.42458e-05 0.000122913 5.27447e-05 6.09987e-05 0.000241557 5.03103e-05 0.000218567 0.000205783 0.000172347 0.000159682 0.000228269 0.000125414 0.000179282 0.000126353 3.04267e-05 1.00
64 1.60683e-05 3.07175e-05 1.27661e-05 1.56585e-05 6.16601e-05 1.2448e-05 5.95498e-05 5.63974e-05 4.68099e-05 4.43352e-05 5.95854e-05 3.48208e-05 4.67983e-05 3.48741e-05 3.87406e-06 1.00
128 4.04021e-06 7.6841e-06 3.1823e-06 3.98852e-06 1.55783e-05 3.14183e-06 1.55488e-05 1.47486e-05 1.22144e-05 1.16634e-05 1.52495e-05 9.16043e-06 1.19769e-05 9.1636e-06 4.88611e-07 1.00


==> figures/standing/data/rho1.00_p2_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0290335 0.0618806 0.0410801
U poly errors: v/t/g
0.026852 0.0453181 0.0367525
W poly errors: v/t/g
0.0445739 0.0489177 0.0516903
Mismatch: v/t/g/tg
0.0349273 0.0416523 0.0363952 0.0434166
R
0.0515381
etaf
0.0749515


==> figures/standing/data/rho1.00_p2_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.00538788 0.00936284 0.0075117
U poly errors: v/t/g
0.0043024 0.0124755 0.00699296
W poly errors: v/t/g
0.00408665 0.00556477 0.00683591
Mismatch: v/t/g/tg
0.00156001 0.0114329 0.00123995 0.00908682
R
0.00675775
etaf
0.0128044


==> figures/standing/data/rho1.00_p2_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00106861 0.00201242 0.001254
U poly errors: v/t/g
0.000876524 0.00343291 0.00115701
W poly errors: v/t/g
0.00197291 0.00181924 0.00180322
Mismatch: v/t/g/tg
0.00120232 0.00310445 0.000944544 0.00243889
R
0.0013379
etaf
0.001747


==> figures/standing/data/rho1.00_p2_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.000258123 0.000492929 0.00023634
U poly errors: v/t/g
0.00023261 0.000927276 0.000219377
W poly errors: v/t/g
0.000730685 0.000679423 0.000586535
Mismatch: v/t/g/tg
0.000510241 0.000850007 0.000400744 0.000667597
R
0.000418881
etaf
0.000234298


==> figures/standing/data/rho1.00_p2_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
6.42458e-05 0.000122913 5.27447e-05
U poly errors: v/t/g
6.09987e-05 0.000241557 5.03103e-05
W poly errors: v/t/g
0.000218567 0.000205783 0.000172347
Mismatch: v/t/g/tg
0.000159682 0.000228269 0.000125414 0.000179282
R
0.000126353
etaf
3.04267e-05


==> figures/standing/data/rho1.00_p2_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
1.60683e-05 3.07175e-05 1.27661e-05
U poly errors: v/t/g
1.56585e-05 6.16601e-05 1.2448e-05
W poly errors: v/t/g
5.95498e-05 5.63974e-05 4.68099e-05
Mismatch: v/t/g/tg
4.43352e-05 5.95854e-05 3.48208e-05 4.67983e-05
R
3.48741e-05
etaf
3.87406e-06


==> figures/standing/data/rho1.00_p2_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
4.04021e-06 7.6841e-06 3.1823e-06
U poly errors: v/t/g
3.98852e-06 1.55783e-05 3.14183e-06
W poly errors: v/t/g
1.55488e-05 1.47486e-05 1.22144e-05
Mismatch: v/t/g/tg
1.16634e-05 1.52495e-05 9.16043e-06 1.19769e-05
R
9.1636e-06
etaf
4.88611e-07


==> figures/standing/data/rho1.00_p2_sts/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0290335 0.0618806 0.0410801 0.026852 0.0453181 0.0367525 0.0445739 0.0489177 0.0516903 0.0349273 0.0416523 0.0363952 0.0434166 0.0515381 0.0749515 1.00
4 0.00383381 0.00602803 0.00685128 0.00357567 0.00769691 0.00673549 0.00414626 0.00498043 0.0068623 0.00137721 0.00594989 0.001094 0.0047279 0.00678147 0.00835594 1.00
8 0.000351505 0.000594044 0.000969661 0.000333364 0.00098167 0.000965462 0.000767504 0.000750811 0.00110603 0.000510224 0.000850005 0.000400833 0.000667773 0.00102914 0.000496566 1.00
16 3.58498e-05 6.52138e-05 0.000124628 3.48207e-05 0.000124146 0.000124446 0.00011603 0.000110713 0.000151779 8.49454e-05 0.000116989 6.67163e-05 9.1883e-05 0.000138952 2.57283e-05 1.00
32 4.1644e-06 7.80479e-06 1.57022e-05 4.11428e-06 1.56374e-05 1.5694e-05 1.55811e-05 1.48105e-05 1.96367e-05 1.16634e-05 1.52495e-05 9.16043e-06 1.19769e-05 1.78947e-05 1.46606e-06 1.00
64 5.55188e-07 9.90508e-07 1.97445e-06 5.52879e-07 1.97389e-06 1.97405e-06 2.0311e-06 1.91146e-06 2.5006e-06 1.507e-06 1.93672e-06 1.1836e-06 1.5211e-06 2.26074e-06 8.7906e-08 1.00
128 1.78669e-07 2.49179e-07 2.78791e-07 1.78592e-07 3.27276e-07 2.78761e-07 3.22485e-07 3.23985e-07 3.49547e-07 1.90982e-07 2.43582e-07 1.49997e-07 1.91309e-07 2.83794e-07 5.39127e-09 1.00


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0290335 0.0618806 0.0410801
U poly errors: v/t/g
0.026852 0.0453181 0.0367525
W poly errors: v/t/g
0.0445739 0.0489177 0.0516903
Mismatch: v/t/g/tg
0.0349273 0.0416523 0.0363952 0.0434166
R
0.0515381
etaf
0.0749515


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0004/OUTPUT.txt <==
U node errors: v/t/g
0.00383381 0.00602803 0.00685128
U poly errors: v/t/g
0.00357567 0.00769691 0.00673549
W poly errors: v/t/g
0.00414626 0.00498043 0.0068623
Mismatch: v/t/g/tg
0.00137721 0.00594989 0.001094 0.0047279
R
0.00678147
etaf
0.00835594


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0008/OUTPUT.txt <==
U node errors: v/t/g
0.000351505 0.000594044 0.000969661
U poly errors: v/t/g
0.000333364 0.00098167 0.000965462
W poly errors: v/t/g
0.000767504 0.000750811 0.00110603
Mismatch: v/t/g/tg
0.000510224 0.000850005 0.000400833 0.000667773
R
0.00102914
etaf
0.000496566


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0016/OUTPUT.txt <==
U node errors: v/t/g
3.58498e-05 6.52138e-05 0.000124628
U poly errors: v/t/g
3.48207e-05 0.000124146 0.000124446
W poly errors: v/t/g
0.00011603 0.000110713 0.000151779
Mismatch: v/t/g/tg
8.49454e-05 0.000116989 6.67163e-05 9.1883e-05
R
0.000138952
etaf
2.57283e-05


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0032/OUTPUT.txt <==
U node errors: v/t/g
4.1644e-06 7.80479e-06 1.57022e-05
U poly errors: v/t/g
4.11428e-06 1.56374e-05 1.5694e-05
W poly errors: v/t/g
1.55811e-05 1.48105e-05 1.96367e-05
Mismatch: v/t/g/tg
1.16634e-05 1.52495e-05 9.16043e-06 1.19769e-05
R
1.78947e-05
etaf
1.46606e-06


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0064/OUTPUT.txt <==
U node errors: v/t/g
5.55188e-07 9.90508e-07 1.97445e-06
U poly errors: v/t/g
5.52879e-07 1.97389e-06 1.97405e-06
W poly errors: v/t/g
2.0311e-06 1.91146e-06 2.5006e-06
Mismatch: v/t/g/tg
1.507e-06 1.93672e-06 1.1836e-06 1.5211e-06
R
2.26074e-06
etaf
8.7906e-08


==> figures/standing/data/rho1.00_p2_sts/run_1.00_0128/OUTPUT.txt <==
U node errors: v/t/g
1.78669e-07 2.49179e-07 2.78791e-07
U poly errors: v/t/g
1.78592e-07 3.27276e-07 2.78761e-07
W poly errors: v/t/g
3.22485e-07 3.23985e-07 3.49547e-07
Mismatch: v/t/g/tg
1.90982e-07 2.43582e-07 1.49997e-07 1.91309e-07
R
2.83794e-07
etaf
5.39127e-09


==> figures/standing/solution/data/profile.txt <==
t f u
0 9.00281e-07 1.01281e-08
0.00244141 9.17472e-07 1.03308e-08
0.00488281 9.34979e-07 1.05374e-08
0.00732422 9.52809e-07 1.0748e-08
0.00976562 9.70967e-07 1.09627e-08
0.012207 9.89459e-07 1.11815e-08
0.0146484 1.00829e-06 1.14046e-08
0.0170898 1.02747e-06 1.1632e-08
0.0195312 1.047e-06 1.18638e-08
0.0219727 1.06688e-06 1.21e-08
0.0244141 1.08714e-06 1.23408e-08
0.0268555 1.10776e-06 1.25862e-08
0.0292969 1.12876e-06 1.28364e-08
0.0317383 1.15014e-06 1.30914e-08
0.0341797 1.17192e-06 1.33513e-08
0.0366211 1.19409e-06 1.36162e-08
0.0390625 1.21666e-06 1.38861e-08
0.0415039 1.23965e-06 1.41613e-08
0.0439453 1.26306e-06 1.44417e-08
0.0463867 1.28689e-06 1.47276e-08
0.0488281 1.31116e-06 1.50188e-08
0.0512695 1.33587e-06 1.53157e-08
0.0537109 1.36102e-06 1.56182e-08
0.0561523 1.38664e-06 1.59266e-08
0.0585938 1.41271e-06 1.62408e-08
0.0610352 1.43926e-06 1.6561e-08
0.0634766 1.4663e-06 1.68874e-08
0.065918 1.49382e-06 1.72199e-08
0.0683594 1.52183e-06 1.75588e-08
0.0708008 1.55036e-06 1.79042e-08
0.0732422 1.5794e-06 1.82561e-08
0.0756836 1.60896e-06 1.86147e-08
0.078125 1.63906e-06 1.89801e-08
0.0805664 1.6697e-06 1.93525e-08
0.0830078 1.70089e-06 1.97319e-08
0.0854492 1.73265e-06 2.01186e-08
0.0878906 1.76497e-06 2.05126e-08
0.090332 1.79788e-06 2.0914e-08
0.0927734 1.83137e-06 2.1323e-08
0.0952148 1.86547e-06 2.17398e-08
0.0976562 1.90018e-06 2.21645e-08
0.100098 1.93551e-06 2.25971e-08
0.102539 1.97147e-06 2.3038e-08
0.10498 2.00808e-06 2.34871e-08
0.107422 2.04534e-06 2.39448e-08
0.109863 2.08327e-06 2.4411e-08
0.112305 2.12187e-06 2.48861e-08
0.114746 2.16117e-06 2.537e-08
0.117188 2.20116e-06 2.58631e-08
0.119629 2.24187e-06 2.63655e-08
0.12207 2.2833e-06 2.68772e-08
0.124512 2.32546e-06 2.73986e-08
0.126953 2.36838e-06 2.79298e-08
0.129395 2.41206e-06 2.84709e-08
0.131836 2.45652e-06 2.90222e-08
0.134277 2.50176e-06 2.95837e-08
0.136719 2.54781e-06 3.01558e-08
0.13916 2.59467e-06 3.07386e-08
0.141602 2.64236e-06 3.13322e-08
0.144043 2.69089e-06 3.19369e-08
0.146484 2.74028e-06 3.2553e-08
0.148926 2.79055e-06 3.31804e-08
0.151367 2.8417e-06 3.38196e-08
0.153809 2.89375e-06 3.44707e-08
0.15625 2.94672e-06 3.51339e-08
0.158691 3.00062e-06 3.58094e-08
0.161133 3.05547e-06 3.64975e-08
0.163574 3.11129e-06 3.71983e-08
0.166016 3.16808e-06 3.79122e-08
0.168457 3.22587e-06 3.86393e-08
0.170898 3.28468e-06 3.93798e-08
0.17334 3.34452e-06 4.01341e-08
0.175781 3.4054e-06 4.09023e-08
0.178223 3.46735e-06 4.16847e-08
0.180664 3.53039e-06 4.24816e-08
0.183105 3.59452e-06 4.32932e-08
0.185547 3.65978e-06 4.41198e-08
0.187988 3.72617e-06 4.49616e-08
0.19043 3.79372e-06 4.58189e-08
0.192871 3.86245e-06 4.6692e-08
0.195312 3.93238e-06 4.75811e-08
0.197754 4.00352e-06 4.84867e-08
0.200195 4.0759e-06 4.94088e-08
0.202637 4.14954e-06 5.03479e-08
0.205078 4.22445e-06 5.13042e-08
0.20752 4.30067e-06 5.22781e-08
0.209961 4.3782e-06 5.32697e-08
0.212402 4.45708e-06 5.42796e-08
0.214844 4.53732e-06 5.53079e-08
0.217285 4.61895e-06 5.63551e-08
0.219727 4.70199e-06 5.74213e-08
0.222168 4.78647e-06 5.85071e-08
0.224609 4.8724e-06 5.96126e-08
0.227051 4.95982e-06 6.07383e-08
0.229492 5.04874e-06 6.18846e-08
0.231934 5.13919e-06 6.30517e-08
0.234375 5.2312e-06 6.424e-08
0.236816 5.32478e-06 6.54499e-08
0.239258 5.41998e-06 6.66818e-08
0.241699 5.51681e-06 6.79361e-08
0.244141 5.6153e-06 6.92132e-08
0.246582 5.71548e-06 7.05134e-08
0.249023 5.81737e-06 7.18372e-08
0.251465 5.92101e-06 7.31849e-08
0.253906 6.02642e-06 7.45571e-08
0.256348 6.13363e-06 7.5954e-08
0.258789 6.24267e-06 7.73762e-08
0.26123 6.35357e-06 7.8824e-08
0.263672 6.46636e-06 8.0298e-08
0.266113 6.58107e-06 8.17986e-08
0.268555 6.69773e-06 8.33262e-08
0.270996 6.81638e-06 8.48813e-08
0.273438 6.93705e-06 8.64644e-08
0.275879 7.05976e-06 8.8076e-08
0.27832 7.18455e-06 8.97165e-08
0.280762 7.31146e-06 9.13864e-08
0.283203 7.44052e-06 9.30864e-08
0.285645 7.57177e-06 9.48168e-08
0.288086 7.70523e-06 9.65782e-08
0.290527 7.84095e-06 9.83711e-08
0.292969 7.97896e-06 1.00196e-07
0.29541 8.1193e-06 1.02054e-07
0.297852 8.26201e-06 1.03945e-07
0.300293 8.40712e-06 1.05869e-07
0.302734 8.55468e-06 1.07828e-07
0.305176 8.70471e-06 1.09822e-07
0.307617 8.85727e-06 1.11851e-07
0.310059 9.01239e-06 1.13917e-07
0.3125 9.17012e-06 1.16019e-07
0.314941 9.33049e-06 1.18159e-07
0.317383 9.49354e-06 1.20336e-07
0.319824 9.65933e-06 1.22553e-07
0.322266 9.82789e-06 1.24808e-07
0.324707 9.99927e-06 1.27104e-07
0.327148 1.01735e-05 1.2944e-07
0.32959 1.03507e-05 1.31818e-07
0.332031 1.05308e-05 1.34237e-07
0.334473 1.07139e-05 1.367e-07
0.336914 1.09e-05 1.39206e-07
0.339355 1.10893e-05 1.41756e-07
0.341797 1.12817e-05 1.44351e-07
0.344238 1.14773e-05 1.46992e-07
0.34668 1.16761e-05 1.49679e-07
0.349121 1.18782e-05 1.52414e-07
0.351562 1.20837e-05 1.55196e-07
0.354004 1.22926e-05 1.58028e-07
0.356445 1.2505e-05 1.60909e-07
0.358887 1.27208e-05 1.63841e-07
0.361328 1.29403e-05 1.66825e-07
0.36377 1.31633e-05 1.6986e-07
0.366211 1.339e-05 1.72949e-07
0.368652 1.36205e-05 1.76092e-07
0.371094 1.38548e-05 1.79289e-07
0.373535 1.40929e-05 1.82543e-07
0.375977 1.43349e-05 1.85853e-07
0.378418 1.45809e-05 1.89222e-07
0.380859 1.48309e-05 1.92648e-07
0.383301 1.50851e-05 1.96135e-07
0.385742 1.53434e-05 1.99682e-07
0.388184 1.56059e-05 2.03291e-07
0.390625 1.58728e-05 2.06963e-07
0.393066 1.6144e-05 2.10698e-07
0.395508 1.64196e-05 2.14499e-07
0.397949 1.66997e-05 2.18365e-07
0.400391 1.69844e-05 2.22298e-07
0.402832 1.72737e-05 2.26299e-07
0.405273 1.75678e-05 2.3037e-07
0.407715 1.78666e-05 2.34511e-07
0.410156 1.81703e-05 2.38723e-07
0.412598 1.84789e-05 2.43008e-07
0.415039 1.87925e-05 2.47367e-07
0.41748 1.91113e-05 2.51802e-07
0.419922 1.94351e-05 2.56312e-07
0.422363 1.97643e-05 2.60901e-07
0.424805 2.00987e-05 2.65568e-07
0.427246 2.04386e-05 2.70315e-07
0.429688 2.07839e-05 2.75144e-07
0.432129 2.11348e-05 2.80056e-07
0.43457 2.14914e-05 2.85052e-07
0.437012 2.18537e-05 2.90134e-07
0.439453 2.22219e-05 2.95303e-07
0.441895 2.2596e-05 3.0056e-07
0.444336 2.29761e-05 3.05907e-07
0.446777 2.33623e-05 3.11346e-07
0.449219 2.37546e-05 3.16877e-07
0.45166 2.41533e-05 3.22503e-07
0.454102 2.45584e-05 3.28225e-07
0.456543 2.49699e-05 3.34044e-07
0.458984 2.53881e-05 3.39962e-07
0.461426 2.58129e-05 3.45981e-07
0.463867 2.62445e-05 3.52102e-07
0.466309 2.6683e-05 3.58327e-07
0.46875 2.71285e-05 3.64658e-07
0.471191 2.7581e-05 3.71096e-07
0.473633 2.80408e-05 3.77643e-07
0.476074 2.85079e-05 3.84301e-07
0.478516 2.89824e-05 3.91072e-07
0.480957 2.94644e-05 3.97957e-07
0.483398 2.99541e-05 4.04959e-07
0.48584 3.04515e-05 4.12079e-07
0.488281 3.09569e-05 4.19319e-07
0.490723 3.14702e-05 4.26681e-07
0.493164 3.19916e-05 4.34166e-07
0.495605 3.25213e-05 4.41778e-07
0.498047 3.30593e-05 4.49518e-07
0.500488 3.36058e-05 4.57388e-07
0.50293 3.41609e-05 4.6539e-07
0.505371 3.47248e-05 4.73527e-07
0.507812 3.52975e-05 4.818e-07
0.510254 3.58792e-05 4.90211e-07
0.512695 3.64701e-05 4.98763e-07
0.515137 3.70702e-05 5.07458e-07
0.517578 3.76798e-05 5.16299e-07
0.52002 3.82989e-05 5.25287e-07
0.522461 3.89276e-05 5.34426e-07
0.524902 3.95663e-05 5.43716e-07
0.527344 4.02148e-05 5.53162e-07
0.529785 4.08736e-05 5.62765e-07
0.532227 4.15425e-05 5.72527e-07
0.534668 4.22219e-05 5.82452e-07
0.537109 4.29119e-05 5.92542e-07
0.539551 4.36127e-05 6.02799e-07
0.541992 4.43243e-05 6.13226e-07
0.544434 4.50469e-05 6.23826e-07
0.546875 4.57808e-05 6.34602e-07
0.549316 4.65261e-05 6.45556e-07
0.551758 4.72829e-05 6.56691e-07
0.554199 4.80514e-05 6.6801e-07
0.556641 4.88318e-05 6.79516e-07
0.559082 4.96242e-05 6.91212e-07
0.561523 5.04289e-05 7.03101e-07
0.563965 5.1246e-05 7.15185e-07
0.566406 5.20757e-05 7.27468e-07
0.568848 5.29182e-05 7.39954e-07
0.571289 5.37736e-05 7.52644e-07
0.57373 5.46422e-05 7.65543e-07
0.576172 5.55241e-05 7.78653e-07
0.578613 5.64196e-05 7.91979e-07
0.581055 5.73288e-05 8.05522e-07
0.583496 5.82519e-05 8.19288e-07
0.585938 5.91891e-05 8.33278e-07
0.588379 6.01407e-05 8.47497e-07
0.59082 6.11068e-05 8.61948e-07
0.593262 6.20877e-05 8.76635e-07
0.595703 6.30835e-05 8.91562e-07
0.598145 6.40945e-05 9.06732e-07
0.600586 6.51209e-05 9.22148e-07
0.603027 6.61629e-05 9.37815e-07
0.605469 6.72207e-05 9.53737e-07
0.60791 6.82946e-05 9.69918e-07
0.610352 6.93848e-05 9.86361e-07
0.612793 7.04915e-05 1.00307e-06
0.615234 7.1615e-05 1.02005e-06
0.617676 7.27554e-05 1.03731e-06
0.620117 7.39132e-05 1.05484e-06
0.622559 7.50884e-05 1.07266e-06
0.625 7.62813e-05 1.09076e-06
0.627441 7.74923e-05 1.10916e-06
0.629883 7.87214e-05 1.12785e-06
0.632324 7.99691e-05 1.14685e-06
0.634766 8.12355e-05 1.16615e-06
0.637207 8.2521e-05 1.18576e-06
0.639648 8.38258e-05 1.20569e-06
0.64209 8.51501e-05 1.22594e-06
0.644531 8.64943e-05 1.24651e-06
0.646973 8.78586e-05 1.26741e-06
0.649414 8.92433e-05 1.28865e-06
0.651855 9.06488e-05 1.31022e-06
0.654297 9.20752e-05 1.33214e-06
0.656738 9.35228e-05 1.35441e-06
0.65918 9.49921e-05 1.37704e-06
0.661621 9.64832e-05 1.40003e-06
0.664062 9.79966e-05 1.42338e-06
0.666504 9.95324e-05 1.44711e-06
0.668945 0.000101091 1.47121e-06
0.671387 0.000102673 1.4957e-06
0.673828 0.000104278 1.52058e-06
0.67627 0.000105907 1.54585e-06
0.678711 0.00010756 1.57152e-06
0.681152 0.000109238 1.5976e-06
0.683594 0.00011094 1.62409e-06
0.686035 0.000112667 1.65101e-06
0.688477 0.00011442 1.67834e-06
0.690918 0.000116199 1.70611e-06
0.693359 0.000118004 1.73432e-06
0.695801 0.000119835 1.76297e-06
0.698242 0.000121694 1.79208e-06
0.700684 0.000123579 1.82164e-06
0.703125 0.000125493 1.85167e-06
0.705566 0.000127434 1.88217e-06
0.708008 0.000129404 1.91315e-06
0.710449 0.000131402 1.94461e-06
0.712891 0.00013343 1.97657e-06
0.715332 0.000135488 2.00903e-06
0.717773 0.000137575 2.042e-06
0.720215 0.000139693 2.07548e-06
0.722656 0.000141841 2.10949e-06
0.725098 0.000144021 2.14402e-06
0.727539 0.000146233 2.1791e-06
0.72998 0.000148476 2.21472e-06
0.732422 0.000150753 2.2509e-06
0.734863 0.000153062 2.28764e-06
0.737305 0.000155404 2.32496e-06
0.739746 0.000157781 2.36285e-06
0.742188 0.000160192 2.40133e-06
0.744629 0.000162637 2.44041e-06
0.74707 0.000165118 2.48009e-06
0.749512 0.000167635 2.52039e-06
0.751953 0.000170188 2.56131e-06
0.754395 0.000172778 2.60287e-06
0.756836 0.000175404 2.64507e-06
0.759277 0.000178069 2.68792e-06
0.761719 0.000180772 2.73142e-06
0.76416 0.000183513 2.7756e-06
0.766602 0.000186294 2.82046e-06
0.769043 0.000189115 2.86601e-06
0.771484 0.000191975 2.91226e-06
0.773926 0.000194877 2.95923e-06
0.776367 0.00019782 3.00691e-06
0.778809 0.000200805 3.05532e-06
0.78125 0.000203833 3.10447e-06
0.783691 0.000206903 3.15438e-06
0.786133 0.000210017 3.20505e-06
0.788574 0.000213176 3.25649e-06
0.791016 0.000216379 3.30872e-06
0.793457 0.000219628 3.36175e-06
0.795898 0.000222922 3.41558e-06
0.79834 0.000226263 3.47023e-06
0.800781 0.000229652 3.52572e-06
0.803223 0.000233088 3.58205e-06
0.805664 0.000236573 3.63923e-06
0.808105 0.000240106 3.69728e-06
0.810547 0.00024369 3.75622e-06
0.812988 0.000247324 3.81604e-06
0.81543 0.000251009 3.87677e-06
0.817871 0.000254745 3.93842e-06
0.820312 0.000258534 4.001e-06
0.822754 0.000262376 4.06453e-06
0.825195 0.000266272 4.12901e-06
0.827637 0.000270223 4.19447e-06
0.830078 0.000274228 4.26091e-06
0.83252 0.000278289 4.32835e-06
0.834961 0.000282407 4.3968e-06
0.837402 0.000286583 4.46629e-06
0.839844 0.000290816 4.53681e-06
0.842285 0.000295109 4.60839e-06
0.844727 0.00029946 4.68105e-06
0.847168 0.000303873 4.75479e-06
0.849609 0.000308346 4.82964e-06
0.852051 0.000312882 4.9056e-06
0.854492 0.00031748 4.9827e-06
0.856934 0.000322141 5.06094e-06
0.859375 0.000326867 5.14036e-06
0.861816 0.000331658 5.22095e-06
0.864258 0.000336516 5.30275e-06
0.866699 0.00034144 5.38576e-06
0.869141 0.000346431 5.47e-06
0.871582 0.000351492 5.55549e-06
0.874023 0.000356622 5.64225e-06
0.876465 0.000361822 5.7303e-06
0.878906 0.000367093 5.81964e-06
0.881348 0.000372436 5.91031e-06
0.883789 0.000377853 6.00232e-06
0.88623 0.000383343 6.09568e-06
0.888672 0.000388909 6.19043e-06
0.891113 0.00039455 6.28656e-06
0.893555 0.000400268 6.38412e-06
0.895996 0.000406064 6.4831e-06
0.898438 0.000411938 6.58354e-06
0.900879 0.000417893 6.68546e-06
0.90332 0.000423928 6.78887e-06
0.905762 0.000430045 6.89379e-06
0.908203 0.000436244 7.00026e-06
0.910645 0.000442528 7.10827e-06
0.913086 0.000448896 7.21787e-06
0.915527 0.00045535 7.32907e-06
0.917969 0.000461891 7.44189e-06
0.92041 0.000468521 7.55635e-06
0.922852 0.000475239 7.67248e-06
0.925293 0.000482048 7.7903e-06
0.927734 0.000488948 7.90983e-06
0.930176 0.000495941 8.0311e-06
0.932617 0.000503028 8.15413e-06
0.935059 0.000510209 8.27894e-06
0.9375 0.000517486 8.40555e-06
0.939941 0.000524861 8.534e-06
0.942383 0.000532334 8.66431e-06
0.944824 0.000539906 8.7965e-06
0.947266 0.00054758 8.93059e-06
0.949707 0.000555355 9.06662e-06
0.952148 0.000563234 9.20461e-06
0.95459 0.000571218 9.34458e-06
0.957031 0.000579307 9.48657e-06
0.959473 0.000587503 9.63059e-06
0.961914 0.000595808 9.77668e-06
0.964355 0.000604223 9.92487e-06
0.966797 0.000612749 1.00752e-05
0.969238 0.000621388 1.02276e-05
0.97168 0.00063014 1.03823e-05
0.974121 0.000639007 1.05391e-05
0.976562 0.000647992 1.06982e-05
0.979004 0.000657094 1.08596e-05
0.981445 0.000666316 1.10232e-05
0.983887 0.000675658 1.11892e-05
0.986328 0.000685123 1.13575e-05
0.98877 0.000694712 1.15283e-05
0.991211 0.000704426 1.17014e-05
0.993652 0.000714267 1.1877e-05
0.996094 0.000724237 1.20551e-05
0.998535 0.000734336 1.22358e-05
1.00098 0.000744567 1.24189e-05
1.00342 0.000754931 1.26047e-05
1.00586 0.000765429 1.27931e-05
1.0083 0.000776064 1.29841e-05
1.01074 0.000786837 1.31779e-05
1.01318 0.000797749 1.33743e-05
1.01562 0.000808802 1.35735e-05
1.01807 0.000819998 1.37755e-05
1.02051 0.000831338 1.39804e-05
1.02295 0.000842825 1.41881e-05
1.02539 0.00085446 1.43987e-05
1.02783 0.000866244 1.46123e-05
1.03027 0.00087818 1.48289e-05
1.03271 0.000890269 1.50485e-05
1.03516 0.000902513 1.52711e-05
1.0376 0.000914915 1.54969e-05
1.04004 0.000927474 1.57258e-05
1.04248 0.000940195 1.59579e-05
1.04492 0.000953077 1.61932e-05
1.04736 0.000966125 1.64318e-05
1.0498 0.000979338 1.66737e-05
1.05225 0.000992719 1.69189e-05
1.05469 0.00100627 1.71676e-05
1.05713 0.00102 1.74196e-05
1.05957 0.00103389 1.76752e-05
1.06201 0.00104797 1.79343e-05
1.06445 0.00106222 1.8197e-05
1.06689 0.00107665 1.84632e-05
1.06934 0.00109127 1.87332e-05
1.07178 0.00110607 1.90069e-05
1.07422 0.00112105 1.92843e-05
1.07666 0.00113623 1.95655e-05
1.0791 0.00115159 1.98506e-05
1.08154 0.00116715 2.01396e-05
1.08398 0.00118291 2.04326e-05
1.08643 0.00119886 2.07295e-05
1.08887 0.00121501 2.10305e-05
1.09131 0.00123136 2.13357e-05
1.09375 0.00124792 2.16449e-05
1.09619 0.00126468 2.19584e-05
1.09863 0.00128166 2.22762e-05
1.10107 0.00129884 2.25983e-05
1.10352 0.00131624 2.29248e-05
1.10596 0.00133385 2.32556e-05
1.1084 0.00135169 2.3591e-05
1.11084 0.00136974 2.39309e-05
1.11328 0.00138802 2.42754e-05
1.11572 0.00140652 2.46246e-05
1.11816 0.00142526 2.49785e-05
1.12061 0.00144422 2.53371e-05
1.12305 0.00146342 2.57006e-05
1.12549 0.00148285 2.6069e-05
1.12793 0.00150253 2.64423e-05
1.13037 0.00152244 2.68207e-05
1.13281 0.0015426 2.72041e-05
1.13525 0.00156301 2.75927e-05
1.1377 0.00158366 2.79865e-05
1.14014 0.00160457 2.83855e-05
1.14258 0.00162574 2.87899e-05
1.14502 0.00164716 2.91997e-05
1.14746 0.00166885 2.96149e-05
1.1499 0.0016908 3.00357e-05
1.15234 0.00171301 3.04621e-05
1.15479 0.0017355 3.08941e-05
1.15723 0.00175825 3.13319e-05
1.15967 0.00178129 3.17755e-05
1.16211 0.0018046 3.2225e-05
1.16455 0.0018282 3.26805e-05
1.16699 0.00185208 3.31419e-05
1.16943 0.00187625 3.36095e-05
1.17188 0.00190071 3.40832e-05
1.17432 0.00192546 3.45632e-05
1.17676 0.00195051 3.50496e-05
1.1792 0.00197586 3.55423e-05
1.18164 0.00200152 3.60415e-05
1.18408 0.00202749 3.65472e-05
1.18652 0.00205376 3.70597e-05
1.18896 0.00208035 3.75788e-05
1.19141 0.00210726 3.81047e-05
1.19385 0.00213449 3.86375e-05
1.19629 0.00216204 3.91773e-05
1.19873 0.00218992 3.97241e-05
1.20117 0.00221813 4.0278e-05
1.20361 0.00224668 4.08392e-05
1.20605 0.00227556 4.14077e-05
1.2085 0.00230479 4.19836e-05
1.21094 0.00233436 4.25669e-05
1.21338 0.00236428 4.31578e-05
1.21582 0.00239456 4.37564e-05
1.21826 0.00242519 4.43628e-05
1.2207 0.00245618 4.4977e-05
1.22314 0.00248754 4.55991e-05
1.22559 0.00251927 4.62292e-05
1.22803 0.00255137 4.68675e-05
1.23047 0.00258384 4.7514e-05
1.23291 0.0026167 4.81688e-05
1.23535 0.00264993 4.88321e-05
1.23779 0.00268356 4.95038e-05
1.24023 0.00271758 5.01842e-05
1.24268 0.002752 5.08733e-05
1.24512 0.00278681 5.15713e-05
1.24756 0.00282203 5.22781e-05
1.25 0.00285766 5.2994e-05
1.25244 0.0028937 5.3719e-05
1.25488 0.00293016 5.44533e-05
1.25732 0.00296704 5.51969e-05
1.25977 0.00300435 5.59499e-05
1.26221 0.00304209 5.67126e-05
1.26465 0.00308026 5.74849e-05
1.26709 0.00311887 5.8267e-05
1.26953 0.00315793 5.9059e-05
1.27197 0.00319743 5.98611e-05
1.27441 0.00323739 6.06733e-05
1.27686 0.0032778 6.14957e-05
1.2793 0.00331868 6.23285e-05
1.28174 0.00336002 6.31718e-05
1.28418 0.00340184 6.40258e-05
1.28662 0.00344413 6.48904e-05
1.28906 0.00348691 6.57659e-05
1.2915 0.00353017 6.66524e-05
1.29395 0.00357392 6.755e-05
1.29639 0.00361816 6.84589e-05
1.29883 0.00366291 6.93791e-05
1.30127 0.00370817 7.03108e-05
1.30371 0.00375393 7.12541e-05
1.30615 0.00380022 7.22092e-05
1.30859 0.00384702 7.31762e-05
1.31104 0.00389435 7.41552e-05
1.31348 0.00394221 7.51464e-05
1.31592 0.00399061 7.61499e-05
1.31836 0.00403956 7.71658e-05
1.3208 0.00408905 7.81943e-05
1.32324 0.00413909 7.92355e-05
1.32568 0.0041897 8.02895e-05
1.32812 0.00424086 8.13566e-05
1.33057 0.0042926 8.24368e-05
1.33301 0.00434492 8.35304e-05
1.33545 0.00439781 8.46374e-05
1.33789 0.00445129 8.5758e-05
1.34033 0.00450537 8.68923e-05
1.34277 0.00456004 8.80405e-05
1.34521 0.00461532 8.92029e-05
1.34766 0.00467121 9.03794e-05
1.3501 0.00472772 9.15703e-05
1.35254 0.00478485 9.27757e-05
1.35498 0.0048426 9.39959e-05
1.35742 0.004901 9.52308e-05
1.35986 0.00496003 9.64809e-05
1.3623 0.00501971 9.7746e-05
1.36475 0.00508004 9.90266e-05
1.36719 0.00514103 0.000100323
1.36963 0.00520269 0.000101634
1.37207 0.00526502 0.000102962
1.37451 0.00532803 0.000104306
1.37695 0.00539172 0.000105666
1.37939 0.0054561 0.000107042
1.38184 0.00552119 0.000108435
1.38428 0.00558697 0.000109844
1.38672 0.00565347 0.000111271
1.38916 0.00572069 0.000112715
1.3916 0.00578863 0.000114176
1.39404 0.00585731 0.000115654
1.39648 0.00592672 0.00011715
1.39893 0.00599688 0.000118664
1.40137 0.0060678 0.000120196
1.40381 0.00613947 0.000121746
1.40625 0.00621191 0.000123315
1.40869 0.00628512 0.000124903
1.41113 0.00635912 0.000126509
1.41357 0.0064339 0.000128134
1.41602 0.00650948 0.000129779
1.41846 0.00658586 0.000131443
1.4209 0.00666306 0.000133127
1.42334 0.00674107 0.00013483
1.42578 0.00681991 0.000136554
1.42822 0.00689958 0.000138298
1.43066 0.0069801 0.000140062
1.43311 0.00706146 0.000141847
1.43555 0.00714368 0.000143654
1.43799 0.00722676 0.000145481
1.44043 0.00731072 0.00014733
1.44287 0.00739556 0.0001492
1.44531 0.00748128 0.000151092
1.44775 0.0075679 0.000153007
1.4502 0.00765543 0.000154943
1.45264 0.00774387 0.000156902
1.45508 0.00783323 0.000158884
1.45752 0.00792352 0.000160889
1.45996 0.00801475 0.000162917
1.4624 0.00810692 0.000164969
1.46484 0.00820005 0.000167045
1.46729 0.00829414 0.000169144
1.46973 0.00838921 0.000171268
1.47217 0.00848525 0.000173416
1.47461 0.00858229 0.000175589
1.47705 0.00868032 0.000177786
1.47949 0.00877936 0.000180009
1.48193 0.00887941 0.000182258
1.48438 0.00898049 0.000184532
1.48682 0.0090826 0.000186833
1.48926 0.00918576 0.00018916
1.4917 0.00928997 0.000191513
1.49414 0.00939524 0.000193893
1.49658 0.00950158 0.0001963
1.49902 0.009609 0.000198735
1.50146 0.00971751 0.000201197
1.50391 0.00982712 0.000203687
1.50635 0.00993783 0.000206206
1.50879 0.0100497 0.000208752
1.51123 0.0101626 0.000211328
1.51367 0.0102767 0.000213933
1.51611 0.010392 0.000216567
1.51855 0.0105084 0.000219231
1.521 0.0106259 0.000221925
1.52344 0.0107447 0.000224649
1.52588 0.0108646 0.000227403
1.52832 0.0109858 0.000230189
1.53076 0.0111081 0.000233006
1.5332 0.0112317 0.000235854
1.53564 0.0113564 0.000238734
1.53809 0.0114825 0.000241646
1.54053 0.0116097 0.000244591
1.54297 0.0117383 0.000247568
1.54541 0.0118681 0.000250578
1.54785 0.0119991 0.000253622
1.55029 0.0121315 0.000256699
1.55273 0.0122652 0.000259811
1.55518 0.0124002 0.000262957
1.55762 0.0125365 0.000266138
1.56006 0.0126741 0.000269353
1.5625 0.0128131 0.000272604
1.56494 0.0129535 0.000275891
1.56738 0.0130952 0.000279214
1.56982 0.0132383 0.000282574
1.57227 0.0133828 0.00028597
1.57471 0.0135286 0.000289403
1.57715 0.0136759 0.000292874
1.57959 0.0138247 0.000296383
1.58203 0.0139748 0.00029993
1.58447 0.0141264 0.000303516
1.58691 0.0142795 0.00030714
1.58936 0.014434 0.000310804
1.5918 0.0145901 0.000314508
1.59424 0.0147476 0.000318252
1.59668 0.0149066 0.000322036
1.59912 0.0150672 0.000325861
1.60156 0.0152292 0.000329727
1.604 0.0153929 0.000333635
1.60645 0.015558 0.000337585
1.60889 0.0157248 0.000341578
1.61133 0.0158931 0.000345613
1.61377 0.016063 0.000349692
1.61621 0.0162346 0.000353814
1.61865 0.0164077 0.00035798
1.62109 0.0165825 0.000362191
1.62354 0.0167589 0.000366446
1.62598 0.016937 0.000370747
1.62842 0.0171168 0.000375093
1.63086 0.0172982 0.000379486
1.6333 0.0174813 0.000383925
1.63574 0.0176662 0.000388411
1.63818 0.0178527 0.000392945
1.64062 0.018041 0.000397526
1.64307 0.0182311 0.000402156
1.64551 0.0184229 0.000406835
1.64795 0.0186165 0.000411562
1.65039 0.0188119 0.00041634
1.65283 0.019009 0.000421167
1.65527 0.019208 0.000426045
1.65771 0.0194089 0.000430974
1.66016 0.0196115 0.000435954
1.6626 0.0198161 0.000440987
1.66504 0.0200225 0.000446072
1.66748 0.0202308 0.000451209
1.66992 0.0204409 0.0004564
1.67236 0.0206531 0.000461645
1.6748 0.0208671 0.000466944
1.67725 0.0210831 0.000472298
1.67969 0.021301 0.000477707
1.68213 0.0215209 0.000483172
1.68457 0.0217428 0.000488693
1.68701 0.0219667 0.000494272
1.68945 0.0221926 0.000499907
1.69189 0.0224206 0.0005056
1.69434 0.0226506 0.000511351
1.69678 0.0228826 0.000517162
1.69922 0.0231167 0.000523031
1.70166 0.023353 0.00052896
1.7041 0.0235913 0.00053495
1.70654 0.0238317 0.000541001
1.70898 0.0240743 0.000547113
1.71143 0.024319 0.000553287
1.71387 0.0245659 0.000559524
1.71631 0.024815 0.000565823
1.71875 0.0250663 0.000572186
1.72119 0.0253198 0.000578614
1.72363 0.0255755 0.000585106
1.72607 0.0258335 0.000591663
1.72852 0.0260937 0.000598286
1.73096 0.0263562 0.000604976
1.7334 0.026621 0.000611732
1.73584 0.0268881 0.000618556
1.73828 0.0271576 0.000625448
1.74072 0.0274293 0.000632409
1.74316 0.0277035 0.000639439
1.74561 0.02798 0.000646539
1.74805 0.0282589 0.000653709
1.75049 0.0285402 0.00066095
1.75293 0.0288239 0.000668263
1.75537 0.0291101 0.000675649
1.75781 0.0293987 0.000683107
1.76025 0.0296898 0.000690638
1.7627 0.0299833 0.000698243
1.76514 0.0302794 0.000705924
1.76758 0.030578 0.000713679
1.77002 0.0308792 0.00072151
1.77246 0.0311829 0.000729418
1.7749 0.0314892 0.000737403
1.77734 0.031798 0.000745466
1.77979 0.0321095 0.000753607
1.78223 0.0324236 0.000761828
1.78467 0.0327404 0.000770128
1.78711 0.0330598 0.000778508
1.78955 0.0333819 0.00078697
1.79199 0.0337066 0.000795513
1.79443 0.0340341 0.000804139
1.79688 0.0343643 0.000812848
1.79932 0.0346973 0.00082164
1.80176 0.035033 0.000830517
1.8042 0.0353716 0.000839479
1.80664 0.0357129 0.000848526
1.80908 0.036057 0.00085766
1.81152 0.036404 0.000866881
1.81396 0.0367538 0.00087619
1.81641 0.0371065 0.000885588
1.81885 0.0374621 0.000895074
1.82129 0.0378206 0.000904651
1.82373 0.0381821 0.000914318
1.82617 0.0385464 0.000924076
1.82861 0.0389138 0.000933927
1.83105 0.0392841 0.00094387
1.8335 0.0396574 0.000953907
1.83594 0.0400338 0.000964038
1.83838 0.0404131 0.000974264
1.84082 0.0407956 0.000984586
1.84326 0.0411811 0.000995004
1.8457 0.0415697 0.00100552
1.84814 0.0419614 0.00101613
1.85059 0.0423563 0.00102685
1.85303 0.0427543 0.00103766
1.85547 0.0431555 0.00104857
1.85791 0.0435598 0.00105958
1.86035 0.0439674 0.0010707
1.86279 0.0443782 0.00108191
1.86523 0.0447922 0.00109323
1.86768 0.0452096 0.00110466
1.87012 0.0456301 0.00111619
1.87256 0.046054 0.00112782
1.875 0.0464813 0.00113956
1.87744 0.0469118 0.00115141
1.87988 0.0473457 0.00116337
1.88232 0.047783 0.00117543
1.88477 0.0482237 0.00118761
1.88721 0.0486679 0.00119989
1.88965 0.0491154 0.00121229
1.89209 0.0495665 0.0012248
1.89453 0.050021 0.00123742
1.89697 0.0504789 0.00125016
1.89941 0.0509405 0.00126301
1.90186 0.0514055 0.00127597
1.9043 0.0518741 0.00128905
1.90674 0.0523463 0.00130225
1.90918 0.0528221 0.00131557
1.91162 0.0533015 0.00132901
1.91406 0.0537845 0.00134256
1.9165 0.0542712 0.00135624
1.91895 0.0547616 0.00137003
1.92139 0.0552556 0.00138395
1.92383 0.0557534 0.001398
1.92627 0.0562549 0.00141216
1.92871 0.0567602 0.00142646
1.93115 0.0572692 0.00144087
1.93359 0.0577821 0.00145542
1.93604 0.0582987 0.00147009
1.93848 0.0588192 0.00148489
1.94092 0.0593436 0.00149982
1.94336 0.0598718 0.00151488
1.9458 0.0604039 0.00153007
1.94824 0.06094 0.00154539
1.95068 0.0614799 0.00156085
1.95312 0.0620239 0.00157644
1.95557 0.0625718 0.00159216
1.95801 0.0631237 0.00160802
1.96045 0.0636796 0.00162402
1.96289 0.0642396 0.00164015
1.96533 0.0648036 0.00165642
1.96777 0.0653717 0.00167284
1.97021 0.0659439 0.00168939
1.97266 0.0665202 0.00170608
1.9751 0.0671007 0.00172292
1.97754 0.0676853 0.0017399
1.97998 0.0682741 0.00175702
1.98242 0.0688671 0.00177429
1.98486 0.0694643 0.0017917
1.9873 0.0700658 0.00180927
1.98975 0.0706715 0.00182698
1.99219 0.0712815 0.00184483
1.99463 0.0718958 0.00186284
1.99707 0.0725145 0.001881
1.99951 0.0731374 0.00189931
2.00195 0.0737648 0.00191778
2.00439 0.0743965 0.0019364
2.00684 0.0750326 0.00195517
2.00928 0.0756732 0.0019741
2.01172 0.0763181 0.00199319
2.01416 0.0769676 0.00201243
2.0166 0.0776215 0.00203183
2.01904 0.07828 0.00205139
2.02148 0.0789429 0.00207112
2.02393 0.0796104 0.002091
2.02637 0.0802825 0.00211105
2.02881 0.0809592 0.00213127
2.03125 0.0816404 0.00215164
2.03369 0.0823263 0.00217219
2.03613 0.0830169 0.0021929
2.03857 0.0837121 0.00221377
2.04102 0.0844119 0.00223482
2.04346 0.0851165 0.00225604
2.0459 0.0858258 0.00227743
2.04834 0.0865399 0.00229899
2.05078 0.0872587 0.00232072
2.05322 0.0879823 0.00234263
2.05566 0.0887107 0.00236472
2.05811 0.0894439 0.00238698
2.06055 0.090182 0.00240941
2.06299 0.090925 0.00243203
2.06543 0.0916728 0.00245483
2.06787 0.0924255 0.0024778
2.07031 0.0931831 0.00250096
2.07275 0.0939457 0.0025243
2.0752 0.0947132 0.00254783
2.07764 0.0954858 0.00257154
2.08008 0.0962633 0.00259543
2.08252 0.0970458 0.00261951
2.08496 0.0978334 0.00264379
2.0874 0.098626 0.00266824
2.08984 0.0994237 0.00269289
2.09229 0.100227 0.00271774
2.09473 0.101034 0.00274277
2.09717 0.101847 0.002768
2.09961 0.102666 0.00279342
2.10205 0.103489 0.00281904
2.10449 0.104318 0.00284485
2.10693 0.105151 0.00287086
2.10938 0.10599 0.00289707
2.11182 0.106834 0.00292349
2.11426 0.107684 0.0029501
2.1167 0.108539 0.00297691
2.11914 0.109399 0.00300393
2.12158 0.110264 0.00303115
2.12402 0.111135 0.00305858
2.12646 0.112011 0.00308622
2.12891 0.112892 0.00311406
2.13135 0.113779 0.00314211
2.13379 0.114671 0.00317037
2.13623 0.115569 0.00319884
2.13867 0.116472 0.00322753
2.14111 0.11738 0.00325642
2.14355 0.118294 0.00328554
2.146 0.119214 0.00331486
2.14844 0.120139 0.00334441
2.15088 0.121069 0.00337417
2.15332 0.122005 0.00340415
2.15576 0.122947 0.00343435
2.1582 0.123894 0.00346477
2.16064 0.124847 0.00349542
2.16309 0.125805 0.00352629
2.16553 0.126769 0.00355738
2.16797 0.127739 0.00358869
2.17041 0.128714 0.00362024
2.17285 0.129695 0.00365201
2.17529 0.130682 0.00368401
2.17773 0.131674 0.00371624
2.18018 0.132672 0.0037487
2.18262 0.133676 0.0037814
2.18506 0.134686 0.00381432
2.1875 0.135701 0.00384748
2.18994 0.136722 0.00388088
2.19238 0.137749 0.00391451
2.19482 0.138782 0.00394839
2.19727 0.13982 0.0039825
2.19971 0.140864 0.00401685
2.20215 0.141914 0.00405144
2.20459 0.142971 0.00408627
2.20703 0.144032 0.00412135
2.20947 0.1451 0.00415667
2.21191 0.146174 0.00419223
2.21436 0.147253 0.00422805
2.2168 0.148339 0.00426411
2.21924 0.14943 0.00430042
2.22168 0.150528 0.00433698
2.22412 0.151631 0.00437379
2.22656 0.152741 0.00441085
2.229 0.153856 0.00444816
2.23145 0.154977 0.00448573
2.23389 0.156105 0.00452356
2.23633 0.157238 0.00456164
2.23877 0.158378 0.00459998
2.24121 0.159523 0.00463858
2.24365 0.160675 0.00467743
2.24609 0.161832 0.00471655
2.24854 0.162996 0.00475593
2.25098 0.164166 0.00479557
2.25342 0.165342 0.00483548
2.25586 0.166524 0.00487565
2.2583 0.167712 0.00491609
2.26074 0.168906 0.00495679
2.26318 0.170107 0.00499776
2.26562 0.171313 0.00503901
2.26807 0.172526 0.00508052
2.27051 0.173745 0.0051223
2.27295 0.17497 0.00516436
2.27539 0.176201 0.00520669
2.27783 0.177438 0.00524929
2.28027 0.178682 0.00529217
2.28271 0.179932 0.00533532
2.28516 0.181188 0.00537876
2.2876 0.18245 0.00542247
2.29004 0.183719 0.00546646
2.29248 0.184994 0.00551073
2.29492 0.186275 0.00555528
2.29736 0.187562 0.00560012
2.2998 0.188855 0.00564523
2.30225 0.190155 0.00569064
2.30469 0.191461 0.00573632
2.30713 0.192773 0.0057823
2.30957 0.194092 0.00582856
2.31201 0.195417 0.00587511
2.31445 0.196748 0.00592195
2.31689 0.198086 0.00596908
2.31934 0.199429 0.0060165
2.32178 0.200779 0.00606422
2.32422 0.202136 0.00611222
2.32666 0.203498 0.00616052
2.3291 0.204867 0.00620912
2.33154 0.206243 0.00625801
2.33398 0.207624 0.0063072
2.33643 0.209012 0.00635668
2.33887 0.210406 0.00640647
2.34131 0.211807 0.00645655
2.34375 0.213214 0.00650694
2.34619 0.214627 0.00655762
2.34863 0.216046 0.00660861
2.35107 0.217472 0.0066599
2.35352 0.218904 0.00671149
2.35596 0.220343 0.00676339
2.3584 0.221787 0.0068156
2.36084 0.223238 0.00686811
2.36328 0.224696 0.00692093
2.36572 0.22616 0.00697405
2.36816 0.22763 0.00702749
2.37061 0.229106 0.00708123
2.37305 0.230589 0.00713529
2.37549 0.232078 0.00718965
2.37793 0.233573 0.00724433
2.38037 0.235074 0.00729932
2.38281 0.236582 0.00735463
2.38525 0.238096 0.00741025
2.3877 0.239617 0.00746618
2.39014 0.241143 0.00752243
2.39258 0.242676 0.00757899
2.39502 0.244216 0.00763588
2.39746 0.245761 0.00769308
2.3999 0.247313 0.0077506
2.40234 0.248871 0.00780843
2.40479 0.250435 0.00786659
2.40723 0.252006 0.00792507
2.40967 0.253583 0.00798387
2.41211 0.255165 0.00804299
2.41455 0.256755 0.00810243
2.41699 0.25835 0.0081622
2.41943 0.259952 0.00822229
2.42188 0.261559 0.00828271
2.42432 0.263173 0.00834345
2.42676 0.264793 0.00840451
2.4292 0.26642 0.0084659
2.43164 0.268052 0.00852762
2.43408 0.269691 0.00858966
2.43652 0.271335 0.00865203
2.43896 0.272986 0.00871473
2.44141 0.274643 0.00877776
2.44385 0.276306 0.00884112
2.44629 0.277975 0.00890481
2.44873 0.27965 0.00896882
2.45117 0.281331 0.00903317
2.45361 0.283018 0.00909785
2.45605 0.284711 0.00916286
2.4585 0.286411 0.0092282
2.46094 0.288116 0.00929387
2.46338 0.289827 0.00935988
2.46582 0.291544 0.00942621
2.46826 0.293267 0.00949288
2.4707 0.294996 0.00955989
2.47314 0.296731 0.00962723
2.47559 0.298471 0.0096949
2.47803 0.300218 0.00976291
2.48047 0.30197 0.00983125
2.48291 0.303729 0.00989992
2.48535 0.305493 0.00996894
2.48779 0.307263 0.0100383
2.49023 0.309038 0.010108
2.49268 0.310819 0.010178
2.49512 0.312606 0.0102483
2.49756 0.314399 0.010319
2.5 0.316198 0.0103901
2.50244 0.318002 0.0104614
2.50488 0.319811 0.0105331
2.50732 0.321627 0.0106052
2.50977 0.323448 0.0106775
2.51221 0.325274 0.0107502
2.51465 0.327106 0.0108233
2.51709 0.328944 0.0108967
2.51953 0.330787 0.0109704
2.52197 0.332635 0.0110444
2.52441 0.334489 0.0111188
2.52686 0.336348 0.0111936
2.5293 0.338213 0.0112686
2.53174 0.340083 0.011344
2.53418 0.341958 0.0114198
2.53662 0.343839 0.0114959
2.53906 0.345725 0.0115723
2.5415 0.347616 0.011649
2.54395 0.349512 0.0117261
2.54639 0.351413 0.0118035
2.54883 0.35332 0.0118813
2.55127 0.355232 0.0119594
2.55371 0.357148 0.0120378
2.55615 0.35907 0.0121166
2.55859 0.360997 0.0121957
2.56104 0.362929 0.0122751
2.56348 0.364865 0.0123549
2.56592 0.366807 0.012435
2.56836 0.368754 0.0125154
2.5708 0.370705 0.0125962
2.57324 0.372661 0.0126773
2.57568 0.374622 0.0127587
2.57812 0.376587 0.0128405
2.58057 0.378558 0.0129226
2.58301 0.380533 0.013005
2.58545 0.382512 0.0130878
2.58789 0.384496 0.0131708
2.59033 0.386485 0.0132543
2.59277 0.388478 0.013338
2.59521 0.390476 0.0134221
2.59766 0.392478 0.0135065
2.6001 0.394484 0.0135912
2.60254 0.396495 0.0136763
2.60498 0.39851 0.0137616
2.60742 0.400529 0.0138473
2.60986 0.402552 0.0139334
2.6123 0.40458 0.0140197
2.61475 0.406611 0.0141064
2.61719 0.408647 0.0141934
2.61963 0.410687 0.0142807
2.62207 0.41273 0.0143683
2.62451 0.414778 0.0144563
2.62695 0.416829 0.0145445
2.62939 0.418885 0.0146331
2.63184 0.420944 0.014722
2.63428 0.423007 0.0148113
2.63672 0.425073 0.0149008
2.63916 0.427143 0.0149906
2.6416 0.429217 0.0150808
2.64404 0.431294 0.0151713
2.64648 0.433375 0.0152621
2.64893 0.435459 0.0153531
2.65137 0.437547 0.0154445
2.65381 0.439638 0.0155362
2.65625 0.441732 0.0156283
2.65869 0.443829 0.0157206
2.66113 0.44593 0.0158132
2.66357 0.448033 0.0159061
2.66602 0.45014 0.0159993
2.66846 0.45225 0.0160928
2.6709 0.454362 0.0161866
2.67334 0.456478 0.0162808
2.67578 0.458596 0.0163752
2.67822 0.460717 0.0164699
2.68066 0.462841 0.0165649
2.68311 0.464968 0.0166601
2.68555 0.467097 0.0167557
2.68799 0.469228 0.0168516
2.69043 0.471362 0.0169477
2.69287 0.473499 0.0170441
2.69531 0.475638 0.0171408
2.69775 0.477779 0.0172378
2.7002 0.479922 0.0173351
2.70264 0.482068 0.0174326
2.70508 0.484216 0.0175305
2.70752 0.486365 0.0176286
2.70996 0.488517 0.0177269
2.7124 0.490671 0.0178256
2.71484 0.492826 0.0179245
2.71729 0.494983 0.0180237
2.71973 0.497142 0.0181231
2.72217 0.499303 0.0182228
2.72461 0.501465 0.0183228
2.72705 0.503629 0.018423
2.72949 0.505794 0.0185235
2.73193 0.50796 0.0186242
2.73438 0.510128 0.0187252
2.73682 0.512297 0.0188264
2.73926 0.514467 0.0189279
2.7417 0.516639 0.0190296
2.74414 0.518811 0.0191316
2.74658 0.520984 0.0192338
2.74902 0.523159 0.0193363
2.75146 0.525334 0.0194389
2.75391 0.527509 0.0195419
2.75635 0.529686 0.019645
2.75879 0.531863 0.0197484
2.76123 0.53404 0.019852
2.76367 0.536218 0.0199559
2.76611 0.538396 0.0200599
2.76855 0.540575 0.0201642
2.771 0.542754 0.0202687
2.77344 0.544933 0.0203734
2.77588 0.547112 0.0204783
2.77832 0.549291 0.0205835
2.78076 0.55147 0.0206888
2.7832 0.553648 0.0207944
2.78564 0.555827 0.0209001
2.78809 0.558005 0.0210061
2.79053 0.560183 0.0211122
2.79297 0.56236 0.0212185
2.79541 0.564536 0.0213251
2.79785 0.566712 0.0214318
2.80029 0.568888 0.0215387
2.80273 0.571062 0.0216458
2.80518 0.573235 0.021753
2.80762 0.575408 0.0218604
2.81006 0.577579 0.021968
2.8125 0.57975 0.0220758
2.81494 0.581919 0.0221838
2.81738 0.584086 0.0222919
2.81982 0.586253 0.0224001
2.82227 0.588418 0.0225085
2.82471 0.590581 0.0226171
2.82715 0.592742 0.0227258
2.82959 0.594902 0.0228347
2.83203 0.59706 0.0229437
2.83447 0.599216 0.0230529
2.83691 0.60137 0.0231621
2.83936 0.603522 0.0232716
2.8418 0.605671 0.0233811
2.84424 0.607819 0.0234908
2.84668 0.609964 0.0236006
2.84912 0.612106 0.0237105
2.85156 0.614246 0.0238205
2.854 0.616384 0.0239307
2.85645 0.618518 0.0240409
2.85889 0.62065 0.0241513
2.86133 0.622779 0.0242618
2.86377 0.624905 0.0243723
2.86621 0.627027 0.024483
2.86865 0.629147 0.0245937
2.87109 0.631263 0.0247045
2.87354 0.633376 0.0248154
2.87598 0.635485 0.0249264
2.87842 0.637591 0.0250374
2.88086 0.639693 0.0251486
2.8833 0.641791 0.0252598
2.88574 0.643885 0.025371
2.88818 0.645976 0.0254823
2.89062 0.648062 0.0255937
2.89307 0.650144 0.0257051
2.89551 0.652222 0.0258165
2.89795 0.654296 0.025928
2.90039 0.656365 0.0260396
2.90283 0.658429 0.0261511
2.90527 0.660489 0.0262627
2.90771 0.662544 0.0263743
2.91016 0.664595 0.026486
2.9126 0.66664 0.0265976
2.91504 0.66868 0.0267093
2.91748 0.670716 0.0268209
2.91992 0.672745 0.0269326
2.92236 0.67477 0.0270443
2.9248 0.676789 0.0271559
2.92725 0.678803 0.0272675
2.92969 0.680811 0.0273792
2.93213 0.682813 0.0274908
2.93457 0.684809 0.0276023
2.93701 0.6868 0.0277139
2.93945 0.688784 0.0278254
2.94189 0.690762 0.0279369
2.94434 0.692734 0.0280483
2.94678 0.694699 0.0281597
2.94922 0.696658 0.028271
2.95166 0.698611 0.0283822
2.9541 0.700557 0.0284934
2.95654 0.702496 0.0286045
2.95898 0.704428 0.0287156
2.96143 0.706353 0.0288265
2.96387 0.708271 0.0289374
2.96631 0.710182 0.0290482
2.96875 0.712085 0.0291589
2.97119 0.713981 0.0292695
2.97363 0.71587 0.02938
2.97607 0.717751 0.0294904
2.97852 0.719624 0.0296006
2.98096 0.721489 0.0297108
2.9834 0.723347 0.0298208
2.98584 0.725196 0.0299306
2.98828 0.727038 0.0300404
2.99072 0.728871 0.03015
2.99316 0.730695 0.0302594
2.99561 0.732511 0.0303687
2.99805 0.734319 0.0304779
3.00049 0.736118 0.0305868
3.00293 0.737908 0.0306956
3.00537 0.739689 0.0308043
3.00781 0.741462 0.0309127
3.01025 0.743225 0.031021
3.0127 0.744978 0.031129
3.01514 0.746723 0.0312369
3.01758 0.748458 0.0313446
3.02002 0.750184 0.031452
3.02246 0.7519 0.0315593
3.0249 0.753606 0.0316663
3.02734 0.755302 0.0317731
3.02979 0.756988 0.0318796
3.03223 0.758665 0.0319859
3.03467 0.760331 0.032092
3.03711 0.761986 0.0321978
3.03955 0.763632 0.0323034
3.04199 0.765267 0.0324087
3.04443 0.766891 0.0325138
3.04688 0.768504 0.0326185
3.04932 0.770107 0.032723
3.05176 0.771698 0.0328272
3.0542 0.773279 0.0329311
3.05664 0.774849 0.0330347
3.05908 0.776407 0.033138
3.06152 0.777954 0.033241
3.06396 0.779489 0.0333437
3.06641 0.781013 0.0334461
3.06885 0.782525 0.0335481
3.07129 0.784025 0.0336498
3.07373 0.785513 0.0337511
3.07617 0.786989 0.0338521
3.07861 0.788454 0.0339528
3.08105 0.789905 0.0340531
3.0835 0.791345 0.034153
3.08594 0.792772 0.0342526
3.08838 0.794187 0.0343517
3.09082 0.795589 0.0344505
3.09326 0.796978 0.0345489
3.0957 0.798354 0.0346469
3.09814 0.799717 0.0347445
3.10059 0.801067 0.0348417
3.10303 0.802404 0.0349385
3.10547 0.803728 0.0350348
3.10791 0.805038 0.0351307
3.11035 0.806335 0.0352262
3.11279 0.807618 0.0353212
3.11523 0.808887 0.0354158
3.11768 0.810143 0.03551
3.12012 0.811385 0.0356036
3.12256 0.812612 0.0356968
3.125 0.813826 0.0357895
3.12744 0.815025 0.0358818
3.12988 0.81621 0.0359735
3.13232 0.81738 0.0360648
3.13477 0.818536 0.0361555
3.13721 0.819677 0.0362458
3.13965 0.820803 0.0363355
3.14209 0.821915 0.0364247
3.14453 0.823011 0.0365134
3.14697 0.824093 0.0366015
3.14941 0.825159 0.0366891
3.15186 0.82621 0.0367762
3.1543 0.827246 0.0368627
3.15674 0.828266 0.0369486
3.15918 0.82927 0.037034
3.16162 0.830259 0.0371188
3.16406 0.831232 0.037203
3.1665 0.83219 0.0372866
3.16895 0.833131 0.0373696
3.17139 0.834056 0.037452
3.17383 0.834965 0.0375339
3.17627 0.835858 0.037615
3.17871 0.836734 0.0376956
3.18115 0.837594 0.0377756
3.18359 0.838438 0.0378549
3.18604 0.839264 0.0379335
3.18848 0.840074 0.0380115
3.19092 0.840867 0.0380889
3.19336 0.841643 0.0381656
3.1958 0.842402 0.0382416
3.19824 0.843144 0.0383169
3.20068 0.843869 0.0383916
3.20312 0.844576 0.0384656
3.20557 0.845266 0.0385388
3.20801 0.845939 0.0386114
3.21045 0.846594 0.0386833
3.21289 0.847231 0.0387544
3.21533 0.84785 0.0388248
3.21777 0.848452 0.0388945
3.22021 0.849035 0.0389634
3.22266 0.849601 0.0390316
3.2251 0.850148 0.0390991
3.22754 0.850677 0.0391657
3.22998 0.851188 0.0392317
3.23242 0.85168 0.0392968
3.23486 0.852154 0.0393612
3.2373 0.85261 0.0394248
3.23975 0.853046 0.0394875
3.24219 0.853464 0.0395495
3.24463 0.853863 0.0396107
3.24707 0.854243 0.0396711
3.24951 0.854604 0.0397306
3.25195 0.854946 0.0397894
3.25439 0.855269 0.0398472
3.25684 0.855573 0.0399043
3.25928 0.855857 0.0399605
3.26172 0.856122 0.0400158
3.26416 0.856367 0.0400703
3.2666 0.856593 0.040124
3.26904 0.856799 0.0401767
3.27148 0.856986 0.0402286
3.27393 0.857152 0.0402796
3.27637 0.857299 0.0403296
3.27881 0.857426 0.0403788
3.28125 0.857533 0.0404271
3.28369 0.857619 0.0404745
3.28613 0.857686 0.0405209
3.28857 0.857732 0.0405665
3.29102 0.857758 0.0406111
3.29346 0.857763 0.0406547
3.2959 0.857748 0.0406974
3.29834 0.857713 0.0407392
3.30078 0.857657 0.04078
3.30322 0.85758 0.0408198
3.30566 0.857482 0.0408587
3.30811 0.857364 0.0408966
3.31055 0.857225 0.0409335
3.31299 0.857065 0.0409694
3.31543 0.856884 0.0410043
3.31787 0.856681 0.0410382
3.32031 0.856458 0.0410711
3.32275 0.856213 0.041103
3.3252 0.855948 0.0411339
3.32764 0.85566 0.0411637
3.33008 0.855352 0.0411925
3.33252 0.855022 0.0412203
3.33496 0.85467 0.041247
3.3374 0.854297 0.0412727
3.33984 0.853903 0.0412973
3.34229 0.853487 0.0413208
3.34473 0.853049 0.0413433
3.34717 0.852589 0.0413647
3.34961 0.852107 0.041385
3.35205 0.851604 0.0414043
3.35449 0.851078 0.0414224
3.35693 0.850531 0.0414394
3.35938 0.849961 0.0414554
3.36182 0.84937 0.0414702
3.36426 0.848756 0.0414839
3.3667 0.848121 0.0414965
3.36914 0.847463 0.0415079
3.37158 0.846782 0.0415183
3.37402 0.84608 0.0415274
3.37646 0.845355 0.0415355
3.37891 0.844607 0.0415423
3.38135 0.843837 0.0415481
3.38379 0.843045 0.0415526
3.38623 0.84223 0.041556
3.38867 0.841393 0.0415583
3.39111 0.840533 0.0415593
3.39355 0.839651 0.0415592
3.396 0.838745 0.0415579
3.39844 0.837817 0.0415554
3.40088 0.836867 0.0415516
3.40332 0.835893 0.0415467
3.40576 0.834897 0.0415406
3.4082 0.833878 0.0415333
3.41064 0.832836 0.0415247
3.41309 0.831771 0.0415149
3.41553 0.830684 0.0415039
3.41797 0.829573 0.0414917
3.42041 0.828439 0.0414782
3.42285 0.827283 0.0414635
3.42529 0.826103 0.0414475
3.42773 0.8249 0.0414303
3.43018 0.823675 0.0414118
3.43262 0.822426 0.041392
3.43506 0.821154 0.041371
3.4375 0.819859 0.0413488
3.43994 0.818541 0.0413252
3.44238 0.817199 0.0413004
3.44482 0.815835 0.0412743
3.44727 0.814447 0.0412469
3.44971 0.813036 0.0412182
3.45215 0.811602 0.0411882
3.45459 0.810145 0.0411569
3.45703 0.808664 0.0411243
3.45947 0.807161 0.0410904
3.46191 0.805634 0.0410552
3.46436 0.804083 0.0410186
3.4668 0.80251 0.0409808
3.46924 0.800913 0.0409416
3.47168 0.799293 0.0409011
3.47412 0.79765 0.0408593
3.47656 0.795983 0.0408161
3.479 0.794293 0.0407716
3.48145 0.79258 0.0407258
3.48389 0.790844 0.0406786
3.48633 0.789084 0.0406301
3.48877 0.787301 0.0405802
3.49121 0.785495 0.0405289
3.49365 0.783666 0.0404763
3.49609 0.781813 0.0404224
3.49854 0.779937 0.0403671
3.50098 0.778038 0.0403104
3.50342 0.776116 0.0402523
3.50586 0.774171 0.0401929
3.5083 0.772202 0.0401321
3.51074 0.77021 0.0400699
3.51318 0.768195 0.0400063
3.51562 0.766157 0.0399414
3.51807 0.764096 0.0398751
3.52051 0.762012 0.0398073
3.52295 0.759904 0.0397382
3.52539 0.757774 0.0396677
3.52783 0.755621 0.0395958
3.53027 0.753444 0.0395226
3.53271 0.751245 0.0394479
3.53516 0.749022 0.0393718
3.5376 0.746777 0.0392943
3.54004 0.744509 0.0392154
3.54248 0.742218 0.0391351
3.54492 0.739904 0.0390534
3.54736 0.737567 0.0389703
3.5498 0.735208 0.0388857
3.55225 0.732825 0.0387998
3.55469 0.73042 0.0387124
3.55713 0.727993 0.0386237
3.55957 0.725543 0.0385335
3.56201 0.72307 0.0384419
3.56445 0.720574 0.0383489
3.56689 0.718056 0.0382544
3.56934 0.715516 0.0381586
3.57178 0.712953 0.0380613
3.57422 0.710368 0.0379626
3.57666 0.707761 0.0378625
3.5791 0.705131 0.0377609
3.58154 0.702479 0.0376579
3.58398 0.699804 0.0375535
3.58643 0.697108 0.0374477
3.58887 0.69439 0.0373405
3.59131 0.691649 0.0372318
3.59375 0.688887 0.0371217
3.59619 0.686102 0.0370102
3.59863 0.683296 0.0368972
3.60107 0.680468 0.0367828
3.60352 0.677618 0.036667
3.60596 0.674747 0.0365498
3.6084 0.671853 0.0364312
3.61084 0.668939 0.0363111
3.61328 0.666003 0.0361896
3.61572 0.663045 0.0360667
3.61816 0.660066 0.0359423
3.62061 0.657065 0.0358166
3.62305 0.654044 0.0356894
3.62549 0.651001 0.0355608
3.62793 0.647937 0.0354307
3.63037 0.644852 0.0352993
3.63281 0.641746 0.0351664
3.63525 0.63862 0.0350322
3.6377 0.635472 0.0348965
3.64014 0.632304 0.0347594
3.64258 0.629115 0.0346209
3.64502 0.625905 0.034481
3.64746 0.622675 0.0343396
3.6499 0.619425 0.0341969
3.65234 0.616154 0.0340528
3.65479 0.612863 0.0339072
3.65723 0.609551 0.0337603
3.65967 0.60622 0.033612
3.66211 0.602869 0.0334622
3.66455 0.599497 0.0333111
3.66699 0.596106 0.0331586
3.66943 0.592695 0.0330047
3.67188 0.589265 0.0328494
3.67432 0.585815 0.0326927
3.67676 0.582345 0.0325347
3.6792 0.578856 0.0323753
3.68164 0.575348 0.0322145
3.68408 0.571821 0.0320523
3.68652 0.568274 0.0318888
3.68896 0.564709 0.0317239
3.69141 0.561124 0.0315576
3.69385 0.557521 0.03139
3.69629 0.553899 0.031221
3.69873 0.550259 0.0310507
3.70117 0.5466 0.030879
3.70361 0.542923 0.030706
3.70605 0.539227 0.0305316
3.7085 0.535513 0.0303559
3.71094 0.531782 0.0301789
3.71338 0.528032 0.0300006
3.71582 0.524264 0.0298209
3.71826 0.520479 0.0296399
3.7207 0.516676 0.0294576
3.72314 0.512855 0.029274
3.72559 0.509017 0.029089
3.72803 0.505162 0.0289028
3.73047 0.50129 0.0287153
3.73291 0.4974 0.0285265
3.73535 0.493494 0.0283364
3.73779 0.489571 0.028145
3.74023 0.485631 0.0279524
3.74268 0.481674 0.0277584
3.74512 0.477701 0.0275633
3.74756 0.473712 0.0273668
3.75 0.469707 0.0271691
3.75244 0.465685 0.0269702
3.75488 0.461647 0.02677
3.75732 0.457594 0.0265685
3.75977 0.453525 0.0263659
3.76221 0.44944 0.026162
3.76465 0.44534 0.0259569
3.76709 0.441224 0.0257505
3.76953 0.437093 0.025543
3.77197 0.432947 0.0253343
3.77441 0.428787 0.0251244
3.77686 0.424611 0.0249132
3.7793 0.420421 0.0247009
3.78174 0.416216 0.0244875
3.78418 0.411997 0.0242728
3.78662 0.407763 0.024057
3.78906 0.403515 0.0238401
3.7915 0.399254 0.023622
3.79395 0.394978 0.0234027
3.79639 0.390689 0.0231824
3.79883 0.386386 0.0229609
3.80127 0.38207 0.0227383
3.80371 0.37774 0.0225145
3.80615 0.373397 0.0222897
3.80859 0.369041 0.0220638
3.81104 0.364673 0.0218368
3.81348 0.360291 0.0216087
3.81592 0.355897 0.0213795
3.81836 0.351491 0.0211493
3.8208 0.347072 0.020918
3.82324 0.342641 0.0206856
3.82568 0.338199 0.0204522
3.82812 0.333744 0.0202178
3.83057 0.329277 0.0199824
3.83301 0.324799 0.019746
3.83545 0.32031 0.0195085
3.83789 0.315809 0.01927
3.84033 0.311298 0.0190306
3.84277 0.306775 0.0187902
3.84521 0.302242 0.0185488
3.84766 0.297698 0.0183064
3.8501 0.293143 0.0180631
3.85254 0.288578 0.0178189
3.85498 0.284003 0.0175737
3.85742 0.279418 0.0173276
3.85986 0.274823 0.0170805
3.8623 0.270218 0.0168326
3.86475 0.265604 0.0165838
3.86719 0.260981 0.016334
3.86963 0.256348 0.0160834
3.87207 0.251706 0.015832
3.87451 0.247055 0.0155796
3.87695 0.242396 0.0153265
3.87939 0.237728 0.0150724
3.88184 0.233051 0.0148176
3.88428 0.228367 0.0145619
3.88672 0.223674 0.0143055
3.88916 0.218973 0.0140482
3.8916 0.214264 0.0137901
3.89404 0.209548 0.0135313
3.89648 0.204825 0.0132717
3.89893 0.200094 0.0130113
3.90137 0.195356 0.0127502
3.90381 0.190611 0.0124884
3.90625 0.185859 0.0122258
3.90869 0.181101 0.0119625
3.91113 0.176336 0.0116985
3.91357 0.171565 0.0114338
3.91602 0.166788 0.0111685
3.91846 0.162005 0.0109024
3.9209 0.157216 0.0106358
3.92334 0.152422 0.0103684
3.92578 0.147622 0.0101004
3.92822 0.142817 0.00983185
3.93066 0.138007 0.00956264
3.93311 0.133192 0.00929282
3.93555 0.128372 0.00902242
3.93799 0.123547 0.00875143
3.94043 0.118719 0.00847988
3.94287 0.113886 0.00820777
3.94531 0.109048 0.00793512
3.94775 0.104207 0.00766194
3.9502 0.0993626 0.00738823
3.95264 0.0945143 0.00711402
3.95508 0.0896626 0.0068393
3.95752 0.0848078 0.00656411
3.95996 0.0799499 0.00628844
3.9624 0.0750891 0.00601231
3.96484 0.0702257 0.00573573
3.96729 0.0653597 0.00545872
3.96973 0.0604914 0.00518128
3.97217 0.055621 0.00490344
3.97461 0.0507485 0.00462519
3.97705 0.0458743 0.00434655
3.97949 0.0409984 0.00406754
3.98193 0.036121 0.00378817
3.98438 0.0312424 0.00350845
3.98682 0.0263626 0.0032284
3.98926 0.0214819 0.00294802
3.9917 0.0166004 0.00266733
3.99414 0.0117183 0.00238634
3.99658 0.00683586 0.00210506
3.99902 0.00195312 0.00182351
4.00146 -0.00292968 0.0015417
4.00391 -0.00781238 0.00125965
4.00635 -0.0126948 0.000977359
4.00879 -0.0175768 0.000694848
4.01123 -0.0224581 0.000412128
4.01367 -0.0273386 0.000129213
4.01611 -0.0322182 -0.000153884
4.01855 -0.0370966 -0.00043715
4.021 -0.0419737 -0.000720573
4.02344 -0.0468493 -0.00100414
4.02588 -0.0517232 -0.00128783
4.02832 -0.0565952 -0.00157164
4.03076 -0.0614652 -0.00185556
4.0332 -0.0663331 -0.00213956
4.03564 -0.0711985 -0.00242364
4.03809 -0.0760615 -0.00270779
4.04053 -0.0809217 -0.00299198
4.04297 -0.085779 -0.00327621
4.04541 -0.0906332 -0.00356046
4.04785 -0.0954842 -0.00384473
4.05029 -0.100332 -0.00412899
4.05273 -0.105176 -0.00441323
4.05518 -0.110016 -0.00469744
4.05762 -0.114852 -0.0049816
4.06006 -0.119685 -0.00526571
4.0625 -0.124513 -0.00554975
4.06494 -0.129336 -0.00583371
4.06738 -0.134155 -0.00611756
4.06982 -0.138969 -0.0064013
4.07227 -0.143778 -0.00668492
4.07471 -0.148582 -0.0069684
4.07715 -0.153381 -0.00725172
4.07959 -0.158175 -0.00753488
4.08203 -0.162962 -0.00781786
4.08447 -0.167744 -0.00810065
4.08691 -0.17252 -0.00838322
4.08936 -0.17729 -0.00866558
4.0918 -0.182053 -0.0089477
4.09424 -0.18681 -0.00922958
4.09668 -0.19156 -0.00951119
4.09912 -0.196304 -0.00979253
4.10156 -0.201041 -0.0100736
4.104 -0.20577 -0.0103543
4.10645 -0.210492 -0.0106348
4.10889 -0.215207 -0.0109148
4.11133 -0.219914 -0.0111946
4.11377 -0.224613 -0.011474
4.11621 -0.229304 -0.011753
4.11865 -0.233987 -0.0120317
4.12109 -0.238662 -0.0123099
4.12354 -0.243328 -0.0125877
4.12598 -0.247986 -0.0128652
4.12842 -0.252635 -0.0131421
4.13086 -0.257275 -0.0134186
4.1333 -0.261906 -0.0136947
4.13574 -0.266528 -0.0139703
4.13818 -0.27114 -0.0142453
4.14062 -0.275743 -0.0145199
4.14307 -0.280336 -0.014794
4.14551 -0.284919 -0.0150675
4.14795 -0.289492 -0.0153404
4.15039 -0.294055 -0.0156128
4.15283 -0.298607 -0.0158847
4.15527 -0.303149 -0.0161559
4.15771 -0.30768 -0.0164266
4.16016 -0.312201 -0.0166966
4.1626 -0.31671 -0.016966
4.16504 -0.321209 -0.0172348
4.16748 -0.325696 -0.0175029
4.16992 -0.330172 -0.0177703
4.17236 -0.334636 -0.0180371
4.1748 -0.339088 -0.0183032
4.17725 -0.343529 -0.0185685
4.17969 -0.347957 -0.0188332
4.18213 -0.352373 -0.0190971
4.18457 -0.356777 -0.0193603
4.18701 -0.361169 -0.0196227
4.18945 -0.365548 -0.0198843
4.19189 -0.369914 -0.0201452
4.19434 -0.374267 -0.0204052
4.19678 -0.378607 -0.0206645
4.19922 -0.382934 -0.0209229
4.20166 -0.387248 -0.0211805
4.2041 -0.391548 -0.0214372
4.20654 -0.395834 -0.0216931
4.20898 -0.400107 -0.0219481
4.21143 -0.404366 -0.0222023
4.21387 -0.408611 -0.0224555
4.21631 -0.412842 -0.0227078
4.21875 -0.417058 -0.0229592
4.22119 -0.42126 -0.0232097
4.22363 -0.425447 -0.0234592
4.22607 -0.42962 -0.0237077
4.22852 -0.433778 -0.0239553
4.23096 -0.437921 -0.0242019
4.2334 -0.442048 -0.0244475
4.23584 -0.446161 -0.0246921
4.23828 -0.450258 -0.0249356
4.24072 -0.45434 -0.0251782
4.24316 -0.458406 -0.0254197
4.24561 -0.462456 -0.0256601
4.24805 -0.466491 -0.0258995
4.25049 -0.470509 -0.0261378
4.25293 -0.474511 -0.026375
4.25537 -0.478497 -0.0266111
4.25781 -0.482467 -0.026846
4.26025 -0.48642 -0.0270799
4.2627 -0.490357 -0.0273126
4.26514 -0.494277 -0.0275442
4.26758 -0.49818 -0.0277746
4.27002 -0.502066 -0.0280039
4.27246 -0.505935 -0.0282319
4.2749 -0.509786 -0.0284588
4.27734 -0.513621 -0.0286845
4.27979 -0.517438 -0.028909
4.28223 -0.521237 -0.0291322
4.28467 -0.525019 -0.0293542
4.28711 -0.528783 -0.029575
4.28955 -0.532529 -0.0297945
4.29199 -0.536258 -0.0300127
4.29443 -0.539968 -0.0302297
4.29688 -0.54366 -0.0304454
4.29932 -0.547333 -0.0306597
4.30176 -0.550989 -0.0308728
4.3042 -0.554625 -0.0310846
4.30664 -0.558243 -0.031295
4.30908 -0.561843 -0.0315041
4.31152 -0.565423 -0.0317119
4.31396 -0.568985 -0.0319183
4.31641 -0.572528 -0.0321233
4.31885 -0.576051 -0.0323269
4.32129 -0.579556 -0.0325292
4.32373 -0.583041 -0.0327301
4.32617 -0.586506 -0.0329296
4.32861 -0.589953 -0.0331277
4.33105 -0.593379 -0.0333243
4.3335 -0.596786 -0.0335195
4.33594 -0.600173 -0.0337133
4.33838 -0.603541 -0.0339056
4.34082 -0.606888 -0.0340965
4.34326 -0.610215 -0.0342859
4.3457 -0.613522 -0.0344739
4.34814 -0.61681 -0.0346603
4.35059 -0.620076 -0.0348453
4.35303 -0.623323 -0.0350288
4.35547 -0.626549 -0.0352108
4.35791 -0.629754 -0.0353912
4.36035 -0.632939 -0.0355702
4.36279 -0.636103 -0.0357476
4.36523 -0.639247 -0.0359235
4.36768 -0.642369 -0.0360978
4.37012 -0.645471 -0.0362706
4.37256 -0.648552 -0.0364418
4.375 -0.651611 -0.0366115
4.37744 -0.65465 -0.0367796
4.37988 -0.657667 -0.0369461
4.38232 -0.660663 -0.037111
4.38477 -0.663638 -0.0372744
4.38721 -0.666591 -0.0374361
4.38965 -0.669523 -0.0375962
4.39209 -0.672434 -0.0377548
4.39453 -0.675323 -0.0379117
4.39697 -0.67819 -0.038067
4.39941 -0.681035 -0.0382206
4.40186 -0.683859 -0.0383726
4.4043 -0.686661 -0.038523
4.40674 -0.689441 -0.0386717
4.40918 -0.692199 -0.0388188
4.41162 -0.694935 -0.0389642
4.41406 -0.697649 -0.039108
4.4165 -0.700341 -0.03925
4.41895 -0.703011 -0.0393904
4.42139 -0.705658 -0.0395292
4.42383 -0.708284 -0.0396662
4.42627 -0.710887 -0.0398016
4.42871 -0.713468 -0.0399352
4.43115 -0.716026 -0.0400672
4.43359 -0.718562 -0.0401974
4.43604 -0.721075 -0.040326
4.43848 -0.723566 -0.0404528
4.44092 -0.726034 -0.040578
4.44336 -0.72848 -0.0407014
4.4458 -0.730903 -0.040823
4.44824 -0.733304 -0.040943
4.45068 -0.735681 -0.0410612
4.45312 -0.738036 -0.0411777
4.45557 -0.740368 -0.0412925
4.45801 -0.742678 -0.0414055
4.46045 -0.744964 -0.0415168
4.46289 -0.747228 -0.0416263
4.46533 -0.749469 -0.0417341
4.46777 -0.751686 -0.0418401
4.47021 -0.753881 -0.0419444
4.47266 -0.756053 -0.0420469
4.4751 -0.758202 -0.0421476
4.47754 -0.760328 -0.0422466
4.47998 -0.76243 -0.0423439
4.48242 -0.76451 -0.0424393
4.48486 -0.766567 -0.042533
4.4873 -0.7686 -0.042625
4.48975 -0.77061 -0.0427151
4.49219 -0.772598 -0.0428035
4.49463 -0.774562 -0.0428901
4.49707 -0.776502 -0.042975
4.49951 -0.77842 -0.043058
4.50195 -0.780314 -0.0431393
4.50439 -0.782186 -0.0432188
4.50684 -0.784034 -0.0432966
4.50928 -0.785858 -0.0433725
4.51172 -0.78766 -0.0434467
4.51416 -0.789438 -0.0435191
4.5166 -0.791193 -0.0435897
4.51904 -0.792925 -0.0436585
4.52148 -0.794633 -0.0437256
4.52393 -0.796318 -0.0437909
4.52637 -0.79798 -0.0438544
4.52881 -0.799619 -0.0439161
4.53125 -0.801234 -0.0439761
4.53369 -0.802826 -0.0440342
4.53613 -0.804395 -0.0440906
4.53857 -0.805941 -0.0441452
4.54102 -0.807463 -0.0441981
4.54346 -0.808962 -0.0442491
4.5459 -0.810438 -0.0442984
4.54834 -0.811891 -0.044346
4.55078 -0.81332 -0.0443917
4.55322 -0.814726 -0.0444357
4.55566 -0.81611 -0.0444779
4.55811 -0.817469 -0.0445184
4.56055 -0.818806 -0.0445571
4.56299 -0.82012 -0.044594
4.56543 -0.82141 -0.0446292
4.56787 -0.822677 -0.0446626
4.57031 -0.823922 -0.0446943
4.57275 -0.825143 -0.0447242
4.5752 -0.826341 -0.0447524
4.57764 -0.827516 -0.0447789
4.58008 -0.828668 -0.0448036
4.58252 -0.829797 -0.0448265
4.58496 -0.830903 -0.0448478
4.5874 -0.831986 -0.0448673
4.58984 -0.833046 -0.044885
4.59229 -0.834084 -0.0449011
4.59473 -0.835098 -0.0449154
4.59717 -0.83609 -0.044928
4.59961 -0.837059 -0.0449389
4.60205 -0.838005 -0.0449481
4.60449 -0.838928 -0.0449556
4.60693 -0.839829 -0.0449614
4.60938 -0.840707 -0.0449655
4.61182 -0.841562 -0.0449679
4.61426 -0.842395 -0.0449686
4.6167 -0.843205 -0.0449677
4.61914 -0.843993 -0.0449651
4.62158 -0.844759 -0.0449608
4.62402 -0.845501 -0.0449548
4.62646 -0.846222 -0.0449472
4.62891 -0.84692 -0.0449379
4.63135 -0.847596 -0.044927
4.63379 -0.848249 -0.0449144
4.63623 -0.848881 -0.0449002
4.63867 -0.84949 -0.0448844
4.64111 -0.850077 -0.0448669
4.64355 -0.850642 -0.0448478
4.646 -0.851185 -0.0448272
4.64844 -0.851706 -0.0448049
4.65088 -0.852205 -0.044781
4.65332 -0.852683 -0.0447555
4.65576 -0.853138 -0.0447284
4.6582 -0.853572 -0.0446997
4.66064 -0.853984 -0.0446695
4.66309 -0.854374 -0.0446377
4.66553 -0.854743 -0.0446044
4.66797 -0.85509 -0.0445694
4.67041 -0.855415 -0.044533
4.67285 -0.85572 -0.044495
4.67529 -0.856002 -0.0444555
4.67773 -0.856264 -0.0444144
4.68018 -0.856504 -0.0443719
4.68262 -0.856723 -0.0443278
4.68506 -0.856921 -0.0442823
4.6875 -0.857098 -0.0442352
4.68994 -0.857254 -0.0441867
4.69238 -0.857389 -0.0441367
4.69482 -0.857504 -0.0440852
4.69727 -0.857597 -0.0440323
4.69971 -0.85767 -0.0439779
4.70215 -0.857722 -0.0439221
4.70459 -0.857753 -0.0438648
4.70703 -0.857764 -0.0438061
4.70947 -0.857754 -0.043746
4.71191 -0.857724 -0.0436845
4.71436 -0.857674 -0.0436216
4.7168 -0.857604 -0.0435573
4.71924 -0.857513 -0.0434917
4.72168 -0.857402 -0.0434246
4.72412 -0.857271 -0.0433562
4.72656 -0.857121 -0.0432865
4.729 -0.85695 -0.0432154
4.73145 -0.85676 -0.043143
4.73389 -0.85655 -0.0430692
4.73633 -0.85632 -0.0429942
4.73877 -0.856071 -0.0429178
4.74121 -0.855802 -0.0428402
4.74365 -0.855514 -0.0427613
4.74609 -0.855206 -0.042681
4.74854 -0.854879 -0.0425996
4.75098 -0.854534 -0.0425169
4.75342 -0.854169 -0.0424329
4.75586 -0.853785 -0.0423477
4.7583 -0.853382 -0.0422613
4.76074 -0.85296 -0.0421737
4.76318 -0.85252 -0.0420848
4.76562 -0.852061 -0.0419948
4.76807 -0.851583 -0.0419036
4.77051 -0.851087 -0.0418113
4.77295 -0.850573 -0.0417177
4.77539 -0.85004 -0.0416231
4.77783 -0.849489 -0.0415273
4.78027 -0.84892 -0.0414304
4.78271 -0.848333 -0.0413323
4.78516 -0.847728 -0.0412332
4.7876 -0.847105 -0.0411329
4.79004 -0.846464 -0.0410316
4.79248 -0.845806 -0.0409292
4.79492 -0.84513 -0.0408258
4.79736 -0.844436 -0.0407213
4.7998 -0.843725 -0.0406158
4.80225 -0.842997 -0.0405092
4.80469 -0.842252 -0.0404017
4.80713 -0.841489 -0.0402931
4.80957 -0.84071 -0.0401836
4.81201 -0.839914 -0.0400731
4.81445 -0.8391 -0.0399616
4.81689 -0.83827 -0.0398491
4.81934 -0.837424 -0.0397357
4.82178 -0.83656 -0.0396214
4.82422 -0.835681 -0.0395062
4.82666 -0.834785 -0.0393901
4.8291 -0.833872 -0.039273
4.83154 -0.832944 -0.0391551
4.83398 -0.832 -0.0390363
4.83643 -0.831039 -0.0389167
4.83887 -0.830063 -0.0387962
4.84131 -0.829071 -0.0386749
4.84375 -0.828063 -0.0385528
4.84619 -0.82704 -0.0384298
4.84863 -0.826001 -0.0383061
4.85107 -0.824947 -0.0381815
4.85352 -0.823878 -0.0380562
4.85596 -0.822793 -0.0379302
4.8584 -0.821694 -0.0378034
4.86084 -0.820579 -0.0376758
4.86328 -0.81945 -0.0375476
4.86572 -0.818306 -0.0374186
4.86816 -0.817147 -0.0372889
4.87061 -0.815974 -0.0371585
4.87305 -0.814786 -0.0370275
4.87549 -0.813584 -0.0368958
4.87793 -0.812368 -0.0367634
4.88037 -0.811137 -0.0366305
4.88281 -0.809893 -0.0364969
4.88525 -0.808635 -0.0363626
4.8877 -0.807363 -0.0362278
4.89014 -0.806077 -0.0360924
4.89258 -0.804777 -0.0359564
4.89502 -0.803464 -0.0358199
4.89746 -0.802138 -0.0356828
4.8999 -0.800798 -0.0355452
4.90234 -0.799446 -0.0354071
4.90479 -0.79808 -0.0352684
4.90723 -0.796701 -0.0351292
4.90967 -0.795309 -0.0349896
4.91211 -0.793905 -0.0348495
4.91455 -0.792488 -0.0347089
4.91699 -0.791058 -0.0345679
4.91943 -0.789616 -0.0344264
4.92188 -0.788162 -0.0342845
4.92432 -0.786695 -0.0341422
4.92676 -0.785216 -0.0339996
4.9292 -0.783726 -0.0338565
4.93164 -0.782223 -0.033713
4.93408 -0.780709 -0.0335692
4.93652 -0.779183 -0.033425
4.93896 -0.777645 -0.0332805
4.94141 -0.776096 -0.0331357
4.94385 -0.774536 -0.0329906
4.94629 -0.772964 -0.0328452
4.94873 -0.771381 -0.0326994
4.95117 -0.769787 -0.0325534
4.95361 -0.768182 -0.0324072
4.95605 -0.766567 -0.0322607
4.9585 -0.76494 -0.0321139
4.96094 -0.763303 -0.031967
4.96338 -0.761656 -0.0318198
4.96582 -0.759998 -0.0316724
4.96826 -0.75833 -0.0315248
4.9707 -0.756652 -0.031377
4.97314 -0.754964 -0.0312291
4.97559 -0.753265 -0.031081
4.97803 -0.751557 -0.0309328
4.98047 -0.749839 -0.0307845
4.98291 -0.748112 -0.030636
4.98535 -0.746375 -0.0304875
4.98779 -0.744628 -0.0303388
4.99023 -0.742873 -0.03019
4.99268 -0.741108 -0.0300412
4.99512 -0.739334 -0.0298923
4.99756 -0.737551 -0.0297434
5 -0.735759 -0.0295945
5.00244 -0.733958 -0.0294455
5.00488 -0.732149 -0.0292965
5.00732 -0.730331 -0.0291475
5.00977 -0.728505 -0.0289985
5.01221 -0.72667 -0.0288495
5.01465 -0.724827 -0.0287006
5.01709 -0.722976 -0.0285517
5.01953 -0.721117 -0.0284029
5.02197 -0.71925 -0.0282541
5.02441 -0.717375 -0.0281054
5.02686 -0.715493 -0.0279568
5.0293 -0.713603 -0.0278083
5.03174 -0.711705 -0.0276599
5.03418 -0.7098 -0.0275116
5.03662 -0.707888 -0.0273635
5.03906 -0.705968 -0.0272154
5.0415 -0.704042 -0.0270676
5.04395 -0.702108 -0.0269199
5.04639 -0.700168 -0.0267724
5.04883 -0.698221 -0.0266251
5.05127 -0.696267 -0.0264779
5.05371 -0.694307 -0.026331
5.05615 -0.69234 -0.0261843
5.05859 -0.690367 -0.0260378
5.06104 -0.688387 -0.0258915
5.06348 -0.686402 -0.0257455
5.06592 -0.68441 -0.0255997
5.06836 -0.682413 -0.0254543
5.0708 -0.68041 -0.025309
5.07324 -0.6784 -0.0251641
5.07568 -0.676386 -0.0250195
5.07812 -0.674366 -0.0248751
5.08057 -0.67234 -0.0247311
5.08301 -0.670309 -0.0245874
5.08545 -0.668273 -0.024444
5.08789 -0.666231 -0.024301
5.09033 -0.664185 -0.0241583
5.09277 -0.662134 -0.024016
5.09521 -0.660078 -0.023874
5.09766 -0.658017 -0.0237325
5.1001 -0.655951 -0.0235913
5.10254 -0.653881 -0.0234505
5.10498 -0.651807 -0.0233101
5.10742 -0.649728 -0.0231701
5.10986 -0.647645 -0.0230305
5.1123 -0.645558 -0.0228914
5.11475 -0.643467 -0.0227527
5.11719 -0.641372 -0.0226144
5.11963 -0.639273 -0.0224766
5.12207 -0.63717 -0.0223393
5.12451 -0.635063 -0.0222024
5.12695 -0.632953 -0.022066
5.12939 -0.63084 -0.0219301
5.13184 -0.628723 -0.0217947
5.13428 -0.626603 -0.0216598
5.13672 -0.62448 -0.0215254
5.13916 -0.622353 -0.0213915
5.1416 -0.620224 -0.0212581
5.14404 -0.618092 -0.0211253
5.14648 -0.615956 -0.020993
5.14893 -0.613819 -0.0208612
5.15137 -0.611678 -0.02073
5.15381 -0.609535 -0.0205993
5.15625 -0.60739 -0.0204693
5.15869 -0.605242 -0.0203397
5.16113 -0.603092 -0.0202108
5.16357 -0.600939 -0.0200824
5.16602 -0.598785 -0.0199547
5.16846 -0.596629 -0.0198275
5.1709 -0.59447 -0.0197009
5.17334 -0.59231 -0.0195749
5.17578 -0.590148 -0.0194496
5.17822 -0.587985 -0.0193248
5.18066 -0.58582 -0.0192007
5.18311 -0.583653 -0.0190772
5.18555 -0.581485 -0.0189544
5.18799 -0.579316 -0.0188322
5.19043 -0.577145 -0.0187106
5.19287 -0.574974 -0.0185897
5.19531 -0.572801 -0.0184695
5.19775 -0.570627 -0.0183499
5.2002 -0.568453 -0.018231
5.20264 -0.566277 -0.0181127
5.20508 -0.564101 -0.0179952
5.20752 -0.561924 -0.0178783
5.20996 -0.559747 -0.0177621
5.2124 -0.557569 -0.0176466
5.21484 -0.555391 -0.0175317
5.21729 -0.553213 -0.0174176
5.21973 -0.551034 -0.0173042
5.22217 -0.548855 -0.0171915
5.22461 -0.546676 -0.0170795
5.22705 -0.544497 -0.0169682
5.22949 -0.542318 -0.0168576
5.23193 -0.540139 -0.0167478
5.23438 -0.537961 -0.0166386
5.23682 -0.535783 -0.0165302
5.23926 -0.533605 -0.0164226
5.2417 -0.531427 -0.0163156
5.24414 -0.52925 -0.0162094
5.24658 -0.527074 -0.0161039
5.24902 -0.524898 -0.0159992
5.25146 -0.522724 -0.0158952
5.25391 -0.52055 -0.015792
5.25635 -0.518377 -0.0156895
5.25879 -0.516204 -0.0155878
5.26123 -0.514033 -0.0154868
5.26367 -0.511863 -0.0153866
5.26611 -0.509694 -0.0152872
5.26855 -0.507527 -0.0151884
5.271 -0.505361 -0.0150905
5.27344 -0.503196 -0.0149933
5.27588 -0.501032 -0.0148969
5.27832 -0.498871 -0.0148013
5.28076 -0.49671 -0.0147064
5.2832 -0.494552 -0.0146123
5.28564 -0.492395 -0.014519
5.28809 -0.49024 -0.0144264
5.29053 -0.488086 -0.0143346
5.29297 -0.485935 -0.0142436
5.29541 -0.483786 -0.0141533
5.29785 -0.481639 -0.0140639
5.30029 -0.479493 -0.0139752
5.30273 -0.477351 -0.0138873
5.30518 -0.47521 -0.0138001
5.30762 -0.473071 -0.0137137
5.31006 -0.470935 -0.0136281
5.3125 -0.468802 -0.0135433
5.31494 -0.466671 -0.0134593
5.31738 -0.464542 -0.013376
5.31982 -0.462416 -0.0132935
5.32227 -0.460293 -0.0132118
5.32471 -0.458172 -0.0131309
5.32715 -0.456054 -0.0130507
5.32959 -0.453939 -0.0129713
5.33203 -0.451827 -0.0128927
5.33447 -0.449718 -0.0128149
5.33691 -0.447612 -0.0127378
5.33936 -0.445509 -0.0126615
5.3418 -0.443409 -0.012586
5.34424 -0.441313 -0.0125112
5.34668 -0.439219 -0.0124372
5.34912 -0.437129 -0.0123639
5.35156 -0.435042 -0.0122915
5.354 -0.432959 -0.0122198
5.35645 -0.430878 -0.0121488
5.35889 -0.428802 -0.0120786
5.36133 -0.426729 -0.0120092
5.36377 -0.42466 -0.0119405
5.36621 -0.422594 -0.0118726
5.36865 -0.420532 -0.0118054
5.37109 -0.418473 -0.0117389
5.37354 -0.416419 -0.0116732
5.37598 -0.414368 -0.0116083
5.37842 -0.412321 -0.0115441
5.38086 -0.410278 -0.0114806
5.3833 -0.408239 -0.0114179
5.38574 -0.406205 -0.0113559
5.38818 -0.404174 -0.0112946
5.39062 -0.402147 -0.011234
5.39307 -0.400125 -0.0111742
5.39551 -0.398106 -0.0111151
5.39795 -0.396092 -0.0110567
5.40039 -0.394082 -0.010999
5.40283 -0.392077 -0.0109421
5.40527 -0.390076 -0.0108858
5.40771 -0.388079 -0.0108303
5.41016 -0.386087 -0.0107754
5.4126 -0.384099 -0.0107212
5.41504 -0.382116 -0.0106678
5.41748 -0.380137 -0.010615
5.41992 -0.378163 -0.0105629
5.42236 -0.376194 -0.0105115
5.4248 -0.374229 -0.0104607
5.42725 -0.372269 -0.0104107
5.42969 -0.370314 -0.0103613
5.43213 -0.368364 -0.0103125
5.43457 -0.366418 -0.0102644
5.43701 -0.364478 -0.010217
5.43945 -0.362542 -0.0101702
5.44189 -0.360611 -0.0101241
5.44434 -0.358685 -0.0100786
5.44678 -0.356765 -0.0100338
5.44922 -0.354849 -0.00998953
5.45166 -0.352938 -0.00994593
5.4541 -0.351033 -0.00990296
5.45654 -0.349132 -0.0098606
5.45898 -0.347237 -0.00981885
5.46143 -0.345347 -0.00977771
5.46387 -0.343462 -0.00973717
5.46631 -0.341583 -0.00969723
5.46875 -0.339708 -0.00965788
5.47119 -0.337839 -0.00961911
5.47363 -0.335976 -0.00958093
5.47607 -0.334118 -0.00954332
5.47852 -0.332265 -0.00950627
5.48096 -0.330418 -0.0094698
5.4834 -0.328576 -0.00943388
5.48584 -0.326739 -0.00939851
5.48828 -0.324908 -0.00936369
5.49072 -0.323083 -0.00932941
5.49316 -0.321263 -0.00929567
5.49561 -0.319449 -0.00926246
5.49805 -0.31764 -0.00922977
5.50049 -0.315838 -0.0091976
5.50293 -0.31404 -0.00916594
5.50537 -0.312249 -0.00913479
5.50781 -0.310463 -0.00910413
5.51025 -0.308683 -0.00907398
5.5127 -0.306908 -0.0090443
5.51514 -0.305139 -0.00901511
5.51758 -0.303377 -0.0089864
5.52002 -0.301619 -0.00895815
5.52246 -0.299868 -0.00893037
5.5249 -0.298123 -0.00890305
5.52734 -0.296383 -0.00887617
5.52979 -0.29465 -0.00884974
5.53223 -0.292922 -0.00882375
5.53467 -0.2912 -0.00879818
5.53711 -0.289484 -0.00877305
5.53955 -0.287774 -0.00874833
5.54199 -0.28607 -0.00872402
5.54443 -0.284372 -0.00870011
5.54688 -0.28268 -0.00867661
5.54932 -0.280994 -0.0086535
5.55176 -0.279315 -0.00863077
5.5542 -0.277641 -0.00860842
5.55664 -0.275973 -0.00858644
5.55908 -0.274311 -0.00856483
5.56152 -0.272655 -0.00854358
5.56396 -0.271006 -0.00852268
5.56641 -0.269362 -0.00850213
5.56885 -0.267725 -0.00848191
5.57129 -0.266094 -0.00846203
5.57373 -0.264469 -0.00844247
5.57617 -0.26285 -0.00842323
5.57861 -0.261237 -0.0084043
5.58105 -0.259631 -0.00838567
5.5835 -0.25803 -0.00836735
5.58594 -0.256436 -0.00834931
5.58838 -0.254848 -0.00833156
5.59082 -0.253267 -0.00831409
5.59326 -0.251691 -0.00829688
5.5957 -0.250122 -0.00827994
5.59814 -0.248559 -0.00826326
5.60059 -0.247002 -0.00824683
5.60303 -0.245452 -0.00823064
5.60547 -0.243907 -0.00821469
5.60791 -0.242369 -0.00819897
5.61035 -0.240838 -0.00818347
5.61279 -0.239312 -0.00816819
5.61523 -0.237793 -0.00815311
5.61768 -0.23628 -0.00813824
5.62012 -0.234774 -0.00812357
5.62256 -0.233273 -0.00810908
5.625 -0.231779 -0.00809477
5.62744 -0.230292 -0.00808064
5.62988 -0.22881 -0.00806668
5.63232 -0.227335 -0.00805288
5.63477 -0.225866 -0.00803924
5.63721 -0.224404 -0.00802574
5.63965 -0.222948 -0.00801239
5.64209 -0.221498 -0.00799917
5.64453 -0.220054 -0.00798608
5.64697 -0.218617 -0.00797311
5.64941 -0.217186 -0.00796025
5.65186 -0.215762 -0.00794751
5.6543 -0.214344 -0.00793486
5.65674 -0.212932 -0.00792232
5.65918 -0.211526 -0.00790985
5.66162 -0.210127 -0.00789748
5.66406 -0.208734 -0.00788517
5.6665 -0.207347 -0.00787294
5.66895 -0.205967 -0.00786077
5.67139 -0.204593 -0.00784865
5.67383 -0.203225 -0.00783659
5.67627 -0.201864 -0.00782457
5.67871 -0.200509 -0.00781259
5.68115 -0.19916 -0.00780063
5.68359 -0.197818 -0.0077887
5.68604 -0.196481 -0.0077768
5.68848 -0.195151 -0.0077649
5.69092 -0.193828 -0.00775301
5.69336 -0.192511 -0.00774112
5.6958 -0.191199 -0.00772922
5.69824 -0.189895 -0.00771731
5.70068 -0.188596 -0.00770538
5.70312 -0.187304 -0.00769343
5.70557 -0.186018 -0.00768145
5.70801 -0.184738 -0.00766943
5.71045 -0.183465 -0.00765737
5.71289 -0.182197 -0.00764527
5.71533 -0.180936 -0.00763311
5.71777 -0.179681 -0.00762089
5.72021 -0.178433 -0.0076086
5.72266 -0.17719 -0.00759625
5.7251 -0.175954 -0.00758382
5.72754 -0.174724 -0.00757131
5.72998 -0.1735 -0.00755871
5.73242 -0.172283 -0.00754602
5.73486 -0.171071 -0.00753324
5.7373 -0.169866 -0.00752035
5.73975 -0.168667 -0.00750735
5.74219 -0.167474 -0.00749424
5.74463 -0.166287 -0.00748101
5.74707 -0.165106 -0.00746765
5.74951 -0.163931 -0.00745417
5.75195 -0.162763 -0.00744055
5.75439 -0.1616 -0.0074268
5.75684 -0.160444 -0.0074129
5.75928 -0.159294 -0.00739886
5.76172 -0.158149 -0.00738466
5.76416 -0.157011 -0.0073703
5.7666 -0.155879 -0.00735578
5.76904 -0.154753 -0.00734109
5.77148 -0.153633 -0.00732624
5.77393 -0.152518 -0.0073112
5.77637 -0.15141 -0.00729599
5.77881 -0.150308 -0.00728059
5.78125 -0.149212 -0.007265
5.78369 -0.148121 -0.00724922
5.78613 -0.147037 -0.00723324
5.78857 -0.145959 -0.00721706
5.79102 -0.144886 -0.00720068
5.79346 -0.14382 -0.00718408
5.7959 -0.142759 -0.00716727
5.79834 -0.141704 -0.00715025
5.80078 -0.140655 -0.007133
5.80322 -0.139612 -0.00711553
5.80566 -0.138575 -0.00709783
5.80811 -0.137543 -0.0070799
5.81055 -0.136517 -0.00706174
5.81299 -0.135497 -0.00704333
5.81543 -0.134483 -0.00702469
5.81787 -0.133475 -0.0070058
5.82031 -0.132472 -0.00698666
5.82275 -0.131475 -0.00696727
5.8252 -0.130484 -0.00694762
5.82764 -0.129499 -0.00692772
5.83008 -0.128519 -0.00690755
5.83252 -0.127545 -0.00688713
5.83496 -0.126576 -0.00686643
5.8374 -0.125613 -0.00684547
5.83984 -0.124656 -0.00682424
5.84229 -0.123704 -0.00680273
5.84473 -0.122758 -0.00678095
5.84717 -0.121818 -0.00675889
5.84961 -0.120883 -0.00673655
5.85205 -0.119953 -0.00671392
5.85449 -0.11903 -0.00669101
5.85693 -0.118111 -0.00666781
5.85938 -0.117198 -0.00664432
5.86182 -0.116291 -0.00662054
5.86426 -0.115389 -0.00659647
5.8667 -0.114492 -0.0065721
5.86914 -0.113601 -0.00654743
5.87158 -0.112716 -0.00652247
5.87402 -0.111835 -0.0064972
5.87646 -0.11096 -0.00647164
5.87891 -0.110091 -0.00644577
5.88135 -0.109226 -0.00641959
5.88379 -0.108367 -0.00639312
5.88623 -0.107514 -0.00636633
5.88867 -0.106665 -0.00633924
5.89111 -0.105822 -0.00631184
5.89355 -0.104984 -0.00628412
5.896 -0.104151 -0.0062561
5.89844 -0.103324 -0.00622777
5.90088 -0.102502 -0.00619912
5.90332 -0.101684 -0.00617016
5.90576 -0.100872 -0.00614089
5.9082 -0.100066 -0.0061113
5.91064 -0.0992638 -0.0060814
5.91309 -0.0984671 -0.00605119
5.91553 -0.0976755 -0.00602066
5.91797 -0.0968889 -0.00598982
5.92041 -0.0961074 -0.00595866
5.92285 -0.0953309 -0.00592718
5.92529 -0.0945593 -0.00589539
5.92773 -0.0937928 -0.00586329
5.93018 -0.0930312 -0.00583087
5.93262 -0.0922746 -0.00579813
5.93506 -0.0915228 -0.00576509
5.9375 -0.090776 -0.00573173
5.93994 -0.090034 -0.00569805
5.94238 -0.0892969 -0.00566407
5.94482 -0.0885647 -0.00562977
5.94727 -0.0878372 -0.00559516
5.94971 -0.0871146 -0.00556024
5.95215 -0.0863967 -0.00552501
5.95459 -0.0856836 -0.00548947
5.95703 -0.0849752 -0.00545363
5.95947 -0.0842716 -0.00541748
5.96191 -0.0835726 -0.00538102
5.96436 -0.0828784 -0.00534426
5.9668 -0.0821888 -0.0053072
5.96924 -0.0815038 -0.00526984
5.97168 -0.0808235 -0.00523218
5.97412 -0.0801477 -0.00519422
5.97656 -0.0794766 -0.00515596
5.979 -0.07881 -0.00511741
5.98145 -0.0781479 -0.00507857
5.98389 -0.0774904 -0.00503944
5.98633 -0.0768373 -0.00500001
5.98877 -0.0761888 -0.0049603
5.99121 -0.0755447 -0.00492031
5.99365 -0.074905 -0.00488003
5.99609 -0.0742698 -0.00483947
5.99854 -0.073639 -0.00479863
6.00098 -0.0730125 -0.00475752
6.00342 -0.0723904 -0.00471613
6.00586 -0.0717726 -0.00467447
6.0083 -0.0711592 -0.00463254
6.01074 -0.07055 -0.00459035
6.01318 -0.0699452 -0.00454789
6.01562 -0.0693446 -0.00450518
6.01807 -0.0687482 -0.0044622
6.02051 -0.068156 -0.00441897
6.02295 -0.0675681 -0.00437549
6.02539 -0.0669843 -0.00433175
6.02783 -0.0664046 -0.00428777
6.03027 -0.0658291 -0.00424355
6.03271 -0.0652578 -0.00419909
6.03516 -0.0646905 -0.00415439
6.0376 -0.0641273 -0.00410946
6.04004 -0.0635681 -0.0040643
6.04248 -0.063013 -0.00401891
6.04492 -0.0624619 -0.0039733
6.04736 -0.0619148 -0.00392747
6.0498 -0.0613716 -0.00388142
6.05225 -0.0608324 -0.00383516
6.05469 -0.0602972 -0.00378869
6.05713 -0.0597658 -0.00374201
6.05957 -0.0592384 -0.00369514
6.06201 -0.0587148 -0.00364806
6.06445 -0.0581951 -0.0036008
6.06689 -0.0576792 -0.00355334
6.06934 -0.0571671 -0.0035057
6.07178 -0.0566588 -0.00345787
6.07422 -0.0561543 -0.00340987
6.07666 -0.0556536 -0.0033617
6.0791 -0.0551565 -0.00331335
6.08154 -0.0546632 -0.00326484
6.08398 -0.0541736 -0.00321617
6.08643 -0.0536876 -0.00316735
6.08887 -0.0532053 -0.00311837
6.09131 -0.0527266 -0.00306924
6.09375 -0.0522516 -0.00301997
6.09619 -0.0517801 -0.00297057
6.09863 -0.0513122 -0.00292102
6.10107 -0.0508479 -0.00287135
6.10352 -0.0503871 -0.00282156
6.10596 -0.0499298 -0.00277164
6.1084 -0.049476 -0.00272161
6.11084 -0.0490256 -0.00267147
6.11328 -0.0485788 -0.00262122
6.11572 -0.0481353 -0.00257087
6.11816 -0.0476953 -0.00252043
6.12061 -0.0472587 -0.00246989
6.12305 -0.0468254 -0.00241927
6.12549 -0.0463956 -0.00236856
6.12793 -0.045969 -0.00231778
6.13037 -0.0455458 -0.00226693
6.13281 -0.0451258 -0.00221601
6.13525 -0.0447092 -0.00216504
6.1377 -0.0442958 -0.002114
6.14014 -0.0438856 -0.00206291
6.14258 -0.0434787 -0.00201178
6.14502 -0.043075 -0.00196061
6.14746 -0.0426744 -0.0019094
6.1499 -0.0422771 -0.00185816
6.15234 -0.0418828 -0.0018069
6.15479 -0.0414917 -0.00175562
6.15723 -0.0411038 -0.00170432
6.15967 -0.0407189 -0.00165301
6.16211 -0.040337 -0.0016017
6.16455 -0.0399583 -0.00155039
6.16699 -0.0395825 -0.00149909
6.16943 -0.0392098 -0.00144781
6.17188 -0.0388401 -0.00139654
6.17432 -0.0384733 -0.00134529
6.17676 -0.0381095 -0.00129407
6.1792 -0.0377487 -0.00124289
6.18164 -0.0373908 -0.00119174
6.18408 -0.0370358 -0.00114064
6.18652 -0.0366836 -0.0010896
6.18896 -0.0363344 -0.0010386
6.19141 -0.035988 -0.000987674
6.19385 -0.0356444 -0.000936812
6.19629 -0.0353036 -0.000886022
6.19873 -0.0349657 -0.000835311
6.20117 -0.0346305 -0.000784684
6.20361 -0.0342981 -0.000734146
6.20605 -0.0339684 -0.000683703
6.2085 -0.0336415 -0.000633361
6.21094 -0.0333172 -0.000583125
6.21338 -0.0329957 -0.000533
6.21582 -0.0326768 -0.000482993
6.21826 -0.0323606 -0.000433109
6.2207 -0.032047 -0.000383353
6.22314 -0.0317361 -0.000333731
6.22559 -0.0314277 -0.000284248
6.22803 -0.0311219 -0.000234911
6.23047 -0.0308188 -0.000185724
6.23291 -0.0305181 -0.000136692
6.23535 -0.03022 -8.78229e-05
6.23779 -0.0299244 -3.91203e-05
6.24023 -0.0296313 9.40974e-06
6.24268 -0.0293408 5.77618e-05
6.24512 -0.0290526 0.00010593
6.24756 -0.028767 0.00015391
6.25 -0.0284837 0.000201695
6.25244 -0.0282029 0.00024928
6.25488 -0.0279245 0.000296661
6.25732 -0.0276485 0.00034383
6.25977 -0.0273748 0.000390783
6.26221 -0.0271035 0.000437515
6.26465 -0.0268345 0.000484021
6.26709 -0.0265679 0.000530294
6.26953 -0.0263035 0.00057633
6.27197 -0.0260415 0.000622123
6.27441 -0.0257817 0.000667668
6.27686 -0.0255242 0.00071296
6.2793 -0.0252689 0.000757994
6.28174 -0.0250159 0.000802764
6.28418 -0.024765 0.000847266
6.28662 -0.0245164 0.000891493
6.28906 -0.0242699 0.000935442
6.2915 -0.0240256 0.000979107
6.29395 -0.0237835 0.00102248
6.29639 -0.0235434 0.00106556
6.29883 -0.0233055 0.00110835
6.30127 -0.0230697 0.00115082
6.30371 -0.022836 0.00119299
6.30615 -0.0226044 0.00123485
6.30859 -0.0223748 0.00127638
6.31104 -0.0221473 0.0013176
6.31348 -0.0219218 0.00135848
6.31592 -0.0216983 0.00139903
6.31836 -0.0214768 0.00143925
6.3208 -0.0212573 0.00147912
6.32324 -0.0210397 0.00151864
6.32568 -0.0208241 0.00155782
6.32812 -0.0206105 0.00159663
6.33057 -0.0203988 0.00163509
6.33301 -0.0201889 0.00167318
6.33545 -0.019981 0.0017109
6.33789 -0.019775 0.00174825
6.34033 -0.0195709 0.00178521
6.34277 -0.0193685 0.0018218
6.34521 -0.0191681 0.001858
6.34766 -0.0189695 0.0018938
6.3501 -0.0187726 0.00192922
6.35254 -0.0185776 0.00196423
6.35498 -0.0183844 0.00199884
6.35742 -0.0181929 0.00203304
6.35986 -0.0180032 0.00206683
6.3623 -0.0178153 0.00210021
6.36475 -0.0176291 0.00213316
6.36719 -0.0174446 0.0021657
6.36963 -0.0172618 0.0021978
6.37207 -0.0170807 0.00222948
6.37451 -0.0169013 0.00226072
6.37695 -0.0167235 0.00229153
6.37939 -0.0165474 0.00232189
6.38184 -0.016373 0.00235181
6.38428 -0.0162001 0.00238128
6.38672 -0.0160289 0.0024103
6.38916 -0.0158593 0.00243886
6.3916 -0.0156913 0.00246697
6.39404 -0.0155249 0.00249462
6.39648 -0.01536 0.0025218
6.39893 -0.0151967 0.00254851
6.40137 -0.0150349 0.00257476
6.40381 -0.0148747 0.00260053
6.40625 -0.014716 0.00262582
6.40869 -0.0145587 0.00265064
6.41113 -0.014403 0.00267497
6.41357 -0.0142488 0.00269882
6.41602 -0.014096 0.00272218
6.41846 -0.0139447 0.00274505
6.4209 -0.0137948 0.00276743
6.42334 -0.0136464 0.00278932
6.42578 -0.0134993 0.00281071
6.42822 -0.0133537 0.0028316
6.43066 -0.0132095 0.00285198
6.43311 -0.0130667 0.00287187
6.43555 -0.0129253 0.00289125
6.43799 -0.0127852 0.00291012
6.44043 -0.0126465 0.00292848
6.44287 -0.0125091 0.00294633
6.44531 -0.0123731 0.00296366
6.44775 -0.0122383 0.00298048
6.4502 -0.0121049 0.00299678
6.45264 -0.0119728 0.00301257
6.45508 -0.011842 0.00302783
6.45752 -0.0117125 0.00304257
6.45996 -0.0115842 0.00305679
6.4624 -0.0114572 0.00307049
6.46484 -0.0113314 0.00308366
6.46729 -0.0112068 0.0030963
6.46973 -0.0110835 0.00310841
6.47217 -0.0109614 0.00312
6.47461 -0.0108405 0.00313105
6.47705 -0.0107209 0.00314157
6.47949 -0.0106023 0.00315156
6.48193 -0.010485 0.00316102
6.48438 -0.0103688 0.00316994
6.48682 -0.0102538 0.00317834
6.48926 -0.0101399 0.00318619
6.4917 -0.0100272 0.00319351
6.49414 -0.0099156 0.0032003
6.49658 -0.00980511 0.00320654
6.49902 -0.00969572 0.00321226
6.50146 -0.00958743 0.00321743
6.50391 -0.00948022 0.00322207
6.50635 -0.0093741 0.00322617
6.50879 -0.00926904 0.00322974
6.51123 -0.00916505 0.00323277
6.51367 -0.0090621 0.00323526
6.51611 -0.00896019 0.00323722
6.51855 -0.00885932 0.00323864
6.521 -0.00875947 0.00323953
6.52344 -0.00866063 0.00323988
6.52588 -0.0085628 0.0032397
6.52832 -0.00846597 0.00323898
6.53076 -0.00837012 0.00323773
6.5332 -0.00827525 0.00323595
6.53564 -0.00818135 0.00323363
6.53809 -0.00808841 0.00323079
6.54053 -0.00799643 0.00322741
6.54297 -0.00790539 0.00322351
6.54541 -0.00781528 0.00321908
6.54785 -0.00772611 0.00321412
6.55029 -0.00763785 0.00320864
6.55273 -0.00755051 0.00320264
6.55518 -0.00746407 0.00319611
6.55762 -0.00737852 0.00318906
6.56006 -0.00729386 0.00318149
6.5625 -0.00721008 0.00317341
6.56494 -0.00712717 0.00316481
6.56738 -0.00704512 0.00315569
6.56982 -0.00696393 0.00314607
6.57227 -0.00688358 0.00313593
6.57471 -0.00680408 0.00312528
6.57715 -0.0067254 0.00311413
6.57959 -0.00664755 0.00310247
6.58203 -0.00657052 0.00309032
6.58447 -0.0064943 0.00307766
6.58691 -0.00641888 0.0030645
6.58936 -0.00634426 0.00305085
6.5918 -0.00627042 0.00303671
6.59424 -0.00619736 0.00302208
6.59668 -0.00612507 0.00300696
6.59912 -0.00605355 0.00299136
6.60156 -0.00598279 0.00297527
6.604 -0.00591278 0.00295871
6.60645 -0.00584352 0.00294167
6.60889 -0.00577499 0.00292415
6.61133 -0.00570719 0.00290617
6.61377 -0.00564012 0.00288772
6.61621 -0.00557376 0.0028688
6.61865 -0.00550811 0.00284942
6.62109 -0.00544317 0.00282959
6.62354 -0.00537892 0.0028093
6.62598 -0.00531537 0.00278857
6.62842 -0.0052525 0.00276738
6.63086 -0.0051903 0.00274575
6.6333 -0.00512878 0.00272368
6.63574 -0.00506792 0.00270118
6.63818 -0.00500772 0.00267824
6.64062 -0.00494817 0.00265487
6.64307 -0.00488927 0.00263108
6.64551 -0.004831 0.00260687
6.64795 -0.00477337 0.00258224
6.65039 -0.00471637 0.00255719
6.65283 -0.00465999 0.00253174
6.65527 -0.00460422 0.00250588
6.65771 -0.00454906 0.00247962
6.66016 -0.00449451 0.00245297
6.6626 -0.00444055 0.00242592
6.66504 -0.00438719 0.00239848
6.66748 -0.00433441 0.00237066
6.66992 -0.00428221 0.00234246
6.67236 -0.00423058 0.00231389
6.6748 -0.00417953 0.00228495
6.67725 -0.00412904 0.00225564
6.67969 -0.0040791 0.00222597
6.68213 -0.00402972 0.00219595
6.68457 -0.00398089 0.00216557
6.68701 -0.0039326 0.00213485
6.68945 -0.00388484 0.00210378
6.69189 -0.00383762 0.00207238
6.69434 -0.00379092 0.00204065
6.69678 -0.00374474 0.00200859
6.69922 -0.00369908 0.00197621
6.70166 -0.00365392 0.00194351
6.7041 -0.00360927 0.0019105
6.70654 -0.00356513 0.00187719
6.70898 -0.00352147 0.00184357
6.71143 -0.00347831 0.00180966
6.71387 -0.00343564 0.00177546
6.71631 -0.00339344 0.00174097
6.71875 -0.00335172 0.0017062
6.72119 -0.00331047 0.00167116
6.72363 -0.00326968 0.00163585
6.72607 -0.00322936 0.00160028
6.72852 -0.0031895 0.00156445
6.73096 -0.00315008 0.00152837
6.7334 -0.00311111 0.00149204
6.73584 -0.00307259 0.00145547
6.73828 -0.00303451 0.00141866
6.74072 -0.00299686 0.00138163
6.74316 -0.00295963 0.00134437
6.74561 -0.00292284 0.00130689
6.74805 -0.00288646 0.0012692
6.75049 -0.0028505 0.00123131
6.75293 -0.00281496 0.00119321
6.75537 -0.00277982 0.00115492
6.75781 -0.00274508 0.00111644
6.76025 -0.00271074 0.00107778
6.7627 -0.0026768 0.00103894
6.76514 -0.00264326 0.000999935
6.76758 -0.00261009 0.000960761
6.77002 -0.00257732 0.000921428
6.77246 -0.00254492 0.000881943
6.7749 -0.00251289 0.000842312
6.77734 -0.00248124 0.000802539
6.77979 -0.00244996 0.000762633
6.78223 -0.00241904 0.000722598
6.78467 -0.00238848 0.000682441
6.78711 -0.00235827 0.000642168
6.78955 -0.00232842 0.000601785
6.79199 -0.00229892 0.000561299
6.79443 -0.00226976 0.000520716
6.79688 -0.00224094 0.000480041
6.79932 -0.00221246 0.000439281
6.80176 -0.00218432 0.000398443
6.8042 -0.0021565 0.000357533
6.80664 -0.00212901 0.000316556
6.80908 -0.00210185 0.000275519
6.81152 -0.00207501 0.000234429
6.81396 -0.00204848 0.000193292
6.81641 -0.00202227 0.000152113
6.81885 -0.00199637 0.0001109
6.82129 -0.00197077 6.96586e-05
6.82373 -0.00194548 2.83949e-05
6.82617 -0.00192049 -1.28846e-05
6.82861 -0.00189579 -5.41737e-05
6.83105 -0.00187139 -9.5466e-05
6.8335 -0.00184728 -0.000136755
6.83594 -0.00182346 -0.000178035
6.83838 -0.00179992 -0.000219299
6.84082 -0.00177666 -0.000260542
6.84326 -0.00175368 -0.000301756
6.8457 -0.00173098 -0.000342935
6.84814 -0.00170855 -0.000384074
6.85059 -0.00168638 -0.000425166
6.85303 -0.00166449 -0.000466204
6.85547 -0.00164286 -0.000507183
6.85791 -0.00162149 -0.000548096
6.86035 -0.00160037 -0.000588937
6.86279 -0.00157951 -0.0006297
6.86523 -0.00155891 -0.000670378
6.86768 -0.00153855 -0.000710966
6.87012 -0.00151844 -0.000751457
6.87256 -0.00149857 -0.000791845
6.875 -0.00147895 -0.000832124
6.87744 -0.00145956 -0.000872288
6.87988 -0.00144041 -0.000912331
6.88232 -0.00142149 -0.000952246
6.88477 -0.0014028 -0.000992028
6.88721 -0.00138435 -0.00103167
6.88965 -0.00136611 -0.00107117
6.89209 -0.0013481 -0.00111051
6.89453 -0.00133031 -0.0011497
6.89697 -0.00131274 -0.00118872
6.89941 -0.00129539 -0.00122758
6.90186 -0.00127824 -0.00126626
6.9043 -0.00126131 -0.00130476
6.90674 -0.00124459 -0.00134307
6.90918 -0.00122807 -0.00138119
6.91162 -0.00121176 -0.00141911
6.91406 -0.00119565 -0.00145683
6.9165 -0.00117974 -0.00149433
6.91895 -0.00116402 -0.00153163
6.92139 -0.0011485 -0.0015687
6.92383 -0.00113318 -0.00160554
6.92627 -0.00111804 -0.00164215
6.92871 -0.00110309 -0.00167852
6.93115 -0.00108833 -0.00171465
6.93359 -0.00107375 -0.00175053
6.93604 -0.00105935 -0.00178616
6.93848 -0.00104514 -0.00182152
6.94092 -0.0010311 -0.00185662
6.94336 -0.00101724 -0.00189145
6.9458 -0.00100355 -0.001926
6.94824 -0.00099003 -0.00196028
6.95068 -0.000976682 -0.00199426
6.95312 -0.000963502 -0.00202796
6.95557 -0.000950488 -0.00206136
6.95801 -0.000937638 -0.00209446
6.96045 -0.00092495 -0.00212725
6.96289 -0.000912422 -0.00215973
6.96533 -0.000900052 -0.00219189
6.96777 -0.000887839 -0.00222373
6.97021 -0.000875781 -0.00225525
6.97266 -0.000863875 -0.00228643
6.9751 -0.000852121 -0.00231728
6.97754 -0.000840516 -0.00234779
6.97998 -0.000829059 -0.00237796
6.98242 -0.000817747 -0.00240777
6.98486 -0.00080658 -0.00243723
6.9873 -0.000795555 -0.00246634
6.98975 -0.000784671 -0.00249508
6.99219 -0.000773926 -0.00252345
6.99463 -0.000763319 -0.00255145
6.99707 -0.000752847 -0.00257908
6.99951 -0.00074251 -0.00260632
7.00195 -0.000732306 -0.00263318
7.00439 -0.000722233 -0.00265966
7.00684 -0.000712289 -0.00268574
7.00928 -0.000702473 -0.00271143
7.01172 -0.000692784 -0.00273671
7.01416 -0.00068322 -0.00276159
7.0166 -0.00067378 -0.00278607
7.01904 -0.000664462 -0.00281013
7.02148 -0.000655264 -0.00283378
7.02393 -0.000646185 -0.00285701
7.02637 -0.000637225 -0.00287982
7.02881 -0.00062838 -0.00290221
7.03125 -0.000619651 -0.00292416
7.03369 -0.000611035 -0.00294568
7.03613 -0.000602531 -0.00296677
7.03857 -0.000594139 -0.00298742
7.04102 -0.000585856 -0.00300763
7.04346 -0.000577681 -0.00302739
7.0459 -0.000569613 -0.00304671
7.04834 -0.00056165 -0.00306557
7.05078 -0.000553792 -0.00308398
7.05322 -0.000546037 -0.00310194
7.05566 -0.000538384 -0.00311943
7.05811 -0.000530831 -0.00313647
7.06055 -0.000523378 -0.00315304
7.06299 -0.000516023 -0.00316914
7.06543 -0.000508765 -0.00318478
7.06787 -0.000501603 -0.00319994
7.07031 -0.000494535 -0.00321463
7.07275 -0.000487561 -0.00322884
7.0752 -0.000480679 -0.00324257
7.07764 -0.000473888 -0.00325583
7.08008 -0.000467188 -0.0032686
7.08252 -0.000460576 -0.00328089
7.08496 -0.000454052 -0.00329269
7.0874 -0.000447615 -0.003304
7.08984 -0.000441264 -0.00331483
7.09229 -0.000434998 -0.00332516
7.09473 -0.000428815 -0.003335
7.09717 -0.000422714 -0.00334435
7.09961 -0.000416695 -0.0033532
7.10205 -0.000410757 -0.00336155
7.10449 -0.000404898 -0.0033694
7.10693 -0.000399118 -0.00337676
7.10938 -0.000393416 -0.00338361
7.11182 -0.00038779 -0.00338996
7.11426 -0.000382239 -0.00339581
7.1167 -0.000376764 -0.00340115
7.11914 -0.000371362 -0.003406
7.12158 -0.000366033 -0.00341033
7.12402 -0.000360776 -0.00341416
7.12646 -0.00035559 -0.00341748
7.12891 -0.000350474 -0.0034203
7.13135 -0.000345428 -0.00342261
7.13379 -0.000340449 -0.00342441
7.13623 -0.000335539 -0.0034257
7.13867 -0.000330695 -0.00342648
7.14111 -0.000325917 -0.00342676
7.14355 -0.000321204 -0.00342652
7.146 -0.000316555 -0.00342578
7.14844 -0.000311969 -0.00342453
7.15088 -0.000307447 -0.00342277
7.15332 -0.000302985 -0.0034205
7.15576 -0.000298585 -0.00341772
7.1582 -0.000294245 -0.00341444
7.16064 -0.000289965 -0.00341065
7.16309 -0.000285743 -0.00340635
7.16553 -0.000281579 -0.00340155
7.16797 -0.000277473 -0.00339624
7.17041 -0.000273422 -0.00339043
7.17285 -0.000269428 -0.00338412
7.17529 -0.000265489 -0.0033773
7.17773 -0.000261604 -0.00336998
7.18018 -0.000257772 -0.00336216
7.18262 -0.000253994 -0.00335384
7.18506 -0.000250267 -0.00334502
7.1875 -0.000246593 -0.0033357
7.18994 -0.000242969 -0.00332589
7.19238 -0.000239396 -0.00331559
7.19482 -0.000235872 -0.00330479
7.19727 -0.000232397 -0.0032935
7.19971 -0.00022897 -0.00328172
7.20215 -0.000225591 -0.00326946
7.20459 -0.00022226 -0.0032567
7.20703 -0.000218974 -0.00324347
7.20947 -0.000215735 -0.00322975
7.21191 -0.000212541 -0.00321555
7.21436 -0.000209391 -0.00320088
7.2168 -0.000206286 -0.00318573
7.21924 -0.000203224 -0.0031701
7.22168 -0.000200205 -0.00315401
7.22412 -0.000197228 -0.00313744
7.22656 -0.000194293 -0.00312041
7.229 -0.0001914 -0.00310292
7.23145 -0.000188547 -0.00308496
7.23389 -0.000185735 -0.00306654
7.23633 -0.000182962 -0.00304767
7.23877 -0.000180228 -0.00302835
7.24121 -0.000177533 -0.00300858
7.24365 -0.000174876 -0.00298836
7.24609 -0.000172257 -0.00296769
7.24854 -0.000169674 -0.00294658
7.25098 -0.000167129 -0.00292504
7.25342 -0.000164619 -0.00290306
7.25586 -0.000162145 -0.00288065
7.2583 -0.000159707 -0.00285781
7.26074 -0.000157303 -0.00283455
7.26318 -0.000154933 -0.00281086
7.26562 -0.000152597 -0.00278676
7.26807 -0.000150295 -0.00276224
7.27051 -0.000148025 -0.00273731
7.27295 -0.000145788 -0.00271198
7.27539 -0.000143583 -0.00268624
7.27783 -0.000141409 -0.0026601
7.28027 -0.000139267 -0.00263357
7.28271 -0.000137155 -0.00260664
7.28516 -0.000135074 -0.00257933
7.2876 -0.000133022 -0.00255163
7.29004 -0.000131 -0.00252356
7.29248 -0.000129008 -0.00249511
7.29492 -0.000127044 -0.00246628
7.29736 -0.000125108 -0.00243709
7.2998 -0.0001232 -0.00240754
7.30225 -0.00012132 -0.00237763
7.30469 -0.000119467 -0.00234737
7.30713 -0.000117641 -0.00231676
7.30957 -0.000115841 -0.0022858
7.31201 -0.000114068 -0.00225451
7.31445 -0.00011232 -0.00222288
7.31689 -0.000110597 -0.00219091
7.31934 -0.0001089 -0.00215863
7.32178 -0.000107228 -0.00212602
7.32422 -0.000105579 -0.00209309
7.32666 -0.000103955 -0.00205986
7.3291 -0.000102355 -0.00202631
7.33154 -0.000100777 -0.00199247
7.33398 -9.92234e-05 -0.00195833
7.33643 -9.76921e-05 -0.0019239
7.33887 -9.61833e-05 -0.00188918
7.34131 -9.46965e-05 -0.00185418
7.34375 -9.32316e-05 -0.00181891
7.34619 -9.17882e-05 -0.00178336
7.34863 -9.0366e-05 -0.00174755
7.35107 -8.89648e-05 -0.00171148
7.35352 -8.75841e-05 -0.00167516
7.35596 -8.62239e-05 -0.00163858
7.3584 -8.48837e-05 -0.00160177
7.36084 -8.35633e-05 -0.00156471
7.36328 -8.22624e-05 -0.00152742
7.36572 -8.09807e-05 -0.00148991
7.36816 -7.97181e-05 -0.00145217
7.37061 -7.84741e-05 -0.00141422
7.37305 -7.72486e-05 -0.00137606
7.37549 -7.60413e-05 -0.00133769
7.37793 -7.48519e-05 -0.00129912
7.38037 -7.36802e-05 -0.00126036
7.38281 -7.2526e-05 -0.00122142
7.38525 -7.13889e-05 -0.00118229
7.3877 -7.02688e-05 -0.00114299
7.39014 -6.91654e-05 -0.00110351
7.39258 -6.80785e-05 -0.00106387
7.39502 -6.70078e-05 -0.00102408
7.39746 -6.59532e-05 -0.00098413
7.3999 -6.49143e-05 -0.000944035
7.40234 -6.3891e-05 -0.000903801
7.40479 -6.28831e-05 -0.000863432
7.40723 -6.18903e-05 -0.000822934
7.40967 -6.09124e-05 -0.000782315
7.41211 -5.99492e-05 -0.000741579
7.41455 -5.90005e-05 -0.000700733
7.41699 -5.80661e-05 -0.000659783
7.41943 -5.71458e-05 -0.000618735
7.42188 -5.62394e-05 -0.000577595
7.42432 -5.53467e-05 -0.00053637
7.42676 -5.44674e-05 -0.000495064
7.4292 -5.36015e-05 -0.000453686
7.43164 -5.27487e-05 -0.00041224
7.43408 -5.19088e-05 -0.000370733
7.43652 -5.10816e-05 -0.000329171
7.43896 -5.0267e-05 -0.00028756
7.44141 -4.94648e-05 -0.000245907
7.44385 -4.86747e-05 -0.000204218
7.44629 -4.78967e-05 -0.000162498
7.44873 -4.71306e-05 -0.000120754
7.45117 -4.63761e-05 -7.89928e-05
7.45361 -4.56331e-05 -3.722e-05
7.45605 -4.49015e-05 4.55813e-06
7.4585 -4.41811e-05 4.63353e-05
7.46094 -4.34716e-05 8.81053e-05
7.46338 -4.27731e-05 0.000129862
7.46582 -4.20852e-05 0.000171599
7.46826 -4.14079e-05 0.00021331
7.4707 -4.0741e-05 0.000254989
7.47314 -4.00843e-05 0.00029663
7.47559 -3.94377e-05 0.000338227
7.47803 -3.88011e-05 0.000379773
7.48047 -3.81743e-05 0.000421262
7.48291 -3.75571e-05 0.000462688
7.48535 -3.69495e-05 0.000504044
7.48779 -3.63512e-05 0.000545326
7.49023 -3.57622e-05 0.000586526
7.49268 -3.51823e-05 0.000627638
7.49512 -3.46113e-05 0.000668657
7.49756 -3.40492e-05 0.000709576
7.5 -3.34958e-05 0.000750389
7.50244 -3.2951e-05 0.00079109
7.50488 -3.24147e-05 0.000831673
7.50732 -3.18867e-05 0.000872131
7.50977 -3.13669e-05 0.00091246
7.51221 -3.08552e-05 0.000952652
7.51465 -3.03514e-05 0.000992703
7.51709 -2.98555e-05 0.0010326
7.51953 -2.93674e-05 0.00107235
7.52197 -2.88869e-05 0.00111194
7.52441 -2.84139e-05 0.00115136
7.52686 -2.79483e-05 0.00119061
7.5293 -2.74899e-05 0.00122969
7.53174 -2.70388e-05 0.00126858
7.53418 -2.65947e-05 0.00130728
7.53662 -2.61576e-05 0.00134578
7.53906 -2.57274e-05 0.00138409
7.5415 -2.53039e-05 0.00142219
7.54395 -2.48871e-05 0.00146007
7.54639 -2.44769e-05 0.00149774
7.54883 -2.40731e-05 0.00153519
7.55127 -2.36757e-05 0.0015724
7.55371 -2.32845e-05 0.00160938
7.55615 -2.28996e-05 0.00164613
7.55859 -2.25207e-05 0.00168262
7.56104 -2.21478e-05 0.00171887
7.56348 -2.17808e-05 0.00175486
7.56592 -2.14196e-05 0.00179059
7.56836 -2.10642e-05 0.00182605
7.5708 -2.07144e-05 0.00186123
7.57324 -2.03702e-05 0.00189615
7.57568 -2.00314e-05 0.00193077
7.57812 -1.9698e-05 0.00196511
7.58057 -1.937e-05 0.00199916
7.58301 -1.90471e-05 0.00203291
7.58545 -1.87294e-05 0.00206636
7.58789 -1.84168e-05 0.0020995
7.59033 -1.81092e-05 0.00213232
7.59277 -1.78065e-05 0.00216483
7.59521 -1.75086e-05 0.00219702
7.59766 -1.72155e-05 0.00222887
7.6001 -1.69271e-05 0.0022604
7.60254 -1.66433e-05 0.00229159
7.60498 -1.63641e-05 0.00232244
7.60742 -1.60894e-05 0.00235294
7.60986 -1.5819e-05 0.00238309
7.6123 -1.55531e-05 0.00241288
7.61475 -1.52914e-05 0.00244232
7.61719 -1.50339e-05 0.00247139
7.61963 -1.47806e-05 0.00250009
7.62207 -1.45314e-05 0.00252842
7.62451 -1.42862e-05 0.00255637
7.62695 -1.40449e-05 0.00258395
7.62939 -1.38076e-05 0.00261113
7.63184 -1.35741e-05 0.00263793
7.63428 -1.33444e-05 0.00266434
7.63672 -1.31184e-05 0.00269034
7.63916 -1.28961e-05 0.00271595
7.6416 -1.26774e-05 0.00274115
7.64404 -1.24622e-05 0.00276595
7.64648 -1.22506e-05 0.00279033
7.64893 -1.20424e-05 0.00281429
7.65137 -1.18376e-05 0.00283784
7.65381 -1.16361e-05 0.00286096
7.65625 -1.14379e-05 0.00288366
7.65869 -1.12429e-05 0.00290593
7.66113 -1.10512e-05 0.00292776
7.66357 -1.08625e-05 0.00294916
7.66602 -1.0677e-05 0.00297012
7.66846 -1.04945e-05 0.00299063
7.6709 -1.0315e-05 0.0030107
7.67334 -1.01384e-05 0.00303032
7.67578 -9.96477e-06 0.00304949
7.67822 -9.79396e-06 0.00306821
7.68066 -9.62595e-06 0.00308647
7.68311 -9.46072e-06 0.00310426
7.68555 -9.2982e-06 0.0031216
7.68799 -9.13836e-06 0.00313847
7.69043 -8.98116e-06 0.00315487
7.69287 -8.82656e-06 0.0031708
7.69531 -8.67451e-06 0.00318626
7.69775 -8.52497e-06 0.00320125
7.7002 -8.37791e-06 0.00321575
7.70264 -8.23328e-06 0.00322978
7.70508 -8.09105e-06 0.00324333
7.70752 -7.95118e-06 0.00325639
7.70996 -7.81362e-06 0.00326897
7.7124 -7.67836e-06 0.00328106
7.71484 -7.54534e-06 0.00329267
7.71729 -7.41454e-06 0.00330378
7.71973 -7.28591e-06 0.0033144
7.72217 -7.15942e-06 0.00332452
7.72461 -7.03505e-06 0.00333415
7.72705 -6.91275e-06 0.00334328
7.72949 -6.79249e-06 0.00335192
7.73193 -6.67424e-06 0.00336006
7.73438 -6.55797e-06 0.00336769
7.73682 -6.44365e-06 0.00337482
7.73926 -6.33124e-06 0.00338145
7.7417 -6.22071e-06 0.00338758
7.74414 -6.11204e-06 0.0033932
7.74658 -6.00519e-06 0.00339832
7.74902 -5.90014e-06 0.00340292
7.75146 -5.79686e-06 0.00340703
7.75391 -5.69531e-06 0.00341062
7.75635 -5.59547e-06 0.00341371
7.75879 -5.49731e-06 0.00341628
7.76123 -5.40081e-06 0.00341835
7.76367 -5.30594e-06 0.00341991
7.76611 -5.21267e-06 0.00342096
7.76855 -5.12098e-06 0.0034215
7.771 -5.03083e-06 0.00342153
7.77344 -4.94221e-06 0.00342105
7.77588 -4.8551e-06 0.00342006
7.77832 -4.76946e-06 0.00341856
7.78076 -4.68527e-06 0.00341655
7.7832 -4.60251e-06 0.00341403
7.78564 -4.52116e-06 0.003411
7.78809 -4.4412e-06 0.00340747
7.79053 -4.36259e-06 0.00340343
7.79297 -4.28532e-06 0.00339887
7.79541 -4.20937e-06 0.00339382
7.79785 -4.13471e-06 0.00338826
7.80029 -4.06132e-06 0.00338219
7.80273 -3.98919e-06 0.00337562
7.80518 -3.9183e-06 0.00336854
7.80762 -3.84861e-06 0.00336097
7.81006 -3.78012e-06 0.00335289
7.8125 -3.7128e-06 0.00334431
7.81494 -3.64664e-06 0.00333524
7.81738 -3.58161e-06 0.00332566
7.81982 -3.51769e-06 0.0033156
7.82227 -3.45488e-06 0.00330503
7.82471 -3.39314e-06 0.00329398
7.82715 -3.33247e-06 0.00328243
7.82959 -3.27284e-06 0.0032704
7.83203 -3.21423e-06 0.00325788
7.83447 -3.15664e-06 0.00324487
7.83691 -3.10005e-06 0.00323138
7.83936 -3.04442e-06 0.00321741
7.8418 -2.98976e-06 0.00320296
7.84424 -2.93605e-06 0.00318803
7.84668 -2.88327e-06 0.00317262
7.84912 -2.83139e-06 0.00315675
7.85156 -2.78042e-06 0.0031404
7.854 -2.73033e-06 0.00312358
7.85645 -2.68112e-06 0.0031063
7.85889 -2.63275e-06 0.00308856
7.86133 -2.58523e-06 0.00307035
7.86377 -2.53853e-06 0.00305169
7.86621 -2.49265e-06 0.00303258
7.86865 -2.44756e-06 0.00301301
7.87109 -2.40326e-06 0.00299299
7.87354 -2.35974e-06 0.00297253
7.87598 -2.31697e-06 0.00295162
7.87842 -2.27495e-06 0.00293028
7.88086 -2.23367e-06 0.00290849
7.8833 -2.1931e-06 0.00288628
7.88574 -2.15325e-06 0.00286363
7.88818 -2.1141e-06 0.00284056
7.89062 -2.07563e-06 0.00281706
7.89307 -2.03784e-06 0.00279315
7.89551 -2.00071e-06 0.00276882
7.89795 -1.96423e-06 0.00274407
7.90039 -1.92839e-06 0.00271892
7.90283 -1.89319e-06 0.00269336
7.90527 -1.8586e-06 0.0026674
7.90771 -1.82463e-06 0.00264104
7.91016 -1.79125e-06 0.00261429
7.9126 -1.75846e-06 0.00258715
7.91504 -1.72625e-06 0.00255962
7.91748 -1.69461e-06 0.00253172
7.91992 -1.66353e-06 0.00250343
7.92236 -1.633e-06 0.00247477
7.9248 -1.60301e-06 0.00244575
7.92725 -1.57355e-06 0.00241636
7.92969 -1.54461e-06 0.00238661
7.93213 -1.51619e-06 0.0023565
7.93457 -1.48827e-06 0.00232604
7.93701 -1.46085e-06 0.00229524
7.93945 -1.43392e-06 0.00226409
7.94189 -1.40746e-06 0.00223261
7.94434 -1.38148e-06 0.00220079
7.94678 -1.35595e-06 0.00216865
7.94922 -1.33089e-06 0.00213618
7.95166 -1.30627e-06 0.00210339
7.9541 -1.28209e-06 0.00207029
7.95654 -1.25834e-06 0.00203688
7.95898 -1.23502e-06 0.00200317
7.96143 -1.21212e-06 0.00196916
7.96387 -1.18962e-06 0.00193486
7.96631 -1.16753e-06 0.00190027
7.96875 -1.14583e-06 0.00186539
7.97119 -1.12453e-06 0.00183024
7.97363 -1.1036e-06 0.00179481
7.97607 -1.08306e-06 0.00175912
7.97852 -1.06288e-06 0.00172317
7.98096 -1.04306e-06 0.00168695
7.9834 -1.0236e-06 0.00165049
7.98584 -1.0045e-06 0.00161378
7.98828 -9.85734e-07 0.00157683
7.99072 -9.67309e-07 0.00153965
7.99316 -9.49217e-07 0.00150223
7.99561 -9.31452e-07 0.00146459
7.99805 -9.14009e-07 0.00142674
8.00049 -8.96881e-07 0.00138867
8.00293 -8.80063e-07 0.00135039
8.00537 -8.6355e-07 0.00131192
8.00781 -8.47336e-07 0.00127324
8.01025 -8.31417e-07 0.00123438
8.0127 -8.15786e-07 0.00119534
8.01514 -8.0044e-07 0.00115611
8.01758 -7.85373e-07 0.00111672
8.02002 -7.70579e-07 0.00107715
8.02246 -7.56056e-07 0.00103743
8.0249 -7.41796e-07 0.00099755
8.02734 -7.27797e-07 0.000957524
8.02979 -7.14053e-07 0.000917354
8.03223 -7.0056e-07 0.000877048
8.03467 -6.87314e-07 0.000836611
8.03711 -6.7431e-07 0.00079605
8.03955 -6.61544e-07 0.00075537
8.04199 -6.49011e-07 0.000714577
8.04443 -6.36708e-07 0.000673678
8.04688 -6.24631e-07 0.000632679
8.04932 -6.12775e-07 0.000591585
8.05176 -6.01137e-07 0.000550403
8.0542 -5.89712e-07 0.000509139
8.05664 -5.78498e-07 0.000467799
8.05908 -5.6749e-07 0.000426389
8.06152 -5.56684e-07 0.000384916
8.06396 -5.46078e-07 0.000343386
8.06641 -5.35667e-07 0.000301804
8.06885 -5.25448e-07 0.000260178
8.07129 -5.15418e-07 0.000218512
8.07373 -5.05573e-07 0.000176814
8.07617 -4.9591e-07 0.00013509
8.07861 -4.86426e-07 9.33455e-05
8.08105 -4.77117e-07 5.15871e-05
8.0835 -4.6798e-07 9.82108e-06
8.08594 -4.59013e-07 -3.19464e-05
8.08838 -4.50212e-07 -7.37092e-05
8.09082 -4.41575e-07 -0.000115461
8.09326 -4.33098e-07 -0.000157195
8.0957 -4.24778e-07 -0.000198907
8.09814 -4.16613e-07 -0.000240588
8.10059 -4.086e-07 -0.000282234
8.10303 -4.00737e-07 -0.000323837
8.10547 -3.9302e-07 -0.000365393
8.10791 -3.85446e-07 -0.000406894
8.11035 -3.78014e-07 -0.000448334
8.11279 -3.70721e-07 -0.000489707
8.11523 -3.63564e-07 -0.000531008
8.11768 -3.56541e-07 -0.000572229
8.12012 -3.49649e-07 -0.000613365
8.12256 -3.42886e-07 -0.00065441
8.125 -3.3625e-07 -0.000695357
8.12744 -3.29738e-07 -0.000736201
8.12988 -3.23348e-07 -0.000776935
8.13232 -3.17079e-07 -0.000817553
8.13477 -3.10927e-07 -0.000858049
8.13721 -3.0489e-07 -0.000898418
8.13965 -2.98967e-07 -0.000938652
8.14209 -2.93156e-07 -0.000978747
8.14453 -2.87454e-07 -0.0010187
8.14697 -2.8186e-07 -0.00105849
8.14941 -2.76371e-07 -0.00109813
8.15186 -2.70985e-07 -0.00113761
8.1543 -2.65702e-07 -0.00117691
8.15674 -2.60518e-07 -0.00121604
8.15918 -2.55432e-07 -0.00125499
8.16162 -2.50442e-07 -0.00129376
8.16406 -2.45547e-07 -0.00133233
8.1665 -2.40744e-07 -0.0013707
8.16895 -2.36033e-07 -0.00140887
8.17139 -2.31411e-07 -0.00144682
8.17383 -2.26876e-07 -0.00148456
8.17627 -2.22428e-07 -0.00152208
8.17871 -2.18064e-07 -0.00155938
8.18115 -2.13784e-07 -0.00159644
8.18359 -2.09584e-07 -0.00163326
8.18604 -2.05465e-07 -0.00166984
8.18848 -2.01424e-07 -0.00170617
8.19092 -1.97461e-07 -0.00174225
8.19336 -1.93573e-07 -0.00177807
8.1958 -1.89759e-07 -0.00181362
8.19824 -1.86018e-07 -0.0018489
8.20068 -1.82348e-07 -0.00188391
8.20312 -1.78749e-07 -0.00191863
8.20557 -1.75218e-07 -0.00195307
8.20801 -1.71756e-07 -0.00198722
8.21045 -1.68359e-07 -0.00202108
8.21289 -1.65028e-07 -0.00205463
8.21533 -1.61761e-07 -0.00208787
8.21777 -1.58556e-07 -0.00212081
8.22021 -1.55413e-07 -0.00215343
8.22266 -1.5233e-07 -0.00218572
8.2251 -1.49307e-07 -0.0022177
8.22754 -1.46342e-07 -0.00224934
8.22998 -1.43434e-07 -0.00228064
8.23242 -1.40582e-07 -0.00231161
8.23486 -1.37785e-07 -0.00234223
8.2373 -1.35042e-07 -0.0023725
8.23975 -1.32353e-07 -0.00240242
8.24219 -1.29715e-07 -0.00243198
8.24463 -1.27128e-07 -0.00246118
8.24707 -1.24591e-07 -0.00249002
8.24951 -1.22103e-07 -0.00251848
8.25195 -1.19664e-07 -0.00254656
8.25439 -1.17272e-07 -0.00257427
8.25684 -1.14926e-07 -0.00260159
8.25928 -1.12626e-07 -0.00262853
8.26172 -1.1037e-07 -0.00265507
8.26416 -1.08158e-07 -0.00268122
8.2666 -1.0599e-07 -0.00270697
8.26904 -1.03863e-07 -0.00273231
8.27148 -1.01778e-07 -0.00275725
8.27393 -9.97338e-08 -0.00278178
8.27637 -9.77292e-08 -0.00280589
8.27881 -9.57638e-08 -0.00282958
8.28125 -9.38367e-08 -0.00285286
8.28369 -9.19473e-08 -0.0028757
8.28613 -9.00949e-08 -0.00289812
8.28857 -8.82787e-08 -0.00292011
8.29102 -8.6498e-08 -0.00294166
8.29346 -8.47522e-08 -0.00296278
8.2959 -8.30407e-08 -0.00298345
8.29834 -8.13627e-08 -0.00300368
8.30078 -7.97176e-08 -0.00302346
8.30322 -7.81048e-08 -0.00304279
8.30566 -7.65238e-08 -0.00306166
8.30811 -7.49738e-08 -0.00308008
8.31055 -7.34543e-08 -0.00309804
8.31299 -7.19647e-08 -0.00311554
8.31543 -7.05045e-08 -0.00313258
8.31787 -6.90731e-08 -0.00314915
8.32031 -6.76698e-08 -0.00316525
8.32275 -6.62943e-08 -0.00318087
8.3252 -6.4946e-08 -0.00319603
8.32764 -6.36243e-08 -0.0032107
8.33008 -6.23287e-08 -0.0032249
8.33252 -6.10588e-08 -0.00323862
8.33496 -5.9814e-08 -0.00325186
8.3374 -5.85938e-08 -0.00326461
8.33984 -5.73979e-08 -0.00327687
8.34229 -5.62257e-08 -0.00328865
8.34473 -5.50767e-08 -0.00329994
8.34717 -5.39506e-08 -0.00331073
8.34961 -5.28468e-08 -0.00332103
8.35205 -5.1765e-08 -0.00333084
8.35449 -5.07047e-08 -0.00334015
8.35693 -4.96655e-08 -0.00334896
8.35938 -4.86471e-08 -0.00335727
8.36182 -4.76489e-08 -0.00336509
8.36426 -4.66706e-08 -0.0033724
8.3667 -4.57119e-08 -0.00337921
8.36914 -4.47723e-08 -0.00338551
8.37158 -4.38515e-08 -0.00339131
8.37402 -4.29491e-08 -0.00339661
8.37646 -4.20647e-08 -0.0034014
8.37891 -4.11981e-08 -0.00340568
8.38135 -4.03488e-08 -0.00340946
8.38379 -3.95166e-08 -0.00341273
8.38623 -3.8701e-08 -0.00341548
8.38867 -3.79018e-08 -0.00341773
8.39111 -3.71187e-08 -0.00341948
8.39355 -3.63513e-08 -0.00342071
8.396 -3.55993e-08 -0.00342143
8.39844 -3.48624e-08 -0.00342164
8.40088 -3.41404e-08 -0.00342134
8.40332 -3.3433e-08 -0.00342053
8.40576 -3.27397e-08 -0.00341922
8.4082 -3.20605e-08 -0.00341739
8.41064 -3.1395e-08 -0.00341505
8.41309 -3.07429e-08 -0.00341221
8.41553 -3.0104e-08 -0.00340885
8.41797 -2.9478e-08 -0.00340499
8.42041 -2.88647e-08 -0.00340062
8.42285 -2.82638e-08 -0.00339574
8.42529 -2.76751e-08 -0.00339036
8.42773 -2.70983e-08 -0.00338448
8.43018 -2.65331e-08 -0.00337808
8.43262 -2.59795e-08 -0.00337119
8.43506 -2.54371e-08 -0.00336379
8.4375 -2.49057e-08 -0.00335589
8.43994 -2.43852e-08 -0.0033475
8.44238 -2.38752e-08 -0.0033386
8.44482 -2.33756e-08 -0.0033292
8.44727 -2.28861e-08 -0.00331931
8.44971 -2.24067e-08 -0.00330893
8.45215 -2.1937e-08 -0.00329805
8.45459 -2.14769e-08 -0.00328668
8.45703 -2.10262e-08 -0.00327482
8.45947 -2.05847e-08 -0.00326247
8.46191 -2.01522e-08 -0.00324964
8.46436 -1.97286e-08 -0.00323632
8.4668 -1.93136e-08 -0.00322252
8.46924 -1.89072e-08 -0.00320824
8.47168 -1.8509e-08 -0.00319348
8.47412 -1.8119e-08 -0.00317825
8.47656 -1.77371e-08 -0.00316254
8.479 -1.73629e-08 -0.00314636
8.48145 -1.69965e-08 -0.00312971
8.48389 -1.66376e-08 -0.0031126
8.48633 -1.6286e-08 -0.00309502
8.48877 -1.59417e-08 -0.00307698
8.49121 -1.56045e-08 -0.00305848
8.49365 -1.52742e-08 -0.00303953
8.49609 -1.49508e-08 -0.00302012
8.49854 -1.4634e-08 -0.00300026
8.50098 -1.43237e-08 -0.00297996
8.50342 -1.40199e-08 -0.00295921
8.50586 -1.37223e-08 -0.00293802
8.5083 -1.34309e-08 -0.0029164
8.51074 -1.31455e-08 -0.00289434
8.51318 -1.2866e-08 -0.00287184
8.51562 -1.25923e-08 -0.00284892
8.51807 -1.23243e-08 -0.00282558
8.52051 -1.20618e-08 -0.00280181
8.52295 -1.18048e-08 -0.00277763
8.52539 -1.15531e-08 -0.00275303
8.52783 -1.13067e-08 -0.00272803
8.53027 -1.10653e-08 -0.00270261
8.53271 -1.0829e-08 -0.00267679
8.53516 -1.05976e-08 -0.00265058
8.5376 -1.0371e-08 -0.00262397
8.54004 -1.01492e-08 -0.00259697
8.54248 -9.93196e-09 -0.00256958
8.54492 -9.71925e-09 -0.00254181
8.54736 -9.51099e-09 -0.00251366
8.5498 -9.30707e-09 -0.00248513
8.55225 -9.10742e-09 -0.00245624
8.55469 -8.91194e-09 -0.00242698
8.55713 -8.72055e-09 -0.00239735
8.55957 -8.53316e-09 -0.00236737
8.56201 -8.3497e-09 -0.00233704
8.56445 -8.17009e-09 -0.00230636
8.56689 -7.99424e-09 -0.00227534
8.56934 -7.82208e-09 -0.00224397
8.57178 -7.65353e-09 -0.00221227
8.57422 -7.48852e-09 -0.00218025
8.57666 -7.32699e-09 -0.00214789
8.5791 -7.16885e-09 -0.00211522
8.58154 -7.01403e-09 -0.00208223
8.58398 -6.86248e-09 -0.00204894
8.58643 -6.71412e-09 -0.00201533
8.58887 -6.56889e-09 -0.00198143
8.59131 -6.42671e-09 -0.00194723
8.59375 -6.28754e-09 -0.00191274
8.59619 -6.15131e-09 -0.00187797
8.59863 -6.01796e-09 -0.00184291
8.60107 -5.88743e-09 -0.00180759
8.60352 -5.75965e-09 -0.00177199
8.60596 -5.63458e-09 -0.00173613
8.6084 -5.51216e-09 -0.00170001
8.61084 -5.39234e-09 -0.00166363
8.61328 -5.27505e-09 -0.00162701
8.61572 -5.16025e-09 -0.00159015
8.61816 -5.04789e-09 -0.00155304
8.62061 -4.93792e-09 -0.00151571
8.62305 -4.83028e-09 -0.00147815
8.62549 -4.72493e-09 -0.00144037
8.62793 -4.62182e-09 -0.00140238
8.63037 -4.52091e-09 -0.00136418
8.63281 -4.42215e-09 -0.00132577
8.63525 -4.32549e-09 -0.00128717
8.6377 -4.23089e-09 -0.00124838
8.64014 -4.13831e-09 -0.00120939
8.64258 -4.04771e-09 -0.00117023
8.64502 -3.95904e-09 -0.0011309
8.64746 -3.87227e-09 -0.00109139
8.6499 -3.78735e-09 -0.00105173
8.65234 -3.70425e-09 -0.0010119
8.65479 -3.62293e-09 -0.000971929
8.65723 -3.54335e-09 -0.00093181
8.65967 -3.46548e-09 -0.000891552
8.66211 -3.38928e-09 -0.000851162
8.66455 -3.31471e-09 -0.000810644
8.66699 -3.24174e-09 -0.000770006
8.66943 -3.17035e-09 -0.000729253
8.67188 -3.10048e-09 -0.000688391
8.67432 -3.03212e-09 -0.000647427
8.67676 -2.96523e-09 -0.000606366
8.6792 -2.89978e-09 -0.000565215
8.68164 -2.83574e-09 -0.000523979
8.68408 -2.77308e-09 -0.000482666
8.68652 -2.71177e-09 -0.00044128
8.68896 -2.65179e-09 -0.000399829
8.69141 -2.5931e-09 -0.000358319
8.69385 -2.53567e-09 -0.000316755
8.69629 -2.47949e-09 -0.000275143
8.69873 -2.42453e-09 -0.000233491
8.70117 -2.37075e-09 -0.000191804
8.70361 -2.31814e-09 -0.000150088
8.70605 -2.26667e-09 -0.00010835
8.7085 -2.21632e-09 -6.65961e-05
8.71094 -2.16705e-09 -2.4832e-05
8.71338 -2.11886e-09 1.69358e-05
8.71582 -2.07171e-09 5.8701e-05
8.71826 -2.02559e-09 0.000100458
8.7207 -1.98047e-09 0.000142199
8.72314 -1.93633e-09 0.000183919
8.72559 -1.89315e-09 0.000225612
8.72803 -1.85091e-09 0.000267272
8.73047 -1.80959e-09 0.000308891
8.73291 -1.76918e-09 0.000350465
8.73535 -1.72964e-09 0.000391986
8.73779 -1.69097e-09 0.000433449
8.74023 -1.65314e-09 0.000474847
8.74268 -1.61614e-09 0.000516175
8.74512 -1.57995e-09 0.000557425
8.74756 -1.54455e-09 0.000598593
8.75 -1.50992e-09 0.000639671
8.75244 -1.47605e-09 0.000680654
8.75488 -1.44293e-09 0.000721536
8.75732 -1.41053e-09 0.00076231
8.75977 -1.37884e-09 0.00080297
8.76221 -1.34785e-09 0.000843511
8.76465 -1.31753e-09 0.000883926
8.76709 -1.28789e-09 0.00092421
8.76953 -1.25889e-09 0.000964355
8.77197 -1.23054e-09 0.00100436
8.77441 -1.2028e-09 0.00104421
8.77686 -1.17568e-09 0.00108391
8.7793 -1.14916e-09 0.00112344
8.78174 -1.12322e-09 0.00116281
8.78418 -1.09785e-09 0.001202
8.78662 -1.07304e-09 0.00124102
8.78906 -1.04878e-09 0.00127985
8.7915 -1.02506e-09 0.00131849
8.79395 -1.00186e-09 0.00135693
8.79639 -9.7917e-10 0.00139517
8.79883 -9.56986e-10 0.00143321
8.80127 -9.35293e-10 0.00147103
8.80371 -9.1408e-10 0.00150863
8.80615 -8.93338e-10 0.001546
8.80859 -8.73055e-10 0.00158315
8.81104 -8.53223e-10 0.00162006
8.81348 -8.33831e-10 0.00165673
8.81592 -8.1487e-10 0.00169315
8.81836 -7.96331e-10 0.00172932
8.8208 -7.78204e-10 0.00176523
8.82324 -7.6048e-10 0.00180088
8.82568 -7.4315e-10 0.00183626
8.82812 -7.26207e-10 0.00187136
8.83057 -7.09642e-10 0.00190619
8.83301 -6.93446e-10 0.00194073
8.83545 -6.77611e-10 0.00197499
8.83789 -6.6213e-10 0.00200895
8.84033 -6.46994e-10 0.00204261
8.84277 -6.32197e-10 0.00207596
8.84521 -6.17731e-10 0.00210901
8.84766 -6.03588e-10 0.00214174
8.8501 -5.89762e-10 0.00217416
8.85254 -5.76246e-10 0.00220624
8.85498 -5.63033e-10 0.00223801
8.85742 -5.50116e-10 0.00226943
8.85986 -5.37489e-10 0.00230052
8.8623 -5.25145e-10 0.00233127
8.86475 -5.13078e-10 0.00236167
8.86719 -5.01283e-10 0.00239171
8.86963 -4.89753e-10 0.0024214
8.87207 -4.78482e-10 0.00245073
8.87451 -4.67465e-10 0.0024797
8.87695 -4.56696e-10 0.00250829
8.87939 -4.46169e-10 0.00253651
8.88184 -4.3588e-10 0.00256436
8.88428 -4.25823e-10 0.00259182
8.88672 -4.15993e-10 0.00261889
8.88916 -4.06385e-10 0.00264558
8.8916 -3.96994e-10 0.00267187
8.89404 -3.87816e-10 0.00269776
8.89648 -3.78845e-10 0.00272325
8.89893 -3.70077e-10 0.00274834
8.90137 -3.61507e-10 0.00277301
8.90381 -3.53132e-10 0.00279727
8.90625 -3.44946e-10 0.00282112
8.90869 -3.36947e-10 0.00284454
8.91113 -3.29128e-10 0.00286754
8.91357 -3.21487e-10 0.00289012
8.91602 -3.1402e-10 0.00291226
8.91846 -3.06723e-10 0.00293397
8.9209 -2.99591e-10 0.00295524
8.92334 -2.92622e-10 0.00297607
8.92578 -2.85811e-10 0.00299646
8.92822 -2.79155e-10 0.0030164
8.93066 -2.72651e-10 0.00303589
8.93311 -2.66296e-10 0.00305493
8.93555 -2.60085e-10 0.00307352
8.93799 -2.54016e-10 0.00309164
8.94043 -2.48086e-10 0.00310931
8.94287 -2.42291e-10 0.00312651
8.94531 -2.36629e-10 0.00314325
8.94775 -2.31096e-10 0.00315952
8.9502 -2.2569e-10 0.00317531
8.95264 -2.20407e-10 0.00319064
8.95508 -2.15246e-10 0.00320549
8.95752 -2.10203e-10 0.00321986
8.95996 -2.05276e-10 0.00323375
8.9624 -2.00461e-10 0.00324716
8.96484 -1.95758e-10 0.00326008
8.96729 -1.91162e-10 0.00327252
8.96973 -1.86672e-10 0.00328447
8.97217 -1.82285e-10 0.00329594
8.97461 -1.77999e-10 0.00330691
8.97705 -1.73811e-10 0.00331739
8.97949 -1.69721e-10 0.00332737
8.98193 -1.65724e-10 0.00333686
8.98438 -1.6182e-10 0.00334585
8.98682 -1.58005e-10 0.00335434
8.98926 -1.54279e-10 0.00336234
8.9917 -1.50639e-10 0.00336983
8.99414 -1.47082e-10 0.00337682
8.99658 -1.43608e-10 0.00338331
8.99902 -1.40215e-10 0.00338929
9.00146 -1.369e-10 0.00339477
9.00391 -1.33661e-10 0.00339974
9.00635 -1.30498e-10 0.0034042
9.00879 -1.27408e-10 0.00340816
9.01123 -1.2439e-10 0.00341161
9.01367 -1.21441e-10 0.00341455
9.01611 -1.18561e-10 0.00341698
9.01855 -1.15748e-10 0.00341891
9.021 -1.13001e-10 0.00342032
9.02344 -1.10317e-10 0.00342123
9.02588 -1.07696e-10 0.00342162
9.02832 -1.05135e-10 0.00342151
9.03076 -1.02635e-10 0.00342088
9.0332 -1.00192e-10 0.00341975
9.03564 -9.78068e-11 0.0034181
9.03809 -9.54769e-11 0.00341595
9.04053 -9.32014e-11 0.00341329
9.04297 -9.09791e-11 0.00341012
9.04541 -8.88086e-11 0.00340644
9.04785 -8.66889e-11 0.00340225
9.05029 -8.46187e-11 0.00339755
9.05273 -8.2597e-11 0.00339235
9.05518 -8.06226e-11 0.00338665
9.05762 -7.86944e-11 0.00338044
9.06006 -7.68114e-11 0.00337372
9.0625 -7.49726e-11 0.00336651
9.06494 -7.31769e-11 0.00335879
9.06738 -7.14233e-11 0.00335057
9.06982 -6.97109e-11 0.00334185
9.07227 -6.80387e-11 0.00333264
9.07471 -6.64059e-11 0.00332292
9.07715 -6.48114e-11 0.00331272
9.07959 -6.32545e-11 0.00330201
9.08203 -6.17342e-11 0.00329082
9.08447 -6.02497e-11 0.00327914
9.08691 -5.88002e-11 0.00326696
9.08936 -5.73849e-11 0.0032543
9.0918 -5.60029e-11 0.00324116
9.09424 -5.46536e-11 0.00322753
9.09668 -5.33361e-11 0.00321342
9.09912 -5.20498e-11 0.00319884
9.10156 -5.07938e-11 0.00318377
9.104 -4.95676e-11 0.00316824
9.10645 -4.83704e-11 0.00315223
9.10889 -4.72015e-11 0.00313575
9.11133 -4.60603e-11 0.0031188
9.11377 -4.49462e-11 0.00310139
9.11621 -4.38585e-11 0.00308351
9.11865 -4.27966e-11 0.00306518
9.12109 -4.17598e-11 0.00304639
9.12354 -4.07477e-11 0.00302714
9.12598 -3.97597e-11 0.00300745
9.12842 -3.87951e-11 0.00298731
9.13086 -3.78535e-11 0.00296672
9.1333 -3.69343e-11 0.00294569
9.13574 -3.6037e-11 0.00292422
9.13818 -3.5161e-11 0.00290231
9.14062 -3.43059e-11 0.00287997
9.14307 -3.34712e-11 0.00285721
9.14551 -3.26564e-11 0.00283401
9.14795 -3.18611e-11 0.0028104
9.15039 -3.10847e-11 0.00278637
9.15283 -3.0327e-11 0.00276192
9.15527 -2.95873e-11 0.00273706
9.15771 -2.88653e-11 0.00271179
9.16016 -2.81606e-11 0.00268612
9.1626 -2.74727e-11 0.00266004
9.16504 -2.68014e-11 0.00263357
9.16748 -2.61461e-11 0.00260671
9.16992 -2.55065e-11 0.00257946
9.17236 -2.48823e-11 0.00255183
9.1748 -2.4273e-11 0.00252381
9.17725 -2.36784e-11 0.00249542
9.17969 -2.30981e-11 0.00246666
9.18213 -2.25317e-11 0.00243753
9.18457 -2.1979e-11 0.00240804
9.18701 -2.14395e-11 0.00237819
9.18945 -2.0913e-11 0.00234798
9.19189 -2.03993e-11 0.00231742
9.19434 -1.98978e-11 0.00228652
9.19678 -1.94085e-11 0.00225528
9.19922 -1.8931e-11 0.0022237
9.20166 -1.8465e-11 0.00219179
9.2041 -1.80103e-11 0.00215955
9.20654 -1.75665e-11 0.002127
9.20898 -1.71335e-11 0.00209412
9.21143 -1.67109e-11 0.00206093
9.21387 -1.62986e-11 0.00202744
9.21631 -1.58962e-11 0.00199364
9.21875 -1.55036e-11 0.00195955
9.22119 -1.51205e-11 0.00192517
9.22363 -1.47467e-11 0.00189049
9.22607 -1.4382e-11 0.00185554
9.22852 -1.40261e-11 0.00182031
9.23096 -1.36789e-11 0.00178481
9.2334 -1.334e-11 0.00174904
9.23584 -1.30095e-11 0.00171301
9.23828 -1.26869e-11 0.00167673
9.24072 -1.23722e-11 0.00164019
9.24316 -1.20652e-11 0.00160342
9.24561 -1.17656e-11 0.0015664
9.24805 -1.14734e-11 0.00152915
9.25049 -1.11882e-11 0.00149167
9.25293 -1.091e-11 0.00145397
9.25537 -1.06386e-11 0.00141606
9.25781 -1.03739e-11 0.00137793
9.26025 -1.01156e-11 0.00133959
9.2627 -9.86358e-12 0.00130106
9.26514 -9.61775e-12 0.00126233
9.26758 -9.37794e-12 0.00122342
9.27002 -9.14399e-12 0.00118432
9.27246 -8.91577e-12 0.00114505
9.2749 -8.69314e-12 0.0011056
9.27734 -8.47596e-12 0.001066
9.27979 -8.26411e-12 0.00102623
9.28223 -8.05746e-12 0.000986308
9.28467 -7.85588e-12 0.00094624
9.28711 -7.65925e-12 0.000906031
9.28955 -7.46745e-12 0.000865688
9.29199 -7.28037e-12 0.000825215
9.29443 -7.09789e-12 0.000784619
9.29688 -6.91989e-12 0.000743907
9.29932 -6.74628e-12 0.000703083
9.30176 -6.57695e-12 0.000662155
9.3042 -6.41179e-12 0.000621128
9.30664 -6.25069e-12 0.000580009
9.30908 -6.09358e-12 0.000538803
9.31152 -5.94034e-12 0.000497517
9.31396 -5.79088e-12 0.000456157
9.31641 -5.64511e-12 0.000414729
9.31885 -5.50295e-12 0.000373239
9.32129 -5.3643e-12 0.000331693
9.32373 -5.22909e-12 0.000290098
9.32617 -5.09721e-12 0.00024846
9.32861 -4.96861e-12 0.000206784
9.33105 -4.84319e-12 0.000165078
9.3335 -4.72088e-12 0.000123348
9.33594 -4.6016e-12 8.15986e-05
9.33838 -4.48528e-12 3.98373e-05
9.34082 -4.37185e-12 -1.92983e-06
9.34326 -4.26123e-12 -4.36967e-05
9.3457 -4.15337e-12 -8.54571e-05
9.34814 -4.04818e-12 -0.000127205
9.35059 -3.94561e-12 -0.000168933
9.35303 -3.8456e-12 -0.000210637
9.35547 -3.74807e-12 -0.000252309
9.35791 -3.65297e-12 -0.000293944
9.36035 -3.56024e-12 -0.000335534
9.36279 -3.46983e-12 -0.000377075
9.36523 -3.38167e-12 -0.00041856
9.36768 -3.2957e-12 -0.000459982
9.37012 -3.21189e-12 -0.000501335
9.37256 -3.13017e-12 -0.000542614
9.375 -3.05049e-12 -0.000583812
9.37744 -2.9728e-12 -0.000624924
9.37988 -2.89706e-12 -0.000665941
9.38232 -2.82321e-12 -0.00070686
9.38477 -2.75121e-12 -0.000747674
9.38721 -2.68102e-12 -0.000788376
9.38965 -2.61258e-12 -0.00082896
9.39209 -2.54586e-12 -0.000869421
9.39453 -2.48081e-12 -0.000909753
9.39697 -2.4174e-12 -0.000949948
9.39941 -2.35558e-12 -0.000990003
9.40186 -2.29531e-12 -0.00102991
9.4043 -2.23656e-12 -0.00106966
9.40674 -2.17928e-12 -0.00110926
9.40918 -2.12345e-12 -0.00114869
9.41162 -2.06902e-12 -0.00118794
9.41406 -2.01596e-12 -0.00122702
9.4165 -1.96424e-12 -0.00126592
9.41895 -1.91382e-12 -0.00130463
9.42139 -1.86467e-12 -0.00134314
9.42383 -1.81677e-12 -0.00138146
9.42627 -1.77007e-12 -0.00141957
9.42871 -1.72455e-12 -0.00145746
9.43115 -1.68018e-12 -0.00149514
9.43359 -1.63694e-12 -0.0015326
9.43604 -1.59479e-12 -0.00156983
9.43848 -1.5537e-12 -0.00160683
9.44092 -1.51366e-12 -0.00164358
9.44336 -1.47462e-12 -0.00168009
9.4458 -1.43658e-12 -0.00171635
9.44824 -1.3995e-12 -0.00175236
9.45068 -1.36337e-12 -0.0017881
9.45312 -1.32815e-12 -0.00182358
9.45557 -1.29382e-12 -0.00185878
9.45801 -1.26037e-12 -0.00189371
9.46045 -1.22776e-12 -0.00192836
9.46289 -1.19599e-12 -0.00196271
9.46533 -1.16502e-12 -0.00199678
9.46777 -1.13484e-12 -0.00203055
9.47021 -1.10543e-12 -0.00206401
9.47266 -1.07677e-12 -0.00209717
9.4751 -1.04884e-12 -0.00213002
9.47754 -1.02162e-12 -0.00216255
9.47998 -9.95096e-13 -0.00219475
9.48242 -9.69248e-13 -0.00222663
9.48486 -9.44061e-13 -0.00225818
9.4873 -9.19517e-13 -0.00228939
9.48975 -8.956e-13 -0.00232026
9.49219 -8.72294e-13 -0.00235079
9.49463 -8.49585e-13 -0.00238096
9.49707 -8.27457e-13 -0.00241078
9.49951 -8.05895e-13 -0.00244024
9.50195 -7.84886e-13 -0.00246933
9.50439 -7.64415e-13 -0.00249806
9.50684 -7.44469e-13 -0.00252642
9.50928 -7.25035e-13 -0.0025544
9.51172 -7.061e-13 -0.002582
9.51416 -6.8765e-13 -0.00260921
9.5166 -6.69675e-13 -0.00263604
9.51904 -6.52162e-13 -0.00266247
9.52148 -6.35099e-13 -0.0026885
9.52393 -6.18475e-13 -0.00271414
9.52637 -6.02278e-13 -0.00273937
9.52881 -5.86499e-13 -0.00276419
9.53125 -5.71127e-13 -0.0027886
9.53369 -5.5615e-13 -0.0028126
9.53613 -5.4156e-13 -0.00283618
9.53857 -5.27346e-13 -0.00285933
9.54102 -5.13499e-13 -0.00288206
9.54346 -5.00009e-13 -0.00290435
9.5459 -4.86868e-13 -0.00292622
9.54834 -4.74066e-13 -0.00294765
9.55078 -4.61596e-13 -0.00296864
9.55322 -4.49448e-13 -0.00298919
9.55566 -4.37614e-13 -0.00300929
9.55811 -4.26087e-13 -0.00302894
9.56055 -4.14859e-13 -0.00304814
9.56299 -4.03921e-13 -0.00306689
9.56543 -3.93268e-13 -0.00308518
9.56787 -3.8289e-13 -0.00310301
9.57031 -3.72782e-13 -0.00312038
9.57275 -3.62936e-13 -0.00313729
9.5752 -3.53346e-13 -0.00315372
9.57764 -3.44005e-13 -0.00316969
9.58008 -3.34908e-13 -0.00318519
9.58252 -3.26046e-13 -0.00320021
9.58496 -3.17416e-13 -0.00321475
9.5874 -3.0901e-13 -0.00322881
9.58984 -3.00823e-13 -0.00324239
9.59229 -2.92849e-13 -0.00325549
9.59473 -2.85084e-13 -0.00326811
9.59717 -2.77521e-13 -0.00328024
9.59961 -2.70155e-13 -0.00329187
9.60205 -2.62981e-13 -0.00330302
9.60449 -2.55995e-13 -0.00331368
9.60693 -2.49192e-13 -0.00332384
9.60938 -2.42566e-13 -0.00333351
9.61182 -2.36114e-13 -0.00334268
9.61426 -2.29831e-13 -0.00335135
9.6167 -2.23712e-13 -0.00335952
9.61914 -2.17753e-13 -0.0033672
9.62158 -2.1195e-13 -0.00337437
9.62402 -2.063e-13 -0.00338103
9.62646 -2.00798e-13 -0.0033872
9.62891 -1.9544e-13 -0.00339286
9.63135 -1.90223e-13 -0.00339801
9.63379 -1.85143e-13 -0.00340266
9.63623 -1.80196e-13 -0.0034068
9.63867 -1.75379e-13 -0.00341043
9.64111 -1.70689e-13 -0.00341355
9.64355 -1.66123e-13 -0.00341617
9.646 -1.61677e-13 -0.00341828
9.64844 -1.57347e-13 -0.00341987
9.65088 -1.53132e-13 -0.00342096
9.65332 -1.49028e-13 -0.00342154
9.65576 -1.45032e-13 -0.00342161
9.6582 -1.41142e-13 -0.00342116
9.66064 -1.37354e-13 -0.00342021
9.66309 -1.33667e-13 -0.00341875
9.66553 -1.30077e-13 -0.00341678
9.66797 -1.26581e-13 -0.0034143
9.67041 -1.23178e-13 -0.00341131
9.67285 -1.19866e-13 -0.00340782
9.67529 -1.1664e-13 -0.00340381
9.67773 -1.13501e-13 -0.0033993
9.68018 -1.10444e-13 -0.00339428
9.68262 -1.07468e-13 -0.00338876
9.68506 -1.04572e-13 -0.00338273
9.6875 -1.01752e-13 -0.00337619
9.68994 -9.9007e-14 -0.00336916
9.69238 -9.63349e-14 -0.00336162
9.69482 -9.37338e-14 -0.00335358
9.69727 -9.12018e-14 -0.00334504
9.69971 -8.87371e-14 -0.003336
9.70215 -8.6338e-14 -0.00332647
9.70459 -8.40027e-14 -0.00331644
9.70703 -8.17297e-14 -0.00330591
9.70947 -7.95171e-14 -0.0032949
9.71191 -7.73635e-14 -0.00328339
9.71436 -7.52674e-14 -0.00327139
9.7168 -7.32271e-14 -0.00325891
9.71924 -7.12413e-14 -0.00324594
9.72168 -6.93085e-14 -0.00323248
9.72412 -6.74273e-14 -0.00321855
9.72656 -6.55964e-14 -0.00320413
9.729 -6.38144e-14 -0.00318924
9.73145 -6.20801e-14 -0.00317387
9.73389 -6.03922e-14 -0.00315803
9.73633 -5.87495e-14 -0.00314172
9.73877 -5.71508e-14 -0.00312494
9.74121 -5.55949e-14 -0.0031077
9.74365 -5.40807e-14 -0.00308999
9.74609 -5.26071e-14 -0.00307182
9.74854 -5.1173e-14 -0.00305319
9.75098 -4.97774e-14 -0.00303411
9.75342 -4.84193e-14 -0.00301458
9.75586 -4.70977e-14 -0.00299459
9.7583 -4.58116e-14 -0.00297417
9.76074 -4.45601e-14 -0.00295329
9.76318 -4.33423e-14 -0.00293198
9.76562 -4.21572e-14 -0.00291023
9.76807 -4.1004e-14 -0.00288805
9.77051 -3.98819e-14 -0.00286544
9.77295 -3.87901e-14 -0.0028424
9.77539 -3.77276e-14 -0.00281893
9.77783 -3.66938e-14 -0.00279505
9.78027 -3.5688e-14 -0.00277075
9.78271 -3.47092e-14 -0.00274604
9.78516 -3.37569e-14 -0.00272091
9.7876 -3.28304e-14 -0.00269539
9.79004 -3.19289e-14 -0.00266946
9.79248 -3.10517e-14 -0.00264313
9.79492 -3.01983e-14 -0.00261641
9.79736 -2.9368e-14 -0.0025893
9.7998 -2.85602e-14 -0.0025618
9.80225 -2.77742e-14 -0.00253392
9.80469 -2.70096e-14 -0.00250567
9.80713 -2.62657e-14 -0.00247704
9.80957 -2.5542e-14 -0.00244804
9.81201 -2.48379e-14 -0.00241868
9.81445 -2.41529e-14 -0.00238895
9.81689 -2.34866e-14 -0.00235887
9.81934 -2.28383e-14 -0.00232844
9.82178 -2.22077e-14 -0.00229766
9.82422 -2.15942e-14 -0.00226654
9.82666 -2.09974e-14 -0.00223508
9.8291 -2.04169e-14 -0.00220329
9.83154 -1.98521e-14 -0.00217117
9.83398 -1.93028e-14 -0.00213873
9.83643 -1.87684e-14 -0.00210597
9.83887 -1.82486e-14 -0.00207289
9.84131 -1.7743e-14 -0.00203951
9.84375 -1.72512e-14 -0.00200582
9.84619 -1.67728e-14 -0.00197183
9.84863 -1.63075e-14 -0.00193755
9.85107 -1.58549e-14 -0.00190298
9.85352 -1.54147e-14 -0.00186813
9.85596 -1.49865e-14 -0.001833
9.8584 -1.457e-14 -0.00179759
9.86084 -1.4165e-14 -0.00176192
9.86328 -1.3771e-14 -0.00172598
9.86572 -1.33878e-14 -0.00168979
9.86816 -1.30152e-14 -0.00165335
9.87061 -1.26527e-14 -0.00161666
9.87305 -1.23002e-14 -0.00157973
9.87549 -1.19574e-14 -0.00154256
9.87793 -1.1624e-14 -0.00150516
9.88037 -1.12997e-14 -0.00146754
9.88281 -1.09844e-14 -0.0014297
9.88525 -1.06777e-14 -0.00139165
9.8877 -1.03795e-14 -0.00135339
9.89014 -1.00895e-14 -0.00131493
9.89258 -9.80743e-15 -0.00127627
9.89502 -9.53316e-15 -0.00123742
9.89746 -9.26645e-15 -0.00119839
9.8999 -9.00709e-15 -0.00115918
9.90234 -8.75488e-15 -0.0011198
9.90479 -8.50963e-15 -0.00108024
9.90723 -8.27116e-15 -0.00104053
9.90967 -8.03927e-15 -0.00100067
9.91211 -7.81378e-15 -0.000960652
9.91455 -7.59453e-15 -0.000920493
9.91699 -7.38134e-15 -0.000880197
9.91943 -7.17405e-15 -0.00083977
9.92188 -6.9725e-15 -0.000799218
9.92432 -6.77652e-15 -0.000758547
9.92676 -6.58598e-15 -0.000717762
9.9292 -6.40071e-15 -0.000676871
9.93164 -6.22058e-15 -0.000635879
9.93408 -6.04545e-15 -0.000594792
9.93652 -5.87518e-15 -0.000553617
9.93896 -5.70963e-15 -0.000512359
9.94141 -5.54869e-15 -0.000471025
9.94385 -5.39221e-15 -0.00042962
9.94629 -5.24008e-15 -0.000388152
9.94873 -5.09219e-15 -0.000346625
9.95117 -4.9484e-15 -0.000305047
9.95361 -4.80862e-15 -0.000263424
9.95605 -4.67273e-15 -0.000221761
9.9585 -4.54063e-15 -0.000180065
9.96094 -4.41221e-15 -0.000138343
9.96338 -4.28737e-15 -9.65995e-05
9.96582 -4.16601e-15 -5.48419e-05
9.96826 -4.04803e-15 -1.30762e-05
9.9707 -3.93335e-15 2.86915e-05
9.97314 -3.82188e-15 7.0455e-05
9.97559 -3.71351e-15 0.000112208
9.97803 -3.60818e-15 0.000153944
9.98047 -3.50579e-15 0.000195657
9.98291 -3.40627e-15 0.000237342
9.98535 -3.30953e-15 0.00027899
9.98779 -3.2155e-15 0.000320597
9.99023 -3.1241e-15 0.000362157
9.99268 -3.03526e-15 0.000403662
9.99512 -2.94892e-15 0.000445108
9.99756 -2.865e-15 0.000486487
10 -2.78343e-15 0.000527793


==> figures/standing_m10/data/rho0.02_p0_r0.2/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf
4 9.81679 15.3278 15.3822 9.81679 15.3279 15.3822 9.81694 15.3279 15.3822 0.00353658 0.012921 0.00122511 0.00447598 0.843614 3.26641
8 10.7976 16.1507 16.2252 10.7973 16.1817 16.2253 10.8283 16.1874 16.2529 0.0764839 0.094609 0.0861103 0.106517 3.31312 3.07753
16 12.4949 20.7746 20.8769 12.4937 20.8873 20.875 12.5574 20.921 21.0018 0.111588 0.165348 0.202184 0.299591 7.58449 0.698394
32 11.5859 18.5325 18.679 11.5856 18.5541 18.6785 11.6017 18.5623 18.7062 0.0304344 0.0370688 0.0497415 0.0605846 4.33241 0.131179
64 5.16684 8.15309 8.39902 5.16678 8.15529 8.39893 5.1684 8.1561 8.40183 0.00787407 0.0089666 0.0124931 0.0142265 2.17889 0.0302022
128 1.38784 2.18218 2.4362 1.38783 2.18231 2.43619 1.38789 2.18235 2.43637 0.00200922 0.00223208 0.00316401 0.00351495 1.08967 0.00739159
256 0.348757 0.547879 0.77243 0.348757 0.547885 0.772429 0.34875 0.547884 0.772441 0.000508028 0.00055867 0.000798509 0.000878107 0.544823 0.00183801
512 0.087226 0.136996 0.304895 0.0872259 0.136996 0.304895 0.0872231 0.136996 0.304896 0.000127768 0.000139866 0.000200729 0.000219735 0.272409 0.000458886


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0004/OUTPUT.txt <==
U node errors: v/t/g
9.81679 15.3278 15.3822
U poly errors: v/t/g
9.81679 15.3279 15.3822
W poly errors: v/t/g
9.81694 15.3279 15.3822
Mismatch: v/t/g/tg
0.00353658 0.012921 0.00122511 0.00447598
R
0.843614
etaf
3.26641


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0008/OUTPUT.txt <==
U node errors: v/t/g
10.7976 16.1507 16.2252
U poly errors: v/t/g
10.7973 16.1817 16.2253
W poly errors: v/t/g
10.8283 16.1874 16.2529
Mismatch: v/t/g/tg
0.0764839 0.094609 0.0861103 0.106517
R
3.31312
etaf
3.07753


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0016/OUTPUT.txt <==
U node errors: v/t/g
12.4949 20.7746 20.8769
U poly errors: v/t/g
12.4937 20.8873 20.875
W poly errors: v/t/g
12.5574 20.921 21.0018
Mismatch: v/t/g/tg
0.111588 0.165348 0.202184 0.299591
R
7.58449
etaf
0.698394


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0032/OUTPUT.txt <==
U node errors: v/t/g
11.5859 18.5325 18.679
U poly errors: v/t/g
11.5856 18.5541 18.6785
W poly errors: v/t/g
11.6017 18.5623 18.7062
Mismatch: v/t/g/tg
0.0304344 0.0370688 0.0497415 0.0605846
R
4.33241
etaf
0.131179


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0064/OUTPUT.txt <==
U node errors: v/t/g
5.16684 8.15309 8.39902
U poly errors: v/t/g
5.16678 8.15529 8.39893
W poly errors: v/t/g
5.1684 8.1561 8.40183
Mismatch: v/t/g/tg
0.00787407 0.0089666 0.0124931 0.0142265
R
2.17889
etaf
0.0302022


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.38784 2.18218 2.4362
U poly errors: v/t/g
1.38783 2.18231 2.43619
W poly errors: v/t/g
1.38789 2.18235 2.43637
Mismatch: v/t/g/tg
0.00200922 0.00223208 0.00316401 0.00351495
R
1.08967
etaf
0.00739159


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.348757 0.547879 0.77243
U poly errors: v/t/g
0.348757 0.547885 0.772429
W poly errors: v/t/g
0.34875 0.547884 0.772441
Mismatch: v/t/g/tg
0.000508028 0.00055867 0.000798509 0.000878107
R
0.544823
etaf
0.00183801


==> figures/standing_m10/data/rho0.02_p0_r0.2/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.087226 0.136996 0.304895
U poly errors: v/t/g
0.0872259 0.136996 0.304895
W poly errors: v/t/g
0.0872231 0.136996 0.304896
Mismatch: v/t/g/tg
0.000127768 0.000139866 0.000200729 0.000219735
R
0.272409
etaf
0.000458886


==> figures/standing_m10/data/rho0.02_p0_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 10.0107 15.317 15.5575 9.8996 15.3406 15.3902 10.4192 15.3364 15.3879 4.41917 0.256987 1.53085 0.089023 1.66716 3.23082 0.02
8 11.2337 15.9589 16.5822 11.0407 16.8103 16.4551 10.1196 16.133 15.6203 2.79091 2.53656 3.14218 2.85581 4.52402 3.15603 0.02
16 13.5023 20.4635 22.8053 13.2315 23.4469 22.2962 13.0848 22.075 22.0302 0.76963 4.0531 1.39448 7.34373 8.71307 0.783938 0.02
32 12.5023 19.6543 20.1133 12.474 20.1295 20.0683 12.6189 20.107 20.3217 0.387778 0.736296 0.633777 1.20339 4.511 0.141522 0.02
64 6.33703 9.96062 10.1897 6.33208 10.0128 10.1821 6.35118 10.0122 10.2173 0.13064 0.174828 0.207275 0.277384 2.20499 0.0309878 0.02
128 1.75389 2.75552 2.96262 1.75324 2.75885 2.96167 1.75322 2.75767 2.96313 0.0370706 0.0440612 0.0583766 0.069385 1.09326 0.00744336 0.02
256 0.441064 0.692858 0.88137 0.440984 0.693079 0.88127 0.440791 0.692831 0.881366 0.00983424 0.0111522 0.0154573 0.0175289 0.545295 0.00184129 0.02
512 0.110275 0.173222 0.322816 0.110265 0.173247 0.322807 0.110232 0.17321 0.322839 0.00253047 0.00281101 0.00397547 0.00441621 0.272469 0.000459092 0.02


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
10.0107 15.317 15.5575
U poly errors: v/t/g
9.8996 15.3406 15.3902
W poly errors: v/t/g
10.4192 15.3364 15.3879
Mismatch: v/t/g/tg
4.41917 0.256987 1.53085 0.089023
R
1.66716
etaf
3.23082


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
11.2337 15.9589 16.5822
U poly errors: v/t/g
11.0407 16.8103 16.4551
W poly errors: v/t/g
10.1196 16.133 15.6203
Mismatch: v/t/g/tg
2.79091 2.53656 3.14218 2.85581
R
4.52402
etaf
3.15603


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
13.5023 20.4635 22.8053
U poly errors: v/t/g
13.2315 23.4469 22.2962
W poly errors: v/t/g
13.0848 22.075 22.0302
Mismatch: v/t/g/tg
0.76963 4.0531 1.39448 7.34373
R
8.71307
etaf
0.783938


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
12.5023 19.6543 20.1133
U poly errors: v/t/g
12.474 20.1295 20.0683
W poly errors: v/t/g
12.6189 20.107 20.3217
Mismatch: v/t/g/tg
0.387778 0.736296 0.633777 1.20339
R
4.511
etaf
0.141522


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
6.33703 9.96062 10.1897
U poly errors: v/t/g
6.33208 10.0128 10.1821
W poly errors: v/t/g
6.35118 10.0122 10.2173
Mismatch: v/t/g/tg
0.13064 0.174828 0.207275 0.277384
R
2.20499
etaf
0.0309878


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.75389 2.75552 2.96262
U poly errors: v/t/g
1.75324 2.75885 2.96167
W poly errors: v/t/g
1.75322 2.75767 2.96313
Mismatch: v/t/g/tg
0.0370706 0.0440612 0.0583766 0.069385
R
1.09326
etaf
0.00744336


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.441064 0.692858 0.88137
U poly errors: v/t/g
0.440984 0.693079 0.88127
W poly errors: v/t/g
0.440791 0.692831 0.881366
Mismatch: v/t/g/tg
0.00983424 0.0111522 0.0154573 0.0175289
R
0.545295
etaf
0.00184129


==> figures/standing_m10/data/rho0.02_p0_r0.9/run_0512/OUTPUT.txt <==
U node errors: v/t/g
0.110275 0.173222 0.322816
U poly errors: v/t/g
0.110265 0.173247 0.322807
W poly errors: v/t/g
0.110232 0.17321 0.322839
Mismatch: v/t/g/tg
0.00253047 0.00281101 0.00397547 0.00441621
R
0.272469
etaf
0.000459092


==> figures/standing_m10/data/rho0.02_p1_r0.2/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 11.1296 15.375 15.5429 11.1298 15.3786 15.5428 11.1374 15.3794 15.543 0.0255729 0.0747874 0.00808687 0.0236498 0.322495 3.10083 0.02
4 10.1937 15.6562 15.7161 10.1936 15.6661 15.7161 10.2046 15.6683 15.7256 0.0404104 0.0469268 0.0458444 0.0532346 2.21286 3.19491 0.02
8 12.7085 20.8766 20.9737 12.7076 20.9613 20.9723 12.7598 20.9884 21.071 0.0888943 0.124488 0.156007 0.218531 7.0125 0.521002 0.02
16 4.6727 7.36506 7.60835 4.6724 7.371 7.6079 4.67594 7.37243 7.61451 0.0234518 0.0274701 0.0371594 0.04355 1.93812 0.0941027 0.02
32 0.399621 0.627751 0.827364 0.399583 0.627856 0.827318 0.39946 0.627741 0.827389 0.00611303 0.00687053 0.00960823 0.0107988 0.533549 0.015472 0.02
64 0.0373048 0.0585911 0.149234 0.0373 0.058622 0.149231 0.0373177 0.058607 0.149262 0.00156265 0.00172849 0.00245471 0.00271521 0.136891 0.00213941 0.02
128 0.00516807 0.008114 0.0354151 0.00516747 0.00813075 0.0354148 0.00519062 0.00813154 0.0354245 0.000395041 0.000433742 0.000620531 0.000681322 0.0344534 0.000275197 0.02
256 0.00102323 0.00160584 0.00877652 0.00102315 0.0016114 0.0087765 0.00103171 0.00161226 0.00877905 9.93125e-05 0.000108646 0.000156 0.000170662 0.00862797 3.46556e-05 0.02


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0002/OUTPUT.txt <==
U node errors: v/t/g
11.1296 15.375 15.5429
U poly errors: v/t/g
11.1298 15.3786 15.5428
W poly errors: v/t/g
11.1374 15.3794 15.543
Mismatch: v/t/g/tg
0.0255729 0.0747874 0.00808687 0.0236498
R
0.322495
etaf
3.10083


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0004/OUTPUT.txt <==
U node errors: v/t/g
10.1937 15.6562 15.7161
U poly errors: v/t/g
10.1936 15.6661 15.7161
W poly errors: v/t/g
10.2046 15.6683 15.7256
Mismatch: v/t/g/tg
0.0404104 0.0469268 0.0458444 0.0532346
R
2.21286
etaf
3.19491


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0008/OUTPUT.txt <==
U node errors: v/t/g
12.7085 20.8766 20.9737
U poly errors: v/t/g
12.7076 20.9613 20.9723
W poly errors: v/t/g
12.7598 20.9884 21.071
Mismatch: v/t/g/tg
0.0888943 0.124488 0.156007 0.218531
R
7.0125
etaf
0.521002


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0016/OUTPUT.txt <==
U node errors: v/t/g
4.6727 7.36506 7.60835
U poly errors: v/t/g
4.6724 7.371 7.6079
W poly errors: v/t/g
4.67594 7.37243 7.61451
Mismatch: v/t/g/tg
0.0234518 0.0274701 0.0371594 0.04355
R
1.93812
etaf
0.0941027


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.399621 0.627751 0.827364
U poly errors: v/t/g
0.399583 0.627856 0.827318
W poly errors: v/t/g
0.39946 0.627741 0.827389
Mismatch: v/t/g/tg
0.00611303 0.00687053 0.00960823 0.0107988
R
0.533549
etaf
0.015472


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.0373048 0.0585911 0.149234
U poly errors: v/t/g
0.0373 0.058622 0.149231
W poly errors: v/t/g
0.0373177 0.058607 0.149262
Mismatch: v/t/g/tg
0.00156265 0.00172849 0.00245471 0.00271521
R
0.136891
etaf
0.00213941


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00516807 0.008114 0.0354151
U poly errors: v/t/g
0.00516747 0.00813075 0.0354148
W poly errors: v/t/g
0.00519062 0.00813154 0.0354245
Mismatch: v/t/g/tg
0.000395041 0.000433742 0.000620531 0.000681322
R
0.0344534
etaf
0.000275197


==> figures/standing_m10/data/rho0.02_p1_r0.2/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.00102323 0.00160584 0.00877652
U poly errors: v/t/g
0.00102315 0.0016114 0.0087765
W poly errors: v/t/g
0.00103171 0.00161226 0.00877905
Mismatch: v/t/g/tg
9.93125e-05 0.000108646 0.000156 0.000170662
R
0.00862797
etaf
3.46556e-05


==> figures/standing_m10/data/rho0.02_p1_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 19.5934 16.5947 15.7542 19.7314 16.3568 16.3748 16.9925 16.0238 16.3438 16.8349 1.58763 5.32366 0.502053 5.36337 3.24679 0.02
4 10.6079 15.6944 16.0682 10.529 16.1298 16.0091 10.199 15.8392 15.7185 1.09286 1.50617 1.23986 1.70876 3.08752 3.20674 0.02
8 13.5409 20.8375 22.472 13.3796 22.9074 22.1848 13.4194 22.17 22.2773 0.663794 2.8423 1.1651 4.98966 7.8154 0.580524 0.02
16 8.0811 12.5727 12.8585 8.05421 12.7816 12.8165 8.09187 12.7345 12.8842 0.320371 0.539356 0.507602 0.854916 2.04683 0.101055 0.02
32 1.54826 2.42339 2.49169 1.54469 2.43484 2.48622 1.54237 2.4243 2.48386 0.10415 0.134165 0.163699 0.210875 0.560962 0.0161883 0.02
64 0.324241 0.508433 0.527537 0.323799 0.51019 0.526866 0.324462 0.508693 0.527977 0.02917 0.0342007 0.0458219 0.0537244 0.144523 0.00222209 0.02
128 0.0768593 0.120574 0.125559 0.0768041 0.12102 0.125475 0.0772671 0.120866 0.126182 0.0076892 0.00867173 0.0120782 0.0136216 0.0365156 0.000285296 0.02
256 0.0189491 0.0297298 0.0309906 0.0189422 0.0298478 0.0309802 0.0191013 0.0298414 0.0312209 0.00197213 0.00218543 0.00309781 0.00343287 0.00916665 3.59107e-05 0.02


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
19.5934 16.5947 15.7542
U poly errors: v/t/g
19.7314 16.3568 16.3748
W poly errors: v/t/g
16.9925 16.0238 16.3438
Mismatch: v/t/g/tg
16.8349 1.58763 5.32366 0.502053
R
5.36337
etaf
3.24679


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
10.6079 15.6944 16.0682
U poly errors: v/t/g
10.529 16.1298 16.0091
W poly errors: v/t/g
10.199 15.8392 15.7185
Mismatch: v/t/g/tg
1.09286 1.50617 1.23986 1.70876
R
3.08752
etaf
3.20674


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
13.5409 20.8375 22.472
U poly errors: v/t/g
13.3796 22.9074 22.1848
W poly errors: v/t/g
13.4194 22.17 22.2773
Mismatch: v/t/g/tg
0.663794 2.8423 1.1651 4.98966
R
7.8154
etaf
0.580524


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
8.0811 12.5727 12.8585
U poly errors: v/t/g
8.05421 12.7816 12.8165
W poly errors: v/t/g
8.09187 12.7345 12.8842
Mismatch: v/t/g/tg
0.320371 0.539356 0.507602 0.854916
R
2.04683
etaf
0.101055


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
1.54826 2.42339 2.49169
U poly errors: v/t/g
1.54469 2.43484 2.48622
W poly errors: v/t/g
1.54237 2.4243 2.48386
Mismatch: v/t/g/tg
0.10415 0.134165 0.163699 0.210875
R
0.560962
etaf
0.0161883


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.324241 0.508433 0.527537
U poly errors: v/t/g
0.323799 0.51019 0.526866
W poly errors: v/t/g
0.324462 0.508693 0.527977
Mismatch: v/t/g/tg
0.02917 0.0342007 0.0458219 0.0537244
R
0.144523
etaf
0.00222209


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0768593 0.120574 0.125559
U poly errors: v/t/g
0.0768041 0.12102 0.125475
W poly errors: v/t/g
0.0772671 0.120866 0.126182
Mismatch: v/t/g/tg
0.0076892 0.00867173 0.0120782 0.0136216
R
0.0365156
etaf
0.000285296


==> figures/standing_m10/data/rho0.02_p1_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
0.0189491 0.0297298 0.0309906
U poly errors: v/t/g
0.0189422 0.0298478 0.0309802
W poly errors: v/t/g
0.0191013 0.0298414 0.0312209
Mismatch: v/t/g/tg
0.00197213 0.00218543 0.00309781 0.00343287
R
0.00916665
etaf
3.59107e-05


==> figures/standing_m10/data/rho0.02_p2_r0.2/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 11.1206 15.3753 15.5424 11.1207 15.3763 15.5423 11.1255 15.3768 15.5425 0.0157988 0.0251303 0.00499603 0.00794691 0.323961 3.10033 0.02
4 11.3382 19.2519 19.332 11.3374 19.3644 19.3302 11.3869 19.3979 19.4563 0.106989 0.183367 0.223349 0.383044 8.82218 1.41393 0.02
8 5.7367 9.04926 9.28598 5.73625 9.05908 9.28529 5.74228 9.06153 9.29617 0.030779 0.0365333 0.0488748 0.0580132 2.10053 0.198088 0.02
16 0.220517 0.346362 0.487172 0.220459 0.346532 0.487107 0.220393 0.346331 0.487228 0.00807919 0.00912216 0.0126939 0.0143327 0.335357 0.0121729 0.02
32 0.0223957 0.0351471 0.0571748 0.0223883 0.0352556 0.0571676 0.0225278 0.035245 0.0573101 0.00207322 0.00229847 0.00325662 0.00361044 0.0449477 0.000647512 0.02
64 0.00500165 0.00784762 0.00970969 0.00500072 0.00787949 0.00970851 0.00504801 0.00788212 0.00976889 0.000525041 0.000577122 0.000824733 0.000906542 0.00575726 3.83973e-05 0.02
128 0.00124109 0.00194728 0.00207663 0.00124098 0.00195545 0.00207646 0.00125369 0.00195671 0.00209522 0.000132107 0.000144604 0.000207513 0.000227143 0.000744687 2.37026e-06 0.02


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0002/OUTPUT.txt <==
U node errors: v/t/g
11.1206 15.3753 15.5424
U poly errors: v/t/g
11.1207 15.3763 15.5423
W poly errors: v/t/g
11.1255 15.3768 15.5425
Mismatch: v/t/g/tg
0.0157988 0.0251303 0.00499603 0.00794691
R
0.323961
etaf
3.10033


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0004/OUTPUT.txt <==
U node errors: v/t/g
11.3382 19.2519 19.332
U poly errors: v/t/g
11.3374 19.3644 19.3302
W poly errors: v/t/g
11.3869 19.3979 19.4563
Mismatch: v/t/g/tg
0.106989 0.183367 0.223349 0.383044
R
8.82218
etaf
1.41393


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0008/OUTPUT.txt <==
U node errors: v/t/g
5.7367 9.04926 9.28598
U poly errors: v/t/g
5.73625 9.05908 9.28529
W poly errors: v/t/g
5.74228 9.06153 9.29617
Mismatch: v/t/g/tg
0.030779 0.0365333 0.0488748 0.0580132
R
2.10053
etaf
0.198088


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.220517 0.346362 0.487172
U poly errors: v/t/g
0.220459 0.346532 0.487107
W poly errors: v/t/g
0.220393 0.346331 0.487228
Mismatch: v/t/g/tg
0.00807919 0.00912216 0.0126939 0.0143327
R
0.335357
etaf
0.0121729


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0223957 0.0351471 0.0571748
U poly errors: v/t/g
0.0223883 0.0352556 0.0571676
W poly errors: v/t/g
0.0225278 0.035245 0.0573101
Mismatch: v/t/g/tg
0.00207322 0.00229847 0.00325662 0.00361044
R
0.0449477
etaf
0.000647512


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00500165 0.00784762 0.00970969
U poly errors: v/t/g
0.00500072 0.00787949 0.00970851
W poly errors: v/t/g
0.00504801 0.00788212 0.00976889
Mismatch: v/t/g/tg
0.000525041 0.000577122 0.000824733 0.000906542
R
0.00575726
etaf
3.83973e-05


==> figures/standing_m10/data/rho0.02_p2_r0.2/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00124109 0.00194728 0.00207663
U poly errors: v/t/g
0.00124098 0.00195545 0.00207646
W poly errors: v/t/g
0.00125369 0.00195671 0.00209522
Mismatch: v/t/g/tg
0.000132107 0.000144604 0.000207513 0.000227143
R
0.000744687
etaf
2.37026e-06


==> figures/standing_m10/data/rho0.02_p2_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 10.9516 15.4029 15.5107 10.9604 15.3723 15.5305 10.8445 15.3529 15.5269 0.36221 0.254177 0.114541 0.0803777 0.269 3.15502 0.02
4 11.9627 18.4276 20.8816 11.6889 21.5829 20.2161 11.4996 19.8839 19.7566 0.839082 4.7416 1.75275 9.90571 10.0603 1.45442 0.02
8 9.54869 14.8004 15.1769 9.509 15.1364 15.1148 9.56727 15.0613 15.2166 0.387869 0.724607 0.615907 1.15063 2.2512 0.205768 0.02
16 1.75048 2.73534 2.77124 1.745 2.75299 2.76268 1.74171 2.7366 2.75813 0.133526 0.177782 0.209795 0.27933 0.397556 0.014188 0.02
32 0.405144 0.634981 0.637999 0.404464 0.637547 0.636933 0.405244 0.635239 0.638168 0.0381871 0.0453562 0.0599844 0.0712457 0.074937 0.0011263 0.02
64 0.100546 0.157713 0.158041 0.100462 0.158316 0.157908 0.101039 0.158064 0.158814 0.0101556 0.0115181 0.0159523 0.0180925 0.0169403 0.000121759 0.02
128 0.0251146 0.0394019 0.0394564 0.025104 0.0395585 0.0394398 0.0253086 0.0395433 0.0397611 0.0026154 0.00290588 0.00410825 0.00456455 0.00417006 1.46486e-05 0.02


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
10.9516 15.4029 15.5107
U poly errors: v/t/g
10.9604 15.3723 15.5305
W poly errors: v/t/g
10.8445 15.3529 15.5269
Mismatch: v/t/g/tg
0.36221 0.254177 0.114541 0.0803777
R
0.269
etaf
3.15502


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
11.9627 18.4276 20.8816
U poly errors: v/t/g
11.6889 21.5829 20.2161
W poly errors: v/t/g
11.4996 19.8839 19.7566
Mismatch: v/t/g/tg
0.839082 4.7416 1.75275 9.90571
R
10.0603
etaf
1.45442


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
9.54869 14.8004 15.1769
U poly errors: v/t/g
9.509 15.1364 15.1148
W poly errors: v/t/g
9.56727 15.0613 15.2166
Mismatch: v/t/g/tg
0.387869 0.724607 0.615907 1.15063
R
2.2512
etaf
0.205768


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
1.75048 2.73534 2.77124
U poly errors: v/t/g
1.745 2.75299 2.76268
W poly errors: v/t/g
1.74171 2.7366 2.75813
Mismatch: v/t/g/tg
0.133526 0.177782 0.209795 0.27933
R
0.397556
etaf
0.014188


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.405144 0.634981 0.637999
U poly errors: v/t/g
0.404464 0.637547 0.636933
W poly errors: v/t/g
0.405244 0.635239 0.638168
Mismatch: v/t/g/tg
0.0381871 0.0453562 0.0599844 0.0712457
R
0.074937
etaf
0.0011263


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.100546 0.157713 0.158041
U poly errors: v/t/g
0.100462 0.158316 0.157908
W poly errors: v/t/g
0.101039 0.158064 0.158814
Mismatch: v/t/g/tg
0.0101556 0.0115181 0.0159523 0.0180925
R
0.0169403
etaf
0.000121759


==> figures/standing_m10/data/rho0.02_p2_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.0251146 0.0394019 0.0394564
U poly errors: v/t/g
0.025104 0.0395585 0.0394398
W poly errors: v/t/g
0.0253086 0.0395433 0.0397611
Mismatch: v/t/g/tg
0.0026154 0.00290588 0.00410825 0.00456455
R
0.00417006
etaf
1.46486e-05


==> figures/standing_m10/data/rho0.02_p2_sts/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 10.9516 15.4029 15.5107 10.9604 15.3723 15.5305 10.8445 15.3529 15.5269 0.36221 0.254177 0.114541 0.0803777 0.269 3.15502 0.02
4 11.5716 18.922 19.9122 11.5102 20.2173 19.7653 11.6151 19.8907 20.0422 0.553669 2.03283 1.15598 4.24665 9.42995 1.4203 0.02
8 6.70702 10.5441 10.7745 6.70189 10.6011 10.7666 6.72358 10.6013 10.8061 0.13429 0.180632 0.213243 0.286834 2.12445 0.198221 0.02
16 0.340381 0.534355 0.635111 0.340143 0.535123 0.634796 0.34013 0.534322 0.635149 0.0198091 0.0228867 0.0311238 0.0359595 0.336763 0.012177 0.02
32 0.0276283 0.0433564 0.0625693 0.0276178 0.0434968 0.0625579 0.0277943 0.0434786 0.062759 0.0026154 0.0029059 0.00410829 0.0045646 0.0450186 0.000647594 0.02
64 0.00318241 0.0049933 0.00758557 0.00318194 0.0050135 0.00758509 0.00321245 0.00501574 0.0076169 0.000333126 0.000365543 0.000523274 0.000574194 0.0057218 3.83816e-05 0.02
128 0.000393589 0.000617555 0.000945549 0.000393568 0.000620145 0.000945528 0.000397679 0.000620618 0.000949764 4.19196e-05 4.5799e-05 6.58471e-05 7.1941e-05 0.000718212 2.36511e-06 0.02


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0002/OUTPUT.txt <==
U node errors: v/t/g
10.9516 15.4029 15.5107
U poly errors: v/t/g
10.9604 15.3723 15.5305
W poly errors: v/t/g
10.8445 15.3529 15.5269
Mismatch: v/t/g/tg
0.36221 0.254177 0.114541 0.0803777
R
0.269
etaf
3.15502


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0004/OUTPUT.txt <==
U node errors: v/t/g
11.5716 18.922 19.9122
U poly errors: v/t/g
11.5102 20.2173 19.7653
W poly errors: v/t/g
11.6151 19.8907 20.0422
Mismatch: v/t/g/tg
0.553669 2.03283 1.15598 4.24665
R
9.42995
etaf
1.4203


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0008/OUTPUT.txt <==
U node errors: v/t/g
6.70702 10.5441 10.7745
U poly errors: v/t/g
6.70189 10.6011 10.7666
W poly errors: v/t/g
6.72358 10.6013 10.8061
Mismatch: v/t/g/tg
0.13429 0.180632 0.213243 0.286834
R
2.12445
etaf
0.198221


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0016/OUTPUT.txt <==
U node errors: v/t/g
0.340381 0.534355 0.635111
U poly errors: v/t/g
0.340143 0.535123 0.634796
W poly errors: v/t/g
0.34013 0.534322 0.635149
Mismatch: v/t/g/tg
0.0198091 0.0228867 0.0311238 0.0359595
R
0.336763
etaf
0.012177


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0276283 0.0433564 0.0625693
U poly errors: v/t/g
0.0276178 0.0434968 0.0625579
W poly errors: v/t/g
0.0277943 0.0434786 0.062759
Mismatch: v/t/g/tg
0.0026154 0.0029059 0.00410829 0.0045646
R
0.0450186
etaf
0.000647594


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00318241 0.0049933 0.00758557
U poly errors: v/t/g
0.00318194 0.0050135 0.00758509
W poly errors: v/t/g
0.00321245 0.00501574 0.0076169
Mismatch: v/t/g/tg
0.000333126 0.000365543 0.000523274 0.000574194
R
0.0057218
etaf
3.83816e-05


==> figures/standing_m10/data/rho0.02_p2_sts/run_0.02_0128/OUTPUT.txt <==
U node errors: v/t/g
0.000393589 0.000617555 0.000945549
U poly errors: v/t/g
0.000393568 0.000620145 0.000945528
W poly errors: v/t/g
0.000397679 0.000620618 0.000949764
Mismatch: v/t/g/tg
4.19196e-05 4.5799e-05 6.58471e-05 7.1941e-05
R
0.000718212
etaf
2.36511e-06


==> figures/standing_m10/data/rho0.05_p1/data_0.100.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.18979 8.5144 8.6119 6.18984 8.5153 8.61188 6.19289 8.51577 8.61194 0.0106202 0.016696 0.0033584 0.00527974 0.256758 2.75407 0.05
4 5.6413 8.6365 8.70168 5.64131 8.63788 8.7017 5.64326 8.63841 8.70342 0.00725194 0.00736243 0.00822636 0.00835092 1.42736 2.83809 0.05
8 6.42848 10.568 10.7086 6.42837 10.5784 10.7085 6.43534 10.5824 10.7222 0.0135726 0.0177762 0.0238183 0.0312034 3.88514 0.462806 0.05
16 1.08114 1.70287 2.02889 1.08112 1.70315 2.02886 1.08115 1.7032 2.02927 0.00341261 0.00394954 0.00540736 0.00626149 1.07424 0.0835922 0.05
32 0.0839533 0.131678 0.326564 0.0839507 0.131673 0.326563 0.0839066 0.131659 0.326577 0.000869145 0.000983562 0.00136609 0.00154592 0.295751 0.0137439 0.05
64 0.00680057 0.010656 0.0768343 0.00680028 0.0106574 0.0768342 0.0067966 0.0106556 0.0768364 0.000219697 0.000246656 0.000345112 0.000387462 0.075882 0.00190047 0.05
128 0.000692995 0.0010848 0.0191426 0.000692963 0.00108698 0.0191425 0.000695568 0.00108716 0.019143 5.5235e-05 6.1786e-05 8.67632e-05 9.70535e-05 0.0190985 0.000244461 0.05


==> figures/standing_m10/data/rho0.05_p1/data_0.200.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.19662 8.51373 8.61227 6.1969 8.51807 8.6121 6.20278 8.51909 8.61201 0.0209426 0.0657024 0.00662262 0.0207769 0.254834 2.75451 0.05
4 5.64503 8.63645 8.70464 5.64504 8.64213 8.70475 5.65126 8.64355 8.7104 0.0228794 0.0286679 0.0259537 0.0325169 1.43414 2.83809 0.05
8 6.45993 10.5992 10.7601 6.45902 10.6405 10.7587 6.48209 10.6519 10.805 0.0490299 0.0697377 0.0860418 0.122414 3.90141 0.462815 0.05
16 1.12032 1.76431 2.0812 1.12014 1.76543 2.08097 1.11996 1.76523 2.08212 0.0130136 0.0155851 0.0206203 0.024708 1.0754 0.0835931 0.05
32 0.093416 0.146629 0.332905 0.0933953 0.146659 0.332891 0.0932687 0.146568 0.332966 0.00339697 0.00390457 0.00533923 0.00613705 0.295863 0.013744 0.05
64 0.00901333 0.014142 0.0773984 0.00901085 0.0141826 0.0773976 0.00905059 0.014177 0.0774207 0.000868816 0.000982711 0.00136479 0.0015437 0.0758977 0.00190048 0.05
128 0.00123613 0.00193602 0.0192102 0.00123582 0.0019581 0.0192102 0.00126766 0.0019608 0.019216 0.000219691 0.000246642 0.000345091 0.000387425 0.0191017 0.000244462 0.05


==> figures/standing_m10/data/rho0.05_p1/data_0.500.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.14071 8.62342 8.55647 6.16529 8.54101 8.60648 6.07982 8.51266 8.60709 0.259411 0.227934 0.0820331 0.072079 0.208201 2.81218 0.05
4 5.67493 8.6359 8.72825 5.67352 8.67757 8.72868 5.67912 8.66824 8.73551 0.0438819 0.189626 0.049778 0.215094 1.46872 2.83882 0.05
8 6.6729 10.7905 11.1115 6.65647 11.0593 11.0843 6.72405 11.0416 11.2278 0.212154 0.435341 0.372309 0.764185 4.02426 0.464863 0.05
16 1.39714 2.19524 2.46309 1.39441 2.20514 2.4592 1.3909 2.19776 2.46041 0.0695699 0.0947342 0.110233 0.150184 1.08759 0.0837912 0.05
32 0.162061 0.254268 0.392913 0.161725 0.255702 0.392569 0.162101 0.254446 0.393747 0.0197479 0.0239295 0.031039 0.0376114 0.297901 0.0137633 0.05
64 0.0261424 0.0409214 0.0864923 0.0261002 0.0415443 0.0864607 0.0268329 0.0414502 0.0870748 0.00524373 0.00607373 0.00823717 0.00954098 0.0763609 0.00190267 0.05
128 0.00558118 0.00871918 0.0210284 0.00557588 0.00891272 0.0210249 0.00584845 0.00892354 0.021211 0.00134971 0.00153242 0.00212013 0.00240713 0.0192178 0.00024473 0.05


==> figures/standing_m10/data/rho0.05_p1/data_0.800.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 6.33574 8.06519 8.92202 6.19756 8.4633 8.62856 5.95189 8.43704 8.62806 2.16615 0.321954 0.684998 0.101811 0.698228 2.86243 0.05
4 5.74903 8.62963 8.78402 5.73247 8.76817 8.77762 5.6511 8.68143 8.70598 0.285778 0.57341 0.324197 0.650493 1.54861 2.84254 0.05
8 7.04976 11.0392 11.7465 6.97152 11.8151 11.6123 6.99234 11.5389 11.6783 0.336378 1.19992 0.590354 2.10635 4.24596 0.49116 0.05
16 1.91633 2.99103 3.21593 1.90486 3.0302 3.19878 1.89357 2.9969 3.19174 0.148843 0.240574 0.235834 0.381351 1.11967 0.0867283 0.05
32 0.293309 0.458632 0.54989 0.291908 0.46431 0.548037 0.293267 0.459052 0.551156 0.0467986 0.0603584 0.0735563 0.0948691 0.306111 0.0140617 0.05
64 0.0588732 0.091969 0.119814 0.0586985 0.0937715 0.119602 0.0605474 0.0932338 0.121964 0.0129491 0.0153939 0.0203412 0.0241816 0.0786468 0.001937 0.05
128 0.0137741 0.0215032 0.0288722 0.0137523 0.0220098 0.0288465 0.0144225 0.0219955 0.0296505 0.0033956 0.00390097 0.00533381 0.00612764 0.0198346 0.000248922 0.05


==> figures/standing_m10/data/rho0.05_p1/data_0.900.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 10.3737 9.58033 8.11585 10.6406 9.08913 9.03817 11.4287 8.85671 9.46233 12.4597 1.17847 3.9401 0.372664 3.95962 2.88363 0.05
4 5.86673 8.63704 8.8854 5.82618 8.90494 8.86314 5.64013 8.73073 8.69326 0.619155 0.879492 0.702398 0.997726 1.85417 2.84845 0.05
8 7.21381 11.1122 12.028 7.09547 12.1527 11.8233 7.06574 11.6994 11.7949 0.361402 1.57766 0.634314 2.76946 4.33933 0.514962 0.05
16 2.14227 3.33289 3.55229 2.1258 3.38948 3.52737 2.11058 3.34142 3.51473 0.176348 0.304965 0.279413 0.483398 1.13496 0.0897213 0.05
32 0.351136 0.54837 0.628143 0.349133 0.556143 0.625369 0.350544 0.548625 0.628742 0.0576579 0.0760977 0.0906244 0.119607 0.311013 0.0143776 0.05
64 0.0732042 0.114303 0.137947 0.0729551 0.116617 0.13762 0.0751934 0.115806 0.14068 0.0161891 0.0194231 0.0254307 0.0305109 0.0801371 0.00197373 0.05
128 0.0173502 0.0270822 0.033291 0.0173191 0.0277231 0.033251 0.0181476 0.0276866 0.034332 0.00427243 0.00492822 0.00671113 0.00774125 0.0202499 0.000253418 0.05


==> figures/standing_m10/data/rho1.00_p0_r0.2/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf
4 0.0338112 0.0533516 0.0529702 0.0338105 0.0533568 0.0529702 0.0338098 0.053354 0.0529727 5.18888e-05 0.000346811 1.79748e-05 0.000120139 0.0303466 0.117651
8 0.0322736 0.050751 0.0480071 0.03227 0.050825 0.0480126 0.0322897 0.0508245 0.0480757 0.000344117 0.00082928 0.000387428 0.000933653 0.0573268 0.110847
16 0.00991949 0.0159074 0.0302165 0.00992179 0.0156612 0.0302065 0.00981371 0.0155648 0.0301377 0.000344436 0.000658093 0.000624077 0.00119239 0.0300557 0.0251549
32 0.00237319 0.00375647 0.0151524 0.00237362 0.00368047 0.0151517 0.00233426 0.00364543 0.0151419 0.000110614 0.0001797 0.000180786 0.000293698 0.0151799 0.00472484
64 0.000582734 0.000917497 0.00753678 0.000582792 0.000897962 0.00753674 0.000571887 0.000888191 0.00753559 3.05742e-05 4.67028e-05 4.85093e-05 7.40991e-05 0.00754183 0.00108783
128 0.00014498 0.000227946 0.00376261 0.000144987 0.000223034 0.0037626 0.000142145 0.000220483 0.00376247 8.00773e-06 1.19182e-05 1.26101e-05 1.8768e-05 0.00376329 0.000266233
256 3.62004e-05 5.69002e-05 0.00188056 3.62013e-05 5.56698e-05 0.00188056 3.54773e-05 5.50198e-05 0.00188054 2.048e-06 3.01153e-06 3.21901e-06 4.73347e-06 0.00188064 6.62022e-05
512 9.04772e-06 1.42245e-05 0.000940185 9.04783e-06 1.39159e-05 0.000940185 8.86512e-06 1.37517e-05 0.000940183 5.1809e-07 7.57062e-07 8.13941e-07 1.18938e-06 0.000940196 1.65283e-05


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0338112 0.0533516 0.0529702
U poly errors: v/t/g
0.0338105 0.0533568 0.0529702
W poly errors: v/t/g
0.0338098 0.053354 0.0529727
Mismatch: v/t/g/tg
5.18888e-05 0.000346811 1.79748e-05 0.000120139
R
0.0303466
etaf
0.117651


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0322736 0.050751 0.0480071
U poly errors: v/t/g
0.03227 0.050825 0.0480126
W poly errors: v/t/g
0.0322897 0.0508245 0.0480757
Mismatch: v/t/g/tg
0.000344117 0.00082928 0.000387428 0.000933653
R
0.0573268
etaf
0.110847


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00991949 0.0159074 0.0302165
U poly errors: v/t/g
0.00992179 0.0156612 0.0302065
W poly errors: v/t/g
0.00981371 0.0155648 0.0301377
Mismatch: v/t/g/tg
0.000344436 0.000658093 0.000624077 0.00119239
R
0.0300557
etaf
0.0251549


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00237319 0.00375647 0.0151524
U poly errors: v/t/g
0.00237362 0.00368047 0.0151517
W poly errors: v/t/g
0.00233426 0.00364543 0.0151419
Mismatch: v/t/g/tg
0.000110614 0.0001797 0.000180786 0.000293698
R
0.0151799
etaf
0.00472484


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000582734 0.000917497 0.00753678
U poly errors: v/t/g
0.000582792 0.000897962 0.00753674
W poly errors: v/t/g
0.000571887 0.000888191 0.00753559
Mismatch: v/t/g/tg
3.05742e-05 4.67028e-05 4.85093e-05 7.40991e-05
R
0.00754183
etaf
0.00108783


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00014498 0.000227946 0.00376261
U poly errors: v/t/g
0.000144987 0.000223034 0.0037626
W poly errors: v/t/g
0.000142145 0.000220483 0.00376247
Mismatch: v/t/g/tg
8.00773e-06 1.19182e-05 1.26101e-05 1.8768e-05
R
0.00376329
etaf
0.000266233


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.62004e-05 5.69002e-05 0.00188056
U poly errors: v/t/g
3.62013e-05 5.56698e-05 0.00188056
W poly errors: v/t/g
3.54773e-05 5.50198e-05 0.00188054
Mismatch: v/t/g/tg
2.048e-06 3.01153e-06 3.21901e-06 4.73347e-06
R
0.00188064
etaf
6.62022e-05


==> figures/standing_m10/data/rho1.00_p0_r0.2/run_0512/OUTPUT.txt <==
U node errors: v/t/g
9.04772e-06 1.42245e-05 0.000940185
U poly errors: v/t/g
9.04783e-06 1.39159e-05 0.000940185
W poly errors: v/t/g
8.86512e-06 1.37517e-05 0.000940183
Mismatch: v/t/g/tg
5.1809e-07 7.57062e-07 8.13941e-07 1.18938e-06
R
0.000940196
etaf
1.65283e-05


==> figures/standing_m10/data/rho1.00_p0_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
4 0.0204973 0.0574717 0.0318286 0.033945 0.0532401 0.0529802 0.0653326 0.0536539 0.0541209 0.0552708 0.0070647 0.0191464 0.00244728 0.0554664 0.118181 1.00
8 0.0342504 0.042968 0.0500764 0.0323174 0.0516693 0.0477033 0.0335754 0.0511545 0.0483153 0.0115378 0.0145189 0.0129899 0.0163463 0.0520503 0.112781 1.00
16 0.0104938 0.0227345 0.032911 0.0101693 0.020136 0.031596 0.00997613 0.0170741 0.0306449 0.00171229 0.0123746 0.00310246 0.0224213 0.0314845 0.0270453 1.00
32 0.00233861 0.00527601 0.0153905 0.00230307 0.00477224 0.0153053 0.00228405 0.0034748 0.0152136 0.00106126 0.00314494 0.00173451 0.00514003 0.0154665 0.00499233 1.00
64 0.000565474 0.0012836 0.00756362 0.000559877 0.00121018 0.0075579 0.000655017 0.000890351 0.00757698 0.00044384 0.000845391 0.000704202 0.00134131 0.00760019 0.00111025 1.00
128 0.000140169 0.000318634 0.00376587 0.000139362 0.000308185 0.0037655 0.000184782 0.000240933 0.00377163 0.000138419 0.000225771 0.000217974 0.00035553 0.003773 0.000267799 1.00
256 3.4966e-05 7.95255e-05 0.00188096 3.48574e-05 7.79698e-05 0.00188094 4.94882e-05 6.36105e-05 0.00188202 3.83703e-05 5.8826e-05 6.03097e-05 9.24616e-05 0.00188205 6.63046e-05 1.00
512 8.73579e-06 1.98834e-05 0.000940236 8.72172e-06 1.96195e-05 0.000940234 1.2821e-05 1.63842e-05 0.000940392 1.00857e-05 1.50449e-05 1.58451e-05 2.36362e-05 0.000940386 1.65349e-05 1.00


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0204973 0.0574717 0.0318286
U poly errors: v/t/g
0.033945 0.0532401 0.0529802
W poly errors: v/t/g
0.0653326 0.0536539 0.0541209
Mismatch: v/t/g/tg
0.0552708 0.0070647 0.0191464 0.00244728
R
0.0554664
etaf
0.118181


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.0342504 0.042968 0.0500764
U poly errors: v/t/g
0.0323174 0.0516693 0.0477033
W poly errors: v/t/g
0.0335754 0.0511545 0.0483153
Mismatch: v/t/g/tg
0.0115378 0.0145189 0.0129899 0.0163463
R
0.0520503
etaf
0.112781


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.0104938 0.0227345 0.032911
U poly errors: v/t/g
0.0101693 0.020136 0.031596
W poly errors: v/t/g
0.00997613 0.0170741 0.0306449
Mismatch: v/t/g/tg
0.00171229 0.0123746 0.00310246 0.0224213
R
0.0314845
etaf
0.0270453


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00233861 0.00527601 0.0153905
U poly errors: v/t/g
0.00230307 0.00477224 0.0153053
W poly errors: v/t/g
0.00228405 0.0034748 0.0152136
Mismatch: v/t/g/tg
0.00106126 0.00314494 0.00173451 0.00514003
R
0.0154665
etaf
0.00499233


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000565474 0.0012836 0.00756362
U poly errors: v/t/g
0.000559877 0.00121018 0.0075579
W poly errors: v/t/g
0.000655017 0.000890351 0.00757698
Mismatch: v/t/g/tg
0.00044384 0.000845391 0.000704202 0.00134131
R
0.00760019
etaf
0.00111025


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.000140169 0.000318634 0.00376587
U poly errors: v/t/g
0.000139362 0.000308185 0.0037655
W poly errors: v/t/g
0.000184782 0.000240933 0.00377163
Mismatch: v/t/g/tg
0.000138419 0.000225771 0.000217974 0.00035553
R
0.003773
etaf
0.000267799


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.4966e-05 7.95255e-05 0.00188096
U poly errors: v/t/g
3.48574e-05 7.79698e-05 0.00188094
W poly errors: v/t/g
4.94882e-05 6.36105e-05 0.00188202
Mismatch: v/t/g/tg
3.83703e-05 5.8826e-05 6.03097e-05 9.24616e-05
R
0.00188205
etaf
6.63046e-05


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_0512/OUTPUT.txt <==
U node errors: v/t/g
8.73579e-06 1.98834e-05 0.000940236
U poly errors: v/t/g
8.72172e-06 1.96195e-05 0.000940234
W poly errors: v/t/g
1.2821e-05 1.63842e-05 0.000940392
Mismatch: v/t/g/tg
1.00857e-05 1.50449e-05 1.58451e-05 2.36362e-05
R
0.000940386
etaf
1.65349e-05


==> figures/standing_m10/data/rho1.00_p0_r0.9/run_1024/OUTPUT.txt <==
U node errors: v/t/g
2.18431e-06 4.98382e-06 0.000470087
U poly errors: v/t/g
2.18253e-06 4.92136e-06 0.000470087
W poly errors: v/t/g
3.26062e-06 4.1536e-06 0.000470108
Mismatch: v/t/g/tg
2.58517e-06 3.80634e-06 4.06093e-06 5.97921e-06
R
0.000470107
etaf
4.1311e-06


==> figures/standing_m10/data/rho1.00_p1_r0.2/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0348541 0.0532787 0.0544283 0.0348275 0.0535114 0.0544256 0.0348035 0.0534132 0.0543969 0.000415232 0.00205488 0.000131308 0.000649811 0.00831431 0.11168 1.00
4 0.0331956 0.0523389 0.0512148 0.0331947 0.0523604 0.0512161 0.0332013 0.0523616 0.0512343 0.000187566 0.000410833 0.000212405 0.00046543 0.0378929 0.115075 1.00
8 0.00773579 0.0123085 0.0261179 0.00773747 0.0121146 0.0261118 0.0076493 0.0120354 0.0260637 0.000286933 0.000524209 0.000502812 0.000919035 0.0247903 0.0187656 1.00
16 0.00134401 0.00218718 0.00728632 0.00134409 0.00216778 0.00728609 0.0013355 0.00215656 0.00728415 8.86453e-05 0.000140868 0.000140486 0.000223305 0.00706372 0.00338942 1.00
32 0.00017883 0.000285839 0.00188146 0.000178827 0.000284545 0.00188145 0.000179499 0.000282703 0.00188178 2.40676e-05 3.64558e-05 3.78286e-05 5.72998e-05 0.00186416 0.000557274 1.00
64 2.28746e-05 3.66988e-05 0.00047503 2.28722e-05 3.71989e-05 0.000475029 2.39468e-05 3.68827e-05 0.000475173 6.25742e-06 9.2813e-06 9.82953e-06 1.45796e-05 0.000473949 7.70581e-05 1.00
128 2.91818e-06 4.76529e-06 0.00011906 2.91749e-06 5.1304e-06 0.00011906 3.50828e-06 5.06073e-06 0.0001191 1.59543e-06 2.34236e-06 2.5061e-06 3.67938e-06 0.000119008 9.91215e-06 1.00
256 3.98187e-07 6.98904e-07 2.97844e-05 3.9802e-07 8.45532e-07 2.97844e-05 6.35405e-07 8.22201e-07 2.97946e-05 4.03074e-07 5.8848e-07 6.33148e-07 9.24383e-07 2.97852e-05 1.24824e-06 1.00


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0348541 0.0532787 0.0544283
U poly errors: v/t/g
0.0348275 0.0535114 0.0544256
W poly errors: v/t/g
0.0348035 0.0534132 0.0543969
Mismatch: v/t/g/tg
0.000415232 0.00205488 0.000131308 0.000649811
R
0.00831431
etaf
0.11168


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0331956 0.0523389 0.0512148
U poly errors: v/t/g
0.0331947 0.0523604 0.0512161
W poly errors: v/t/g
0.0332013 0.0523616 0.0512343
Mismatch: v/t/g/tg
0.000187566 0.000410833 0.000212405 0.00046543
R
0.0378929
etaf
0.115075


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00773579 0.0123085 0.0261179
U poly errors: v/t/g
0.00773747 0.0121146 0.0261118
W poly errors: v/t/g
0.0076493 0.0120354 0.0260637
Mismatch: v/t/g/tg
0.000286933 0.000524209 0.000502812 0.000919035
R
0.0247903
etaf
0.0187656


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00134401 0.00218718 0.00728632
U poly errors: v/t/g
0.00134409 0.00216778 0.00728609
W poly errors: v/t/g
0.0013355 0.00215656 0.00728415
Mismatch: v/t/g/tg
8.86453e-05 0.000140868 0.000140486 0.000223305
R
0.00706372
etaf
0.00338942


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00017883 0.000285839 0.00188146
U poly errors: v/t/g
0.000178827 0.000284545 0.00188145
W poly errors: v/t/g
0.000179499 0.000282703 0.00188178
Mismatch: v/t/g/tg
2.40676e-05 3.64558e-05 3.78286e-05 5.72998e-05
R
0.00186416
etaf
0.000557274


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0064/OUTPUT.txt <==
U node errors: v/t/g
2.28746e-05 3.66988e-05 0.00047503
U poly errors: v/t/g
2.28722e-05 3.71989e-05 0.000475029
W poly errors: v/t/g
2.39468e-05 3.68827e-05 0.000475173
Mismatch: v/t/g/tg
6.25742e-06 9.2813e-06 9.82953e-06 1.45796e-05
R
0.000473949
etaf
7.70581e-05


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0128/OUTPUT.txt <==
U node errors: v/t/g
2.91818e-06 4.76529e-06 0.00011906
U poly errors: v/t/g
2.91749e-06 5.1304e-06 0.00011906
W poly errors: v/t/g
3.50828e-06 5.06073e-06 0.0001191
Mismatch: v/t/g/tg
1.59543e-06 2.34236e-06 2.5061e-06 3.67938e-06
R
0.000119008
etaf
9.91215e-06


==> figures/standing_m10/data/rho1.00_p1_r0.2/run_0256/OUTPUT.txt <==
U node errors: v/t/g
3.98187e-07 6.98904e-07 2.97844e-05
U poly errors: v/t/g
3.9802e-07 8.45532e-07 2.97844e-05
W poly errors: v/t/g
6.35405e-07 8.22201e-07 2.97946e-05
Mismatch: v/t/g/tg
4.03074e-07 5.8848e-07 6.33148e-07 9.24383e-07
R
2.97852e-05
etaf
1.24824e-06


==> figures/standing_m10/data/rho1.00_p1_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0178416 0.0535788 0.0213549 0.0334067 0.0530757 0.0544172 0.144631 0.0573901 0.0737238 0.141449 0.027443 0.0447302 0.00867825 0.0454715 0.118682 1.00
4 0.0335159 0.0557577 0.0515258 0.0333605 0.0530476 0.0514363 0.0332514 0.0524662 0.0511016 0.00353206 0.00613177 0.00400104 0.00694818 0.0328786 0.1154 1.00
8 0.00801973 0.0172849 0.0277769 0.00781404 0.015406 0.0269973 0.00756398 0.0126681 0.0262604 0.00137931 0.00955654 0.00241841 0.0167576 0.0258982 0.0201468 1.00
16 0.00148113 0.00304729 0.00743631 0.00141614 0.00342465 0.00738254 0.00175572 0.00241643 0.00753493 0.000946325 0.00246807 0.00149972 0.0039124 0.00727568 0.00357324 1.00
32 0.000252804 0.000543418 0.0019079 0.000238223 0.000782836 0.00190248 0.000511948 0.000591604 0.00203164 0.00036478 0.000665734 0.000573348 0.00104638 0.00195456 0.000578038 1.00
64 5.16873e-05 0.000116482 0.000480935 4.93177e-05 0.000194301 0.000480295 0.000147232 0.000165981 0.000527548 0.000110295 0.000177019 0.000173257 0.000278072 0.000504842 7.95835e-05 1.00
128 1.20509e-05 2.77338e-05 0.000120491 1.1728e-05 4.89631e-05 0.000120411 3.97085e-05 4.47576e-05 0.000134363 3.01688e-05 4.59372e-05 4.73891e-05 7.21581e-05 0.000128092 1.02293e-05 1.00
256 2.95338e-06 6.8618e-06 3.01384e-05 2.91201e-06 1.23215e-05 3.01285e-05 1.03121e-05 1.16378e-05 3.39006e-05 7.88118e-06 1.17194e-05 1.23797e-05 1.84088e-05 3.22506e-05 1.28821e-06 1.00


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0178416 0.0535788 0.0213549
U poly errors: v/t/g
0.0334067 0.0530757 0.0544172
W poly errors: v/t/g
0.144631 0.0573901 0.0737238
Mismatch: v/t/g/tg
0.141449 0.027443 0.0447302 0.00867825
R
0.0454715
etaf
0.118682


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
0.0335159 0.0557577 0.0515258
U poly errors: v/t/g
0.0333605 0.0530476 0.0514363
W poly errors: v/t/g
0.0332514 0.0524662 0.0511016
Mismatch: v/t/g/tg
0.00353206 0.00613177 0.00400104 0.00694818
R
0.0328786
etaf
0.1154


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00801973 0.0172849 0.0277769
U poly errors: v/t/g
0.00781404 0.015406 0.0269973
W poly errors: v/t/g
0.00756398 0.0126681 0.0262604
Mismatch: v/t/g/tg
0.00137931 0.00955654 0.00241841 0.0167576
R
0.0258982
etaf
0.0201468


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.00148113 0.00304729 0.00743631
U poly errors: v/t/g
0.00141614 0.00342465 0.00738254
W poly errors: v/t/g
0.00175572 0.00241643 0.00753493
Mismatch: v/t/g/tg
0.000946325 0.00246807 0.00149972 0.0039124
R
0.00727568
etaf
0.00357324


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.000252804 0.000543418 0.0019079
U poly errors: v/t/g
0.000238223 0.000782836 0.00190248
W poly errors: v/t/g
0.000511948 0.000591604 0.00203164
Mismatch: v/t/g/tg
0.00036478 0.000665734 0.000573348 0.00104638
R
0.00195456
etaf
0.000578038


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
5.16873e-05 0.000116482 0.000480935
U poly errors: v/t/g
4.93177e-05 0.000194301 0.000480295
W poly errors: v/t/g
0.000147232 0.000165981 0.000527548
Mismatch: v/t/g/tg
0.000110295 0.000177019 0.000173257 0.000278072
R
0.000504842
etaf
7.95835e-05


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
1.20509e-05 2.77338e-05 0.000120491
U poly errors: v/t/g
1.1728e-05 4.89631e-05 0.000120411
W poly errors: v/t/g
3.97085e-05 4.47576e-05 0.000134363
Mismatch: v/t/g/tg
3.01688e-05 4.59372e-05 4.73891e-05 7.21581e-05
R
0.000128092
etaf
1.02293e-05


==> figures/standing_m10/data/rho1.00_p1_r0.9/run_0256/OUTPUT.txt <==
U node errors: v/t/g
2.95338e-06 6.8618e-06 3.01384e-05
U poly errors: v/t/g
2.91201e-06 1.23215e-05 3.01285e-05
W poly errors: v/t/g
1.03121e-05 1.16378e-05 3.39006e-05
Mismatch: v/t/g/tg
7.88118e-06 1.17194e-05 1.23797e-05 1.84088e-05
R
3.22506e-05
etaf
1.28821e-06


==> figures/standing_m10/data/rho1.00_p2_r0.2/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf
2 3.55195 4.83708 4.89734 3.552 4.83848 4.8973 3.555 4.83912 4.89728 0.0101597 0.0180101 0.00321277 0.00569529 0.200493 2.26751
4 3.47681 5.89815 5.97919 3.47613 5.9298 5.9779 3.4883 5.93708 6.01192 0.0329952 0.0575819 0.0688603 0.120257 2.86605 1.03412
8 0.450042 0.705629 1.00022 0.449903 0.705846 1.00006 0.448992 0.705343 1.00054 0.00973176 0.0122105 0.0154534 0.0193898 0.665298 0.144877
16 0.0205489 0.0321852 0.112779 0.0205357 0.0323315 0.112773 0.0206479 0.0322761 0.112905 0.00256607 0.00306527 0.00403178 0.00481613 0.105867 0.00890297
32 0.00174922 0.00270903 0.0144788 0.00174716 0.00285631 0.0144782 0.00195235 0.00286941 0.0145455 0.000659525 0.00077318 0.00103598 0.00121451 0.0141804 0.000473576
64 0.000338339 0.000520742 0.00187637 0.000338038 0.000568987 0.00187624 0.000406807 0.00057577 0.00190971 0.00016715 0.000194239 0.000262559 0.00030511 0.00181631 2.80829e-05
128 8.29117e-05 0.000127567 0.000260537 8.28735e-05 0.000139882 0.000260507 0.000100701 0.000141861 0.000275573 4.20718e-05 4.86815e-05 6.60862e-05 7.64687e-05 0.000235059 1.73354e-06


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0002/OUTPUT.txt <==
U node errors: v/t/g
3.55195 4.83708 4.89734
U poly errors: v/t/g
3.552 4.83848 4.8973
W poly errors: v/t/g
3.555 4.83912 4.89728
Mismatch: v/t/g/tg
0.0101597 0.0180101 0.00321277 0.00569529
R
0.200493
etaf
2.26751


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0004/OUTPUT.txt <==
U node errors: v/t/g
3.47681 5.89815 5.97919
U poly errors: v/t/g
3.47613 5.9298 5.9779
W poly errors: v/t/g
3.4883 5.93708 6.01192
Mismatch: v/t/g/tg
0.0329952 0.0575819 0.0688603 0.120257
R
2.86605
etaf
1.03412


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.450042 0.705629 1.00022
U poly errors: v/t/g
0.449903 0.705846 1.00006
W poly errors: v/t/g
0.448992 0.705343 1.00054
Mismatch: v/t/g/tg
0.00973176 0.0122105 0.0154534 0.0193898
R
0.665298
etaf
0.144877


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.0205489 0.0321852 0.112779
U poly errors: v/t/g
0.0205357 0.0323315 0.112773
W poly errors: v/t/g
0.0206479 0.0322761 0.112905
Mismatch: v/t/g/tg
0.00256607 0.00306527 0.00403178 0.00481613
R
0.105867
etaf
0.00890297


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.00174922 0.00270903 0.0144788
U poly errors: v/t/g
0.00174716 0.00285631 0.0144782
W poly errors: v/t/g
0.00195235 0.00286941 0.0145455
Mismatch: v/t/g/tg
0.000659525 0.00077318 0.00103598 0.00121451
R
0.0141804
etaf
0.000473576


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.000338339 0.000520742 0.00187637
U poly errors: v/t/g
0.000338038 0.000568987 0.00187624
W poly errors: v/t/g
0.000406807 0.00057577 0.00190971
Mismatch: v/t/g/tg
0.00016715 0.000194239 0.000262559 0.00030511
R
0.00181631
etaf
2.80829e-05


==> figures/standing_m10/data/rho1.00_p2_r0.2/run_0128/OUTPUT.txt <==
U node errors: v/t/g
8.29117e-05 0.000127567 0.000260537
U poly errors: v/t/g
8.28735e-05 0.000139882 0.000260507
W poly errors: v/t/g
0.000100701 0.000141861 0.000275573
Mismatch: v/t/g/tg
4.20718e-05 4.86815e-05 6.60862e-05 7.64687e-05
R
0.000235059
etaf
1.73354e-06


==> figures/standing_m10/data/rho1.00_p2_r0.9/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0356197 0.0433809 0.0560879 0.0343222 0.0533482 0.0543674 0.0355609 0.0529459 0.0548545 0.0104608 0.0115207 0.00330801 0.00364318 0.00832932 0.113159 1.00
4 0.0197207 0.0372009 0.0455735 0.019578 0.0340351 0.0439667 0.0194607 0.032651 0.0428359 0.00169591 0.0121131 0.00353538 0.0252493 0.0382015 0.051825 1.00
8 0.00231803 0.00442809 0.00869678 0.00223426 0.00485759 0.00860645 0.00251593 0.00360644 0.00875193 0.00108409 0.00324039 0.00172151 0.00514581 0.00814545 0.00733174 1.00
16 0.00029552 0.000646593 0.0012764 0.000269027 0.0010015 0.00126112 0.000637326 0.000716293 0.00155369 0.000456737 0.00087266 0.00071762 0.00137112 0.00138968 0.000496566 1.00
32 6.34879e-05 0.000146283 0.000184917 5.94922e-05 0.000253859 0.000181597 0.000190162 0.000211975 0.000336879 0.000142745 0.000233189 0.000224224 0.000366294 0.000273003 3.83102e-05 1.00
64 1.5658e-05 3.62927e-05 3.15099e-05 1.51485e-05 6.47657e-05 3.08891e-05 5.21652e-05 5.86125e-05 8.42754e-05 3.96213e-05 6.07919e-05 6.2237e-05 9.54917e-05 6.52794e-05 4.11238e-06 1.00
128 3.90744e-06 9.08619e-06 6.61588e-06 3.84346e-06 1.63674e-05 6.52275e-06 1.36451e-05 1.53872e-05 2.15755e-05 1.04222e-05 1.55531e-05 1.63712e-05 2.44308e-05 1.65564e-05 4.95952e-07 1.00


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0002/OUTPUT.txt <==
U node errors: v/t/g
3.4952 4.85881 4.88732
U poly errors: v/t/g
3.49448 4.84039 4.89269
W poly errors: v/t/g
3.42694 4.81849 4.89385
Mismatch: v/t/g/tg
0.226703 0.179576 0.0716897 0.0567868
R
0.151864
etaf
2.30602


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0004/OUTPUT.txt <==
U node errors: v/t/g
3.75555 5.82983 6.59782
U poly errors: v/t/g
3.64077 6.71387 6.3393
W poly errors: v/t/g
3.5561 6.16509 6.15449
Mismatch: v/t/g/tg
0.251441 1.44909 0.525152 3.02685
R
3.2529
etaf
1.06224


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0008/OUTPUT.txt <==
U node errors: v/t/g
0.851068 1.31978 1.5236
U poly errors: v/t/g
0.836395 1.35831 1.50254
W poly errors: v/t/g
0.817582 1.30517 1.48701
Mismatch: v/t/g/tg
0.119605 0.239659 0.189925 0.380565
R
0.711023
etaf
0.150355


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0016/OUTPUT.txt <==
U node errors: v/t/g
0.117839 0.181417 0.214762
U poly errors: v/t/g
0.116031 0.194395 0.212306
W poly errors: v/t/g
0.12387 0.186344 0.223604
Mismatch: v/t/g/tg
0.0419164 0.0593892 0.0658585 0.0933121
R
0.125296
etaf
0.0103564


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0032/OUTPUT.txt <==
U node errors: v/t/g
0.0270197 0.0415246 0.0447686
U poly errors: v/t/g
0.0267948 0.045247 0.0444338
W poly errors: v/t/g
0.0307577 0.0445 0.0503843
Mismatch: v/t/g/tg
0.0120806 0.0152067 0.0189762 0.0238867
R
0.0236827
etaf
0.000821117


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0064/OUTPUT.txt <==
U node errors: v/t/g
0.00670213 0.0103045 0.0106805
U poly errors: v/t/g
0.00667416 0.0112739 0.0106372
W poly errors: v/t/g
0.00790496 0.0112672 0.0125472
Mismatch: v/t/g/tg
0.00322439 0.00386972 0.00506487 0.00607854
R
0.00537457
etaf
8.87789e-05


==> figures/standing_m10/data/rho1.00_p2_r0.9/run_0128/OUTPUT.txt <==
U node errors: v/t/g
0.00167409 0.00257441 0.00263932
U poly errors: v/t/g
0.0016706 0.00282163 0.00263387
W poly errors: v/t/g
0.0020089 0.00284351 0.00316363
Mismatch: v/t/g/tg
0.000831841 0.000977385 0.00130665 0.00153527
R
0.00132599
etaf
1.06853e-05


==> figures/standing_m10/data/rho1.00_p2_sts/data.txt <==
N err_node_v err_node_t err_node_g err_poly_v err_poly_t err_poly_g err_rcst_v err_rcst_t err_rcst_g mis_v mis_t mis_g mis_tg R etaf rho
2 0.0356197 0.0433809 0.0560879 0.0343222 0.0533482 0.0543674 0.0355609 0.0529459 0.0548545 0.0104608 0.0115207 0.00330801 0.00364318 0.00832932 0.113159 1.00
4 0.019182 0.0332433 0.0432222 0.0191946 0.0314029 0.0427627 0.0189163 0.030874 0.0420395 0.00109832 0.00579586 0.0022858 0.0120764 0.0368977 0.0510786 1.00
8 0.00215301 0.00353885 0.00849236 0.00215152 0.00350528 0.00848667 0.00217673 0.00339967 0.00850254 0.000454497 0.000871037 0.000721732 0.00138324 0.0079369 0.00713857 1.00
16 0.000162123 0.000268458 0.00121156 0.000161877 0.000284368 0.00121145 0.000185802 0.000275656 0.00122017 7.59148e-05 0.000119407 0.000119277 0.000187611 0.00119254 0.000438572 1.00
32 1.10122e-05 1.8805e-05 0.000156522 1.099e-05 2.31032e-05 0.000156518 1.70339e-05 2.23641e-05 0.000157854 1.04222e-05 1.55531e-05 1.63712e-05 2.44309e-05 0.000156455 2.33246e-05 1.00
64 8.16117e-07 1.55951e-06 1.97326e-05 8.14429e-07 2.30096e-06 1.97324e-05 1.86763e-06 2.22368e-06 1.99084e-05 1.34638e-06 1.97501e-06 2.11489e-06 3.10233e-06 1.9805e-05 1.38242e-06 1.00
128 1.25515e-07 2.53714e-07 2.47698e-06 1.25447e-07 3.14013e-07 2.47697e-06 2.41741e-07 2.99292e-07 2.49815e-06 1.70547e-07 2.48362e-07 2.67894e-07 3.90126e-07 2.48364e-06 8.51868e-08 1.00


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0002/OUTPUT.txt <==
U node errors: v/t/g
0.0356197 0.0433809 0.0560879
U poly errors: v/t/g
0.0343222 0.0533482 0.0543674
W poly errors: v/t/g
0.0355609 0.0529459 0.0548545
Mismatch: v/t/g/tg
0.0104608 0.0115207 0.00330801 0.00364318
R
0.00832932
etaf
0.113159


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0004/OUTPUT.txt <==
U node errors: v/t/g
0.019182 0.0332433 0.0432222
U poly errors: v/t/g
0.0191946 0.0314029 0.0427627
W poly errors: v/t/g
0.0189163 0.030874 0.0420395
Mismatch: v/t/g/tg
0.00109832 0.00579586 0.0022858 0.0120764
R
0.0368977
etaf
0.0510786


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0008/OUTPUT.txt <==
U node errors: v/t/g
0.00215301 0.00353885 0.00849236
U poly errors: v/t/g
0.00215152 0.00350528 0.00848667
W poly errors: v/t/g
0.00217673 0.00339967 0.00850254
Mismatch: v/t/g/tg
0.000454497 0.000871037 0.000721732 0.00138324
R
0.0079369
etaf
0.00713857


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0016/OUTPUT.txt <==
U node errors: v/t/g
0.000162123 0.000268458 0.00121156
U poly errors: v/t/g
0.000161877 0.000284368 0.00121145
W poly errors: v/t/g
0.000185802 0.000275656 0.00122017
Mismatch: v/t/g/tg
7.59148e-05 0.000119407 0.000119277 0.000187611
R
0.00119254
etaf
0.000438572


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0032/OUTPUT.txt <==
U node errors: v/t/g
1.10122e-05 1.8805e-05 0.000156522
U poly errors: v/t/g
1.099e-05 2.31032e-05 0.000156518
W poly errors: v/t/g
1.70339e-05 2.23641e-05 0.000157854
Mismatch: v/t/g/tg
1.04222e-05 1.55531e-05 1.63712e-05 2.44309e-05
R
0.000156455
etaf
2.33246e-05


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0064/OUTPUT.txt <==
U node errors: v/t/g
8.16117e-07 1.55951e-06 1.97326e-05
U poly errors: v/t/g
8.14429e-07 2.30096e-06 1.97324e-05
W poly errors: v/t/g
1.86763e-06 2.22368e-06 1.99084e-05
Mismatch: v/t/g/tg
1.34638e-06 1.97501e-06 2.11489e-06 3.10233e-06
R
1.9805e-05
etaf
1.38242e-06


==> figures/standing_m10/data/rho1.00_p2_sts/run_1.00_0128/OUTPUT.txt <==
U node errors: v/t/g
1.25515e-07 2.53714e-07 2.47698e-06
U poly errors: v/t/g
1.25447e-07 3.14013e-07 2.47697e-06
W poly errors: v/t/g
2.41741e-07 2.99292e-07 2.49815e-06
Mismatch: v/t/g/tg
1.70547e-07 2.48362e-07 2.67894e-07 3.90126e-07
R
2.48364e-06
etaf
8.51868e-08


==> figures/standing_m10/solution/data/profile.txt <==
t f u
0 9.00281e-07 1.01281e-08
0.00244141 9.17472e-07 1.03308e-08
0.00488281 9.34979e-07 1.05374e-08
0.00732422 9.52809e-07 1.0748e-08
0.00976562 9.70967e-07 1.09627e-08
0.012207 9.89459e-07 1.11815e-08
0.0146484 1.00829e-06 1.14046e-08
0.0170898 1.02747e-06 1.1632e-08
0.0195312 1.047e-06 1.18638e-08
0.0219727 1.06688e-06 1.21e-08
0.0244141 1.08714e-06 1.23408e-08
0.0268555 1.10776e-06 1.25862e-08
0.0292969 1.12876e-06 1.28364e-08
0.0317383 1.15014e-06 1.30914e-08
0.0341797 1.17192e-06 1.33513e-08
0.0366211 1.19409e-06 1.36162e-08
0.0390625 1.21666e-06 1.38861e-08
0.0415039 1.23965e-06 1.41613e-08
0.0439453 1.26306e-06 1.44417e-08
0.0463867 1.28689e-06 1.47276e-08
0.0488281 1.31116e-06 1.50188e-08
0.0512695 1.33587e-06 1.53157e-08
0.0537109 1.36102e-06 1.56182e-08
0.0561523 1.38664e-06 1.59266e-08
0.0585938 1.41271e-06 1.62408e-08
0.0610352 1.43926e-06 1.6561e-08
0.0634766 1.4663e-06 1.68874e-08
0.065918 1.49382e-06 1.72199e-08
0.0683594 1.52183e-06 1.75588e-08
0.0708008 1.55036e-06 1.79042e-08
0.0732422 1.5794e-06 1.82561e-08
0.0756836 1.60896e-06 1.86147e-08
0.078125 1.63906e-06 1.89801e-08
0.0805664 1.6697e-06 1.93525e-08
0.0830078 1.70089e-06 1.97319e-08
0.0854492 1.73265e-06 2.01186e-08
0.0878906 1.76497e-06 2.05126e-08
0.090332 1.79788e-06 2.0914e-08
0.0927734 1.83137e-06 2.1323e-08
0.0952148 1.86547e-06 2.17398e-08
0.0976562 1.90018e-06 2.21645e-08
0.100098 1.93551e-06 2.25971e-08
0.102539 1.97147e-06 2.3038e-08
0.10498 2.00808e-06 2.34871e-08
0.107422 2.04534e-06 2.39448e-08
0.109863 2.08327e-06 2.4411e-08
0.112305 2.12187e-06 2.48861e-08
0.114746 2.16117e-06 2.537e-08
0.117188 2.20116e-06 2.58631e-08
0.119629 2.24187e-06 2.63655e-08
0.12207 2.2833e-06 2.68772e-08
0.124512 2.32546e-06 2.73986e-08
0.126953 2.36838e-06 2.79298e-08
0.129395 2.41206e-06 2.84709e-08
0.131836 2.45652e-06 2.90222e-08
0.134277 2.50176e-06 2.95837e-08
0.136719 2.54781e-06 3.01558e-08
0.13916 2.59467e-06 3.07386e-08
0.141602 2.64236e-06 3.13322e-08
0.144043 2.69089e-06 3.19369e-08
0.146484 2.74028e-06 3.2553e-08
0.148926 2.79055e-06 3.31804e-08
0.151367 2.8417e-06 3.38196e-08
0.153809 2.89375e-06 3.44707e-08
0.15625 2.94672e-06 3.51339e-08
0.158691 3.00062e-06 3.58094e-08
0.161133 3.05547e-06 3.64975e-08
0.163574 3.11129e-06 3.71983e-08
0.166016 3.16808e-06 3.79122e-08
0.168457 3.22587e-06 3.86393e-08
0.170898 3.28468e-06 3.93798e-08
0.17334 3.34452e-06 4.01341e-08
0.175781 3.4054e-06 4.09023e-08
0.178223 3.46735e-06 4.16847e-08
0.180664 3.53039e-06 4.24816e-08
0.183105 3.59452e-06 4.32932e-08
0.185547 3.65978e-06 4.41198e-08
0.187988 3.72617e-06 4.49616e-08
0.19043 3.79372e-06 4.58189e-08
0.192871 3.86245e-06 4.6692e-08
0.195312 3.93238e-06 4.75811e-08
0.197754 4.00352e-06 4.84867e-08
0.200195 4.0759e-06 4.94088e-08
0.202637 4.14954e-06 5.03479e-08
0.205078 4.22445e-06 5.13042e-08
0.20752 4.30067e-06 5.22781e-08
0.209961 4.3782e-06 5.32697e-08
0.212402 4.45708e-06 5.42796e-08
0.214844 4.53732e-06 5.53079e-08
0.217285 4.61895e-06 5.63551e-08
0.219727 4.70199e-06 5.74213e-08
0.222168 4.78647e-06 5.85071e-08
0.224609 4.8724e-06 5.96126e-08
0.227051 4.95982e-06 6.07383e-08
0.229492 5.04874e-06 6.18846e-08
0.231934 5.13919e-06 6.30517e-08
0.234375 5.2312e-06 6.424e-08
0.236816 5.32478e-06 6.54499e-08
0.239258 5.41998e-06 6.66818e-08
0.241699 5.51681e-06 6.79361e-08
0.244141 5.6153e-06 6.92132e-08
0.246582 5.71548e-06 7.05134e-08
0.249023 5.81737e-06 7.18372e-08
0.251465 5.92101e-06 7.31849e-08
0.253906 6.02642e-06 7.45571e-08
0.256348 6.13363e-06 7.5954e-08
0.258789 6.24267e-06 7.73762e-08
0.26123 6.35357e-06 7.8824e-08
0.263672 6.46636e-06 8.0298e-08
0.266113 6.58107e-06 8.17986e-08
0.268555 6.69773e-06 8.33262e-08
0.270996 6.81638e-06 8.48813e-08
0.273438 6.93705e-06 8.64644e-08
0.275879 7.05976e-06 8.8076e-08
0.27832 7.18455e-06 8.97165e-08
0.280762 7.31146e-06 9.13864e-08
0.283203 7.44052e-06 9.30864e-08
0.285645 7.57177e-06 9.48168e-08
0.288086 7.70523e-06 9.65782e-08
0.290527 7.84095e-06 9.83711e-08
0.292969 7.97896e-06 1.00196e-07
0.29541 8.1193e-06 1.02054e-07
0.297852 8.26201e-06 1.03945e-07
0.300293 8.40712e-06 1.05869e-07
0.302734 8.55468e-06 1.07828e-07
0.305176 8.70471e-06 1.09822e-07
0.307617 8.85727e-06 1.11851e-07
0.310059 9.01239e-06 1.13917e-07
0.3125 9.17012e-06 1.16019e-07
0.314941 9.33049e-06 1.18159e-07
0.317383 9.49354e-06 1.20336e-07
0.319824 9.65933e-06 1.22553e-07
0.322266 9.82789e-06 1.24808e-07
0.324707 9.99927e-06 1.27104e-07
0.327148 1.01735e-05 1.2944e-07
0.32959 1.03507e-05 1.31818e-07
0.332031 1.05308e-05 1.34237e-07
0.334473 1.07139e-05 1.367e-07
0.336914 1.09e-05 1.39206e-07
0.339355 1.10893e-05 1.41756e-07
0.341797 1.12817e-05 1.44351e-07
0.344238 1.14773e-05 1.46992e-07
0.34668 1.16761e-05 1.49679e-07
0.349121 1.18782e-05 1.52414e-07
0.351562 1.20837e-05 1.55196e-07
0.354004 1.22926e-05 1.58028e-07
0.356445 1.2505e-05 1.60909e-07
0.358887 1.27208e-05 1.63841e-07
0.361328 1.29403e-05 1.66825e-07
0.36377 1.31633e-05 1.6986e-07
0.366211 1.339e-05 1.72949e-07
0.368652 1.36205e-05 1.76092e-07
0.371094 1.38548e-05 1.79289e-07
0.373535 1.40929e-05 1.82543e-07
0.375977 1.43349e-05 1.85853e-07
0.378418 1.45809e-05 1.89222e-07
0.380859 1.48309e-05 1.92648e-07
0.383301 1.50851e-05 1.96135e-07
0.385742 1.53434e-05 1.99682e-07
0.388184 1.56059e-05 2.03291e-07
0.390625 1.58728e-05 2.06963e-07
0.393066 1.6144e-05 2.10698e-07
0.395508 1.64196e-05 2.14499e-07
0.397949 1.66997e-05 2.18365e-07
0.400391 1.69844e-05 2.22298e-07
0.402832 1.72737e-05 2.26299e-07
0.405273 1.75678e-05 2.3037e-07
0.407715 1.78666e-05 2.34511e-07
0.410156 1.81703e-05 2.38723e-07
0.412598 1.84789e-05 2.43008e-07
0.415039 1.87925e-05 2.47367e-07
0.41748 1.91113e-05 2.51802e-07
0.419922 1.94351e-05 2.56312e-07
0.422363 1.97643e-05 2.60901e-07
0.424805 2.00987e-05 2.65568e-07
0.427246 2.04386e-05 2.70315e-07
0.429688 2.07839e-05 2.75144e-07
0.432129 2.11348e-05 2.80056e-07
0.43457 2.14914e-05 2.85052e-07
0.437012 2.18537e-05 2.90134e-07
0.439453 2.22219e-05 2.95303e-07
0.441895 2.2596e-05 3.0056e-07
0.444336 2.29761e-05 3.05907e-07
0.446777 2.33623e-05 3.11346e-07
0.449219 2.37546e-05 3.16877e-07
0.45166 2.41533e-05 3.22503e-07
0.454102 2.45584e-05 3.28225e-07
0.456543 2.49699e-05 3.34044e-07
0.458984 2.53881e-05 3.39962e-07
0.461426 2.58129e-05 3.45981e-07
0.463867 2.62445e-05 3.52102e-07
0.466309 2.6683e-05 3.58327e-07
0.46875 2.71285e-05 3.64658e-07
0.471191 2.7581e-05 3.71096e-07
0.473633 2.80408e-05 3.77643e-07
0.476074 2.85079e-05 3.84301e-07
0.478516 2.89824e-05 3.91072e-07
0.480957 2.94644e-05 3.97957e-07
0.483398 2.99541e-05 4.04959e-07
0.48584 3.04515e-05 4.12079e-07
0.488281 3.09569e-05 4.19319e-07
0.490723 3.14702e-05 4.26681e-07
0.493164 3.19916e-05 4.34166e-07
0.495605 3.25213e-05 4.41778e-07
0.498047 3.30593e-05 4.49518e-07
0.500488 3.36058e-05 4.57388e-07
0.50293 3.41609e-05 4.6539e-07
0.505371 3.47248e-05 4.73527e-07
0.507812 3.52975e-05 4.818e-07
0.510254 3.58792e-05 4.90211e-07
0.512695 3.64701e-05 4.98763e-07
0.515137 3.70702e-05 5.07458e-07
0.517578 3.76798e-05 5.16299e-07
0.52002 3.82989e-05 5.25287e-07
0.522461 3.89276e-05 5.34426e-07
0.524902 3.95663e-05 5.43716e-07
0.527344 4.02148e-05 5.53162e-07
0.529785 4.08736e-05 5.62765e-07
0.532227 4.15425e-05 5.72527e-07
0.534668 4.22219e-05 5.82452e-07
0.537109 4.29119e-05 5.92542e-07
0.539551 4.36127e-05 6.02799e-07
0.541992 4.43243e-05 6.13226e-07
0.544434 4.50469e-05 6.23826e-07
0.546875 4.57808e-05 6.34602e-07
0.549316 4.65261e-05 6.45556e-07
0.551758 4.72829e-05 6.56691e-07
0.554199 4.80514e-05 6.6801e-07
0.556641 4.88318e-05 6.79516e-07
0.559082 4.96242e-05 6.91212e-07
0.561523 5.04289e-05 7.03101e-07
0.563965 5.1246e-05 7.15185e-07
0.566406 5.20757e-05 7.27468e-07
0.568848 5.29182e-05 7.39954e-07
0.571289 5.37736e-05 7.52644e-07
0.57373 5.46422e-05 7.65543e-07
0.576172 5.55241e-05 7.78653e-07
0.578613 5.64196e-05 7.91979e-07
0.581055 5.73288e-05 8.05522e-07
0.583496 5.82519e-05 8.19288e-07
0.585938 5.91891e-05 8.33278e-07
0.588379 6.01407e-05 8.47497e-07
0.59082 6.11068e-05 8.61948e-07
0.593262 6.20877e-05 8.76635e-07
0.595703 6.30835e-05 8.91562e-07
0.598145 6.40945e-05 9.06732e-07
0.600586 6.51209e-05 9.22148e-07
0.603027 6.61629e-05 9.37815e-07
0.605469 6.72207e-05 9.53737e-07
0.60791 6.82946e-05 9.69918e-07
0.610352 6.93848e-05 9.86361e-07
0.612793 7.04915e-05 1.00307e-06
0.615234 7.1615e-05 1.02005e-06
0.617676 7.27554e-05 1.03731e-06
0.620117 7.39132e-05 1.05484e-06
0.622559 7.50884e-05 1.07266e-06
0.625 7.62813e-05 1.09076e-06
0.627441 7.74923e-05 1.10916e-06
0.629883 7.87214e-05 1.12785e-06
0.632324 7.99691e-05 1.14685e-06
0.634766 8.12355e-05 1.16615e-06
0.637207 8.2521e-05 1.18576e-06
0.639648 8.38258e-05 1.20569e-06
0.64209 8.51501e-05 1.22594e-06
0.644531 8.64943e-05 1.24651e-06
0.646973 8.78586e-05 1.26741e-06
0.649414 8.92433e-05 1.28865e-06
0.651855 9.06488e-05 1.31022e-06
0.654297 9.20752e-05 1.33214e-06
0.656738 9.35228e-05 1.35441e-06
0.65918 9.49921e-05 1.37704e-06
0.661621 9.64832e-05 1.40003e-06
0.664062 9.79966e-05 1.42338e-06
0.666504 9.95324e-05 1.44711e-06
0.668945 0.000101091 1.47121e-06
0.671387 0.000102673 1.4957e-06
0.673828 0.000104278 1.52058e-06
0.67627 0.000105907 1.54585e-06
0.678711 0.00010756 1.57152e-06
0.681152 0.000109238 1.5976e-06
0.683594 0.00011094 1.62409e-06
0.686035 0.000112667 1.65101e-06
0.688477 0.00011442 1.67834e-06
0.690918 0.000116199 1.70611e-06
0.693359 0.000118004 1.73432e-06
0.695801 0.000119835 1.76297e-06
0.698242 0.000121694 1.79208e-06
0.700684 0.000123579 1.82164e-06
0.703125 0.000125493 1.85167e-06
0.705566 0.000127434 1.88217e-06
0.708008 0.000129404 1.91315e-06
0.710449 0.000131402 1.94461e-06
0.712891 0.00013343 1.97657e-06
0.715332 0.000135488 2.00903e-06
0.717773 0.000137575 2.042e-06
0.720215 0.000139693 2.07548e-06
0.722656 0.000141841 2.10949e-06
0.725098 0.000144021 2.14402e-06
0.727539 0.000146233 2.1791e-06
0.72998 0.000148476 2.21472e-06
0.732422 0.000150753 2.2509e-06
0.734863 0.000153062 2.28764e-06
0.737305 0.000155404 2.32496e-06
0.739746 0.000157781 2.36285e-06
0.742188 0.000160192 2.40133e-06
0.744629 0.000162637 2.44041e-06
0.74707 0.000165118 2.48009e-06
0.749512 0.000167635 2.52039e-06
0.751953 0.000170188 2.56131e-06
0.754395 0.000172778 2.60287e-06
0.756836 0.000175404 2.64507e-06
0.759277 0.000178069 2.68792e-06
0.761719 0.000180772 2.73142e-06
0.76416 0.000183513 2.7756e-06
0.766602 0.000186294 2.82046e-06
0.769043 0.000189115 2.86601e-06
0.771484 0.000191975 2.91226e-06
0.773926 0.000194877 2.95923e-06
0.776367 0.00019782 3.00691e-06
0.778809 0.000200805 3.05532e-06
0.78125 0.000203833 3.10447e-06
0.783691 0.000206903 3.15438e-06
0.786133 0.000210017 3.20505e-06
0.788574 0.000213176 3.25649e-06
0.791016 0.000216379 3.30872e-06
0.793457 0.000219628 3.36175e-06
0.795898 0.000222922 3.41558e-06
0.79834 0.000226263 3.47023e-06
0.800781 0.000229652 3.52572e-06
0.803223 0.000233088 3.58205e-06
0.805664 0.000236573 3.63923e-06
0.808105 0.000240106 3.69728e-06
0.810547 0.00024369 3.75622e-06
0.812988 0.000247324 3.81604e-06
0.81543 0.000251009 3.87677e-06
0.817871 0.000254745 3.93842e-06
0.820312 0.000258534 4.001e-06
0.822754 0.000262376 4.06453e-06
0.825195 0.000266272 4.12901e-06
0.827637 0.000270223 4.19447e-06
0.830078 0.000274228 4.26091e-06
0.83252 0.000278289 4.32835e-06
0.834961 0.000282407 4.3968e-06
0.837402 0.000286583 4.46629e-06
0.839844 0.000290816 4.53681e-06
0.842285 0.000295109 4.60839e-06
0.844727 0.00029946 4.68105e-06
0.847168 0.000303873 4.75479e-06
0.849609 0.000308346 4.82964e-06
0.852051 0.000312882 4.9056e-06
0.854492 0.00031748 4.9827e-06
0.856934 0.000322141 5.06094e-06
0.859375 0.000326867 5.14036e-06
0.861816 0.000331658 5.22095e-06
0.864258 0.000336516 5.30275e-06
0.866699 0.00034144 5.38576e-06
0.869141 0.000346431 5.47e-06
0.871582 0.000351492 5.55549e-06
0.874023 0.000356622 5.64225e-06
0.876465 0.000361822 5.7303e-06
0.878906 0.000367093 5.81964e-06
0.881348 0.000372436 5.91031e-06
0.883789 0.000377853 6.00232e-06
0.88623 0.000383343 6.09568e-06
0.888672 0.000388909 6.19043e-06
0.891113 0.00039455 6.28656e-06
0.893555 0.000400268 6.38412e-06
0.895996 0.000406064 6.4831e-06
0.898438 0.000411938 6.58354e-06
0.900879 0.000417893 6.68546e-06
0.90332 0.000423928 6.78887e-06
0.905762 0.000430045 6.89379e-06
0.908203 0.000436244 7.00026e-06
0.910645 0.000442528 7.10827e-06
0.913086 0.000448896 7.21787e-06
0.915527 0.00045535 7.32907e-06
0.917969 0.000461891 7.44189e-06
0.92041 0.000468521 7.55635e-06
0.922852 0.000475239 7.67248e-06
0.925293 0.000482048 7.7903e-06
0.927734 0.000488948 7.90983e-06
0.930176 0.000495941 8.0311e-06
0.932617 0.000503028 8.15413e-06
0.935059 0.000510209 8.27894e-06
0.9375 0.000517486 8.40555e-06
0.939941 0.000524861 8.534e-06
0.942383 0.000532334 8.66431e-06
0.944824 0.000539906 8.7965e-06
0.947266 0.00054758 8.93059e-06
0.949707 0.000555355 9.06662e-06
0.952148 0.000563234 9.20461e-06
0.95459 0.000571218 9.34458e-06
0.957031 0.000579307 9.48657e-06
0.959473 0.000587503 9.63059e-06
0.961914 0.000595808 9.77668e-06
0.964355 0.000604223 9.92487e-06
0.966797 0.000612749 1.00752e-05
0.969238 0.000621388 1.02276e-05
0.97168 0.00063014 1.03823e-05
0.974121 0.000639007 1.05391e-05
0.976562 0.000647992 1.06982e-05
0.979004 0.000657094 1.08596e-05
0.981445 0.000666316 1.10232e-05
0.983887 0.000675658 1.11892e-05
0.986328 0.000685123 1.13575e-05
0.98877 0.000694712 1.15283e-05
0.991211 0.000704426 1.17014e-05
0.993652 0.000714267 1.1877e-05
0.996094 0.000724237 1.20551e-05
0.998535 0.000734336 1.22358e-05
1.00098 0.000744567 1.24189e-05
1.00342 0.000754931 1.26047e-05
1.00586 0.000765429 1.27931e-05
1.0083 0.000776064 1.29841e-05
1.01074 0.000786837 1.31779e-05
1.01318 0.000797749 1.33743e-05
1.01562 0.000808802 1.35735e-05
1.01807 0.000819998 1.37755e-05
1.02051 0.000831338 1.39804e-05
1.02295 0.000842825 1.41881e-05
1.02539 0.00085446 1.43987e-05
1.02783 0.000866244 1.46123e-05
1.03027 0.00087818 1.48289e-05
1.03271 0.000890269 1.50485e-05
1.03516 0.000902513 1.52711e-05
1.0376 0.000914915 1.54969e-05
1.04004 0.000927474 1.57258e-05
1.04248 0.000940195 1.59579e-05
1.04492 0.000953077 1.61932e-05
1.04736 0.000966125 1.64318e-05
1.0498 0.000979338 1.66737e-05
1.05225 0.000992719 1.69189e-05
1.05469 0.00100627 1.71676e-05
1.05713 0.00102 1.74196e-05
1.05957 0.00103389 1.76752e-05
1.06201 0.00104797 1.79343e-05
1.06445 0.00106222 1.8197e-05
1.06689 0.00107665 1.84632e-05
1.06934 0.00109127 1.87332e-05
1.07178 0.00110607 1.90069e-05
1.07422 0.00112105 1.92843e-05
1.07666 0.00113623 1.95655e-05
1.0791 0.00115159 1.98506e-05
1.08154 0.00116715 2.01396e-05
1.08398 0.00118291 2.04326e-05
1.08643 0.00119886 2.07295e-05
1.08887 0.00121501 2.10305e-05
1.09131 0.00123136 2.13357e-05
1.09375 0.00124792 2.16449e-05
1.09619 0.00126468 2.19584e-05
1.09863 0.00128166 2.22762e-05
1.10107 0.00129884 2.25983e-05
1.10352 0.00131624 2.29248e-05
1.10596 0.00133385 2.32556e-05
1.1084 0.00135169 2.3591e-05
1.11084 0.00136974 2.39309e-05
1.11328 0.00138802 2.42754e-05
1.11572 0.00140652 2.46246e-05
1.11816 0.00142526 2.49785e-05
1.12061 0.00144422 2.53371e-05
1.12305 0.00146342 2.57006e-05
1.12549 0.00148285 2.6069e-05
1.12793 0.00150253 2.64423e-05
1.13037 0.00152244 2.68207e-05
1.13281 0.0015426 2.72041e-05
1.13525 0.00156301 2.75927e-05
1.1377 0.00158366 2.79865e-05
1.14014 0.00160457 2.83855e-05
1.14258 0.00162574 2.87899e-05
1.14502 0.00164716 2.91997e-05
1.14746 0.00166885 2.96149e-05
1.1499 0.0016908 3.00357e-05
1.15234 0.00171301 3.04621e-05
1.15479 0.0017355 3.08941e-05
1.15723 0.00175825 3.13319e-05
1.15967 0.00178129 3.17755e-05
1.16211 0.0018046 3.2225e-05
1.16455 0.0018282 3.26805e-05
1.16699 0.00185208 3.31419e-05
1.16943 0.00187625 3.36095e-05
1.17188 0.00190071 3.40832e-05
1.17432 0.00192546 3.45632e-05
1.17676 0.00195051 3.50496e-05
1.1792 0.00197586 3.55423e-05
1.18164 0.00200152 3.60415e-05
1.18408 0.00202749 3.65472e-05
1.18652 0.00205376 3.70597e-05
1.18896 0.00208035 3.75788e-05
1.19141 0.00210726 3.81047e-05
1.19385 0.00213449 3.86375e-05
1.19629 0.00216204 3.91773e-05
1.19873 0.00218992 3.97241e-05
1.20117 0.00221813 4.0278e-05
1.20361 0.00224668 4.08392e-05
1.20605 0.00227556 4.14077e-05
1.2085 0.00230479 4.19836e-05
1.21094 0.00233436 4.25669e-05
1.21338 0.00236428 4.31578e-05
1.21582 0.00239456 4.37564e-05
1.21826 0.00242519 4.43628e-05
1.2207 0.00245618 4.4977e-05
1.22314 0.00248754 4.55991e-05
1.22559 0.00251927 4.62292e-05
1.22803 0.00255137 4.68675e-05
1.23047 0.00258384 4.7514e-05
1.23291 0.0026167 4.81688e-05
1.23535 0.00264993 4.88321e-05
1.23779 0.00268356 4.95038e-05
1.24023 0.00271758 5.01842e-05
1.24268 0.002752 5.08733e-05
1.24512 0.00278681 5.15713e-05
1.24756 0.00282203 5.22781e-05
1.25 0.00285766 5.2994e-05
1.25244 0.0028937 5.3719e-05
1.25488 0.00293016 5.44533e-05
1.25732 0.00296704 5.51969e-05
1.25977 0.00300435 5.59499e-05
1.26221 0.00304209 5.67126e-05
1.26465 0.00308026 5.74849e-05
1.26709 0.00311887 5.8267e-05
1.26953 0.00315793 5.9059e-05
1.27197 0.00319743 5.98611e-05
1.27441 0.00323739 6.06733e-05
1.27686 0.0032778 6.14957e-05
1.2793 0.00331868 6.23285e-05
1.28174 0.00336002 6.31718e-05
1.28418 0.00340184 6.40258e-05
1.28662 0.00344413 6.48904e-05
1.28906 0.00348691 6.57659e-05
1.2915 0.00353017 6.66524e-05
1.29395 0.00357392 6.755e-05
1.29639 0.00361816 6.84589e-05
1.29883 0.00366291 6.93791e-05
1.30127 0.00370817 7.03108e-05
1.30371 0.00375393 7.12541e-05
1.30615 0.00380022 7.22092e-05
1.30859 0.00384702 7.31762e-05
1.31104 0.00389435 7.41552e-05
1.31348 0.00394221 7.51464e-05
1.31592 0.00399061 7.61499e-05
1.31836 0.00403956 7.71658e-05
1.3208 0.00408905 7.81943e-05
1.32324 0.00413909 7.92355e-05
1.32568 0.0041897 8.02895e-05
1.32812 0.00424086 8.13566e-05
1.33057 0.0042926 8.24368e-05
1.33301 0.00434492 8.35304e-05
1.33545 0.00439781 8.46374e-05
1.33789 0.00445129 8.5758e-05
1.34033 0.00450537 8.68923e-05
1.34277 0.00456004 8.80405e-05
1.34521 0.00461532 8.92029e-05
1.34766 0.00467121 9.03794e-05
1.3501 0.00472772 9.15703e-05
1.35254 0.00478485 9.27757e-05
1.35498 0.0048426 9.39959e-05
1.35742 0.004901 9.52308e-05
1.35986 0.00496003 9.64809e-05
1.3623 0.00501971 9.7746e-05
1.36475 0.00508004 9.90266e-05
1.36719 0.00514103 0.000100323
1.36963 0.00520269 0.000101634
1.37207 0.00526502 0.000102962
1.37451 0.00532803 0.000104306
1.37695 0.00539172 0.000105666
1.37939 0.0054561 0.000107042
1.38184 0.00552119 0.000108435
1.38428 0.00558697 0.000109844
1.38672 0.00565347 0.000111271
1.38916 0.00572069 0.000112715
1.3916 0.00578863 0.000114176
1.39404 0.00585731 0.000115654
1.39648 0.00592672 0.00011715
1.39893 0.00599688 0.000118664
1.40137 0.0060678 0.000120196
1.40381 0.00613947 0.000121746
1.40625 0.00621191 0.000123315
1.40869 0.00628512 0.000124903
1.41113 0.00635912 0.000126509
1.41357 0.0064339 0.000128134
1.41602 0.00650948 0.000129779
1.41846 0.00658586 0.000131443
1.4209 0.00666306 0.000133127
1.42334 0.00674107 0.00013483
1.42578 0.00681991 0.000136554
1.42822 0.00689958 0.000138298
1.43066 0.0069801 0.000140062
1.43311 0.00706146 0.000141847
1.43555 0.00714368 0.000143654
1.43799 0.00722676 0.000145481
1.44043 0.00731072 0.00014733
1.44287 0.00739556 0.0001492
1.44531 0.00748128 0.000151092
1.44775 0.0075679 0.000153007
1.4502 0.00765543 0.000154943
1.45264 0.00774387 0.000156902
1.45508 0.00783323 0.000158884
1.45752 0.00792352 0.000160889
1.45996 0.00801475 0.000162917
1.4624 0.00810692 0.000164969
1.46484 0.00820005 0.000167045
1.46729 0.00829414 0.000169144
1.46973 0.00838921 0.000171268
1.47217 0.00848525 0.000173416
1.47461 0.00858229 0.000175589
1.47705 0.00868032 0.000177786
1.47949 0.00877936 0.000180009
1.48193 0.00887941 0.000182258
1.48438 0.00898049 0.000184532
1.48682 0.0090826 0.000186833
1.48926 0.00918576 0.00018916
1.4917 0.00928997 0.000191513
1.49414 0.00939524 0.000193893
1.49658 0.00950158 0.0001963
1.49902 0.009609 0.000198735
1.50146 0.00971751 0.000201197
1.50391 0.00982712 0.000203687
1.50635 0.00993783 0.000206206
1.50879 0.0100497 0.000208752
1.51123 0.0101626 0.000211328
1.51367 0.0102767 0.000213933
1.51611 0.010392 0.000216567
1.51855 0.0105084 0.000219231
1.521 0.0106259 0.000221925
1.52344 0.0107447 0.000224649
1.52588 0.0108646 0.000227403
1.52832 0.0109858 0.000230189
1.53076 0.0111081 0.000233006
1.5332 0.0112317 0.000235854
1.53564 0.0113564 0.000238734
1.53809 0.0114825 0.000241646
1.54053 0.0116097 0.000244591
1.54297 0.0117383 0.000247568
1.54541 0.0118681 0.000250578
1.54785 0.0119991 0.000253622
1.55029 0.0121315 0.000256699
1.55273 0.0122652 0.000259811
1.55518 0.0124002 0.000262957
1.55762 0.0125365 0.000266138
1.56006 0.0126741 0.000269353
1.5625 0.0128131 0.000272604
1.56494 0.0129535 0.000275891
1.56738 0.0130952 0.000279214
1.56982 0.0132383 0.000282574
1.57227 0.0133828 0.00028597
1.57471 0.0135286 0.000289403
1.57715 0.0136759 0.000292874
1.57959 0.0138247 0.000296383
1.58203 0.0139748 0.00029993
1.58447 0.0141264 0.000303516
1.58691 0.0142795 0.00030714
1.58936 0.014434 0.000310804
1.5918 0.0145901 0.000314508
1.59424 0.0147476 0.000318252
1.59668 0.0149066 0.000322036
1.59912 0.0150672 0.000325861
1.60156 0.0152292 0.000329727
1.604 0.0153929 0.000333635
1.60645 0.015558 0.000337585
1.60889 0.0157248 0.000341578
1.61133 0.0158931 0.000345613
1.61377 0.016063 0.000349692
1.61621 0.0162346 0.000353814
1.61865 0.0164077 0.00035798
1.62109 0.0165825 0.000362191
1.62354 0.0167589 0.000366446
1.62598 0.016937 0.000370747
1.62842 0.0171168 0.000375093
1.63086 0.0172982 0.000379486
1.6333 0.0174813 0.000383925
1.63574 0.0176662 0.000388411
1.63818 0.0178527 0.000392945
1.64062 0.018041 0.000397526
1.64307 0.0182311 0.000402156
1.64551 0.0184229 0.000406835
1.64795 0.0186165 0.000411562
1.65039 0.0188119 0.00041634
1.65283 0.019009 0.000421167
1.65527 0.019208 0.000426045
1.65771 0.0194089 0.000430974
1.66016 0.0196115 0.000435954
1.6626 0.0198161 0.000440987
1.66504 0.0200225 0.000446072
1.66748 0.0202308 0.000451209
1.66992 0.0204409 0.0004564
1.67236 0.0206531 0.000461645
1.6748 0.0208671 0.000466944
1.67725 0.0210831 0.000472298
1.67969 0.021301 0.000477707
1.68213 0.0215209 0.000483172
1.68457 0.0217428 0.000488693
1.68701 0.0219667 0.000494272
1.68945 0.0221926 0.000499907
1.69189 0.0224206 0.0005056
1.69434 0.0226506 0.000511351
1.69678 0.0228826 0.000517162
1.69922 0.0231167 0.000523031
1.70166 0.023353 0.00052896
1.7041 0.0235913 0.00053495
1.70654 0.0238317 0.000541001
1.70898 0.0240743 0.000547113
1.71143 0.024319 0.000553287
1.71387 0.0245659 0.000559524
1.71631 0.024815 0.000565823
1.71875 0.0250663 0.000572186
1.72119 0.0253198 0.000578614
1.72363 0.0255755 0.000585106
1.72607 0.0258335 0.000591663
1.72852 0.0260937 0.000598286
1.73096 0.0263562 0.000604976
1.7334 0.026621 0.000611732
1.73584 0.0268881 0.000618556
1.73828 0.0271576 0.000625448
1.74072 0.0274293 0.000632409
1.74316 0.0277035 0.000639439
1.74561 0.02798 0.000646539
1.74805 0.0282589 0.000653709
1.75049 0.0285402 0.00066095
1.75293 0.0288239 0.000668263
1.75537 0.0291101 0.000675649
1.75781 0.0293987 0.000683107
1.76025 0.0296898 0.000690638
1.7627 0.0299833 0.000698243
1.76514 0.0302794 0.000705924
1.76758 0.030578 0.000713679
1.77002 0.0308792 0.00072151
1.77246 0.0311829 0.000729418
1.7749 0.0314892 0.000737403
1.77734 0.031798 0.000745466
1.77979 0.0321095 0.000753607
1.78223 0.0324236 0.000761828
1.78467 0.0327404 0.000770128
1.78711 0.0330598 0.000778508
1.78955 0.0333819 0.00078697
1.79199 0.0337066 0.000795513
1.79443 0.0340341 0.000804139
1.79688 0.0343643 0.000812848
1.79932 0.0346973 0.00082164
1.80176 0.035033 0.000830517
1.8042 0.0353716 0.000839479
1.80664 0.0357129 0.000848526
1.80908 0.036057 0.00085766
1.81152 0.036404 0.000866881
1.81396 0.0367538 0.00087619
1.81641 0.0371065 0.000885588
1.81885 0.0374621 0.000895074
1.82129 0.0378206 0.000904651
1.82373 0.0381821 0.000914318
1.82617 0.0385464 0.000924076
1.82861 0.0389138 0.000933927
1.83105 0.0392841 0.00094387
1.8335 0.0396574 0.000953907
1.83594 0.0400338 0.000964038
1.83838 0.0404131 0.000974264
1.84082 0.0407956 0.000984586
1.84326 0.0411811 0.000995004
1.8457 0.0415697 0.00100552
1.84814 0.0419614 0.00101613
1.85059 0.0423563 0.00102685
1.85303 0.0427543 0.00103766
1.85547 0.0431555 0.00104857
1.85791 0.0435598 0.00105958
1.86035 0.0439674 0.0010707
1.86279 0.0443782 0.00108191
1.86523 0.0447922 0.00109323
1.86768 0.0452096 0.00110466
1.87012 0.0456301 0.00111619
1.87256 0.046054 0.00112782
1.875 0.0464813 0.00113956
1.87744 0.0469118 0.00115141
1.87988 0.0473457 0.00116337
1.88232 0.047783 0.00117543
1.88477 0.0482237 0.00118761
1.88721 0.0486679 0.00119989
1.88965 0.0491154 0.00121229
1.89209 0.0495665 0.0012248
1.89453 0.050021 0.00123742
1.89697 0.0504789 0.00125016
1.89941 0.0509405 0.00126301
1.90186 0.0514055 0.00127597
1.9043 0.0518741 0.00128905
1.90674 0.0523463 0.00130225
1.90918 0.0528221 0.00131557
1.91162 0.0533015 0.00132901
1.91406 0.0537845 0.00134256
1.9165 0.0542712 0.00135624
1.91895 0.0547616 0.00137003
1.92139 0.0552556 0.00138395
1.92383 0.0557534 0.001398
1.92627 0.0562549 0.00141216
1.92871 0.0567602 0.00142646
1.93115 0.0572692 0.00144087
1.93359 0.0577821 0.00145542
1.93604 0.0582987 0.00147009
1.93848 0.0588192 0.00148489
1.94092 0.0593436 0.00149982
1.94336 0.0598718 0.00151488
1.9458 0.0604039 0.00153007
1.94824 0.06094 0.00154539
1.95068 0.0614799 0.00156085
1.95312 0.0620239 0.00157644
1.95557 0.0625718 0.00159216
1.95801 0.0631237 0.00160802
1.96045 0.0636796 0.00162402
1.96289 0.0642396 0.00164015
1.96533 0.0648036 0.00165642
1.96777 0.0653717 0.00167284
1.97021 0.0659439 0.00168939
1.97266 0.0665202 0.00170608
1.9751 0.0671007 0.00172292
1.97754 0.0676853 0.0017399
1.97998 0.0682741 0.00175702
1.98242 0.0688671 0.00177429
1.98486 0.0694643 0.0017917
1.9873 0.0700658 0.00180927
1.98975 0.0706715 0.00182698
1.99219 0.0712815 0.00184483
1.99463 0.0718958 0.00186284
1.99707 0.0725145 0.001881
1.99951 0.0731374 0.00189931
2.00195 0.0737648 0.00191778
2.00439 0.0743965 0.0019364
2.00684 0.0750326 0.00195517
2.00928 0.0756732 0.0019741
2.01172 0.0763181 0.00199319
2.01416 0.0769676 0.00201243
2.0166 0.0776215 0.00203183
2.01904 0.07828 0.00205139
2.02148 0.0789429 0.00207112
2.02393 0.0796104 0.002091
2.02637 0.0802825 0.00211105
2.02881 0.0809592 0.00213127
2.03125 0.0816404 0.00215164
2.03369 0.0823263 0.00217219
2.03613 0.0830169 0.0021929
2.03857 0.0837121 0.00221377
2.04102 0.0844119 0.00223482
2.04346 0.0851165 0.00225604
2.0459 0.0858258 0.00227743
2.04834 0.0865399 0.00229899
2.05078 0.0872587 0.00232072
2.05322 0.0879823 0.00234263
2.05566 0.0887107 0.00236472
2.05811 0.0894439 0.00238698
2.06055 0.090182 0.00240941
2.06299 0.090925 0.00243203
2.06543 0.0916728 0.00245483
2.06787 0.0924255 0.0024778
2.07031 0.0931831 0.00250096
2.07275 0.0939457 0.0025243
2.0752 0.0947132 0.00254783
2.07764 0.0954858 0.00257154
2.08008 0.0962633 0.00259543
2.08252 0.0970458 0.00261951
2.08496 0.0978334 0.00264379
2.0874 0.098626 0.00266824
2.08984 0.0994237 0.00269289
2.09229 0.100227 0.00271774
2.09473 0.101034 0.00274277
2.09717 0.101847 0.002768
2.09961 0.102666 0.00279342
2.10205 0.103489 0.00281904
2.10449 0.104318 0.00284485
2.10693 0.105151 0.00287086
2.10938 0.10599 0.00289707
2.11182 0.106834 0.00292349
2.11426 0.107684 0.0029501
2.1167 0.108539 0.00297691
2.11914 0.109399 0.00300393
2.12158 0.110264 0.00303115
2.12402 0.111135 0.00305858
2.12646 0.112011 0.00308622
2.12891 0.112892 0.00311406
2.13135 0.113779 0.00314211
2.13379 0.114671 0.00317037
2.13623 0.115569 0.00319884
2.13867 0.116472 0.00322753
2.14111 0.11738 0.00325642
2.14355 0.118294 0.00328554
2.146 0.119214 0.00331486
2.14844 0.120139 0.00334441
2.15088 0.121069 0.00337417
2.15332 0.122005 0.00340415
2.15576 0.122947 0.00343435
2.1582 0.123894 0.00346477
2.16064 0.124847 0.00349542
2.16309 0.125805 0.00352629
2.16553 0.126769 0.00355738
2.16797 0.127739 0.00358869
2.17041 0.128714 0.00362024
2.17285 0.129695 0.00365201
2.17529 0.130682 0.00368401
2.17773 0.131674 0.00371624
2.18018 0.132672 0.0037487
2.18262 0.133676 0.0037814
2.18506 0.134686 0.00381432
2.1875 0.135701 0.00384748
2.18994 0.136722 0.00388088
2.19238 0.137749 0.00391451
2.19482 0.138782 0.00394839
2.19727 0.13982 0.0039825
2.19971 0.140864 0.00401685
2.20215 0.141914 0.00405144
2.20459 0.142971 0.00408627
2.20703 0.144032 0.00412135
2.20947 0.1451 0.00415667
2.21191 0.146174 0.00419223
2.21436 0.147253 0.00422805
2.2168 0.148339 0.00426411
2.21924 0.14943 0.00430042
2.22168 0.150528 0.00433698
2.22412 0.151631 0.00437379
2.22656 0.152741 0.00441085
2.229 0.153856 0.00444816
2.23145 0.154977 0.00448573
2.23389 0.156105 0.00452356
2.23633 0.157238 0.00456164
2.23877 0.158378 0.00459998
2.24121 0.159523 0.00463858
2.24365 0.160675 0.00467743
2.24609 0.161832 0.00471655
2.24854 0.162996 0.00475593
2.25098 0.164166 0.00479557
2.25342 0.165342 0.00483548
2.25586 0.166524 0.00487565
2.2583 0.167712 0.00491609
2.26074 0.168906 0.00495679
2.26318 0.170107 0.00499776
2.26562 0.171313 0.00503901
2.26807 0.172526 0.00508052
2.27051 0.173745 0.0051223
2.27295 0.17497 0.00516436
2.27539 0.176201 0.00520669
2.27783 0.177438 0.00524929
2.28027 0.178682 0.00529217
2.28271 0.179932 0.00533532
2.28516 0.181188 0.00537876
2.2876 0.18245 0.00542247
2.29004 0.183719 0.00546646
2.29248 0.184994 0.00551073
2.29492 0.186275 0.00555528
2.29736 0.187562 0.00560012
2.2998 0.188855 0.00564523
2.30225 0.190155 0.00569064
2.30469 0.191461 0.00573632
2.30713 0.192773 0.0057823
2.30957 0.194092 0.00582856
2.31201 0.195417 0.00587511
2.31445 0.196748 0.00592195
2.31689 0.198086 0.00596908
2.31934 0.199429 0.0060165
2.32178 0.200779 0.00606422
2.32422 0.202136 0.00611222
2.32666 0.203498 0.00616052
2.3291 0.204867 0.00620912
2.33154 0.206243 0.00625801
2.33398 0.207624 0.0063072
2.33643 0.209012 0.00635668
2.33887 0.210406 0.00640647
2.34131 0.211807 0.00645655
2.34375 0.213214 0.00650694
2.34619 0.214627 0.00655762
2.34863 0.216046 0.00660861
2.35107 0.217472 0.0066599
2.35352 0.218904 0.00671149
2.35596 0.220343 0.00676339
2.3584 0.221787 0.0068156
2.36084 0.223238 0.00686811
2.36328 0.224696 0.00692093
2.36572 0.22616 0.00697405
2.36816 0.22763 0.00702749
2.37061 0.229106 0.00708123
2.37305 0.230589 0.00713529
2.37549 0.232078 0.00718965
2.37793 0.233573 0.00724433
2.38037 0.235074 0.00729932
2.38281 0.236582 0.00735463
2.38525 0.238096 0.00741025
2.3877 0.239617 0.00746618
2.39014 0.241143 0.00752243
2.39258 0.242676 0.00757899
2.39502 0.244216 0.00763588
2.39746 0.245761 0.00769308
2.3999 0.247313 0.0077506
2.40234 0.248871 0.00780843
2.40479 0.250435 0.00786659
2.40723 0.252006 0.00792507
2.40967 0.253583 0.00798387
2.41211 0.255165 0.00804299
2.41455 0.256755 0.00810243
2.41699 0.25835 0.0081622
2.41943 0.259952 0.00822229
2.42188 0.261559 0.00828271
2.42432 0.263173 0.00834345
2.42676 0.264793 0.00840451
2.4292 0.26642 0.0084659
2.43164 0.268052 0.00852762
2.43408 0.269691 0.00858966
2.43652 0.271335 0.00865203
2.43896 0.272986 0.00871473
2.44141 0.274643 0.00877776
2.44385 0.276306 0.00884112
2.44629 0.277975 0.00890481
2.44873 0.27965 0.00896882
2.45117 0.281331 0.00903317
2.45361 0.283018 0.00909785
2.45605 0.284711 0.00916286
2.4585 0.286411 0.0092282
2.46094 0.288116 0.00929387
2.46338 0.289827 0.00935988
2.46582 0.291544 0.00942621
2.46826 0.293267 0.00949288
2.4707 0.294996 0.00955989
2.47314 0.296731 0.00962723
2.47559 0.298471 0.0096949
2.47803 0.300218 0.00976291
2.48047 0.30197 0.00983125
2.48291 0.303729 0.00989992
2.48535 0.305493 0.00996894
2.48779 0.307263 0.0100383
2.49023 0.309038 0.010108
2.49268 0.310819 0.010178
2.49512 0.312606 0.0102483
2.49756 0.314399 0.010319
2.5 0.316198 0.0103901
2.50244 0.318002 0.0104614
2.50488 0.319811 0.0105331
2.50732 0.321627 0.0106052
2.50977 0.323448 0.0106775
2.51221 0.325274 0.0107502
2.51465 0.327106 0.0108233
2.51709 0.328944 0.0108967
2.51953 0.330787 0.0109704
2.52197 0.332635 0.0110444
2.52441 0.334489 0.0111188
2.52686 0.336348 0.0111936
2.5293 0.338213 0.0112686
2.53174 0.340083 0.011344
2.53418 0.341958 0.0114198
2.53662 0.343839 0.0114959
2.53906 0.345725 0.0115723
2.5415 0.347616 0.011649
2.54395 0.349512 0.0117261
2.54639 0.351413 0.0118035
2.54883 0.35332 0.0118813
2.55127 0.355232 0.0119594
2.55371 0.357148 0.0120378
2.55615 0.35907 0.0121166
2.55859 0.360997 0.0121957
2.56104 0.362929 0.0122751
2.56348 0.364865 0.0123549
2.56592 0.366807 0.012435
2.56836 0.368754 0.0125154
2.5708 0.370705 0.0125962
2.57324 0.372661 0.0126773
2.57568 0.374622 0.0127587
2.57812 0.376587 0.0128405
2.58057 0.378558 0.0129226
2.58301 0.380533 0.013005
2.58545 0.382512 0.0130878
2.58789 0.384496 0.0131708
2.59033 0.386485 0.0132543
2.59277 0.388478 0.013338
2.59521 0.390476 0.0134221
2.59766 0.392478 0.0135065
2.6001 0.394484 0.0135912
2.60254 0.396495 0.0136763
2.60498 0.39851 0.0137616
2.60742 0.400529 0.0138473
2.60986 0.402552 0.0139334
2.6123 0.40458 0.0140197
2.61475 0.406611 0.0141064
2.61719 0.408647 0.0141934
2.61963 0.410687 0.0142807
2.62207 0.41273 0.0143683
2.62451 0.414778 0.0144563
2.62695 0.416829 0.0145445
2.62939 0.418885 0.0146331
2.63184 0.420944 0.014722
2.63428 0.423007 0.0148113
2.63672 0.425073 0.0149008
2.63916 0.427143 0.0149906
2.6416 0.429217 0.0150808
2.64404 0.431294 0.0151713
2.64648 0.433375 0.0152621
2.64893 0.435459 0.0153531
2.65137 0.437547 0.0154445
2.65381 0.439638 0.0155362
2.65625 0.441732 0.0156283
2.65869 0.443829 0.0157206
2.66113 0.44593 0.0158132
2.66357 0.448033 0.0159061
2.66602 0.45014 0.0159993
2.66846 0.45225 0.0160928
2.6709 0.454362 0.0161866
2.67334 0.456478 0.0162808
2.67578 0.458596 0.0163752
2.67822 0.460717 0.0164699
2.68066 0.462841 0.0165649
2.68311 0.464968 0.0166601
2.68555 0.467097 0.0167557
2.68799 0.469228 0.0168516
2.69043 0.471362 0.0169477
2.69287 0.473499 0.0170441
2.69531 0.475638 0.0171408
2.69775 0.477779 0.0172378
2.7002 0.479922 0.0173351
2.70264 0.482068 0.0174326
2.70508 0.484216 0.0175305
2.70752 0.486365 0.0176286
2.70996 0.488517 0.0177269
2.7124 0.490671 0.0178256
2.71484 0.492826 0.0179245
2.71729 0.494983 0.0180237
2.71973 0.497142 0.0181231
2.72217 0.499303 0.0182228
2.72461 0.501465 0.0183228
2.72705 0.503629 0.018423
2.72949 0.505794 0.0185235
2.73193 0.50796 0.0186242
2.73438 0.510128 0.0187252
2.73682 0.512297 0.0188264
2.73926 0.514467 0.0189279
2.7417 0.516639 0.0190296
2.74414 0.518811 0.0191316
2.74658 0.520984 0.0192338
2.74902 0.523159 0.0193363
2.75146 0.525334 0.0194389
2.75391 0.527509 0.0195419
2.75635 0.529686 0.019645
2.75879 0.531863 0.0197484
2.76123 0.53404 0.019852
2.76367 0.536218 0.0199559
2.76611 0.538396 0.0200599
2.76855 0.540575 0.0201642
2.771 0.542754 0.0202687
2.77344 0.544933 0.0203734
2.77588 0.547112 0.0204783
2.77832 0.549291 0.0205835
2.78076 0.55147 0.0206888
2.7832 0.553648 0.0207944
2.78564 0.555827 0.0209001
2.78809 0.558005 0.0210061
2.79053 0.560183 0.0211122
2.79297 0.56236 0.0212185
2.79541 0.564536 0.0213251
2.79785 0.566712 0.0214318
2.80029 0.568888 0.0215387
2.80273 0.571062 0.0216458
2.80518 0.573235 0.021753
2.80762 0.575408 0.0218604
2.81006 0.577579 0.021968
2.8125 0.57975 0.0220758
2.81494 0.581919 0.0221838
2.81738 0.584086 0.0222919
2.81982 0.586253 0.0224001
2.82227 0.588418 0.0225085
2.82471 0.590581 0.0226171
2.82715 0.592742 0.0227258
2.82959 0.594902 0.0228347
2.83203 0.59706 0.0229437
2.83447 0.599216 0.0230529
2.83691 0.60137 0.0231621
2.83936 0.603522 0.0232716
2.8418 0.605671 0.0233811
2.84424 0.607819 0.0234908
2.84668 0.609964 0.0236006
2.84912 0.612106 0.0237105
2.85156 0.614246 0.0238205
2.854 0.616384 0.0239307
2.85645 0.618518 0.0240409
2.85889 0.62065 0.0241513
2.86133 0.622779 0.0242618
2.86377 0.624905 0.0243723
2.86621 0.627027 0.024483
2.86865 0.629147 0.0245937
2.87109 0.631263 0.0247045
2.87354 0.633376 0.0248154
2.87598 0.635485 0.0249264
2.87842 0.637591 0.0250374
2.88086 0.639693 0.0251486
2.8833 0.641791 0.0252598
2.88574 0.643885 0.025371
2.88818 0.645976 0.0254823
2.89062 0.648062 0.0255937
2.89307 0.650144 0.0257051
2.89551 0.652222 0.0258165
2.89795 0.654296 0.025928
2.90039 0.656365 0.0260396
2.90283 0.658429 0.0261511
2.90527 0.660489 0.0262627
2.90771 0.662544 0.0263743
2.91016 0.664595 0.026486
2.9126 0.66664 0.0265976
2.91504 0.66868 0.0267093
2.91748 0.670716 0.0268209
2.91992 0.672745 0.0269326
2.92236 0.67477 0.0270443
2.9248 0.676789 0.0271559
2.92725 0.678803 0.0272675
2.92969 0.680811 0.0273792
2.93213 0.682813 0.0274908
2.93457 0.684809 0.0276023
2.93701 0.6868 0.0277139
2.93945 0.688784 0.0278254
2.94189 0.690762 0.0279369
2.94434 0.692734 0.0280483
2.94678 0.694699 0.0281597
2.94922 0.696658 0.028271
2.95166 0.698611 0.0283822
2.9541 0.700557 0.0284934
2.95654 0.702496 0.0286045
2.95898 0.704428 0.0287156
2.96143 0.706353 0.0288265
2.96387 0.708271 0.0289374
2.96631 0.710182 0.0290482
2.96875 0.712085 0.0291589
2.97119 0.713981 0.0292695
2.97363 0.71587 0.02938
2.97607 0.717751 0.0294904
2.97852 0.719624 0.0296006
2.98096 0.721489 0.0297108
2.9834 0.723347 0.0298208
2.98584 0.725196 0.0299306
2.98828 0.727038 0.0300404
2.99072 0.728871 0.03015
2.99316 0.730695 0.0302594
2.99561 0.732511 0.0303687
2.99805 0.734319 0.0304779
3.00049 0.736118 0.0305868
3.00293 0.737908 0.0306956
3.00537 0.739689 0.0308043
3.00781 0.741462 0.0309127
3.01025 0.743225 0.031021
3.0127 0.744978 0.031129
3.01514 0.746723 0.0312369
3.01758 0.748458 0.0313446
3.02002 0.750184 0.031452
3.02246 0.7519 0.0315593
3.0249 0.753606 0.0316663
3.02734 0.755302 0.0317731
3.02979 0.756988 0.0318796
3.03223 0.758665 0.0319859
3.03467 0.760331 0.032092
3.03711 0.761986 0.0321978
3.03955 0.763632 0.0323034
3.04199 0.765267 0.0324087
3.04443 0.766891 0.0325138
3.04688 0.768504 0.0326185
3.04932 0.770107 0.032723
3.05176 0.771698 0.0328272
3.0542 0.773279 0.0329311
3.05664 0.774849 0.0330347
3.05908 0.776407 0.033138
3.06152 0.777954 0.033241
3.06396 0.779489 0.0333437
3.06641 0.781013 0.0334461
3.06885 0.782525 0.0335481
3.07129 0.784025 0.0336498
3.07373 0.785513 0.0337511
3.07617 0.786989 0.0338521
3.07861 0.788454 0.0339528
3.08105 0.789905 0.0340531
3.0835 0.791345 0.034153
3.08594 0.792772 0.0342526
3.08838 0.794187 0.0343517
3.09082 0.795589 0.0344505
3.09326 0.796978 0.0345489
3.0957 0.798354 0.0346469
3.09814 0.799717 0.0347445
3.10059 0.801067 0.0348417
3.10303 0.802404 0.0349385
3.10547 0.803728 0.0350348
3.10791 0.805038 0.0351307
3.11035 0.806335 0.0352262
3.11279 0.807618 0.0353212
3.11523 0.808887 0.0354158
3.11768 0.810143 0.03551
3.12012 0.811385 0.0356036
3.12256 0.812612 0.0356968
3.125 0.813826 0.0357895
3.12744 0.815025 0.0358818
3.12988 0.81621 0.0359735
3.13232 0.81738 0.0360648
3.13477 0.818536 0.0361555
3.13721 0.819677 0.0362458
3.13965 0.820803 0.0363355
3.14209 0.821915 0.0364247
3.14453 0.823011 0.0365134
3.14697 0.824093 0.0366015
3.14941 0.825159 0.0366891
3.15186 0.82621 0.0367762
3.1543 0.827246 0.0368627
3.15674 0.828266 0.0369486
3.15918 0.82927 0.037034
3.16162 0.830259 0.0371188
3.16406 0.831232 0.037203
3.1665 0.83219 0.0372866
3.16895 0.833131 0.0373696
3.17139 0.834056 0.037452
3.17383 0.834965 0.0375339
3.17627 0.835858 0.037615
3.17871 0.836734 0.0376956
3.18115 0.837594 0.0377756
3.18359 0.838438 0.0378549
3.18604 0.839264 0.0379335
3.18848 0.840074 0.0380115
3.19092 0.840867 0.0380889
3.19336 0.841643 0.0381656
3.1958 0.842402 0.0382416
3.19824 0.843144 0.0383169
3.20068 0.843869 0.0383916
3.20312 0.844576 0.0384656
3.20557 0.845266 0.0385388
3.20801 0.845939 0.0386114
3.21045 0.846594 0.0386833
3.21289 0.847231 0.0387544
3.21533 0.84785 0.0388248
3.21777 0.848452 0.0388945
3.22021 0.849035 0.0389634
3.22266 0.849601 0.0390316
3.2251 0.850148 0.0390991
3.22754 0.850677 0.0391657
3.22998 0.851188 0.0392317
3.23242 0.85168 0.0392968
3.23486 0.852154 0.0393612
3.2373 0.85261 0.0394248
3.23975 0.853046 0.0394875
3.24219 0.853464 0.0395495
3.24463 0.853863 0.0396107
3.24707 0.854243 0.0396711
3.24951 0.854604 0.0397306
3.25195 0.854946 0.0397894
3.25439 0.855269 0.0398472
3.25684 0.855573 0.0399043
3.25928 0.855857 0.0399605
3.26172 0.856122 0.0400158
3.26416 0.856367 0.0400703
3.2666 0.856593 0.040124
3.26904 0.856799 0.0401767
3.27148 0.856986 0.0402286
3.27393 0.857152 0.0402796
3.27637 0.857299 0.0403296
3.27881 0.857426 0.0403788
3.28125 0.857533 0.0404271
3.28369 0.857619 0.0404745
3.28613 0.857686 0.0405209
3.28857 0.857732 0.0405665
3.29102 0.857758 0.0406111
3.29346 0.857763 0.0406547
3.2959 0.857748 0.0406974
3.29834 0.857713 0.0407392
3.30078 0.857657 0.04078
3.30322 0.85758 0.0408198
3.30566 0.857482 0.0408587
3.30811 0.857364 0.0408966
3.31055 0.857225 0.0409335
3.31299 0.857065 0.0409694
3.31543 0.856884 0.0410043
3.31787 0.856681 0.0410382
3.32031 0.856458 0.0410711
3.32275 0.856213 0.041103
3.3252 0.855948 0.0411339
3.32764 0.85566 0.0411637
3.33008 0.855352 0.0411925
3.33252 0.855022 0.0412203
3.33496 0.85467 0.041247
3.3374 0.854297 0.0412727
3.33984 0.853903 0.0412973
3.34229 0.853487 0.0413208
3.34473 0.853049 0.0413433
3.34717 0.852589 0.0413647
3.34961 0.852107 0.041385
3.35205 0.851604 0.0414043
3.35449 0.851078 0.0414224
3.35693 0.850531 0.0414394
3.35938 0.849961 0.0414554
3.36182 0.84937 0.0414702
3.36426 0.848756 0.0414839
3.3667 0.848121 0.0414965
3.36914 0.847463 0.0415079
3.37158 0.846782 0.0415183
3.37402 0.84608 0.0415274
3.37646 0.845355 0.0415355
3.37891 0.844607 0.0415423
3.38135 0.843837 0.0415481
3.38379 0.843045 0.0415526
3.38623 0.84223 0.041556
3.38867 0.841393 0.0415583
3.39111 0.840533 0.0415593
3.39355 0.839651 0.0415592
3.396 0.838745 0.0415579
3.39844 0.837817 0.0415554
3.40088 0.836867 0.0415516
3.40332 0.835893 0.0415467
3.40576 0.834897 0.0415406
3.4082 0.833878 0.0415333
3.41064 0.832836 0.0415247
3.41309 0.831771 0.0415149
3.41553 0.830684 0.0415039
3.41797 0.829573 0.0414917
3.42041 0.828439 0.0414782
3.42285 0.827283 0.0414635
3.42529 0.826103 0.0414475
3.42773 0.8249 0.0414303
3.43018 0.823675 0.0414118
3.43262 0.822426 0.041392
3.43506 0.821154 0.041371
3.4375 0.819859 0.0413488
3.43994 0.818541 0.0413252
3.44238 0.817199 0.0413004
3.44482 0.815835 0.0412743
3.44727 0.814447 0.0412469
3.44971 0.813036 0.0412182
3.45215 0.811602 0.0411882
3.45459 0.810145 0.0411569
3.45703 0.808664 0.0411243
3.45947 0.807161 0.0410904
3.46191 0.805634 0.0410552
3.46436 0.804083 0.0410186
3.4668 0.80251 0.0409808
3.46924 0.800913 0.0409416
3.47168 0.799293 0.0409011
3.47412 0.79765 0.0408593
3.47656 0.795983 0.0408161
3.479 0.794293 0.0407716
3.48145 0.79258 0.0407258
3.48389 0.790844 0.0406786
3.48633 0.789084 0.0406301
3.48877 0.787301 0.0405802
3.49121 0.785495 0.0405289
3.49365 0.783666 0.0404763
3.49609 0.781813 0.0404224
3.49854 0.779937 0.0403671
3.50098 0.778038 0.0403104
3.50342 0.776116 0.0402523
3.50586 0.774171 0.0401929
3.5083 0.772202 0.0401321
3.51074 0.77021 0.0400699
3.51318 0.768195 0.0400063
3.51562 0.766157 0.0399414
3.51807 0.764096 0.0398751
3.52051 0.762012 0.0398073
3.52295 0.759904 0.0397382
3.52539 0.757774 0.0396677
3.52783 0.755621 0.0395958
3.53027 0.753444 0.0395226
3.53271 0.751245 0.0394479
3.53516 0.749022 0.0393718
3.5376 0.746777 0.0392943
3.54004 0.744509 0.0392154
3.54248 0.742218 0.0391351
3.54492 0.739904 0.0390534
3.54736 0.737567 0.0389703
3.5498 0.735208 0.0388857
3.55225 0.732825 0.0387998
3.55469 0.73042 0.0387124
3.55713 0.727993 0.0386237
3.55957 0.725543 0.0385335
3.56201 0.72307 0.0384419
3.56445 0.720574 0.0383489
3.56689 0.718056 0.0382544
3.56934 0.715516 0.0381586
3.57178 0.712953 0.0380613
3.57422 0.710368 0.0379626
3.57666 0.707761 0.0378625
3.5791 0.705131 0.0377609
3.58154 0.702479 0.0376579
3.58398 0.699804 0.0375535
3.58643 0.697108 0.0374477
3.58887 0.69439 0.0373405
3.59131 0.691649 0.0372318
3.59375 0.688887 0.0371217
3.59619 0.686102 0.0370102
3.59863 0.683296 0.0368972
3.60107 0.680468 0.0367828
3.60352 0.677618 0.036667
3.60596 0.674747 0.0365498
3.6084 0.671853 0.0364312
3.61084 0.668939 0.0363111
3.61328 0.666003 0.0361896
3.61572 0.663045 0.0360667
3.61816 0.660066 0.0359423
3.62061 0.657065 0.0358166
3.62305 0.654044 0.0356894
3.62549 0.651001 0.0355608
3.62793 0.647937 0.0354307
3.63037 0.644852 0.0352993
3.63281 0.641746 0.0351664
3.63525 0.63862 0.0350322
3.6377 0.635472 0.0348965
3.64014 0.632304 0.0347594
3.64258 0.629115 0.0346209
3.64502 0.625905 0.034481
3.64746 0.622675 0.0343396
3.6499 0.619425 0.0341969
3.65234 0.616154 0.0340528
3.65479 0.612863 0.0339072
3.65723 0.609551 0.0337603
3.65967 0.60622 0.033612
3.66211 0.602869 0.0334622
3.66455 0.599497 0.0333111
3.66699 0.596106 0.0331586
3.66943 0.592695 0.0330047
3.67188 0.589265 0.0328494
3.67432 0.585815 0.0326927
3.67676 0.582345 0.0325347
3.6792 0.578856 0.0323753
3.68164 0.575348 0.0322145
3.68408 0.571821 0.0320523
3.68652 0.568274 0.0318888
3.68896 0.564709 0.0317239
3.69141 0.561124 0.0315576
3.69385 0.557521 0.03139
3.69629 0.553899 0.031221
3.69873 0.550259 0.0310507
3.70117 0.5466 0.030879
3.70361 0.542923 0.030706
3.70605 0.539227 0.0305316
3.7085 0.535513 0.0303559
3.71094 0.531782 0.0301789
3.71338 0.528032 0.0300006
3.71582 0.524264 0.0298209
3.71826 0.520479 0.0296399
3.7207 0.516676 0.0294576
3.72314 0.512855 0.029274
3.72559 0.509017 0.029089
3.72803 0.505162 0.0289028
3.73047 0.50129 0.0287153
3.73291 0.4974 0.0285265
3.73535 0.493494 0.0283364
3.73779 0.489571 0.028145
3.74023 0.485631 0.0279524
3.74268 0.481674 0.0277584
3.74512 0.477701 0.0275633
3.74756 0.473712 0.0273668
3.75 0.469707 0.0271691
3.75244 0.465685 0.0269702
3.75488 0.461647 0.02677
3.75732 0.457594 0.0265685
3.75977 0.453525 0.0263659
3.76221 0.44944 0.026162
3.76465 0.44534 0.0259569
3.76709 0.441224 0.0257505
3.76953 0.437093 0.025543
3.77197 0.432947 0.0253343
3.77441 0.428787 0.0251244
3.77686 0.424611 0.0249132
3.7793 0.420421 0.0247009
3.78174 0.416216 0.0244875
3.78418 0.411997 0.0242728
3.78662 0.407763 0.024057
3.78906 0.403515 0.0238401
3.7915 0.399254 0.023622
3.79395 0.394978 0.0234027
3.79639 0.390689 0.0231824
3.79883 0.386386 0.0229609
3.80127 0.38207 0.0227383
3.80371 0.37774 0.0225145
3.80615 0.373397 0.0222897
3.80859 0.369041 0.0220638
3.81104 0.364673 0.0218368
3.81348 0.360291 0.0216087
3.81592 0.355897 0.0213795
3.81836 0.351491 0.0211493
3.8208 0.347072 0.020918
3.82324 0.342641 0.0206856
3.82568 0.338199 0.0204522
3.82812 0.333744 0.0202178
3.83057 0.329277 0.0199824
3.83301 0.324799 0.019746
3.83545 0.32031 0.0195085
3.83789 0.315809 0.01927
3.84033 0.311298 0.0190306
3.84277 0.306775 0.0187902
3.84521 0.302242 0.0185488
3.84766 0.297698 0.0183064
3.8501 0.293143 0.0180631
3.85254 0.288578 0.0178189
3.85498 0.284003 0.0175737
3.85742 0.279418 0.0173276
3.85986 0.274823 0.0170805
3.8623 0.270218 0.0168326
3.86475 0.265604 0.0165838
3.86719 0.260981 0.016334
3.86963 0.256348 0.0160834
3.87207 0.251706 0.015832
3.87451 0.247055 0.0155796
3.87695 0.242396 0.0153265
3.87939 0.237728 0.0150724
3.88184 0.233051 0.0148176
3.88428 0.228367 0.0145619
3.88672 0.223674 0.0143055
3.88916 0.218973 0.0140482
3.8916 0.214264 0.0137901
3.89404 0.209548 0.0135313
3.89648 0.204825 0.0132717
3.89893 0.200094 0.0130113
3.90137 0.195356 0.0127502
3.90381 0.190611 0.0124884
3.90625 0.185859 0.0122258
3.90869 0.181101 0.0119625
3.91113 0.176336 0.0116985
3.91357 0.171565 0.0114338
3.91602 0.166788 0.0111685
3.91846 0.162005 0.0109024
3.9209 0.157216 0.0106358
3.92334 0.152422 0.0103684
3.92578 0.147622 0.0101004
3.92822 0.142817 0.00983185
3.93066 0.138007 0.00956264
3.93311 0.133192 0.00929282
3.93555 0.128372 0.00902242
3.93799 0.123547 0.00875143
3.94043 0.118719 0.00847988
3.94287 0.113886 0.00820777
3.94531 0.109048 0.00793512
3.94775 0.104207 0.00766194
3.9502 0.0993626 0.00738823
3.95264 0.0945143 0.00711402
3.95508 0.0896626 0.0068393
3.95752 0.0848078 0.00656411
3.95996 0.0799499 0.00628844
3.9624 0.0750891 0.00601231
3.96484 0.0702257 0.00573573
3.96729 0.0653597 0.00545872
3.96973 0.0604914 0.00518128
3.97217 0.055621 0.00490344
3.97461 0.0507485 0.00462519
3.97705 0.0458743 0.00434655
3.97949 0.0409984 0.00406754
3.98193 0.036121 0.00378817
3.98438 0.0312424 0.00350845
3.98682 0.0263626 0.0032284
3.98926 0.0214819 0.00294802
3.9917 0.0166004 0.00266733
3.99414 0.0117183 0.00238634
3.99658 0.00683586 0.00210506
3.99902 0.00195312 0.00182351
4.00146 -0.00292968 0.0015417
4.00391 -0.00781238 0.00125965
4.00635 -0.0126948 0.000977359
4.00879 -0.0175768 0.000694848
4.01123 -0.0224581 0.000412128
4.01367 -0.0273386 0.000129213
4.01611 -0.0322182 -0.000153884
4.01855 -0.0370966 -0.00043715
4.021 -0.0419737 -0.000720573
4.02344 -0.0468493 -0.00100414
4.02588 -0.0517232 -0.00128783
4.02832 -0.0565952 -0.00157164
4.03076 -0.0614652 -0.00185556
4.0332 -0.0663331 -0.00213956
4.03564 -0.0711985 -0.00242364
4.03809 -0.0760615 -0.00270779
4.04053 -0.0809217 -0.00299198
4.04297 -0.085779 -0.00327621
4.04541 -0.0906332 -0.00356046
4.04785 -0.0954842 -0.00384473
4.05029 -0.100332 -0.00412899
4.05273 -0.105176 -0.00441323
4.05518 -0.110016 -0.00469744
4.05762 -0.114852 -0.0049816
4.06006 -0.119685 -0.00526571
4.0625 -0.124513 -0.00554975
4.06494 -0.129336 -0.00583371
4.06738 -0.134155 -0.00611756
4.06982 -0.138969 -0.0064013
4.07227 -0.143778 -0.00668492
4.07471 -0.148582 -0.0069684
4.07715 -0.153381 -0.00725172
4.07959 -0.158175 -0.00753488
4.08203 -0.162962 -0.00781786
4.08447 -0.167744 -0.00810065
4.08691 -0.17252 -0.00838322
4.08936 -0.17729 -0.00866558
4.0918 -0.182053 -0.0089477
4.09424 -0.18681 -0.00922958
4.09668 -0.19156 -0.00951119
4.09912 -0.196304 -0.00979253
4.10156 -0.201041 -0.0100736
4.104 -0.20577 -0.0103543
4.10645 -0.210492 -0.0106348
4.10889 -0.215207 -0.0109148
4.11133 -0.219914 -0.0111946
4.11377 -0.224613 -0.011474
4.11621 -0.229304 -0.011753
4.11865 -0.233987 -0.0120317
4.12109 -0.238662 -0.0123099
4.12354 -0.243328 -0.0125877
4.12598 -0.247986 -0.0128652
4.12842 -0.252635 -0.0131421
4.13086 -0.257275 -0.0134186
4.1333 -0.261906 -0.0136947
4.13574 -0.266528 -0.0139703
4.13818 -0.27114 -0.0142453
4.14062 -0.275743 -0.0145199
4.14307 -0.280336 -0.014794
4.14551 -0.284919 -0.0150675
4.14795 -0.289492 -0.0153404
4.15039 -0.294055 -0.0156128
4.15283 -0.298607 -0.0158847
4.15527 -0.303149 -0.0161559
4.15771 -0.30768 -0.0164266
4.16016 -0.312201 -0.0166966
4.1626 -0.31671 -0.016966
4.16504 -0.321209 -0.0172348
4.16748 -0.325696 -0.0175029
4.16992 -0.330172 -0.0177703
4.17236 -0.334636 -0.0180371
4.1748 -0.339088 -0.0183032
4.17725 -0.343529 -0.0185685
4.17969 -0.347957 -0.0188332
4.18213 -0.352373 -0.0190971
4.18457 -0.356777 -0.0193603
4.18701 -0.361169 -0.0196227
4.18945 -0.365548 -0.0198843
4.19189 -0.369914 -0.0201452
4.19434 -0.374267 -0.0204052
4.19678 -0.378607 -0.0206645
4.19922 -0.382934 -0.0209229
4.20166 -0.387248 -0.0211805
4.2041 -0.391548 -0.0214372
4.20654 -0.395834 -0.0216931
4.20898 -0.400107 -0.0219481
4.21143 -0.404366 -0.0222023
4.21387 -0.408611 -0.0224555
4.21631 -0.412842 -0.0227078
4.21875 -0.417058 -0.0229592
4.22119 -0.42126 -0.0232097
4.22363 -0.425447 -0.0234592
4.22607 -0.42962 -0.0237077
4.22852 -0.433778 -0.0239553
4.23096 -0.437921 -0.0242019
4.2334 -0.442048 -0.0244475
4.23584 -0.446161 -0.0246921
4.23828 -0.450258 -0.0249356
4.24072 -0.45434 -0.0251782
4.24316 -0.458406 -0.0254197
4.24561 -0.462456 -0.0256601
4.24805 -0.466491 -0.0258995
4.25049 -0.470509 -0.0261378
4.25293 -0.474511 -0.026375
4.25537 -0.478497 -0.0266111
4.25781 -0.482467 -0.026846
4.26025 -0.48642 -0.0270799
4.2627 -0.490357 -0.0273126
4.26514 -0.494277 -0.0275442
4.26758 -0.49818 -0.0277746
4.27002 -0.502066 -0.0280039
4.27246 -0.505935 -0.0282319
4.2749 -0.509786 -0.0284588
4.27734 -0.513621 -0.0286845
4.27979 -0.517438 -0.028909
4.28223 -0.521237 -0.0291322
4.28467 -0.525019 -0.0293542
4.28711 -0.528783 -0.029575
4.28955 -0.532529 -0.0297945
4.29199 -0.536258 -0.0300127
4.29443 -0.539968 -0.0302297
4.29688 -0.54366 -0.0304454
4.29932 -0.547333 -0.0306597
4.30176 -0.550989 -0.0308728
4.3042 -0.554625 -0.0310846
4.30664 -0.558243 -0.031295
4.30908 -0.561843 -0.0315041
4.31152 -0.565423 -0.0317119
4.31396 -0.568985 -0.0319183
4.31641 -0.572528 -0.0321233
4.31885 -0.576051 -0.0323269
4.32129 -0.579556 -0.0325292
4.32373 -0.583041 -0.0327301
4.32617 -0.586506 -0.0329296
4.32861 -0.589953 -0.0331277
4.33105 -0.593379 -0.0333243
4.3335 -0.596786 -0.0335195
4.33594 -0.600173 -0.0337133
4.33838 -0.603541 -0.0339056
4.34082 -0.606888 -0.0340965
4.34326 -0.610215 -0.0342859
4.3457 -0.613522 -0.0344739
4.34814 -0.61681 -0.0346603
4.35059 -0.620076 -0.0348453
4.35303 -0.623323 -0.0350288
4.35547 -0.626549 -0.0352108
4.35791 -0.629754 -0.0353912
4.36035 -0.632939 -0.0355702
4.36279 -0.636103 -0.0357476
4.36523 -0.639247 -0.0359235
4.36768 -0.642369 -0.0360978
4.37012 -0.645471 -0.0362706
4.37256 -0.648552 -0.0364418
4.375 -0.651611 -0.0366115
4.37744 -0.65465 -0.0367796
4.37988 -0.657667 -0.0369461
4.38232 -0.660663 -0.037111
4.38477 -0.663638 -0.0372744
4.38721 -0.666591 -0.0374361
4.38965 -0.669523 -0.0375962
4.39209 -0.672434 -0.0377548
4.39453 -0.675323 -0.0379117
4.39697 -0.67819 -0.038067
4.39941 -0.681035 -0.0382206
4.40186 -0.683859 -0.0383726
4.4043 -0.686661 -0.038523
4.40674 -0.689441 -0.0386717
4.40918 -0.692199 -0.0388188
4.41162 -0.694935 -0.0389642
4.41406 -0.697649 -0.039108
4.4165 -0.700341 -0.03925
4.41895 -0.703011 -0.0393904
4.42139 -0.705658 -0.0395292
4.42383 -0.708284 -0.0396662
4.42627 -0.710887 -0.0398016
4.42871 -0.713468 -0.0399352
4.43115 -0.716026 -0.0400672
4.43359 -0.718562 -0.0401974
4.43604 -0.721075 -0.040326
4.43848 -0.723566 -0.0404528
4.44092 -0.726034 -0.040578
4.44336 -0.72848 -0.0407014
4.4458 -0.730903 -0.040823
4.44824 -0.733304 -0.040943
4.45068 -0.735681 -0.0410612
4.45312 -0.738036 -0.0411777
4.45557 -0.740368 -0.0412925
4.45801 -0.742678 -0.0414055
4.46045 -0.744964 -0.0415168
4.46289 -0.747228 -0.0416263
4.46533 -0.749469 -0.0417341
4.46777 -0.751686 -0.0418401
4.47021 -0.753881 -0.0419444
4.47266 -0.756053 -0.0420469
4.4751 -0.758202 -0.0421476
4.47754 -0.760328 -0.0422466
4.47998 -0.76243 -0.0423439
4.48242 -0.76451 -0.0424393
4.48486 -0.766567 -0.042533
4.4873 -0.7686 -0.042625
4.48975 -0.77061 -0.0427151
4.49219 -0.772598 -0.0428035
4.49463 -0.774562 -0.0428901
4.49707 -0.776502 -0.042975
4.49951 -0.77842 -0.043058
4.50195 -0.780314 -0.0431393
4.50439 -0.782186 -0.0432188
4.50684 -0.784034 -0.0432966
4.50928 -0.785858 -0.0433725
4.51172 -0.78766 -0.0434467
4.51416 -0.789438 -0.0435191
4.5166 -0.791193 -0.0435897
4.51904 -0.792925 -0.0436585
4.52148 -0.794633 -0.0437256
4.52393 -0.796318 -0.0437909
4.52637 -0.79798 -0.0438544
4.52881 -0.799619 -0.0439161
4.53125 -0.801234 -0.0439761
4.53369 -0.802826 -0.0440342
4.53613 -0.804395 -0.0440906
4.53857 -0.805941 -0.0441452
4.54102 -0.807463 -0.0441981
4.54346 -0.808962 -0.0442491
4.5459 -0.810438 -0.0442984
4.54834 -0.811891 -0.044346
4.55078 -0.81332 -0.0443917
4.55322 -0.814726 -0.0444357
4.55566 -0.81611 -0.0444779
4.55811 -0.817469 -0.0445184
4.56055 -0.818806 -0.0445571
4.56299 -0.82012 -0.044594
4.56543 -0.82141 -0.0446292
4.56787 -0.822677 -0.0446626
4.57031 -0.823922 -0.0446943
4.57275 -0.825143 -0.0447242
4.5752 -0.826341 -0.0447524
4.57764 -0.827516 -0.0447789
4.58008 -0.828668 -0.0448036
4.58252 -0.829797 -0.0448265
4.58496 -0.830903 -0.0448478
4.5874 -0.831986 -0.0448673
4.58984 -0.833046 -0.044885
4.59229 -0.834084 -0.0449011
4.59473 -0.835098 -0.0449154
4.59717 -0.83609 -0.044928
4.59961 -0.837059 -0.0449389
4.60205 -0.838005 -0.0449481
4.60449 -0.838928 -0.0449556
4.60693 -0.839829 -0.0449614
4.60938 -0.840707 -0.0449655
4.61182 -0.841562 -0.0449679
4.61426 -0.842395 -0.0449686
4.6167 -0.843205 -0.0449677
4.61914 -0.843993 -0.0449651
4.62158 -0.844759 -0.0449608
4.62402 -0.845501 -0.0449548
4.62646 -0.846222 -0.0449472
4.62891 -0.84692 -0.0449379
4.63135 -0.847596 -0.044927
4.63379 -0.848249 -0.0449144
4.63623 -0.848881 -0.0449002
4.63867 -0.84949 -0.0448844
4.64111 -0.850077 -0.0448669
4.64355 -0.850642 -0.0448478
4.646 -0.851185 -0.0448272
4.64844 -0.851706 -0.0448049
4.65088 -0.852205 -0.044781
4.65332 -0.852683 -0.0447555
4.65576 -0.853138 -0.0447284
4.6582 -0.853572 -0.0446997
4.66064 -0.853984 -0.0446695
4.66309 -0.854374 -0.0446377
4.66553 -0.854743 -0.0446044
4.66797 -0.85509 -0.0445694
4.67041 -0.855415 -0.044533
4.67285 -0.85572 -0.044495
4.67529 -0.856002 -0.0444555
4.67773 -0.856264 -0.0444144
4.68018 -0.856504 -0.0443719
4.68262 -0.856723 -0.0443278
4.68506 -0.856921 -0.0442823
4.6875 -0.857098 -0.0442352
4.68994 -0.857254 -0.0441867
4.69238 -0.857389 -0.0441367
4.69482 -0.857504 -0.0440852
4.69727 -0.857597 -0.0440323
4.69971 -0.85767 -0.0439779
4.70215 -0.857722 -0.0439221
4.70459 -0.857753 -0.0438648
4.70703 -0.857764 -0.0438061
4.70947 -0.857754 -0.043746
4.71191 -0.857724 -0.0436845
4.71436 -0.857674 -0.0436216
4.7168 -0.857604 -0.0435573
4.71924 -0.857513 -0.0434917
4.72168 -0.857402 -0.0434246
4.72412 -0.857271 -0.0433562
4.72656 -0.857121 -0.0432865
4.729 -0.85695 -0.0432154
4.73145 -0.85676 -0.043143
4.73389 -0.85655 -0.0430692
4.73633 -0.85632 -0.0429942
4.73877 -0.856071 -0.0429178
4.74121 -0.855802 -0.0428402
4.74365 -0.855514 -0.0427613
4.74609 -0.855206 -0.042681
4.74854 -0.854879 -0.0425996
4.75098 -0.854534 -0.0425169
4.75342 -0.854169 -0.0424329
4.75586 -0.853785 -0.0423477
4.7583 -0.853382 -0.0422613
4.76074 -0.85296 -0.0421737
4.76318 -0.85252 -0.0420848
4.76562 -0.852061 -0.0419948
4.76807 -0.851583 -0.0419036
4.77051 -0.851087 -0.0418113
4.77295 -0.850573 -0.0417177
4.77539 -0.85004 -0.0416231
4.77783 -0.849489 -0.0415273
4.78027 -0.84892 -0.0414304
4.78271 -0.848333 -0.0413323
4.78516 -0.847728 -0.0412332
4.7876 -0.847105 -0.0411329
4.79004 -0.846464 -0.0410316
4.79248 -0.845806 -0.0409292
4.79492 -0.84513 -0.0408258
4.79736 -0.844436 -0.0407213
4.7998 -0.843725 -0.0406158
4.80225 -0.842997 -0.0405092
4.80469 -0.842252 -0.0404017
4.80713 -0.841489 -0.0402931
4.80957 -0.84071 -0.0401836
4.81201 -0.839914 -0.0400731
4.81445 -0.8391 -0.0399616
4.81689 -0.83827 -0.0398491
4.81934 -0.837424 -0.0397357
4.82178 -0.83656 -0.0396214
4.82422 -0.835681 -0.0395062
4.82666 -0.834785 -0.0393901
4.8291 -0.833872 -0.039273
4.83154 -0.832944 -0.0391551
4.83398 -0.832 -0.0390363
4.83643 -0.831039 -0.0389167
4.83887 -0.830063 -0.0387962
4.84131 -0.829071 -0.0386749
4.84375 -0.828063 -0.0385528
4.84619 -0.82704 -0.0384298
4.84863 -0.826001 -0.0383061
4.85107 -0.824947 -0.0381815
4.85352 -0.823878 -0.0380562
4.85596 -0.822793 -0.0379302
4.8584 -0.821694 -0.0378034
4.86084 -0.820579 -0.0376758
4.86328 -0.81945 -0.0375476
4.86572 -0.818306 -0.0374186
4.86816 -0.817147 -0.0372889
4.87061 -0.815974 -0.0371585
4.87305 -0.814786 -0.0370275
4.87549 -0.813584 -0.0368958
4.87793 -0.812368 -0.0367634
4.88037 -0.811137 -0.0366305
4.88281 -0.809893 -0.0364969
4.88525 -0.808635 -0.0363626
4.8877 -0.807363 -0.0362278
4.89014 -0.806077 -0.0360924
4.89258 -0.804777 -0.0359564
4.89502 -0.803464 -0.0358199
4.89746 -0.802138 -0.0356828
4.8999 -0.800798 -0.0355452
4.90234 -0.799446 -0.0354071
4.90479 -0.79808 -0.0352684
4.90723 -0.796701 -0.0351292
4.90967 -0.795309 -0.0349896
4.91211 -0.793905 -0.0348495
4.91455 -0.792488 -0.0347089
4.91699 -0.791058 -0.0345679
4.91943 -0.789616 -0.0344264
4.92188 -0.788162 -0.0342845
4.92432 -0.786695 -0.0341422
4.92676 -0.785216 -0.0339996
4.9292 -0.783726 -0.0338565
4.93164 -0.782223 -0.033713
4.93408 -0.780709 -0.0335692
4.93652 -0.779183 -0.033425
4.93896 -0.777645 -0.0332805
4.94141 -0.776096 -0.0331357
4.94385 -0.774536 -0.0329906
4.94629 -0.772964 -0.0328452
4.94873 -0.771381 -0.0326994
4.95117 -0.769787 -0.0325534
4.95361 -0.768182 -0.0324072
4.95605 -0.766567 -0.0322607
4.9585 -0.76494 -0.0321139
4.96094 -0.763303 -0.031967
4.96338 -0.761656 -0.0318198
4.96582 -0.759998 -0.0316724
4.96826 -0.75833 -0.0315248
4.9707 -0.756652 -0.031377
4.97314 -0.754964 -0.0312291
4.97559 -0.753265 -0.031081
4.97803 -0.751557 -0.0309328
4.98047 -0.749839 -0.0307845
4.98291 -0.748112 -0.030636
4.98535 -0.746375 -0.0304875
4.98779 -0.744628 -0.0303388
4.99023 -0.742873 -0.03019
4.99268 -0.741108 -0.0300412
4.99512 -0.739334 -0.0298923
4.99756 -0.737551 -0.0297434
5 -0.735759 -0.0295945
5.00244 -0.733958 -0.0294455
5.00488 -0.732149 -0.0292965
5.00732 -0.730331 -0.0291475
5.00977 -0.728505 -0.0289985
5.01221 -0.72667 -0.0288495
5.01465 -0.724827 -0.0287006
5.01709 -0.722976 -0.0285517
5.01953 -0.721117 -0.0284029
5.02197 -0.71925 -0.0282541
5.02441 -0.717375 -0.0281054
5.02686 -0.715493 -0.0279568
5.0293 -0.713603 -0.0278083
5.03174 -0.711705 -0.0276599
5.03418 -0.7098 -0.0275116
5.03662 -0.707888 -0.0273635
5.03906 -0.705968 -0.0272154
5.0415 -0.704042 -0.0270676
5.04395 -0.702108 -0.0269199
5.04639 -0.700168 -0.0267724
5.04883 -0.698221 -0.0266251
5.05127 -0.696267 -0.0264779
5.05371 -0.694307 -0.026331
5.05615 -0.69234 -0.0261843
5.05859 -0.690367 -0.0260378
5.06104 -0.688387 -0.0258915
5.06348 -0.686402 -0.0257455
5.06592 -0.68441 -0.0255997
5.06836 -0.682413 -0.0254543
5.0708 -0.68041 -0.025309
5.07324 -0.6784 -0.0251641
5.07568 -0.676386 -0.0250195
5.07812 -0.674366 -0.0248751
5.08057 -0.67234 -0.0247311
5.08301 -0.670309 -0.0245874
5.08545 -0.668273 -0.024444
5.08789 -0.666231 -0.024301
5.09033 -0.664185 -0.0241583
5.09277 -0.662134 -0.024016
5.09521 -0.660078 -0.023874
5.09766 -0.658017 -0.0237325
5.1001 -0.655951 -0.0235913
5.10254 -0.653881 -0.0234505
5.10498 -0.651807 -0.0233101
5.10742 -0.649728 -0.0231701
5.10986 -0.647645 -0.0230305
5.1123 -0.645558 -0.0228914
5.11475 -0.643467 -0.0227527
5.11719 -0.641372 -0.0226144
5.11963 -0.639273 -0.0224766
5.12207 -0.63717 -0.0223393
5.12451 -0.635063 -0.0222024
5.12695 -0.632953 -0.022066
5.12939 -0.63084 -0.0219301
5.13184 -0.628723 -0.0217947
5.13428 -0.626603 -0.0216598
5.13672 -0.62448 -0.0215254
5.13916 -0.622353 -0.0213915
5.1416 -0.620224 -0.0212581
5.14404 -0.618092 -0.0211253
5.14648 -0.615956 -0.020993
5.14893 -0.613819 -0.0208612
5.15137 -0.611678 -0.02073
5.15381 -0.609535 -0.0205993
5.15625 -0.60739 -0.0204693
5.15869 -0.605242 -0.0203397
5.16113 -0.603092 -0.0202108
5.16357 -0.600939 -0.0200824
5.16602 -0.598785 -0.0199547
5.16846 -0.596629 -0.0198275
5.1709 -0.59447 -0.0197009
5.17334 -0.59231 -0.0195749
5.17578 -0.590148 -0.0194496
5.17822 -0.587985 -0.0193248
5.18066 -0.58582 -0.0192007
5.18311 -0.583653 -0.0190772
5.18555 -0.581485 -0.0189544
5.18799 -0.579316 -0.0188322
5.19043 -0.577145 -0.0187106
5.19287 -0.574974 -0.0185897
5.19531 -0.572801 -0.0184695
5.19775 -0.570627 -0.0183499
5.2002 -0.568453 -0.018231
5.20264 -0.566277 -0.0181127
5.20508 -0.564101 -0.0179952
5.20752 -0.561924 -0.0178783
5.20996 -0.559747 -0.0177621
5.2124 -0.557569 -0.0176466
5.21484 -0.555391 -0.0175317
5.21729 -0.553213 -0.0174176
5.21973 -0.551034 -0.0173042
5.22217 -0.548855 -0.0171915
5.22461 -0.546676 -0.0170795
5.22705 -0.544497 -0.0169682
5.22949 -0.542318 -0.0168576
5.23193 -0.540139 -0.0167478
5.23438 -0.537961 -0.0166386
5.23682 -0.535783 -0.0165302
5.23926 -0.533605 -0.0164226
5.2417 -0.531427 -0.0163156
5.24414 -0.52925 -0.0162094
5.24658 -0.527074 -0.0161039
5.24902 -0.524898 -0.0159992
5.25146 -0.522724 -0.0158952
5.25391 -0.52055 -0.015792
5.25635 -0.518377 -0.0156895
5.25879 -0.516204 -0.0155878
5.26123 -0.514033 -0.0154868
5.26367 -0.511863 -0.0153866
5.26611 -0.509694 -0.0152872
5.26855 -0.507527 -0.0151884
5.271 -0.505361 -0.0150905
5.27344 -0.503196 -0.0149933
5.27588 -0.501032 -0.0148969
5.27832 -0.498871 -0.0148013
5.28076 -0.49671 -0.0147064
5.2832 -0.494552 -0.0146123
5.28564 -0.492395 -0.014519
5.28809 -0.49024 -0.0144264
5.29053 -0.488086 -0.0143346
5.29297 -0.485935 -0.0142436
5.29541 -0.483786 -0.0141533
5.29785 -0.481639 -0.0140639
5.30029 -0.479493 -0.0139752
5.30273 -0.477351 -0.0138873
5.30518 -0.47521 -0.0138001
5.30762 -0.473071 -0.0137137
5.31006 -0.470935 -0.0136281
5.3125 -0.468802 -0.0135433
5.31494 -0.466671 -0.0134593
5.31738 -0.464542 -0.013376
5.31982 -0.462416 -0.0132935
5.32227 -0.460293 -0.0132118
5.32471 -0.458172 -0.0131309
5.32715 -0.456054 -0.0130507
5.32959 -0.453939 -0.0129713
5.33203 -0.451827 -0.0128927
5.33447 -0.449718 -0.0128149
5.33691 -0.447612 -0.0127378
5.33936 -0.445509 -0.0126615
5.3418 -0.443409 -0.012586
5.34424 -0.441313 -0.0125112
5.34668 -0.439219 -0.0124372
5.34912 -0.437129 -0.0123639
5.35156 -0.435042 -0.0122915
5.354 -0.432959 -0.0122198
5.35645 -0.430878 -0.0121488
5.35889 -0.428802 -0.0120786
5.36133 -0.426729 -0.0120092
5.36377 -0.42466 -0.0119405
5.36621 -0.422594 -0.0118726
5.36865 -0.420532 -0.0118054
5.37109 -0.418473 -0.0117389
5.37354 -0.416419 -0.0116732
5.37598 -0.414368 -0.0116083
5.37842 -0.412321 -0.0115441
5.38086 -0.410278 -0.0114806
5.3833 -0.408239 -0.0114179
5.38574 -0.406205 -0.0113559
5.38818 -0.404174 -0.0112946
5.39062 -0.402147 -0.011234
5.39307 -0.400125 -0.0111742
5.39551 -0.398106 -0.0111151
5.39795 -0.396092 -0.0110567
5.40039 -0.394082 -0.010999
5.40283 -0.392077 -0.0109421
5.40527 -0.390076 -0.0108858
5.40771 -0.388079 -0.0108303
5.41016 -0.386087 -0.0107754
5.4126 -0.384099 -0.0107212
5.41504 -0.382116 -0.0106678
5.41748 -0.380137 -0.010615
5.41992 -0.378163 -0.0105629
5.42236 -0.376194 -0.0105115
5.4248 -0.374229 -0.0104607
5.42725 -0.372269 -0.0104107
5.42969 -0.370314 -0.0103613
5.43213 -0.368364 -0.0103125
5.43457 -0.366418 -0.0102644
5.43701 -0.364478 -0.010217
5.43945 -0.362542 -0.0101702
5.44189 -0.360611 -0.0101241
5.44434 -0.358685 -0.0100786
5.44678 -0.356765 -0.0100338
5.44922 -0.354849 -0.00998953
5.45166 -0.352938 -0.00994593
5.4541 -0.351033 -0.00990296
5.45654 -0.349132 -0.0098606
5.45898 -0.347237 -0.00981885
5.46143 -0.345347 -0.00977771
5.46387 -0.343462 -0.00973717
5.46631 -0.341583 -0.00969723
5.46875 -0.339708 -0.00965788
5.47119 -0.337839 -0.00961911
5.47363 -0.335976 -0.00958093
5.47607 -0.334118 -0.00954332
5.47852 -0.332265 -0.00950627
5.48096 -0.330418 -0.0094698
5.4834 -0.328576 -0.00943388
5.48584 -0.326739 -0.00939851
5.48828 -0.324908 -0.00936369
5.49072 -0.323083 -0.00932941
5.49316 -0.321263 -0.00929567
5.49561 -0.319449 -0.00926246
5.49805 -0.31764 -0.00922977
5.50049 -0.315838 -0.0091976
5.50293 -0.31404 -0.00916594
5.50537 -0.312249 -0.00913479
5.50781 -0.310463 -0.00910413
5.51025 -0.308683 -0.00907398
5.5127 -0.306908 -0.0090443
5.51514 -0.305139 -0.00901511
5.51758 -0.303377 -0.0089864
5.52002 -0.301619 -0.00895815
5.52246 -0.299868 -0.00893037
5.5249 -0.298123 -0.00890305
5.52734 -0.296383 -0.00887617
5.52979 -0.29465 -0.00884974
5.53223 -0.292922 -0.00882375
5.53467 -0.2912 -0.00879818
5.53711 -0.289484 -0.00877305
5.53955 -0.287774 -0.00874833
5.54199 -0.28607 -0.00872402
5.54443 -0.284372 -0.00870011
5.54688 -0.28268 -0.00867661
5.54932 -0.280994 -0.0086535
5.55176 -0.279315 -0.00863077
5.5542 -0.277641 -0.00860842
5.55664 -0.275973 -0.00858644
5.55908 -0.274311 -0.00856483
5.56152 -0.272655 -0.00854358
5.56396 -0.271006 -0.00852268
5.56641 -0.269362 -0.00850213
5.56885 -0.267725 -0.00848191
5.57129 -0.266094 -0.00846203
5.57373 -0.264469 -0.00844247
5.57617 -0.26285 -0.00842323
5.57861 -0.261237 -0.0084043
5.58105 -0.259631 -0.00838567
5.5835 -0.25803 -0.00836735
5.58594 -0.256436 -0.00834931
5.58838 -0.254848 -0.00833156
5.59082 -0.253267 -0.00831409
5.59326 -0.251691 -0.00829688
5.5957 -0.250122 -0.00827994
5.59814 -0.248559 -0.00826326
5.60059 -0.247002 -0.00824683
5.60303 -0.245452 -0.00823064
5.60547 -0.243907 -0.00821469
5.60791 -0.242369 -0.00819897
5.61035 -0.240838 -0.00818347
5.61279 -0.239312 -0.00816819
5.61523 -0.237793 -0.00815311
5.61768 -0.23628 -0.00813824
5.62012 -0.234774 -0.00812357
5.62256 -0.233273 -0.00810908
5.625 -0.231779 -0.00809477
5.62744 -0.230292 -0.00808064
5.62988 -0.22881 -0.00806668
5.63232 -0.227335 -0.00805288
5.63477 -0.225866 -0.00803924
5.63721 -0.224404 -0.00802574
5.63965 -0.222948 -0.00801239
5.64209 -0.221498 -0.00799917
5.64453 -0.220054 -0.00798608
5.64697 -0.218617 -0.00797311
5.64941 -0.217186 -0.00796025
5.65186 -0.215762 -0.00794751
5.6543 -0.214344 -0.00793486
5.65674 -0.212932 -0.00792232
5.65918 -0.211526 -0.00790985
5.66162 -0.210127 -0.00789748
5.66406 -0.208734 -0.00788517
5.6665 -0.207347 -0.00787294
5.66895 -0.205967 -0.00786077
5.67139 -0.204593 -0.00784865
5.67383 -0.203225 -0.00783659
5.67627 -0.201864 -0.00782457
5.67871 -0.200509 -0.00781259
5.68115 -0.19916 -0.00780063
5.68359 -0.197818 -0.0077887
5.68604 -0.196481 -0.0077768
5.68848 -0.195151 -0.0077649
5.69092 -0.193828 -0.00775301
5.69336 -0.192511 -0.00774112
5.6958 -0.191199 -0.00772922
5.69824 -0.189895 -0.00771731
5.70068 -0.188596 -0.00770538
5.70312 -0.187304 -0.00769343
5.70557 -0.186018 -0.00768145
5.70801 -0.184738 -0.00766943
5.71045 -0.183465 -0.00765737
5.71289 -0.182197 -0.00764527
5.71533 -0.180936 -0.00763311
5.71777 -0.179681 -0.00762089
5.72021 -0.178433 -0.0076086
5.72266 -0.17719 -0.00759625
5.7251 -0.175954 -0.00758382
5.72754 -0.174724 -0.00757131
5.72998 -0.1735 -0.00755871
5.73242 -0.172283 -0.00754602
5.73486 -0.171071 -0.00753324
5.7373 -0.169866 -0.00752035
5.73975 -0.168667 -0.00750735
5.74219 -0.167474 -0.00749424
5.74463 -0.166287 -0.00748101
5.74707 -0.165106 -0.00746765
5.74951 -0.163931 -0.00745417
5.75195 -0.162763 -0.00744055
5.75439 -0.1616 -0.0074268
5.75684 -0.160444 -0.0074129
5.75928 -0.159294 -0.00739886
5.76172 -0.158149 -0.00738466
5.76416 -0.157011 -0.0073703
5.7666 -0.155879 -0.00735578
5.76904 -0.154753 -0.00734109
5.77148 -0.153633 -0.00732624
5.77393 -0.152518 -0.0073112
5.77637 -0.15141 -0.00729599
5.77881 -0.150308 -0.00728059
5.78125 -0.149212 -0.007265
5.78369 -0.148121 -0.00724922
5.78613 -0.147037 -0.00723324
5.78857 -0.145959 -0.00721706
5.79102 -0.144886 -0.00720068
5.79346 -0.14382 -0.00718408
5.7959 -0.142759 -0.00716727
5.79834 -0.141704 -0.00715025
5.80078 -0.140655 -0.007133
5.80322 -0.139612 -0.00711553
5.80566 -0.138575 -0.00709783
5.80811 -0.137543 -0.0070799
5.81055 -0.136517 -0.00706174
5.81299 -0.135497 -0.00704333
5.81543 -0.134483 -0.00702469
5.81787 -0.133475 -0.0070058
5.82031 -0.132472 -0.00698666
5.82275 -0.131475 -0.00696727
5.8252 -0.130484 -0.00694762
5.82764 -0.129499 -0.00692772
5.83008 -0.128519 -0.00690755
5.83252 -0.127545 -0.00688713
5.83496 -0.126576 -0.00686643
5.8374 -0.125613 -0.00684547
5.83984 -0.124656 -0.00682424
5.84229 -0.123704 -0.00680273
5.84473 -0.122758 -0.00678095
5.84717 -0.121818 -0.00675889
5.84961 -0.120883 -0.00673655
5.85205 -0.119953 -0.00671392
5.85449 -0.11903 -0.00669101
5.85693 -0.118111 -0.00666781
5.85938 -0.117198 -0.00664432
5.86182 -0.116291 -0.00662054
5.86426 -0.115389 -0.00659647
5.8667 -0.114492 -0.0065721
5.86914 -0.113601 -0.00654743
5.87158 -0.112716 -0.00652247
5.87402 -0.111835 -0.0064972
5.87646 -0.11096 -0.00647164
5.87891 -0.110091 -0.00644577
5.88135 -0.109226 -0.00641959
5.88379 -0.108367 -0.00639312
5.88623 -0.107514 -0.00636633
5.88867 -0.106665 -0.00633924
5.89111 -0.105822 -0.00631184
5.89355 -0.104984 -0.00628412
5.896 -0.104151 -0.0062561
5.89844 -0.103324 -0.00622777
5.90088 -0.102502 -0.00619912
5.90332 -0.101684 -0.00617016
5.90576 -0.100872 -0.00614089
5.9082 -0.100066 -0.0061113
5.91064 -0.0992638 -0.0060814
5.91309 -0.0984671 -0.00605119
5.91553 -0.0976755 -0.00602066
5.91797 -0.0968889 -0.00598982
5.92041 -0.0961074 -0.00595866
5.92285 -0.0953309 -0.00592718
5.92529 -0.0945593 -0.00589539
5.92773 -0.0937928 -0.00586329
5.93018 -0.0930312 -0.00583087
5.93262 -0.0922746 -0.00579813
5.93506 -0.0915228 -0.00576509
5.9375 -0.090776 -0.00573173
5.93994 -0.090034 -0.00569805
5.94238 -0.0892969 -0.00566407
5.94482 -0.0885647 -0.00562977
5.94727 -0.0878372 -0.00559516
5.94971 -0.0871146 -0.00556024
5.95215 -0.0863967 -0.00552501
5.95459 -0.0856836 -0.00548947
5.95703 -0.0849752 -0.00545363
5.95947 -0.0842716 -0.00541748
5.96191 -0.0835726 -0.00538102
5.96436 -0.0828784 -0.00534426
5.9668 -0.0821888 -0.0053072
5.96924 -0.0815038 -0.00526984
5.97168 -0.0808235 -0.00523218
5.97412 -0.0801477 -0.00519422
5.97656 -0.0794766 -0.00515596
5.979 -0.07881 -0.00511741
5.98145 -0.0781479 -0.00507857
5.98389 -0.0774904 -0.00503944
5.98633 -0.0768373 -0.00500001
5.98877 -0.0761888 -0.0049603
5.99121 -0.0755447 -0.00492031
5.99365 -0.074905 -0.00488003
5.99609 -0.0742698 -0.00483947
5.99854 -0.073639 -0.00479863
6.00098 -0.0730125 -0.00475752
6.00342 -0.0723904 -0.00471613
6.00586 -0.0717726 -0.00467447
6.0083 -0.0711592 -0.00463254
6.01074 -0.07055 -0.00459035
6.01318 -0.0699452 -0.00454789
6.01562 -0.0693446 -0.00450518
6.01807 -0.0687482 -0.0044622
6.02051 -0.068156 -0.00441897
6.02295 -0.0675681 -0.00437549
6.02539 -0.0669843 -0.00433175
6.02783 -0.0664046 -0.00428777
6.03027 -0.0658291 -0.00424355
6.03271 -0.0652578 -0.00419909
6.03516 -0.0646905 -0.00415439
6.0376 -0.0641273 -0.00410946
6.04004 -0.0635681 -0.0040643
6.04248 -0.063013 -0.00401891
6.04492 -0.0624619 -0.0039733
6.04736 -0.0619148 -0.00392747
6.0498 -0.0613716 -0.00388142
6.05225 -0.0608324 -0.00383516
6.05469 -0.0602972 -0.00378869
6.05713 -0.0597658 -0.00374201
6.05957 -0.0592384 -0.00369514
6.06201 -0.0587148 -0.00364806
6.06445 -0.0581951 -0.0036008
6.06689 -0.0576792 -0.00355334
6.06934 -0.0571671 -0.0035057
6.07178 -0.0566588 -0.00345787
6.07422 -0.0561543 -0.00340987
6.07666 -0.0556536 -0.0033617
6.0791 -0.0551565 -0.00331335
6.08154 -0.0546632 -0.00326484
6.08398 -0.0541736 -0.00321617
6.08643 -0.0536876 -0.00316735
6.08887 -0.0532053 -0.00311837
6.09131 -0.0527266 -0.00306924
6.09375 -0.0522516 -0.00301997
6.09619 -0.0517801 -0.00297057
6.09863 -0.0513122 -0.00292102
6.10107 -0.0508479 -0.00287135
6.10352 -0.0503871 -0.00282156
6.10596 -0.0499298 -0.00277164
6.1084 -0.049476 -0.00272161
6.11084 -0.0490256 -0.00267147
6.11328 -0.0485788 -0.00262122
6.11572 -0.0481353 -0.00257087
6.11816 -0.0476953 -0.00252043
6.12061 -0.0472587 -0.00246989
6.12305 -0.0468254 -0.00241927
6.12549 -0.0463956 -0.00236856
6.12793 -0.045969 -0.00231778
6.13037 -0.0455458 -0.00226693
6.13281 -0.0451258 -0.00221601
6.13525 -0.0447092 -0.00216504
6.1377 -0.0442958 -0.002114
6.14014 -0.0438856 -0.00206291
6.14258 -0.0434787 -0.00201178
6.14502 -0.043075 -0.00196061
6.14746 -0.0426744 -0.0019094
6.1499 -0.0422771 -0.00185816
6.15234 -0.0418828 -0.0018069
6.15479 -0.0414917 -0.00175562
6.15723 -0.0411038 -0.00170432
6.15967 -0.0407189 -0.00165301
6.16211 -0.040337 -0.0016017
6.16455 -0.0399583 -0.00155039
6.16699 -0.0395825 -0.00149909
6.16943 -0.0392098 -0.00144781
6.17188 -0.0388401 -0.00139654
6.17432 -0.0384733 -0.00134529
6.17676 -0.0381095 -0.00129407
6.1792 -0.0377487 -0.00124289
6.18164 -0.0373908 -0.00119174
6.18408 -0.0370358 -0.00114064
6.18652 -0.0366836 -0.0010896
6.18896 -0.0363344 -0.0010386
6.19141 -0.035988 -0.000987674
6.19385 -0.0356444 -0.000936812
6.19629 -0.0353036 -0.000886022
6.19873 -0.0349657 -0.000835311
6.20117 -0.0346305 -0.000784684
6.20361 -0.0342981 -0.000734146
6.20605 -0.0339684 -0.000683703
6.2085 -0.0336415 -0.000633361
6.21094 -0.0333172 -0.000583125
6.21338 -0.0329957 -0.000533
6.21582 -0.0326768 -0.000482993
6.21826 -0.0323606 -0.000433109
6.2207 -0.032047 -0.000383353
6.22314 -0.0317361 -0.000333731
6.22559 -0.0314277 -0.000284248
6.22803 -0.0311219 -0.000234911
6.23047 -0.0308188 -0.000185724
6.23291 -0.0305181 -0.000136692
6.23535 -0.03022 -8.78229e-05
6.23779 -0.0299244 -3.91203e-05
6.24023 -0.0296313 9.40974e-06
6.24268 -0.0293408 5.77618e-05
6.24512 -0.0290526 0.00010593
6.24756 -0.028767 0.00015391
6.25 -0.0284837 0.000201695
6.25244 -0.0282029 0.00024928
6.25488 -0.0279245 0.000296661
6.25732 -0.0276485 0.00034383
6.25977 -0.0273748 0.000390783
6.26221 -0.0271035 0.000437515
6.26465 -0.0268345 0.000484021
6.26709 -0.0265679 0.000530294
6.26953 -0.0263035 0.00057633
6.27197 -0.0260415 0.000622123
6.27441 -0.0257817 0.000667668
6.27686 -0.0255242 0.00071296
6.2793 -0.0252689 0.000757994
6.28174 -0.0250159 0.000802764
6.28418 -0.024765 0.000847266
6.28662 -0.0245164 0.000891493
6.28906 -0.0242699 0.000935442
6.2915 -0.0240256 0.000979107
6.29395 -0.0237835 0.00102248
6.29639 -0.0235434 0.00106556
6.29883 -0.0233055 0.00110835
6.30127 -0.0230697 0.00115082
6.30371 -0.022836 0.00119299
6.30615 -0.0226044 0.00123485
6.30859 -0.0223748 0.00127638
6.31104 -0.0221473 0.0013176
6.31348 -0.0219218 0.00135848
6.31592 -0.0216983 0.00139903
6.31836 -0.0214768 0.00143925
6.3208 -0.0212573 0.00147912
6.32324 -0.0210397 0.00151864
6.32568 -0.0208241 0.00155782
6.32812 -0.0206105 0.00159663
6.33057 -0.0203988 0.00163509
6.33301 -0.0201889 0.00167318
6.33545 -0.019981 0.0017109
6.33789 -0.019775 0.00174825
6.34033 -0.0195709 0.00178521
6.34277 -0.0193685 0.0018218
6.34521 -0.0191681 0.001858
6.34766 -0.0189695 0.0018938
6.3501 -0.0187726 0.00192922
6.35254 -0.0185776 0.00196423
6.35498 -0.0183844 0.00199884
6.35742 -0.0181929 0.00203304
6.35986 -0.0180032 0.00206683
6.3623 -0.0178153 0.00210021
6.36475 -0.0176291 0.00213316
6.36719 -0.0174446 0.0021657
6.36963 -0.0172618 0.0021978
6.37207 -0.0170807 0.00222948
6.37451 -0.0169013 0.00226072
6.37695 -0.0167235 0.00229153
6.37939 -0.0165474 0.00232189
6.38184 -0.016373 0.00235181
6.38428 -0.0162001 0.00238128
6.38672 -0.0160289 0.0024103
6.38916 -0.0158593 0.00243886
6.3916 -0.0156913 0.00246697
6.39404 -0.0155249 0.00249462
6.39648 -0.01536 0.0025218
6.39893 -0.0151967 0.00254851
6.40137 -0.0150349 0.00257476
6.40381 -0.0148747 0.00260053
6.40625 -0.014716 0.00262582
6.40869 -0.0145587 0.00265064
6.41113 -0.014403 0.00267497
6.41357 -0.0142488 0.00269882
6.41602 -0.014096 0.00272218
6.41846 -0.0139447 0.00274505
6.4209 -0.0137948 0.00276743
6.42334 -0.0136464 0.00278932
6.42578 -0.0134993 0.00281071
6.42822 -0.0133537 0.0028316
6.43066 -0.0132095 0.00285198
6.43311 -0.0130667 0.00287187
6.43555 -0.0129253 0.00289125
6.43799 -0.0127852 0.00291012
6.44043 -0.0126465 0.00292848
6.44287 -0.0125091 0.00294633
6.44531 -0.0123731 0.00296366
6.44775 -0.0122383 0.00298048
6.4502 -0.0121049 0.00299678
6.45264 -0.0119728 0.00301257
6.45508 -0.011842 0.00302783
6.45752 -0.0117125 0.00304257
6.45996 -0.0115842 0.00305679
6.4624 -0.0114572 0.00307049
6.46484 -0.0113314 0.00308366
6.46729 -0.0112068 0.0030963
6.46973 -0.0110835 0.00310841
6.47217 -0.0109614 0.00312
6.47461 -0.0108405 0.00313105
6.47705 -0.0107209 0.00314157
6.47949 -0.0106023 0.00315156
6.48193 -0.010485 0.00316102
6.48438 -0.0103688 0.00316994
6.48682 -0.0102538 0.00317834
6.48926 -0.0101399 0.00318619
6.4917 -0.0100272 0.00319351
6.49414 -0.0099156 0.0032003
6.49658 -0.00980511 0.00320654
6.49902 -0.00969572 0.00321226
6.50146 -0.00958743 0.00321743
6.50391 -0.00948022 0.00322207
6.50635 -0.0093741 0.00322617
6.50879 -0.00926904 0.00322974
6.51123 -0.00916505 0.00323277
6.51367 -0.0090621 0.00323526
6.51611 -0.00896019 0.00323722
6.51855 -0.00885932 0.00323864
6.521 -0.00875947 0.00323953
6.52344 -0.00866063 0.00323988
6.52588 -0.0085628 0.0032397
6.52832 -0.00846597 0.00323898
6.53076 -0.00837012 0.00323773
6.5332 -0.00827525 0.00323595
6.53564 -0.00818135 0.00323363
6.53809 -0.00808841 0.00323079
6.54053 -0.00799643 0.00322741
6.54297 -0.00790539 0.00322351
6.54541 -0.00781528 0.00321908
6.54785 -0.00772611 0.00321412
6.55029 -0.00763785 0.00320864
6.55273 -0.00755051 0.00320264
6.55518 -0.00746407 0.00319611
6.55762 -0.00737852 0.00318906
6.56006 -0.00729386 0.00318149
6.5625 -0.00721008 0.00317341
6.56494 -0.00712717 0.00316481
6.56738 -0.00704512 0.00315569
6.56982 -0.00696393 0.00314607
6.57227 -0.00688358 0.00313593
6.57471 -0.00680408 0.00312528
6.57715 -0.0067254 0.00311413
6.57959 -0.00664755 0.00310247
6.58203 -0.00657052 0.00309032
6.58447 -0.0064943 0.00307766
6.58691 -0.00641888 0.0030645
6.58936 -0.00634426 0.00305085
6.5918 -0.00627042 0.00303671
6.59424 -0.00619736 0.00302208
6.59668 -0.00612507 0.00300696
6.59912 -0.00605355 0.00299136
6.60156 -0.00598279 0.00297527
6.604 -0.00591278 0.00295871
6.60645 -0.00584352 0.00294167
6.60889 -0.00577499 0.00292415
6.61133 -0.00570719 0.00290617
6.61377 -0.00564012 0.00288772
6.61621 -0.00557376 0.0028688
6.61865 -0.00550811 0.00284942
6.62109 -0.00544317 0.00282959
6.62354 -0.00537892 0.0028093
6.62598 -0.00531537 0.00278857
6.62842 -0.0052525 0.00276738
6.63086 -0.0051903 0.00274575
6.6333 -0.00512878 0.00272368
6.63574 -0.00506792 0.00270118
6.63818 -0.00500772 0.00267824
6.64062 -0.00494817 0.00265487
6.64307 -0.00488927 0.00263108
6.64551 -0.004831 0.00260687
6.64795 -0.00477337 0.00258224
6.65039 -0.00471637 0.00255719
6.65283 -0.00465999 0.00253174
6.65527 -0.00460422 0.00250588
6.65771 -0.00454906 0.00247962
6.66016 -0.00449451 0.00245297
6.6626 -0.00444055 0.00242592
6.66504 -0.00438719 0.00239848
6.66748 -0.00433441 0.00237066
6.66992 -0.00428221 0.00234246
6.67236 -0.00423058 0.00231389
6.6748 -0.00417953 0.00228495
6.67725 -0.00412904 0.00225564
6.67969 -0.0040791 0.00222597
6.68213 -0.00402972 0.00219595
6.68457 -0.00398089 0.00216557
6.68701 -0.0039326 0.00213485
6.68945 -0.00388484 0.00210378
6.69189 -0.00383762 0.00207238
6.69434 -0.00379092 0.00204065
6.69678 -0.00374474 0.00200859
6.69922 -0.00369908 0.00197621
6.70166 -0.00365392 0.00194351
6.7041 -0.00360927 0.0019105
6.70654 -0.00356513 0.00187719
6.70898 -0.00352147 0.00184357
6.71143 -0.00347831 0.00180966
6.71387 -0.00343564 0.00177546
6.71631 -0.00339344 0.00174097
6.71875 -0.00335172 0.0017062
6.72119 -0.00331047 0.00167116
6.72363 -0.00326968 0.00163585
6.72607 -0.00322936 0.00160028
6.72852 -0.0031895 0.00156445
6.73096 -0.00315008 0.00152837
6.7334 -0.00311111 0.00149204
6.73584 -0.00307259 0.00145547
6.73828 -0.00303451 0.00141866
6.74072 -0.00299686 0.00138163
6.74316 -0.00295963 0.00134437
6.74561 -0.00292284 0.00130689
6.74805 -0.00288646 0.0012692
6.75049 -0.0028505 0.00123131
6.75293 -0.00281496 0.00119321
6.75537 -0.00277982 0.00115492
6.75781 -0.00274508 0.00111644
6.76025 -0.00271074 0.00107778
6.7627 -0.0026768 0.00103894
6.76514 -0.00264326 0.000999935
6.76758 -0.00261009 0.000960761
6.77002 -0.00257732 0.000921428
6.77246 -0.00254492 0.000881943
6.7749 -0.00251289 0.000842312
6.77734 -0.00248124 0.000802539
6.77979 -0.00244996 0.000762633
6.78223 -0.00241904 0.000722598
6.78467 -0.00238848 0.000682441
6.78711 -0.00235827 0.000642168
6.78955 -0.00232842 0.000601785
6.79199 -0.00229892 0.000561299
6.79443 -0.00226976 0.000520716
6.79688 -0.00224094 0.000480041
6.79932 -0.00221246 0.000439281
6.80176 -0.00218432 0.000398443
6.8042 -0.0021565 0.000357533
6.80664 -0.00212901 0.000316556
6.80908 -0.00210185 0.000275519
6.81152 -0.00207501 0.000234429
6.81396 -0.00204848 0.000193292
6.81641 -0.00202227 0.000152113
6.81885 -0.00199637 0.0001109
6.82129 -0.00197077 6.96586e-05
6.82373 -0.00194548 2.83949e-05
6.82617 -0.00192049 -1.28846e-05
6.82861 -0.00189579 -5.41737e-05
6.83105 -0.00187139 -9.5466e-05
6.8335 -0.00184728 -0.000136755
6.83594 -0.00182346 -0.000178035
6.83838 -0.00179992 -0.000219299
6.84082 -0.00177666 -0.000260542
6.84326 -0.00175368 -0.000301756
6.8457 -0.00173098 -0.000342935
6.84814 -0.00170855 -0.000384074
6.85059 -0.00168638 -0.000425166
6.85303 -0.00166449 -0.000466204
6.85547 -0.00164286 -0.000507183
6.85791 -0.00162149 -0.000548096
6.86035 -0.00160037 -0.000588937
6.86279 -0.00157951 -0.0006297
6.86523 -0.00155891 -0.000670378
6.86768 -0.00153855 -0.000710966
6.87012 -0.00151844 -0.000751457
6.87256 -0.00149857 -0.000791845
6.875 -0.00147895 -0.000832124
6.87744 -0.00145956 -0.000872288
6.87988 -0.00144041 -0.000912331
6.88232 -0.00142149 -0.000952246
6.88477 -0.0014028 -0.000992028
6.88721 -0.00138435 -0.00103167
6.88965 -0.00136611 -0.00107117
6.89209 -0.0013481 -0.00111051
6.89453 -0.00133031 -0.0011497
6.89697 -0.00131274 -0.00118872
6.89941 -0.00129539 -0.00122758
6.90186 -0.00127824 -0.00126626
6.9043 -0.00126131 -0.00130476
6.90674 -0.00124459 -0.00134307
6.90918 -0.00122807 -0.00138119
6.91162 -0.00121176 -0.00141911
6.91406 -0.00119565 -0.00145683
6.9165 -0.00117974 -0.00149433
6.91895 -0.00116402 -0.00153163
6.92139 -0.0011485 -0.0015687
6.92383 -0.00113318 -0.00160554
6.92627 -0.00111804 -0.00164215
6.92871 -0.00110309 -0.00167852
6.93115 -0.00108833 -0.00171465
6.93359 -0.00107375 -0.00175053
6.93604 -0.00105935 -0.00178616
6.93848 -0.00104514 -0.00182152
6.94092 -0.0010311 -0.00185662
6.94336 -0.00101724 -0.00189145
6.9458 -0.00100355 -0.001926
6.94824 -0.00099003 -0.00196028
6.95068 -0.000976682 -0.00199426
6.95312 -0.000963502 -0.00202796
6.95557 -0.000950488 -0.00206136
6.95801 -0.000937638 -0.00209446
6.96045 -0.00092495 -0.00212725
6.96289 -0.000912422 -0.00215973
6.96533 -0.000900052 -0.00219189
6.96777 -0.000887839 -0.00222373
6.97021 -0.000875781 -0.00225525
6.97266 -0.000863875 -0.00228643
6.9751 -0.000852121 -0.00231728
6.97754 -0.000840516 -0.00234779
6.97998 -0.000829059 -0.00237796
6.98242 -0.000817747 -0.00240777
6.98486 -0.00080658 -0.00243723
6.9873 -0.000795555 -0.00246634
6.98975 -0.000784671 -0.00249508
6.99219 -0.000773926 -0.00252345
6.99463 -0.000763319 -0.00255145
6.99707 -0.000752847 -0.00257908
6.99951 -0.00074251 -0.00260632
7.00195 -0.000732306 -0.00263318
7.00439 -0.000722233 -0.00265966
7.00684 -0.000712289 -0.00268574
7.00928 -0.000702473 -0.00271143
7.01172 -0.000692784 -0.00273671
7.01416 -0.00068322 -0.00276159
7.0166 -0.00067378 -0.00278607
7.01904 -0.000664462 -0.00281013
7.02148 -0.000655264 -0.00283378
7.02393 -0.000646185 -0.00285701
7.02637 -0.000637225 -0.00287982
7.02881 -0.00062838 -0.00290221
7.03125 -0.000619651 -0.00292416
7.03369 -0.000611035 -0.00294568
7.03613 -0.000602531 -0.00296677
7.03857 -0.000594139 -0.00298742
7.04102 -0.000585856 -0.00300763
7.04346 -0.000577681 -0.00302739
7.0459 -0.000569613 -0.00304671
7.04834 -0.00056165 -0.00306557
7.05078 -0.000553792 -0.00308398
7.05322 -0.000546037 -0.00310194
7.05566 -0.000538384 -0.00311943
7.05811 -0.000530831 -0.00313647
7.06055 -0.000523378 -0.00315304
7.06299 -0.000516023 -0.00316914
7.06543 -0.000508765 -0.00318478
7.06787 -0.000501603 -0.00319994
7.07031 -0.000494535 -0.00321463
7.07275 -0.000487561 -0.00322884
7.0752 -0.000480679 -0.00324257
7.07764 -0.000473888 -0.00325583
7.08008 -0.000467188 -0.0032686
7.08252 -0.000460576 -0.00328089
7.08496 -0.000454052 -0.00329269
7.0874 -0.000447615 -0.003304
7.08984 -0.000441264 -0.00331483
7.09229 -0.000434998 -0.00332516
7.09473 -0.000428815 -0.003335
7.09717 -0.000422714 -0.00334435
7.09961 -0.000416695 -0.0033532
7.10205 -0.000410757 -0.00336155
7.10449 -0.000404898 -0.0033694
7.10693 -0.000399118 -0.00337676
7.10938 -0.000393416 -0.00338361
7.11182 -0.00038779 -0.00338996
7.11426 -0.000382239 -0.00339581
7.1167 -0.000376764 -0.00340115
7.11914 -0.000371362 -0.003406
7.12158 -0.000366033 -0.00341033
7.12402 -0.000360776 -0.00341416
7.12646 -0.00035559 -0.00341748
7.12891 -0.000350474 -0.0034203
7.13135 -0.000345428 -0.00342261
7.13379 -0.000340449 -0.00342441
7.13623 -0.000335539 -0.0034257
7.13867 -0.000330695 -0.00342648
7.14111 -0.000325917 -0.00342676
7.14355 -0.000321204 -0.00342652
7.146 -0.000316555 -0.00342578
7.14844 -0.000311969 -0.00342453
7.15088 -0.000307447 -0.00342277
7.15332 -0.000302985 -0.0034205
7.15576 -0.000298585 -0.00341772
7.1582 -0.000294245 -0.00341444
7.16064 -0.000289965 -0.00341065
7.16309 -0.000285743 -0.00340635
7.16553 -0.000281579 -0.00340155
7.16797 -0.000277473 -0.00339624
7.17041 -0.000273422 -0.00339043
7.17285 -0.000269428 -0.00338412
7.17529 -0.000265489 -0.0033773
7.17773 -0.000261604 -0.00336998
7.18018 -0.000257772 -0.00336216
7.18262 -0.000253994 -0.00335384
7.18506 -0.000250267 -0.00334502
7.1875 -0.000246593 -0.0033357
7.18994 -0.000242969 -0.00332589
7.19238 -0.000239396 -0.00331559
7.19482 -0.000235872 -0.00330479
7.19727 -0.000232397 -0.0032935
7.19971 -0.00022897 -0.00328172
7.20215 -0.000225591 -0.00326946
7.20459 -0.00022226 -0.0032567
7.20703 -0.000218974 -0.00324347
7.20947 -0.000215735 -0.00322975
7.21191 -0.000212541 -0.00321555
7.21436 -0.000209391 -0.00320088
7.2168 -0.000206286 -0.00318573
7.21924 -0.000203224 -0.0031701
7.22168 -0.000200205 -0.00315401
7.22412 -0.000197228 -0.00313744
7.22656 -0.000194293 -0.00312041
7.229 -0.0001914 -0.00310292
7.23145 -0.000188547 -0.00308496
7.23389 -0.000185735 -0.00306654
7.23633 -0.000182962 -0.00304767
7.23877 -0.000180228 -0.00302835
7.24121 -0.000177533 -0.00300858
7.24365 -0.000174876 -0.00298836
7.24609 -0.000172257 -0.00296769
7.24854 -0.000169674 -0.00294658
7.25098 -0.000167129 -0.00292504
7.25342 -0.000164619 -0.00290306
7.25586 -0.000162145 -0.00288065
7.2583 -0.000159707 -0.00285781
7.26074 -0.000157303 -0.00283455
7.26318 -0.000154933 -0.00281086
7.26562 -0.000152597 -0.00278676
7.26807 -0.000150295 -0.00276224
7.27051 -0.000148025 -0.00273731
7.27295 -0.000145788 -0.00271198
7.27539 -0.000143583 -0.00268624
7.27783 -0.000141409 -0.0026601
7.28027 -0.000139267 -0.00263357
7.28271 -0.000137155 -0.00260664
7.28516 -0.000135074 -0.00257933
7.2876 -0.000133022 -0.00255163
7.29004 -0.000131 -0.00252356
7.29248 -0.000129008 -0.00249511
7.29492 -0.000127044 -0.00246628
7.29736 -0.000125108 -0.00243709
7.2998 -0.0001232 -0.00240754
7.30225 -0.00012132 -0.00237763
7.30469 -0.000119467 -0.00234737
7.30713 -0.000117641 -0.00231676
7.30957 -0.000115841 -0.0022858
7.31201 -0.000114068 -0.00225451
7.31445 -0.00011232 -0.00222288
7.31689 -0.000110597 -0.00219091
7.31934 -0.0001089 -0.00215863
7.32178 -0.000107228 -0.00212602
7.32422 -0.000105579 -0.00209309
7.32666 -0.000103955 -0.00205986
7.3291 -0.000102355 -0.00202631
7.33154 -0.000100777 -0.00199247
7.33398 -9.92234e-05 -0.00195833
7.33643 -9.76921e-05 -0.0019239
7.33887 -9.61833e-05 -0.00188918
7.34131 -9.46965e-05 -0.00185418
7.34375 -9.32316e-05 -0.00181891
7.34619 -9.17882e-05 -0.00178336
7.34863 -9.0366e-05 -0.00174755
7.35107 -8.89648e-05 -0.00171148
7.35352 -8.75841e-05 -0.00167516
7.35596 -8.62239e-05 -0.00163858
7.3584 -8.48837e-05 -0.00160177
7.36084 -8.35633e-05 -0.00156471
7.36328 -8.22624e-05 -0.00152742
7.36572 -8.09807e-05 -0.00148991
7.36816 -7.97181e-05 -0.00145217
7.37061 -7.84741e-05 -0.00141422
7.37305 -7.72486e-05 -0.00137606
7.37549 -7.60413e-05 -0.00133769
7.37793 -7.48519e-05 -0.00129912
7.38037 -7.36802e-05 -0.00126036
7.38281 -7.2526e-05 -0.00122142
7.38525 -7.13889e-05 -0.00118229
7.3877 -7.02688e-05 -0.00114299
7.39014 -6.91654e-05 -0.00110351
7.39258 -6.80785e-05 -0.00106387
7.39502 -6.70078e-05 -0.00102408
7.39746 -6.59532e-05 -0.00098413
7.3999 -6.49143e-05 -0.000944035
7.40234 -6.3891e-05 -0.000903801
7.40479 -6.28831e-05 -0.000863432
7.40723 -6.18903e-05 -0.000822934
7.40967 -6.09124e-05 -0.000782315
7.41211 -5.99492e-05 -0.000741579
7.41455 -5.90005e-05 -0.000700733
7.41699 -5.80661e-05 -0.000659783
7.41943 -5.71458e-05 -0.000618735
7.42188 -5.62394e-05 -0.000577595
7.42432 -5.53467e-05 -0.00053637
7.42676 -5.44674e-05 -0.000495064
7.4292 -5.36015e-05 -0.000453686
7.43164 -5.27487e-05 -0.00041224
7.43408 -5.19088e-05 -0.000370733
7.43652 -5.10816e-05 -0.000329171
7.43896 -5.0267e-05 -0.00028756
7.44141 -4.94648e-05 -0.000245907
7.44385 -4.86747e-05 -0.000204218
7.44629 -4.78967e-05 -0.000162498
7.44873 -4.71306e-05 -0.000120754
7.45117 -4.63761e-05 -7.89928e-05
7.45361 -4.56331e-05 -3.722e-05
7.45605 -4.49015e-05 4.55813e-06
7.4585 -4.41811e-05 4.63353e-05
7.46094 -4.34716e-05 8.81053e-05
7.46338 -4.27731e-05 0.000129862
7.46582 -4.20852e-05 0.000171599
7.46826 -4.14079e-05 0.00021331
7.4707 -4.0741e-05 0.000254989
7.47314 -4.00843e-05 0.00029663
7.47559 -3.94377e-05 0.000338227
7.47803 -3.88011e-05 0.000379773
7.48047 -3.81743e-05 0.000421262
7.48291 -3.75571e-05 0.000462688
7.48535 -3.69495e-05 0.000504044
7.48779 -3.63512e-05 0.000545326
7.49023 -3.57622e-05 0.000586526
7.49268 -3.51823e-05 0.000627638
7.49512 -3.46113e-05 0.000668657
7.49756 -3.40492e-05 0.000709576
7.5 -3.34958e-05 0.000750389
7.50244 -3.2951e-05 0.00079109
7.50488 -3.24147e-05 0.000831673
7.50732 -3.18867e-05 0.000872131
7.50977 -3.13669e-05 0.00091246
7.51221 -3.08552e-05 0.000952652
7.51465 -3.03514e-05 0.000992703
7.51709 -2.98555e-05 0.0010326
7.51953 -2.93674e-05 0.00107235
7.52197 -2.88869e-05 0.00111194
7.52441 -2.84139e-05 0.00115136
7.52686 -2.79483e-05 0.00119061
7.5293 -2.74899e-05 0.00122969
7.53174 -2.70388e-05 0.00126858
7.53418 -2.65947e-05 0.00130728
7.53662 -2.61576e-05 0.00134578
7.53906 -2.57274e-05 0.00138409
7.5415 -2.53039e-05 0.00142219
7.54395 -2.48871e-05 0.00146007
7.54639 -2.44769e-05 0.00149774
7.54883 -2.40731e-05 0.00153519
7.55127 -2.36757e-05 0.0015724
7.55371 -2.32845e-05 0.00160938
7.55615 -2.28996e-05 0.00164613
7.55859 -2.25207e-05 0.00168262
7.56104 -2.21478e-05 0.00171887
7.56348 -2.17808e-05 0.00175486
7.56592 -2.14196e-05 0.00179059
7.56836 -2.10642e-05 0.00182605
7.5708 -2.07144e-05 0.00186123
7.57324 -2.03702e-05 0.00189615
7.57568 -2.00314e-05 0.00193077
7.57812 -1.9698e-05 0.00196511
7.58057 -1.937e-05 0.00199916
7.58301 -1.90471e-05 0.00203291
7.58545 -1.87294e-05 0.00206636
7.58789 -1.84168e-05 0.0020995
7.59033 -1.81092e-05 0.00213232
7.59277 -1.78065e-05 0.00216483
7.59521 -1.75086e-05 0.00219702
7.59766 -1.72155e-05 0.00222887
7.6001 -1.69271e-05 0.0022604
7.60254 -1.66433e-05 0.00229159
7.60498 -1.63641e-05 0.00232244
7.60742 -1.60894e-05 0.00235294
7.60986 -1.5819e-05 0.00238309
7.6123 -1.55531e-05 0.00241288
7.61475 -1.52914e-05 0.00244232
7.61719 -1.50339e-05 0.00247139
7.61963 -1.47806e-05 0.00250009
7.62207 -1.45314e-05 0.00252842
7.62451 -1.42862e-05 0.00255637
7.62695 -1.40449e-05 0.00258395
7.62939 -1.38076e-05 0.00261113
7.63184 -1.35741e-05 0.00263793
7.63428 -1.33444e-05 0.00266434
7.63672 -1.31184e-05 0.00269034
7.63916 -1.28961e-05 0.00271595
7.6416 -1.26774e-05 0.00274115
7.64404 -1.24622e-05 0.00276595
7.64648 -1.22506e-05 0.00279033
7.64893 -1.20424e-05 0.00281429
7.65137 -1.18376e-05 0.00283784
7.65381 -1.16361e-05 0.00286096
7.65625 -1.14379e-05 0.00288366
7.65869 -1.12429e-05 0.00290593
7.66113 -1.10512e-05 0.00292776
7.66357 -1.08625e-05 0.00294916
7.66602 -1.0677e-05 0.00297012
7.66846 -1.04945e-05 0.00299063
7.6709 -1.0315e-05 0.0030107
7.67334 -1.01384e-05 0.00303032
7.67578 -9.96477e-06 0.00304949
7.67822 -9.79396e-06 0.00306821
7.68066 -9.62595e-06 0.00308647
7.68311 -9.46072e-06 0.00310426
7.68555 -9.2982e-06 0.0031216
7.68799 -9.13836e-06 0.00313847
7.69043 -8.98116e-06 0.00315487
7.69287 -8.82656e-06 0.0031708
7.69531 -8.67451e-06 0.00318626
7.69775 -8.52497e-06 0.00320125
7.7002 -8.37791e-06 0.00321575
7.70264 -8.23328e-06 0.00322978
7.70508 -8.09105e-06 0.00324333
7.70752 -7.95118e-06 0.00325639
7.70996 -7.81362e-06 0.00326897
7.7124 -7.67836e-06 0.00328106
7.71484 -7.54534e-06 0.00329267
7.71729 -7.41454e-06 0.00330378
7.71973 -7.28591e-06 0.0033144
7.72217 -7.15942e-06 0.00332452
7.72461 -7.03505e-06 0.00333415
7.72705 -6.91275e-06 0.00334328
7.72949 -6.79249e-06 0.00335192
7.73193 -6.67424e-06 0.00336006
7.73438 -6.55797e-06 0.00336769
7.73682 -6.44365e-06 0.00337482
7.73926 -6.33124e-06 0.00338145
7.7417 -6.22071e-06 0.00338758
7.74414 -6.11204e-06 0.0033932
7.74658 -6.00519e-06 0.00339832
7.74902 -5.90014e-06 0.00340292
7.75146 -5.79686e-06 0.00340703
7.75391 -5.69531e-06 0.00341062
7.75635 -5.59547e-06 0.00341371
7.75879 -5.49731e-06 0.00341628
7.76123 -5.40081e-06 0.00341835
7.76367 -5.30594e-06 0.00341991
7.76611 -5.21267e-06 0.00342096
7.76855 -5.12098e-06 0.0034215
7.771 -5.03083e-06 0.00342153
7.77344 -4.94221e-06 0.00342105
7.77588 -4.8551e-06 0.00342006
7.77832 -4.76946e-06 0.00341856
7.78076 -4.68527e-06 0.00341655
7.7832 -4.60251e-06 0.00341403
7.78564 -4.52116e-06 0.003411
7.78809 -4.4412e-06 0.00340747
7.79053 -4.36259e-06 0.00340343
7.79297 -4.28532e-06 0.00339887
7.79541 -4.20937e-06 0.00339382
7.79785 -4.13471e-06 0.00338826
7.80029 -4.06132e-06 0.00338219
7.80273 -3.98919e-06 0.00337562
7.80518 -3.9183e-06 0.00336854
7.80762 -3.84861e-06 0.00336097
7.81006 -3.78012e-06 0.00335289
7.8125 -3.7128e-06 0.00334431
7.81494 -3.64664e-06 0.00333524
7.81738 -3.58161e-06 0.00332566
7.81982 -3.51769e-06 0.0033156
7.82227 -3.45488e-06 0.00330503
7.82471 -3.39314e-06 0.00329398
7.82715 -3.33247e-06 0.00328243
7.82959 -3.27284e-06 0.0032704
7.83203 -3.21423e-06 0.00325788
7.83447 -3.15664e-06 0.00324487
7.83691 -3.10005e-06 0.00323138
7.83936 -3.04442e-06 0.00321741
7.8418 -2.98976e-06 0.00320296
7.84424 -2.93605e-06 0.00318803
7.84668 -2.88327e-06 0.00317262
7.84912 -2.83139e-06 0.00315675
7.85156 -2.78042e-06 0.0031404
7.854 -2.73033e-06 0.00312358
7.85645 -2.68112e-06 0.0031063
7.85889 -2.63275e-06 0.00308856
7.86133 -2.58523e-06 0.00307035
7.86377 -2.53853e-06 0.00305169
7.86621 -2.49265e-06 0.00303258
7.86865 -2.44756e-06 0.00301301
7.87109 -2.40326e-06 0.00299299
7.87354 -2.35974e-06 0.00297253
7.87598 -2.31697e-06 0.00295162
7.87842 -2.27495e-06 0.00293028
7.88086 -2.23367e-06 0.00290849
7.8833 -2.1931e-06 0.00288628
7.88574 -2.15325e-06 0.00286363
7.88818 -2.1141e-06 0.00284056
7.89062 -2.07563e-06 0.00281706
7.89307 -2.03784e-06 0.00279315
7.89551 -2.00071e-06 0.00276882
7.89795 -1.96423e-06 0.00274407
7.90039 -1.92839e-06 0.00271892
7.90283 -1.89319e-06 0.00269336
7.90527 -1.8586e-06 0.0026674
7.90771 -1.82463e-06 0.00264104
7.91016 -1.79125e-06 0.00261429
7.9126 -1.75846e-06 0.00258715
7.91504 -1.72625e-06 0.00255962
7.91748 -1.69461e-06 0.00253172
7.91992 -1.66353e-06 0.00250343
7.92236 -1.633e-06 0.00247477
7.9248 -1.60301e-06 0.00244575
7.92725 -1.57355e-06 0.00241636
7.92969 -1.54461e-06 0.00238661
7.93213 -1.51619e-06 0.0023565
7.93457 -1.48827e-06 0.00232604
7.93701 -1.46085e-06 0.00229524
7.93945 -1.43392e-06 0.00226409
7.94189 -1.40746e-06 0.00223261
7.94434 -1.38148e-06 0.00220079
7.94678 -1.35595e-06 0.00216865
7.94922 -1.33089e-06 0.00213618
7.95166 -1.30627e-06 0.00210339
7.9541 -1.28209e-06 0.00207029
7.95654 -1.25834e-06 0.00203688
7.95898 -1.23502e-06 0.00200317
7.96143 -1.21212e-06 0.00196916
7.96387 -1.18962e-06 0.00193486
7.96631 -1.16753e-06 0.00190027
7.96875 -1.14583e-06 0.00186539
7.97119 -1.12453e-06 0.00183024
7.97363 -1.1036e-06 0.00179481
7.97607 -1.08306e-06 0.00175912
7.97852 -1.06288e-06 0.00172317
7.98096 -1.04306e-06 0.00168695
7.9834 -1.0236e-06 0.00165049
7.98584 -1.0045e-06 0.00161378
7.98828 -9.85734e-07 0.00157683
7.99072 -9.67309e-07 0.00153965
7.99316 -9.49217e-07 0.00150223
7.99561 -9.31452e-07 0.00146459
7.99805 -9.14009e-07 0.00142674
8.00049 -8.96881e-07 0.00138867
8.00293 -8.80063e-07 0.00135039
8.00537 -8.6355e-07 0.00131192
8.00781 -8.47336e-07 0.00127324
8.01025 -8.31417e-07 0.00123438
8.0127 -8.15786e-07 0.00119534
8.01514 -8.0044e-07 0.00115611
8.01758 -7.85373e-07 0.00111672
8.02002 -7.70579e-07 0.00107715
8.02246 -7.56056e-07 0.00103743
8.0249 -7.41796e-07 0.00099755
8.02734 -7.27797e-07 0.000957524
8.02979 -7.14053e-07 0.000917354
8.03223 -7.0056e-07 0.000877048
8.03467 -6.87314e-07 0.000836611
8.03711 -6.7431e-07 0.00079605
8.03955 -6.61544e-07 0.00075537
8.04199 -6.49011e-07 0.000714577
8.04443 -6.36708e-07 0.000673678
8.04688 -6.24631e-07 0.000632679
8.04932 -6.12775e-07 0.000591585
8.05176 -6.01137e-07 0.000550403
8.0542 -5.89712e-07 0.000509139
8.05664 -5.78498e-07 0.000467799
8.05908 -5.6749e-07 0.000426389
8.06152 -5.56684e-07 0.000384916
8.06396 -5.46078e-07 0.000343386
8.06641 -5.35667e-07 0.000301804
8.06885 -5.25448e-07 0.000260178
8.07129 -5.15418e-07 0.000218512
8.07373 -5.05573e-07 0.000176814
8.07617 -4.9591e-07 0.00013509
8.07861 -4.86426e-07 9.33455e-05
8.08105 -4.77117e-07 5.15871e-05
8.0835 -4.6798e-07 9.82108e-06
8.08594 -4.59013e-07 -3.19464e-05
8.08838 -4.50212e-07 -7.37092e-05
8.09082 -4.41575e-07 -0.000115461
8.09326 -4.33098e-07 -0.000157195
8.0957 -4.24778e-07 -0.000198907
8.09814 -4.16613e-07 -0.000240588
8.10059 -4.086e-07 -0.000282234
8.10303 -4.00737e-07 -0.000323837
8.10547 -3.9302e-07 -0.000365393
8.10791 -3.85446e-07 -0.000406894
8.11035 -3.78014e-07 -0.000448334
8.11279 -3.70721e-07 -0.000489707
8.11523 -3.63564e-07 -0.000531008
8.11768 -3.56541e-07 -0.000572229
8.12012 -3.49649e-07 -0.000613365
8.12256 -3.42886e-07 -0.00065441
8.125 -3.3625e-07 -0.000695357
8.12744 -3.29738e-07 -0.000736201
8.12988 -3.23348e-07 -0.000776935
8.13232 -3.17079e-07 -0.000817553
8.13477 -3.10927e-07 -0.000858049
8.13721 -3.0489e-07 -0.000898418
8.13965 -2.98967e-07 -0.000938652
8.14209 -2.93156e-07 -0.000978747
8.14453 -2.87454e-07 -0.0010187
8.14697 -2.8186e-07 -0.00105849
8.14941 -2.76371e-07 -0.00109813
8.15186 -2.70985e-07 -0.00113761
8.1543 -2.65702e-07 -0.00117691
8.15674 -2.60518e-07 -0.00121604
8.15918 -2.55432e-07 -0.00125499
8.16162 -2.50442e-07 -0.00129376
8.16406 -2.45547e-07 -0.00133233
8.1665 -2.40744e-07 -0.0013707
8.16895 -2.36033e-07 -0.00140887
8.17139 -2.31411e-07 -0.00144682
8.17383 -2.26876e-07 -0.00148456
8.17627 -2.22428e-07 -0.00152208
8.17871 -2.18064e-07 -0.00155938
8.18115 -2.13784e-07 -0.00159644
8.18359 -2.09584e-07 -0.00163326
8.18604 -2.05465e-07 -0.00166984
8.18848 -2.01424e-07 -0.00170617
8.19092 -1.97461e-07 -0.00174225
8.19336 -1.93573e-07 -0.00177807
8.1958 -1.89759e-07 -0.00181362
8.19824 -1.86018e-07 -0.0018489
8.20068 -1.82348e-07 -0.00188391
8.20312 -1.78749e-07 -0.00191863
8.20557 -1.75218e-07 -0.00195307
8.20801 -1.71756e-07 -0.00198722
8.21045 -1.68359e-07 -0.00202108
8.21289 -1.65028e-07 -0.00205463
8.21533 -1.61761e-07 -0.00208787
8.21777 -1.58556e-07 -0.00212081
8.22021 -1.55413e-07 -0.00215343
8.22266 -1.5233e-07 -0.00218572
8.2251 -1.49307e-07 -0.0022177
8.22754 -1.46342e-07 -0.00224934
8.22998 -1.43434e-07 -0.00228064
8.23242 -1.40582e-07 -0.00231161
8.23486 -1.37785e-07 -0.00234223
8.2373 -1.35042e-07 -0.0023725
8.23975 -1.32353e-07 -0.00240242
8.24219 -1.29715e-07 -0.00243198
8.24463 -1.27128e-07 -0.00246118
8.24707 -1.24591e-07 -0.00249002
8.24951 -1.22103e-07 -0.00251848
8.25195 -1.19664e-07 -0.00254656
8.25439 -1.17272e-07 -0.00257427
8.25684 -1.14926e-07 -0.00260159
8.25928 -1.12626e-07 -0.00262853
8.26172 -1.1037e-07 -0.00265507
8.26416 -1.08158e-07 -0.00268122
8.2666 -1.0599e-07 -0.00270697
8.26904 -1.03863e-07 -0.00273231
8.27148 -1.01778e-07 -0.00275725
8.27393 -9.97338e-08 -0.00278178
8.27637 -9.77292e-08 -0.00280589
8.27881 -9.57638e-08 -0.00282958
8.28125 -9.38367e-08 -0.00285286
8.28369 -9.19473e-08 -0.0028757
8.28613 -9.00949e-08 -0.00289812
8.28857 -8.82787e-08 -0.00292011
8.29102 -8.6498e-08 -0.00294166
8.29346 -8.47522e-08 -0.00296278
8.2959 -8.30407e-08 -0.00298345
8.29834 -8.13627e-08 -0.00300368
8.30078 -7.97176e-08 -0.00302346
8.30322 -7.81048e-08 -0.00304279
8.30566 -7.65238e-08 -0.00306166
8.30811 -7.49738e-08 -0.00308008
8.31055 -7.34543e-08 -0.00309804
8.31299 -7.19647e-08 -0.00311554
8.31543 -7.05045e-08 -0.00313258
8.31787 -6.90731e-08 -0.00314915
8.32031 -6.76698e-08 -0.00316525
8.32275 -6.62943e-08 -0.00318087
8.3252 -6.4946e-08 -0.00319603
8.32764 -6.36243e-08 -0.0032107
8.33008 -6.23287e-08 -0.0032249
8.33252 -6.10588e-08 -0.00323862
8.33496 -5.9814e-08 -0.00325186
8.3374 -5.85938e-08 -0.00326461
8.33984 -5.73979e-08 -0.00327687
8.34229 -5.62257e-08 -0.00328865
8.34473 -5.50767e-08 -0.00329994
8.34717 -5.39506e-08 -0.00331073
8.34961 -5.28468e-08 -0.00332103
8.35205 -5.1765e-08 -0.00333084
8.35449 -5.07047e-08 -0.00334015
8.35693 -4.96655e-08 -0.00334896
8.35938 -4.86471e-08 -0.00335727
8.36182 -4.76489e-08 -0.00336509
8.36426 -4.66706e-08 -0.0033724
8.3667 -4.57119e-08 -0.00337921
8.36914 -4.47723e-08 -0.00338551
8.37158 -4.38515e-08 -0.00339131
8.37402 -4.29491e-08 -0.00339661
8.37646 -4.20647e-08 -0.0034014
8.37891 -4.11981e-08 -0.00340568
8.38135 -4.03488e-08 -0.00340946
8.38379 -3.95166e-08 -0.00341273
8.38623 -3.8701e-08 -0.00341548
8.38867 -3.79018e-08 -0.00341773
8.39111 -3.71187e-08 -0.00341948
8.39355 -3.63513e-08 -0.00342071
8.396 -3.55993e-08 -0.00342143
8.39844 -3.48624e-08 -0.00342164
8.40088 -3.41404e-08 -0.00342134
8.40332 -3.3433e-08 -0.00342053
8.40576 -3.27397e-08 -0.00341922
8.4082 -3.20605e-08 -0.00341739
8.41064 -3.1395e-08 -0.00341505
8.41309 -3.07429e-08 -0.00341221
8.41553 -3.0104e-08 -0.00340885
8.41797 -2.9478e-08 -0.00340499
8.42041 -2.88647e-08 -0.00340062
8.42285 -2.82638e-08 -0.00339574
8.42529 -2.76751e-08 -0.00339036
8.42773 -2.70983e-08 -0.00338448
8.43018 -2.65331e-08 -0.00337808
8.43262 -2.59795e-08 -0.00337119
8.43506 -2.54371e-08 -0.00336379
8.4375 -2.49057e-08 -0.00335589
8.43994 -2.43852e-08 -0.0033475
8.44238 -2.38752e-08 -0.0033386
8.44482 -2.33756e-08 -0.0033292
8.44727 -2.28861e-08 -0.00331931
8.44971 -2.24067e-08 -0.00330893
8.45215 -2.1937e-08 -0.00329805
8.45459 -2.14769e-08 -0.00328668
8.45703 -2.10262e-08 -0.00327482
8.45947 -2.05847e-08 -0.00326247
8.46191 -2.01522e-08 -0.00324964
8.46436 -1.97286e-08 -0.00323632
8.4668 -1.93136e-08 -0.00322252
8.46924 -1.89072e-08 -0.00320824
8.47168 -1.8509e-08 -0.00319348
8.47412 -1.8119e-08 -0.00317825
8.47656 -1.77371e-08 -0.00316254
8.479 -1.73629e-08 -0.00314636
8.48145 -1.69965e-08 -0.00312971
8.48389 -1.66376e-08 -0.0031126
8.48633 -1.6286e-08 -0.00309502
8.48877 -1.59417e-08 -0.00307698
8.49121 -1.56045e-08 -0.00305848
8.49365 -1.52742e-08 -0.00303953
8.49609 -1.49508e-08 -0.00302012
8.49854 -1.4634e-08 -0.00300026
8.50098 -1.43237e-08 -0.00297996
8.50342 -1.40199e-08 -0.00295921
8.50586 -1.37223e-08 -0.00293802
8.5083 -1.34309e-08 -0.0029164
8.51074 -1.31455e-08 -0.00289434
8.51318 -1.2866e-08 -0.00287184
8.51562 -1.25923e-08 -0.00284892
8.51807 -1.23243e-08 -0.00282558
8.52051 -1.20618e-08 -0.00280181
8.52295 -1.18048e-08 -0.00277763
8.52539 -1.15531e-08 -0.00275303
8.52783 -1.13067e-08 -0.00272803
8.53027 -1.10653e-08 -0.00270261
8.53271 -1.0829e-08 -0.00267679
8.53516 -1.05976e-08 -0.00265058
8.5376 -1.0371e-08 -0.00262397
8.54004 -1.01492e-08 -0.00259697
8.54248 -9.93196e-09 -0.00256958
8.54492 -9.71925e-09 -0.00254181
8.54736 -9.51099e-09 -0.00251366
8.5498 -9.30707e-09 -0.00248513
8.55225 -9.10742e-09 -0.00245624
8.55469 -8.91194e-09 -0.00242698
8.55713 -8.72055e-09 -0.00239735
8.55957 -8.53316e-09 -0.00236737
8.56201 -8.3497e-09 -0.00233704
8.56445 -8.17009e-09 -0.00230636
8.56689 -7.99424e-09 -0.00227534
8.56934 -7.82208e-09 -0.00224397
8.57178 -7.65353e-09 -0.00221227
8.57422 -7.48852e-09 -0.00218025
8.57666 -7.32699e-09 -0.00214789
8.5791 -7.16885e-09 -0.00211522
8.58154 -7.01403e-09 -0.00208223
8.58398 -6.86248e-09 -0.00204894
8.58643 -6.71412e-09 -0.00201533
8.58887 -6.56889e-09 -0.00198143
8.59131 -6.42671e-09 -0.00194723
8.59375 -6.28754e-09 -0.00191274
8.59619 -6.15131e-09 -0.00187797
8.59863 -6.01796e-09 -0.00184291
8.60107 -5.88743e-09 -0.00180759
8.60352 -5.75965e-09 -0.00177199
8.60596 -5.63458e-09 -0.00173613
8.6084 -5.51216e-09 -0.00170001
8.61084 -5.39234e-09 -0.00166363
8.61328 -5.27505e-09 -0.00162701
8.61572 -5.16025e-09 -0.00159015
8.61816 -5.04789e-09 -0.00155304
8.62061 -4.93792e-09 -0.00151571
8.62305 -4.83028e-09 -0.00147815
8.62549 -4.72493e-09 -0.00144037
8.62793 -4.62182e-09 -0.00140238
8.63037 -4.52091e-09 -0.00136418
8.63281 -4.42215e-09 -0.00132577
8.63525 -4.32549e-09 -0.00128717
8.6377 -4.23089e-09 -0.00124838
8.64014 -4.13831e-09 -0.00120939
8.64258 -4.04771e-09 -0.00117023
8.64502 -3.95904e-09 -0.0011309
8.64746 -3.87227e-09 -0.00109139
8.6499 -3.78735e-09 -0.00105173
8.65234 -3.70425e-09 -0.0010119
8.65479 -3.62293e-09 -0.000971929
8.65723 -3.54335e-09 -0.00093181
8.65967 -3.46548e-09 -0.000891552
8.66211 -3.38928e-09 -0.000851162
8.66455 -3.31471e-09 -0.000810644
8.66699 -3.24174e-09 -0.000770006
8.66943 -3.17035e-09 -0.000729253
8.67188 -3.10048e-09 -0.000688391
8.67432 -3.03212e-09 -0.000647427
8.67676 -2.96523e-09 -0.000606366
8.6792 -2.89978e-09 -0.000565215
8.68164 -2.83574e-09 -0.000523979
8.68408 -2.77308e-09 -0.000482666
8.68652 -2.71177e-09 -0.00044128
8.68896 -2.65179e-09 -0.000399829
8.69141 -2.5931e-09 -0.000358319
8.69385 -2.53567e-09 -0.000316755
8.69629 -2.47949e-09 -0.000275143
8.69873 -2.42453e-09 -0.000233491
8.70117 -2.37075e-09 -0.000191804
8.70361 -2.31814e-09 -0.000150088
8.70605 -2.26667e-09 -0.00010835
8.7085 -2.21632e-09 -6.65961e-05
8.71094 -2.16705e-09 -2.4832e-05
8.71338 -2.11886e-09 1.69358e-05
8.71582 -2.07171e-09 5.8701e-05
8.71826 -2.02559e-09 0.000100458
8.7207 -1.98047e-09 0.000142199
8.72314 -1.93633e-09 0.000183919
8.72559 -1.89315e-09 0.000225612
8.72803 -1.85091e-09 0.000267272
8.73047 -1.80959e-09 0.000308891
8.73291 -1.76918e-09 0.000350465
8.73535 -1.72964e-09 0.000391986
8.73779 -1.69097e-09 0.000433449
8.74023 -1.65314e-09 0.000474847
8.74268 -1.61614e-09 0.000516175
8.74512 -1.57995e-09 0.000557425
8.74756 -1.54455e-09 0.000598593
8.75 -1.50992e-09 0.000639671
8.75244 -1.47605e-09 0.000680654
8.75488 -1.44293e-09 0.000721536
8.75732 -1.41053e-09 0.00076231
8.75977 -1.37884e-09 0.00080297
8.76221 -1.34785e-09 0.000843511
8.76465 -1.31753e-09 0.000883926
8.76709 -1.28789e-09 0.00092421
8.76953 -1.25889e-09 0.000964355
8.77197 -1.23054e-09 0.00100436
8.77441 -1.2028e-09 0.00104421
8.77686 -1.17568e-09 0.00108391
8.7793 -1.14916e-09 0.00112344
8.78174 -1.12322e-09 0.00116281
8.78418 -1.09785e-09 0.001202
8.78662 -1.07304e-09 0.00124102
8.78906 -1.04878e-09 0.00127985
8.7915 -1.02506e-09 0.00131849
8.79395 -1.00186e-09 0.00135693
8.79639 -9.7917e-10 0.00139517
8.79883 -9.56986e-10 0.00143321
8.80127 -9.35293e-10 0.00147103
8.80371 -9.1408e-10 0.00150863
8.80615 -8.93338e-10 0.001546
8.80859 -8.73055e-10 0.00158315
8.81104 -8.53223e-10 0.00162006
8.81348 -8.33831e-10 0.00165673
8.81592 -8.1487e-10 0.00169315
8.81836 -7.96331e-10 0.00172932
8.8208 -7.78204e-10 0.00176523
8.82324 -7.6048e-10 0.00180088
8.82568 -7.4315e-10 0.00183626
8.82812 -7.26207e-10 0.00187136
8.83057 -7.09642e-10 0.00190619
8.83301 -6.93446e-10 0.00194073
8.83545 -6.77611e-10 0.00197499
8.83789 -6.6213e-10 0.00200895
8.84033 -6.46994e-10 0.00204261
8.84277 -6.32197e-10 0.00207596
8.84521 -6.17731e-10 0.00210901
8.84766 -6.03588e-10 0.00214174
8.8501 -5.89762e-10 0.00217416
8.85254 -5.76246e-10 0.00220624
8.85498 -5.63033e-10 0.00223801
8.85742 -5.50116e-10 0.00226943
8.85986 -5.37489e-10 0.00230052
8.8623 -5.25145e-10 0.00233127
8.86475 -5.13078e-10 0.00236167
8.86719 -5.01283e-10 0.00239171
8.86963 -4.89753e-10 0.0024214
8.87207 -4.78482e-10 0.00245073
8.87451 -4.67465e-10 0.0024797
8.87695 -4.56696e-10 0.00250829
8.87939 -4.46169e-10 0.00253651
8.88184 -4.3588e-10 0.00256436
8.88428 -4.25823e-10 0.00259182
8.88672 -4.15993e-10 0.00261889
8.88916 -4.06385e-10 0.00264558
8.8916 -3.96994e-10 0.00267187
8.89404 -3.87816e-10 0.00269776
8.89648 -3.78845e-10 0.00272325
8.89893 -3.70077e-10 0.00274834
8.90137 -3.61507e-10 0.00277301
8.90381 -3.53132e-10 0.00279727
8.90625 -3.44946e-10 0.00282112
8.90869 -3.36947e-10 0.00284454
8.91113 -3.29128e-10 0.00286754
8.91357 -3.21487e-10 0.00289012
8.91602 -3.1402e-10 0.00291226
8.91846 -3.06723e-10 0.00293397
8.9209 -2.99591e-10 0.00295524
8.92334 -2.92622e-10 0.00297607
8.92578 -2.85811e-10 0.00299646
8.92822 -2.79155e-10 0.0030164
8.93066 -2.72651e-10 0.00303589
8.93311 -2.66296e-10 0.00305493
8.93555 -2.60085e-10 0.00307352
8.93799 -2.54016e-10 0.00309164
8.94043 -2.48086e-10 0.00310931
8.94287 -2.42291e-10 0.00312651
8.94531 -2.36629e-10 0.00314325
8.94775 -2.31096e-10 0.00315952
8.9502 -2.2569e-10 0.00317531
8.95264 -2.20407e-10 0.00319064
8.95508 -2.15246e-10 0.00320549
8.95752 -2.10203e-10 0.00321986
8.95996 -2.05276e-10 0.00323375
8.9624 -2.00461e-10 0.00324716
8.96484 -1.95758e-10 0.00326008
8.96729 -1.91162e-10 0.00327252
8.96973 -1.86672e-10 0.00328447
8.97217 -1.82285e-10 0.00329594
8.97461 -1.77999e-10 0.00330691
8.97705 -1.73811e-10 0.00331739
8.97949 -1.69721e-10 0.00332737
8.98193 -1.65724e-10 0.00333686
8.98438 -1.6182e-10 0.00334585
8.98682 -1.58005e-10 0.00335434
8.98926 -1.54279e-10 0.00336234
8.9917 -1.50639e-10 0.00336983
8.99414 -1.47082e-10 0.00337682
8.99658 -1.43608e-10 0.00338331
8.99902 -1.40215e-10 0.00338929
9.00146 -1.369e-10 0.00339477
9.00391 -1.33661e-10 0.00339974
9.00635 -1.30498e-10 0.0034042
9.00879 -1.27408e-10 0.00340816
9.01123 -1.2439e-10 0.00341161
9.01367 -1.21441e-10 0.00341455
9.01611 -1.18561e-10 0.00341698
9.01855 -1.15748e-10 0.00341891
9.021 -1.13001e-10 0.00342032
9.02344 -1.10317e-10 0.00342123
9.02588 -1.07696e-10 0.00342162
9.02832 -1.05135e-10 0.00342151
9.03076 -1.02635e-10 0.00342088
9.0332 -1.00192e-10 0.00341975
9.03564 -9.78068e-11 0.0034181
9.03809 -9.54769e-11 0.00341595
9.04053 -9.32014e-11 0.00341329
9.04297 -9.09791e-11 0.00341012
9.04541 -8.88086e-11 0.00340644
9.04785 -8.66889e-11 0.00340225
9.05029 -8.46187e-11 0.00339755
9.05273 -8.2597e-11 0.00339235
9.05518 -8.06226e-11 0.00338665
9.05762 -7.86944e-11 0.00338044
9.06006 -7.68114e-11 0.00337372
9.0625 -7.49726e-11 0.00336651
9.06494 -7.31769e-11 0.00335879
9.06738 -7.14233e-11 0.00335057
9.06982 -6.97109e-11 0.00334185
9.07227 -6.80387e-11 0.00333264
9.07471 -6.64059e-11 0.00332292
9.07715 -6.48114e-11 0.00331272
9.07959 -6.32545e-11 0.00330201
9.08203 -6.17342e-11 0.00329082
9.08447 -6.02497e-11 0.00327914
9.08691 -5.88002e-11 0.00326696
9.08936 -5.73849e-11 0.0032543
9.0918 -5.60029e-11 0.00324116
9.09424 -5.46536e-11 0.00322753
9.09668 -5.33361e-11 0.00321342
9.09912 -5.20498e-11 0.00319884
9.10156 -5.07938e-11 0.00318377
9.104 -4.95676e-11 0.00316824
9.10645 -4.83704e-11 0.00315223
9.10889 -4.72015e-11 0.00313575
9.11133 -4.60603e-11 0.0031188
9.11377 -4.49462e-11 0.00310139
9.11621 -4.38585e-11 0.00308351
9.11865 -4.27966e-11 0.00306518
9.12109 -4.17598e-11 0.00304639
9.12354 -4.07477e-11 0.00302714
9.12598 -3.97597e-11 0.00300745
9.12842 -3.87951e-11 0.00298731
9.13086 -3.78535e-11 0.00296672
9.1333 -3.69343e-11 0.00294569
9.13574 -3.6037e-11 0.00292422
9.13818 -3.5161e-11 0.00290231
9.14062 -3.43059e-11 0.00287997
9.14307 -3.34712e-11 0.00285721
9.14551 -3.26564e-11 0.00283401
9.14795 -3.18611e-11 0.0028104
9.15039 -3.10847e-11 0.00278637
9.15283 -3.0327e-11 0.00276192
9.15527 -2.95873e-11 0.00273706
9.15771 -2.88653e-11 0.00271179
9.16016 -2.81606e-11 0.00268612
9.1626 -2.74727e-11 0.00266004
9.16504 -2.68014e-11 0.00263357
9.16748 -2.61461e-11 0.00260671
9.16992 -2.55065e-11 0.00257946
9.17236 -2.48823e-11 0.00255183
9.1748 -2.4273e-11 0.00252381
9.17725 -2.36784e-11 0.00249542
9.17969 -2.30981e-11 0.00246666
9.18213 -2.25317e-11 0.00243753
9.18457 -2.1979e-11 0.00240804
9.18701 -2.14395e-11 0.00237819
9.18945 -2.0913e-11 0.00234798
9.19189 -2.03993e-11 0.00231742
9.19434 -1.98978e-11 0.00228652
9.19678 -1.94085e-11 0.00225528
9.19922 -1.8931e-11 0.0022237
9.20166 -1.8465e-11 0.00219179
9.2041 -1.80103e-11 0.00215955
9.20654 -1.75665e-11 0.002127
9.20898 -1.71335e-11 0.00209412
9.21143 -1.67109e-11 0.00206093
9.21387 -1.62986e-11 0.00202744
9.21631 -1.58962e-11 0.00199364
9.21875 -1.55036e-11 0.00195955
9.22119 -1.51205e-11 0.00192517
9.22363 -1.47467e-11 0.00189049
9.22607 -1.4382e-11 0.00185554
9.22852 -1.40261e-11 0.00182031
9.23096 -1.36789e-11 0.00178481
9.2334 -1.334e-11 0.00174904
9.23584 -1.30095e-11 0.00171301
9.23828 -1.26869e-11 0.00167673
9.24072 -1.23722e-11 0.00164019
9.24316 -1.20652e-11 0.00160342
9.24561 -1.17656e-11 0.0015664
9.24805 -1.14734e-11 0.00152915
9.25049 -1.11882e-11 0.00149167
9.25293 -1.091e-11 0.00145397
9.25537 -1.06386e-11 0.00141606
9.25781 -1.03739e-11 0.00137793
9.26025 -1.01156e-11 0.00133959
9.2627 -9.86358e-12 0.00130106
9.26514 -9.61775e-12 0.00126233
9.26758 -9.37794e-12 0.00122342
9.27002 -9.14399e-12 0.00118432
9.27246 -8.91577e-12 0.00114505
9.2749 -8.69314e-12 0.0011056
9.27734 -8.47596e-12 0.001066
9.27979 -8.26411e-12 0.00102623
9.28223 -8.05746e-12 0.000986308
9.28467 -7.85588e-12 0.00094624
9.28711 -7.65925e-12 0.000906031
9.28955 -7.46745e-12 0.000865688
9.29199 -7.28037e-12 0.000825215
9.29443 -7.09789e-12 0.000784619
9.29688 -6.91989e-12 0.000743907
9.29932 -6.74628e-12 0.000703083
9.30176 -6.57695e-12 0.000662155
9.3042 -6.41179e-12 0.000621128
9.30664 -6.25069e-12 0.000580009
9.30908 -6.09358e-12 0.000538803
9.31152 -5.94034e-12 0.000497517
9.31396 -5.79088e-12 0.000456157
9.31641 -5.64511e-12 0.000414729
9.31885 -5.50295e-12 0.000373239
9.32129 -5.3643e-12 0.000331693
9.32373 -5.22909e-12 0.000290098
9.32617 -5.09721e-12 0.00024846
9.32861 -4.96861e-12 0.000206784
9.33105 -4.84319e-12 0.000165078
9.3335 -4.72088e-12 0.000123348
9.33594 -4.6016e-12 8.15986e-05
9.33838 -4.48528e-12 3.98373e-05
9.34082 -4.37185e-12 -1.92983e-06
9.34326 -4.26123e-12 -4.36967e-05
9.3457 -4.15337e-12 -8.54571e-05
9.34814 -4.04818e-12 -0.000127205
9.35059 -3.94561e-12 -0.000168933
9.35303 -3.8456e-12 -0.000210637
9.35547 -3.74807e-12 -0.000252309
9.35791 -3.65297e-12 -0.000293944
9.36035 -3.56024e-12 -0.000335534
9.36279 -3.46983e-12 -0.000377075
9.36523 -3.38167e-12 -0.00041856
9.36768 -3.2957e-12 -0.000459982
9.37012 -3.21189e-12 -0.000501335
9.37256 -3.13017e-12 -0.000542614
9.375 -3.05049e-12 -0.000583812
9.37744 -2.9728e-12 -0.000624924
9.37988 -2.89706e-12 -0.000665941
9.38232 -2.82321e-12 -0.00070686
9.38477 -2.75121e-12 -0.000747674
9.38721 -2.68102e-12 -0.000788376
9.38965 -2.61258e-12 -0.00082896
9.39209 -2.54586e-12 -0.000869421
9.39453 -2.48081e-12 -0.000909753
9.39697 -2.4174e-12 -0.000949948
9.39941 -2.35558e-12 -0.000990003
9.40186 -2.29531e-12 -0.00102991
9.4043 -2.23656e-12 -0.00106966
9.40674 -2.17928e-12 -0.00110926
9.40918 -2.12345e-12 -0.00114869
9.41162 -2.06902e-12 -0.00118794
9.41406 -2.01596e-12 -0.00122702
9.4165 -1.96424e-12 -0.00126592
9.41895 -1.91382e-12 -0.00130463
9.42139 -1.86467e-12 -0.00134314
9.42383 -1.81677e-12 -0.00138146
9.42627 -1.77007e-12 -0.00141957
9.42871 -1.72455e-12 -0.00145746
9.43115 -1.68018e-12 -0.00149514
9.43359 -1.63694e-12 -0.0015326
9.43604 -1.59479e-12 -0.00156983
9.43848 -1.5537e-12 -0.00160683
9.44092 -1.51366e-12 -0.00164358
9.44336 -1.47462e-12 -0.00168009
9.4458 -1.43658e-12 -0.00171635
9.44824 -1.3995e-12 -0.00175236
9.45068 -1.36337e-12 -0.0017881
9.45312 -1.32815e-12 -0.00182358
9.45557 -1.29382e-12 -0.00185878
9.45801 -1.26037e-12 -0.00189371
9.46045 -1.22776e-12 -0.00192836
9.46289 -1.19599e-12 -0.00196271
9.46533 -1.16502e-12 -0.00199678
9.46777 -1.13484e-12 -0.00203055
9.47021 -1.10543e-12 -0.00206401
9.47266 -1.07677e-12 -0.00209717
9.4751 -1.04884e-12 -0.00213002
9.47754 -1.02162e-12 -0.00216255
9.47998 -9.95096e-13 -0.00219475
9.48242 -9.69248e-13 -0.00222663
9.48486 -9.44061e-13 -0.00225818
9.4873 -9.19517e-13 -0.00228939
9.48975 -8.956e-13 -0.00232026
9.49219 -8.72294e-13 -0.00235079
9.49463 -8.49585e-13 -0.00238096
9.49707 -8.27457e-13 -0.00241078
9.49951 -8.05895e-13 -0.00244024
9.50195 -7.84886e-13 -0.00246933
9.50439 -7.64415e-13 -0.00249806
9.50684 -7.44469e-13 -0.00252642
9.50928 -7.25035e-13 -0.0025544
9.51172 -7.061e-13 -0.002582
9.51416 -6.8765e-13 -0.00260921
9.5166 -6.69675e-13 -0.00263604
9.51904 -6.52162e-13 -0.00266247
9.52148 -6.35099e-13 -0.0026885
9.52393 -6.18475e-13 -0.00271414
9.52637 -6.02278e-13 -0.00273937
9.52881 -5.86499e-13 -0.00276419
9.53125 -5.71127e-13 -0.0027886
9.53369 -5.5615e-13 -0.0028126
9.53613 -5.4156e-13 -0.00283618
9.53857 -5.27346e-13 -0.00285933
9.54102 -5.13499e-13 -0.00288206
9.54346 -5.00009e-13 -0.00290435
9.5459 -4.86868e-13 -0.00292622
9.54834 -4.74066e-13 -0.00294765
9.55078 -4.61596e-13 -0.00296864
9.55322 -4.49448e-13 -0.00298919
9.55566 -4.37614e-13 -0.00300929
9.55811 -4.26087e-13 -0.00302894
9.56055 -4.14859e-13 -0.00304814
9.56299 -4.03921e-13 -0.00306689
9.56543 -3.93268e-13 -0.00308518
9.56787 -3.8289e-13 -0.00310301
9.57031 -3.72782e-13 -0.00312038
9.57275 -3.62936e-13 -0.00313729
9.5752 -3.53346e-13 -0.00315372
9.57764 -3.44005e-13 -0.00316969
9.58008 -3.34908e-13 -0.00318519
9.58252 -3.26046e-13 -0.00320021
9.58496 -3.17416e-13 -0.00321475
9.5874 -3.0901e-13 -0.00322881
9.58984 -3.00823e-13 -0.00324239
9.59229 -2.92849e-13 -0.00325549
9.59473 -2.85084e-13 -0.00326811
9.59717 -2.77521e-13 -0.00328024
9.59961 -2.70155e-13 -0.00329187
9.60205 -2.62981e-13 -0.00330302
9.60449 -2.55995e-13 -0.00331368
9.60693 -2.49192e-13 -0.00332384
9.60938 -2.42566e-13 -0.00333351
9.61182 -2.36114e-13 -0.00334268
9.61426 -2.29831e-13 -0.00335135
9.6167 -2.23712e-13 -0.00335952
9.61914 -2.17753e-13 -0.0033672
9.62158 -2.1195e-13 -0.00337437
9.62402 -2.063e-13 -0.00338103
9.62646 -2.00798e-13 -0.0033872
9.62891 -1.9544e-13 -0.00339286
9.63135 -1.90223e-13 -0.00339801
9.63379 -1.85143e-13 -0.00340266
9.63623 -1.80196e-13 -0.0034068
9.63867 -1.75379e-13 -0.00341043
9.64111 -1.70689e-13 -0.00341355
9.64355 -1.66123e-13 -0.00341617
9.646 -1.61677e-13 -0.00341828
9.64844 -1.57347e-13 -0.00341987
9.65088 -1.53132e-13 -0.00342096
9.65332 -1.49028e-13 -0.00342154
9.65576 -1.45032e-13 -0.00342161
9.6582 -1.41142e-13 -0.00342116
9.66064 -1.37354e-13 -0.00342021
9.66309 -1.33667e-13 -0.00341875
9.66553 -1.30077e-13 -0.00341678
9.66797 -1.26581e-13 -0.0034143
9.67041 -1.23178e-13 -0.00341131
9.67285 -1.19866e-13 -0.00340782
9.67529 -1.1664e-13 -0.00340381
9.67773 -1.13501e-13 -0.0033993
9.68018 -1.10444e-13 -0.00339428
9.68262 -1.07468e-13 -0.00338876
9.68506 -1.04572e-13 -0.00338273
9.6875 -1.01752e-13 -0.00337619
9.68994 -9.9007e-14 -0.00336916
9.69238 -9.63349e-14 -0.00336162
9.69482 -9.37338e-14 -0.00335358
9.69727 -9.12018e-14 -0.00334504
9.69971 -8.87371e-14 -0.003336
9.70215 -8.6338e-14 -0.00332647
9.70459 -8.40027e-14 -0.00331644
9.70703 -8.17297e-14 -0.00330591
9.70947 -7.95171e-14 -0.0032949
9.71191 -7.73635e-14 -0.00328339
9.71436 -7.52674e-14 -0.00327139
9.7168 -7.32271e-14 -0.00325891
9.71924 -7.12413e-14 -0.00324594
9.72168 -6.93085e-14 -0.00323248
9.72412 -6.74273e-14 -0.00321855
9.72656 -6.55964e-14 -0.00320413
9.729 -6.38144e-14 -0.00318924
9.73145 -6.20801e-14 -0.00317387
9.73389 -6.03922e-14 -0.00315803
9.73633 -5.87495e-14 -0.00314172
9.73877 -5.71508e-14 -0.00312494
9.74121 -5.55949e-14 -0.0031077
9.74365 -5.40807e-14 -0.00308999
9.74609 -5.26071e-14 -0.00307182
9.74854 -5.1173e-14 -0.00305319
9.75098 -4.97774e-14 -0.00303411
9.75342 -4.84193e-14 -0.00301458
9.75586 -4.70977e-14 -0.00299459
9.7583 -4.58116e-14 -0.00297417
9.76074 -4.45601e-14 -0.00295329
9.76318 -4.33423e-14 -0.00293198
9.76562 -4.21572e-14 -0.00291023
9.76807 -4.1004e-14 -0.00288805
9.77051 -3.98819e-14 -0.00286544
9.77295 -3.87901e-14 -0.0028424
9.77539 -3.77276e-14 -0.00281893
9.77783 -3.66938e-14 -0.00279505
9.78027 -3.5688e-14 -0.00277075
9.78271 -3.47092e-14 -0.00274604
9.78516 -3.37569e-14 -0.00272091
9.7876 -3.28304e-14 -0.00269539
9.79004 -3.19289e-14 -0.00266946
9.79248 -3.10517e-14 -0.00264313
9.79492 -3.01983e-14 -0.00261641
9.79736 -2.9368e-14 -0.0025893
9.7998 -2.85602e-14 -0.0025618
9.80225 -2.77742e-14 -0.00253392
9.80469 -2.70096e-14 -0.00250567
9.80713 -2.62657e-14 -0.00247704
9.80957 -2.5542e-14 -0.00244804
9.81201 -2.48379e-14 -0.00241868
9.81445 -2.41529e-14 -0.00238895
9.81689 -2.34866e-14 -0.00235887
9.81934 -2.28383e-14 -0.00232844
9.82178 -2.22077e-14 -0.00229766
9.82422 -2.15942e-14 -0.00226654
9.82666 -2.09974e-14 -0.00223508
9.8291 -2.04169e-14 -0.00220329
9.83154 -1.98521e-14 -0.00217117
9.83398 -1.93028e-14 -0.00213873
9.83643 -1.87684e-14 -0.00210597
9.83887 -1.82486e-14 -0.00207289
9.84131 -1.7743e-14 -0.00203951
9.84375 -1.72512e-14 -0.00200582
9.84619 -1.67728e-14 -0.00197183
9.84863 -1.63075e-14 -0.00193755
9.85107 -1.58549e-14 -0.00190298
9.85352 -1.54147e-14 -0.00186813
9.85596 -1.49865e-14 -0.001833
9.8584 -1.457e-14 -0.00179759
9.86084 -1.4165e-14 -0.00176192
9.86328 -1.3771e-14 -0.00172598
9.86572 -1.33878e-14 -0.00168979
9.86816 -1.30152e-14 -0.00165335
9.87061 -1.26527e-14 -0.00161666
9.87305 -1.23002e-14 -0.00157973
9.87549 -1.19574e-14 -0.00154256
9.87793 -1.1624e-14 -0.00150516
9.88037 -1.12997e-14 -0.00146754
9.88281 -1.09844e-14 -0.0014297
9.88525 -1.06777e-14 -0.00139165
9.8877 -1.03795e-14 -0.00135339
9.89014 -1.00895e-14 -0.00131493
9.89258 -9.80743e-15 -0.00127627
9.89502 -9.53316e-15 -0.00123742
9.89746 -9.26645e-15 -0.00119839
9.8999 -9.00709e-15 -0.00115918
9.90234 -8.75488e-15 -0.0011198
9.90479 -8.50963e-15 -0.00108024
9.90723 -8.27116e-15 -0.00104053
9.90967 -8.03927e-15 -0.00100067
9.91211 -7.81378e-15 -0.000960652
9.91455 -7.59453e-15 -0.000920493
9.91699 -7.38134e-15 -0.000880197
9.91943 -7.17405e-15 -0.00083977
9.92188 -6.9725e-15 -0.000799218
9.92432 -6.77652e-15 -0.000758547
9.92676 -6.58598e-15 -0.000717762
9.9292 -6.40071e-15 -0.000676871
9.93164 -6.22058e-15 -0.000635879
9.93408 -6.04545e-15 -0.000594792
9.93652 -5.87518e-15 -0.000553617
9.93896 -5.70963e-15 -0.000512359
9.94141 -5.54869e-15 -0.000471025
9.94385 -5.39221e-15 -0.00042962
9.94629 -5.24008e-15 -0.000388152
9.94873 -5.09219e-15 -0.000346625
9.95117 -4.9484e-15 -0.000305047
9.95361 -4.80862e-15 -0.000263424
9.95605 -4.67273e-15 -0.000221761
9.9585 -4.54063e-15 -0.000180065
9.96094 -4.41221e-15 -0.000138343
9.96338 -4.28737e-15 -9.65995e-05
9.96582 -4.16601e-15 -5.48419e-05
9.96826 -4.04803e-15 -1.30762e-05
9.9707 -3.93335e-15 2.86915e-05
9.97314 -3.82188e-15 7.0455e-05
9.97559 -3.71351e-15 0.000112208
9.97803 -3.60818e-15 0.000153944
9.98047 -3.50579e-15 0.000195657
9.98291 -3.40627e-15 0.000237342
9.98535 -3.30953e-15 0.00027899
9.98779 -3.2155e-15 0.000320597
9.99023 -3.1241e-15 0.000362157
9.99268 -3.03526e-15 0.000403662
9.99512 -2.94892e-15 0.000445108
9.99756 -2.865e-15 0.000486487
10 -2.78343e-15 0.000527793

